Compression of Polyconvex Envelopes of Isotropic Functions via Monotonic Input Convex Neural Networks

This work presents a novel neural-network compression approach for polyconvex envelopes of isotropic functions. The approach relies on a classical sufficient criterion for polyconvexity and is particularly suited for the representation of determinant-constrained energy densities arising in non-linear elasticity. Compared with existing compression methods based on the necessary and sufficient characterisation of polyconvex isotropic functions, the proposed framework reduces computational costs, due to the domain reduction through the restriction to the positive octant in the singed singular value space. The underlying neural-network architecture employs input-convex neural networks (ICNNs) with non-negative weight constraints to enforce the required convexity and monotonicity properties. The additional symmetry and inequality conditions characterising the polyconvex envelope are incorporated weakly through the loss function during training. Although the employed criterion is only sufficient and thus generally yields only a lower bound on the polyconvex envelope, numerical experiments based on the classical Saint Venant--Kirchhoff energy demonstrate that the proposed approach produces accurate approximations in practice while offering a computationally more efficient alternative to existing methods.

==> figures/data/Phi_STVK_3d.dat <==
0.4000000059604645 0.4000000059604645 0.31957500000000005
0.41351351141929626 0.4000000059604645 0.3156904621321221
0.42702701687812805 0.4000000059604645 0.31171495329109933
0.4405405521392822 0.4000000059604645 0.30765220714762503
0.454054057598114 0.4000000059604645 0.30350607742611235
0.4675675630569458 0.4000000059604645 0.29928053790469444
0.4810810685157776 0.4000000059604645 0.29497968241522476
0.49459460377693176 0.4000000059604645 0.29060772484327657
0.5081080794334412 0.4000000059604645 0.2861689991281432
0.5216216444969177 0.4000000059604645 0.28166795926283816
0.5351351499557495 0.4000000059604645 0.27710917929409484
0.5486486554145813 0.4000000059604645 0.2724973533223667
0.5621621608734131 0.4000000059604645 0.2678372955018272
0.5756756663322449 0.4000000059604645 0.26313394004037005
0.5891891717910767 0.4000000059604645 0.2583923411996088
0.6027026772499084 0.4000000059604645 0.25361767329487706
0.616216242313385 0.4000000059604645 0.24881523069522846
0.6297297477722168 0.4000000059604645 0.24399042782343675
0.6432432532310486 0.4000000059604645 0.23914879915599568
0.6567567586898804 0.4000000059604645 0.23429599922311906
0.6702702641487122 0.4000000059604645 0.22943780260874064
0.683783769607544 0.4000000059604645 0.22458010395051442
0.6972972750663757 0.4000000059604645 0.21972891793981414
0.7108108401298523 0.4000000059604645 0.21489037932173383
0.7243243455886841 0.4000000059604645 0.21007074289508748
0.7378378510475159 0.4000000059604645 0.20527638351240907
0.7513513565063477 0.4000000059604645 0.20051379607995262
0.7648648619651794 0.4000000059604645 0.19578959555769226
0.7783783674240112 0.4000000059604645 0.1911105169593221
0.791891872882843 0.4000000059604645 0.18648341535225627
0.8054053783416748 0.4000000059604645 0.1819152658576291
0.8189189434051514 0.4000000059604645 0.17741316365029472
0.8324324488639832 0.4000000059604645 0.1729843239588275
0.8459459543228149 0.4000000059604645 0.1686360820655216
0.8594594597816467 0.4000000059604645 0.16437589330639152
0.8729729652404785 0.4000000059604645 0.16021133307117158
0.8864864706993103 0.4000000059604645 0.15615009680331624
0.8999999761581421 0.4000000059604645 0.15220000000000003
0.9135135412216187 0.4000000059604645 0.14836897821211736
0.9270270466804504 0.4000000059604645 0.14466508704428277
0.9405405521392822 0.4000000059604645 0.14109650215483094
0.954054057598114 0.4000000059604645 0.13767151925581633
0.9675675630569458 0.4000000059604645 0.13439855411301377
0.9810810685157776 0.4000000059604645 0.1312861425459179
0.9945945739746094 0.4000000059604645 0.1283429404277434
1.008108139038086 0.4000000059604645 0.12557772368542508
1.021621584892273 0.4000000059604645 0.12299938829961778
1.0351351499557495 0.4000000059604645 0.12061695030469638
1.0486485958099365 0.4000000059604645 0.11843954578875567
1.062162160873413 0.4000000059604645 0.11647643089361054
1.0756757259368896 0.4000000059604645 0.11473698181479608
1.0891891717910767 0.4000000059604645 0.11323069480156722
1.1027027368545532 0.4000000059604645 0.11196718615689906
1.1162161827087402 0.4000000059604645 0.11095619223748654
1.1297297477722168 0.4000000059604645 0.11020756945374494
1.1432431936264038 0.4000000059604645 0.10973129426980929
1.1567567586898804 0.4000000059604645 0.10953746320353484
1.170270323753357 0.4000000059604645 0.10963629282649676
1.183783769607544 0.4000000059604645 0.11003811976399039
1.1972973346710205 0.4000000059604645 0.11075340069503102
1.2108107805252075 0.4000000059604645 0.11179271235235397
1.224324345588684 0.4000000059604645 0.11316675152241457
1.237837791442871 0.4000000059604645 0.11488633504538834
1.2513513565063477 0.4000000059604645 0.1169623998151706
1.2648649215698242 0.4000000059604645 0.119406002779377
1.2783783674240112 0.4000000059604645 0.12222832093934301
1.2918919324874878 0.4000000059604645 0.1254406513501241
1.3054053783416748 0.4000000059604645 0.12905441112049604
1.3189189434051514 0.4000000059604645 0.13308113741295435
1.3324323892593384 0.4000000059604645 0.1375324874437148
1.345945954322815 0.4000000059604645 0.14242023848271307
1.359459400177002 0.4000000059604645 0.14775628785360495
1.3729729652404785 0.4000000059604645 0.15355265293376605
1.386486530303955 0.4000000059604645 0.15982147115429243
1.399999976158142 0.4000000059604645 0.16657499999999995

0.4000000059604645 0.41351351141929626 0.3156904621321221
0.41351351141929626 0.41351351141929626 0.3118180098054544
0.42702701687812805 0.41351351141929626 0.30785498801863875
0.4405405521392822 0.41351351141929626 0.3038051304423686
0.454054057598114 0.41351351141929626 0.2996722908010572
0.4675675630569458 0.41351351141929626 0.29546044287283757
0.4810810685157776 0.41351351141929626 0.29117368048956316
0.49459460377693176 0.41351351141929626 0.2868162175368072
0.5081080794334412 0.41351351141929626 0.2823923879538631
0.5216216444969177 0.41351351141929626 0.27790664573374435
0.5351351499557495 0.41351351141929626 0.27336356492318437
0.5486486554145813 0.41351351141929626 0.2687678396226365
0.5621621608734131 0.41351351141929626 0.26412428398627447
0.5756756663322449 0.41351351141929626 0.2594378322219917
0.5891891717910767 0.41351351141929626 0.2547135385914018
0.6027026772499084 0.41351351141929626 0.24995657740983837
0.616216242313385 0.41351351141929626 0.2451722430463552
0.6297297477722168 0.41351351141929626 0.2403659499237259
0.6432432532310486 0.41351351141929626 0.23554323251844433
0.6567567586898804 0.41351351141929626 0.23070974536072408
0.6702702641487122 0.41351351141929626 0.22587126303449923
0.683783769607544 0.41351351141929626 0.22103368017742342
0.6972972750663757 0.41351351141929626 0.2162030114808707
0.7108108401298523 0.41351351141929626 0.21138539168993492
0.7243243455886841 0.41351351141929626 0.2065870756034301
0.7378378510475159 0.41351351141929626 0.20181443807389016
0.7513513565063477 0.41351351141929626 0.19707397400756932
0.7648648619651794 0.41351351141929626 0.19237229836444153
0.7783783674240112 0.41351351141929626 0.18771614615820092
0.791891872882843 0.41351351141929626 0.1831123724562618
0.8054053783416748 0.41351351141929626 0.17856795237975825
0.8189189434051514 0.41351351141929626 0.1740899811035445
0.8324324488639832 0.41351351141929626 0.1696856738561949
0.8459459543228149 0.41351351141929626 0.1653623659200037
0.8594594597816467 0.41351351141929626 0.16112751263098535
0.8729729652404785 0.41351351141929626 0.1569886893788741
0.8864864706993103 0.41351351141929626 0.15295359160712452
0.8999999761581421 0.41351351141929626 0.14903003481291102
0.9135135412216187 0.41351351141929626 0.14522595454712806
0.9270270466804504 0.41351351141929626 0.14154940641439023
0.9405405521392822 0.41351351141929626 0.1380085660730322
0.954054057598114 0.41351351141929626 0.13461172923510842
0.9675675630569458 0.41351351141929626 0.13136731166639368
0.9810810685157776 0.41351351141929626 0.12828384918638264
0.9945945739746094 0.41351351141929626 0.12536999766829002
1.008108139038086 0.41351351141929626 0.12263453303905053
1.021621584892273 0.41351351141929626 0.12008635127931913
1.0351351499557495 0.41351351141929626 0.11773446842347059
1.0486485958099365 0.41351351141929626 0.11558802055959978
1.062162160873413 0.41351351141929626 0.1136562638295216
1.0756757259368896 0.41351351141929626 0.11194857442877107
1.0891891717910767 0.41351351141929626 0.11047444860660319
1.1027027368545532 0.41351351141929626 0.109243502665993
1.1162161827087402 0.41351351141929626 0.10826547296363549
1.1297297477722168 0.41351351141929626 0.10755021590994586
1.1432431936264038 0.41351351141929626 0.10710770796905925
1.1567567586898804 0.41351351141929626 0.10694804565883083
1.170270323753357 0.41351351141929626 0.10708144555083582
1.183783769607544 0.41351351141929626 0.10751824427036952
1.1972973346710205 0.41351351141929626 0.10826889849644725
1.2108107805252075 0.41351351141929626 0.10934398496180427
1.224324345588684 0.41351351141929626 0.11075420045289598
1.237837791442871 0.41351351141929626 0.11251036180989789
1.2513513565063477 0.41351351141929626 0.11462340592670532
1.2648649215698242 0.41351351141929626 0.11710438975093387
1.2783783674240112 0.41351351141929626 0.11996449028391906
1.2918919324874878 0.41351351141929626 0.12321500458071637
1.3054053783416748 0.41351351141929626 0.12686734975010153
1.3189189434051514 0.41351351141929626 0.13093306295457002
1.3324323892593384 0.41351351141929626 0.13542380141033772
1.345945954322815 0.41351351141929626 0.14035134238734026
1.359459400177002 0.41351351141929626 0.1457275832092334
1.3729729652404785 0.41351351141929626 0.15156454125339283
1.386486530303955 0.41351351141929626 0.1578743539509145
1.399999976158142 0.41351351141929626 0.16466927878661433

0.4000000059604645 0.42702701687812805 0.31171495329109933
0.41351351141929626 0.42702701687812805 0.30785498801863875
0.42702701687812805 0.42702701687812805 0.3039048681383297
0.4405405521392822 0.42702701687812805 0.2998683273208652
0.454054057598114 0.42702701687812805 0.29574921929065867
0.4675675630569458 0.42702701687812805 0.2915515178258432
0.4810810685157776 0.42702701687812805 0.2872793167582721
0.49459460377693176 0.42702701687812805 0.2829368299735189
0.5081080794334412 0.42702701687812805 0.2785283914108767
0.5216216444969177 0.42702701687812805 0.274058455063359
0.5351351499557495 0.42702701687812805 0.26953159497769946
0.5486486554145813 0.42702701687812805 0.2649525052543512
0.5621621608734131 0.42702701687812805 0.26032600004748796
0.5756756663322449 0.42702701687812805 0.25565701356500325
0.5891891717910767 0.42702701687812805 0.25095060006851067
0.6027026772499084 0.42702701687812805 0.2462119338733439
0.616216242313385 0.42702701687812805 0.24144630934855654
0.6297297477722168 0.42702701687812805 0.2366591409169223
0.6432432532310486 0.42702701687812805 0.23185596305493503
0.6567567586898804 0.42702701687812805 0.2270424302928084
0.6702702641487122 0.42702701687812805 0.22222431721447625
0.683783769607544 0.42702701687812805 0.21740751845759254
0.6972972750663757 0.42702701687812805 0.21259804871353105
0.7108108401298523 0.42702701687812805 0.20780204272738576
0.7243243455886841 0.42702701687812805 0.20302575529797073
0.7378378510475159 0.42702701687812805 0.1982755612778198
0.7513513565063477 0.42702701687812805 0.1935579555731872
0.7648648619651794 0.42702701687812805 0.18887955314404692
0.7783783674240112 0.42702701687812805 0.18424708900409306
0.791891872882843 0.42702701687812805 0.17966741822073984
0.8054053783416748 0.42702701687812805 0.1751475159151215
0.8189189434051514 0.42702701687812805 0.17069447726209225
0.8324324488639832 0.42702701687812805 0.16631551749022636
0.8459459543228149 0.42702701687812805 0.16201797188181807
0.8594594597816467 0.42702701687812805 0.15780929577288189
0.8729729652404785 0.42702701687812805 0.15369706455315207
0.8864864706993103 0.42702701687812805 0.14968897366608314
0.8999999761581421 0.42702701687812805 0.14579283860884956
0.9135135412216187 0.42702701687812805 0.14201659493234575
0.9270270466804504 0.42702701687812805 0.13836829824118635
0.9405405521392822 0.42702701687812805 0.1348561241937059
0.954054057598114 0.42702701687812805 0.13148836850195905
0.9675675630569458 0.42702701687812805 0.12827344693172038
0.9810810685157776 0.42702701687812805 0.1252198953024847
0.9945945739746094 0.42702701687812805 0.1223363694874667
1.008108139038086 0.42702701687812805 0.11963164541360104
1.021621584892273 0.42702701687812805 0.11711461906154272
1.0351351499557495 0.42702701687812805 0.11479430646566655
1.0486485958099365 0.42702701687812805 0.11267984371406731
1.062162160873413 0.42702701687812805 0.11078048694855995
1.0756757259368896 0.42702701687812805 0.10910561236467947
1.0891891717910767 0.42702701687812805 0.10766471621168089
1.1027027368545532 0.42702701687812805 0.10646741479253924
1.1162161827087402 0.42702701687812805 0.10552344446394947
1.1297297477722168 0.42702701687812805 0.10484266163632691
1.1432431936264038 0.42702701687812805 0.10443504277380655
1.1567567586898804 0.42702701687812805 0.10431068439424365
1.170270323753357 0.42702701687812805 0.10447980306921337
1.183783769607544 0.42702701687812805 0.10495273542401107
1.1972973346710205 0.42702701687812805 0.10573993813765203
1.2108107805252075 0.42702701687812805 0.10685198794287154
1.224324345588684 0.42702701687812805 0.10829958162612496
1.237837791442871 0.42702701687812805 0.11009353602758784
1.2513513565063477 0.42702701687812805 0.11224478804115545
1.2648649215698242 0.42702701687812805 0.11476439461444347
1.2783783674240112 0.42702701687812805 0.11766353274878734
1.2918919324874878 0.42702701687812805 0.12095349949924257
1.3054053783416748 0.42702701687812805 0.12464571197458489
1.3189189434051514 0.42702701687812805 0.1287517073373098
1.3324323892593384 0.42702701687812805 0.1332831428036332
1.345945954322815 0.42702701687812805 0.1382517956434906
1.359459400177002 0.42702701687812805 0.14366956318053786
1.3729729652404785 0.42702701687812805 0.1495484627921507
1.386486530303955 0.42702701687812805 0.15590063190942502
1.399999976158142 0.42702701687812805 0.16273832801717672

0.4000000059604645 0.4405405521392822 0.30765220714762503
0.41351351141929626 0.4405405521392822 0.3038051304423686
0.42702701687812805 0.4405405521392822 0.2998683273208652
0.4405405521392822 0.4405405521392822 0.2958455314538079
0.454054057598114 0.4405405521392822 0.2917405965656099
0.4675675630569458 0.4405405521392822 0.28755749643440465
0.4810810685157776 0.4405405521392822 0.28330032489204504
0.49459460377693176 0.4405405521392822 0.2789732958241048
0.5081080794334412 0.4405405521392822 0.27458074316987713
0.5216216444969177 0.4405405521392822 0.27012712092237545
0.5351351499557495 0.4405405521392822 0.2656170031283332
0.5486486554145813 0.4405405521392822 0.26105508388820386
0.5621621608734131 0.4405405521392822 0.25644617735616104
0.5756756663322449 0.4405405521392822 0.25179521774009817
0.5891891717910767 0.4405405521392822 0.24710725930162886
0.6027026772499084 0.4405405521392822 0.24238747635608682
0.616216242313385 0.4405405521392822 0.2376411632725257
0.6297297477722168 0.4405405521392822 0.23287373447371917
0.6432432532310486 0.4405405521392822 0.22809072443616107
0.6567567586898804 0.4405405521392822 0.22329778769006509
0.6702702641487122 0.4405405521392822 0.21850069881936507
0.683783769607544 0.4405405521392822 0.2137053524617149
0.6972972750663757 0.4405405521392822 0.2089177633084885
0.7108108401298523 0.4405405521392822 0.2041440661047797
0.7243243455886841 0.4405405521392822 0.19939051564940263
0.7378378510475159 0.4405405521392822 0.19466348679489115
0.7513513565063477 0.4405405521392822 0.18996947444749945
0.7648648619651794 0.4405405521392822 0.18531509356720158
0.7783783674240112 0.4405405521392822 0.18070707916769158
0.791891872882843 0.4405405521392822 0.1761522863163837
0.8054053783416748 0.4405405521392822 0.17165769013441218
0.8189189434051514 0.4405405521392822 0.16723038579663113
0.8324324488639832 0.4405405521392822 0.162877588531615
0.8459459543228149 0.4405405521392822 0.15860663362165792
0.8594594597816467 0.4405405521392822 0.15442497640277436
0.8729729652404785 0.4405405521392822 0.15034019226469872
0.8864864706993103 0.4405405521392822 0.14635997665088538
0.8999999761581421 0.4405405521392822 0.14249214505850888
0.9135135412216187 0.4405405521392822 0.13874463303846363
0.9270270466804504 0.4405405521392822 0.13512549619536424
0.9405405521392822 0.4405405521392822 0.13164291018754531
0.954054057598114 0.4405405521392822 0.12830517072706132
0.9675675630569458 0.4405405521392822 0.12512069357968714
0.9810810685157776 0.4405405521392822 0.12209801456491734
0.9945945739746094 0.4405405521392822 0.11924578955596668
1.008108139038086 0.4405405521392822 0.11657279447976988
1.021621584892273 0.4405405521392822 0.11408792531698186
1.0351351499557495 0.4405405521392822 0.11180019810197736
1.0486485958099365 0.4405405521392822 0.10971874892285137
1.062162160873413 0.4405405521392822 0.1078528339214187
1.0756757259368896 0.4405405521392822 0.10621182929321438
1.0891891717910767 0.4405405521392822 0.10480523128749344
1.1027027368545532 0.4405405521392822 0.10364265620723088
1.1162161827087402 0.4405405521392822 0.10273384040912177
1.1297297477722168 0.4405405521392822 0.10208864030358118
1.1432431936264038 0.4405405521392822 0.10171703235474434
1.1567567586898804 0.4405405521392822 0.10162911308046642
1.170270323753357 0.4405405521392822 0.10183509905232263
1.183783769607544 0.4405405521392822 0.10234532689560824
1.1972973346710205 0.4405405521392822 0.10317025328933854
1.2108107805252075 0.4405405521392822 0.1043204549662489
1.224324345588684 0.4405405521392822 0.10580662871279467
1.237837791442871 0.4405405521392822 0.10763959136915133
1.2513513565063477 0.4405405521392822 0.10983027982921424
1.2648649215698242 0.4405405521392822 0.11238975104059895
1.2783783674240112 0.4405405521392822 0.11532918200464101
1.2918919324874878 0.4405405521392822 0.11865986977639593
1.3054053783416748 0.4405405521392822 0.1223932314646394
1.3189189434051514 0.4405405521392822 0.1265408042318669
1.3324323892593384 0.4405405521392822 0.13111424529429433
1.345945954322815 0.4405405521392822 0.13612533192185733
1.359459400177002 0.4405405521392822 0.14158596143821162
1.3729729652404785 0.4405405521392822 0.14750815122073288
1.386486530303955 0.4405405521392822 0.1539040387005171
1.399999976158142 0.4405405521392822 0.16078588136238026

0.4000000059604645 0.454054057598114 0.30350607742611235
0.41351351141929626 0.454054057598114 0.2996722908010572
0.42702701687812805 0.454054057598114 0.29574921929065867
0.4405405521392822 0.454054057598114 0.2917405965656099
0.454054057598114 0.454054057598114 0.28765027635032425
0.4675675630569458 0.454054057598114 0.2834822324229349
0.4810810685157776 0.454054057598114 0.27924055861529506
0.49459460377693176 0.454054057598114 0.2749294688129782
0.5081080794334412 0.454054057598114 0.27055329695527763
0.5216216444969177 0.454054057598114 0.2661164970352067
0.5351351499557495 0.454054057598114 0.2616236430994989
0.5486486554145813 0.454054057598114 0.2570794292486078
0.5621621608734131 0.454054057598114 0.2524886696367068
0.5756756663322449 0.454054057598114 0.2478562984716895
0.5891891717910767 0.454054057598114 0.24318737001516946
0.6027026772499084 0.454054057598114 0.23848705858248037
0.616216242313385 0.454054057598114 0.23376065854267591
0.6297297477722168 0.454054057598114 0.22901358431852972
0.6432432532310486 0.454054057598114 0.22425137038653564
0.6567567586898804 0.454054057598114 0.2194796712769074
0.6702702641487122 0.454054057598114 0.2147042615735788
0.683783769607544 0.454054057598114 0.20993103591420376
0.6972972750663757 0.454054057598114 0.20516600899015613
0.7108108401298523 0.454054057598114 0.2004153155465299
0.7243243455886841 0.454054057598114 0.19568521038213904
0.7378378510475159 0.454054057598114 0.19098206834951748
0.7513513565063477 0.454054057598114 0.18631238435491937
0.7648648619651794 0.454054057598114 0.18168277335831878
0.7783783674240112 0.454054057598114 0.17709997037340974
0.791891872882843 0.454054057598114 0.17257083046760657
0.8054053783416748 0.454054057598114 0.16810232876204342
0.8189189434051514 0.454054057598114 0.16370156043157447
0.8324324488639832 0.454054057598114 0.15937574070477406
0.8459459543228149 0.454054057598114 0.15513220486393645
0.8594594597816467 0.454054057598114 0.15097840824507608
0.8729729652404785 0.454054057598114 0.14692192623792727
0.8864864706993103 0.454054057598114 0.1429704542859445
0.8999999761581421 0.454054057598114 0.13913180788630222
0.9135135412216187 0.454054057598114 0.13541392258989493
0.9270270466804504 0.454054057598114 0.13182485400133714
0.9405405521392822 0.454054057598114 0.12837277777896355
0.954054057598114 0.454054057598114 0.12506598963482862
0.9675675630569458 0.454054057598114 0.12191290533470711
0.9810810685157776 0.454054057598114 0.11892206069809373
0.9945945739746094 0.454054057598114 0.11610211159820315
1.008108139038086 0.454054057598114 0.11346183396197018
1.021621584892273 0.454054057598114 0.11101012377004965
1.0351351499557495 0.454054057598114 0.10875599705681635
1.0486485958099365 0.454054057598114 0.10670858991036525
1.062162160873413 0.454054057598114 0.10487715847251115
1.0756757259368896 0.454054057598114 0.10327107893878912
1.0891891717910767 0.454054057598114 0.10189984755845413
1.1027027368545532 0.454054057598114 0.10077308063448126
1.1162161827087402 0.454054057598114 0.0999005145235655
1.1297297477722168 0.454054057598114 0.09929200563612198
1.1432431936264038 0.454054057598114 0.0989575304362859
1.1567567586898804 0.454054057598114 0.0989071854419124
1.170270323753357 0.454054057598114 0.09915118722457678
1.183783769607544 0.454054057598114 0.0996998724095742
1.1972973346710205 0.454054057598114 0.10056369767592005
1.2108107805252075 0.454054057598114 0.10175323975634964
1.224324345588684 0.454054057598114 0.10327919543731834
1.237837791442871 0.454054057598114 0.1051523815590016
1.2513513565063477 0.454054057598114 0.10738373501529484
1.2648649215698242 0.454054057598114 0.10998431275381354
1.2783783674240112 0.454054057598114 0.11296529177589332
1.2918919324874878 0.454054057598114 0.11633796913658964
1.3054053783416748 0.454054057598114 0.12011376194467818
1.3189189434051514 0.454054057598114 0.12430420736265449
1.3324323892593384 0.454054057598114 0.12892096260673439
1.345945954322815 0.454054057598114 0.13397580494685357
1.359459400177002 0.454054057598114 0.13948063170666775
1.3729729652404785 0.454054057598114 0.14544746026355257
1.386486530303955 0.454054057598114 0.15188842804860403
1.399999976158142 0.454054057598114 0.15881579254663816

0.4000000059604645 0.4675675630569458 0.29928053790469444
0.41351351141929626 0.4675675630569458 0.29546044287283757
0.42702701687812805 0.4675675630569458 0.2915515178258432
0.4405405521392822 0.4675675630569458 0.28755749643440465
0.454054057598114 0.4675675630569458 0.2834822324229349
0.4675675630569458 0.4675675630569458 0.27932969956956744
0.4810810685157776 0.4675675630569458 0.27510399170615546
0.49459460377693176 0.4675675630569458 0.2708093227182724
0.5081080794334412 0.4675675630569458 0.26645002654521144
0.5216216444969177 0.4675675630569458 0.26203055717998625
0.5351351499557495 0.4675675630569458 0.25755548866933
0.5486486554145813 0.4675675630569458 0.2530295151136963
0.5621621608734131 0.4675675630569458 0.2484574506672586
0.5756756663322449 0.4675675630569458 0.2438442295379106
0.5891891717910767 0.4675675630569458 0.2391949059872658
0.6027026772499084 0.4675675630569458 0.2345146543306579
0.616216242313385 0.4675675630569458 0.22980876893714045
0.6297297477722168 0.4675675630569458 0.22508266422948728
0.6432432532310486 0.4675675630569458 0.22034187468419208
0.6567567586898804 0.4675675630569458 0.21559205483146865
0.6702702641487122 0.4675675630569458 0.2108389792552508
0.683783769607544 0.4675675630569458 0.2060885425931924
0.6972972750663757 0.4675675630569458 0.20134675953666742
0.7108108401298523 0.4675675630569458 0.19661976483076965
0.7243243455886841 0.4675675630569458 0.19191381327431323
0.7378378510475159 0.4675675630569458 0.187235279719832
0.7513513565063477 0.4675675630569458 0.18259065907358019
0.7648648619651794 0.4675675630569458 0.17798656629553178
0.7783783674240112 0.4675675630569458 0.1734297363993809
0.791891872882843 0.4675675630569458 0.16892702445254176
0.8054053783416748 0.4675675630569458 0.16448540557614855
0.8189189434051514 0.4675675630569458 0.16011197494505544
0.8324324488639832 0.4675675630569458 0.1558139477878369
0.8459459543228149 0.4675675630569458 0.151598659386787
0.8594594597816467 0.4675675630569458 0.14747356507792025
0.8729729652404785 0.4675675630569458 0.143446240250971
0.8864864706993103 0.4675675630569458 0.13952438034939368
0.8999999761581421 0.4675675630569458 0.13571580087036286
0.9135135412216187 0.4675675630569458 0.13202843736477288
0.9270270466804504 0.4675675630569458 0.12847034543723837
0.9405405521392822 0.4675675630569458 0.1250497007460939
0.954054057598114 0.4675675630569458 0.12177479900339408
0.9675675630569458 0.4675675630569458 0.11865405597491362
0.9810810685157776 0.4675675630569458 0.11569600748014715
0.9945945739746094 0.4675675630569458 0.11290930939230948
1.008108139038086 0.4675675630569458 0.11030273763833526
1.021621584892273 0.4675675630569458 0.10788518819887943
1.0351351499557495 0.4675675630569458 0.10566567710831679
1.0486485958099365 0.4675675630569458 0.10365334045474223
1.062162160873413 0.4675675630569458 0.10185743437997058
1.0756757259368896 0.4675675630569458 0.10028733507953695
1.0891891717910767 0.4675675630569458 0.09895253880269628
1.1027027368545532 0.4675675630569458 0.09786266185242362
1.1162161827087402 0.4675675630569458 0.097027440585414
1.1297297477722168 0.4675675630569458 0.09645673141208258
1.1432431936264038 0.4675675630569458 0.09616051079656449
1.1567567586898804 0.4675675630569458 0.09614887525671492
1.170270323753357 0.4675675630569458 0.09643204136410909
1.183783769607544 0.4675675630569458 0.09702034574404228
1.1972973346710205 0.4675675630569458 0.09792424507552984
1.2108107805252075 0.4675675630569458 0.09915431609130704
1.224324345588684 0.4675675630569458 0.10072125557782924
1.237837791442871 0.4675675630569458 0.10263588037527198
1.2513513565063477 0.4675675630569458 0.10490912737753055
1.2648649215698242 0.4675675630569458 0.10755205353222058
1.2783783674240112 0.4675675630569458 0.11057583584067754
1.2918919324874878 0.4675675630569458 0.11399177135795696
1.3054053783416748 0.4675675630569458 0.11781127719283457
1.3189189434051514 0.4675675630569458 0.12204589050780587
1.3324323892593384 0.4675675630569458 0.12670726851908667
1.345945954322815 0.4675675630569458 0.13180718849661266
1.359459400177002 0.4675675630569458 0.13735754776403955
1.3729729652404785 0.4675675630569458 0.14337036369874304
1.386486530303955 0.4675675630569458 0.14985777373181913
1.399999976158142 0.4675675630569458 0.1568320353480837

0.4000000059604645 0.4810810685157776 0.29497968241522476
0.41351351141929626 0.4810810685157776 0.29117368048956316
0.42702701687812805 0.4810810685157776 0.2872793167582721
0.4405405521392822 0.4810810685157776 0.28330032489204504
0.454054057598114 0.4810810685157776 0.27924055861529506
0.4675675630569458 0.4810810685157776 0.27510399170615546
0.4810810685157776 0.4810810685157776 0.2708947179964795
0.49459460377693176 0.4810810685157776 0.2666169513718406
0.5081080794334412 0.4810810685157776 0.26227502577153194
0.5216216444969177 0.4810810685157776 0.2578733951885671
0.5351351499557495 0.4810810685157776 0.2534166336696794
0.5486486554145813 0.4810810685157776 0.2489094353153225
0.5621621608734131 0.4810810685157776 0.24435661427966968
0.5756756663322449 0.4810810685157776 0.2397631047706147
0.5891891717910767 0.4810810685157776 0.23513396104977113
0.6027026772499084 0.4810810685157776 0.23047435743247247
0.616216242313385 0.4810810685157776 0.22578958828777257
0.6297297477722168 0.4810810685157776 0.22108506803844497
0.6432432532310486 0.4810810685157776 0.21636633116098353
0.6567567586898804 0.4810810685157776 0.211639032185602
0.6702702641487122 0.4810810685157776 0.20690894569623425
0.683783769607544 0.4810810685157776 0.20218196633053404
0.6972972750663757 0.4810810685157776 0.1974641087798754
0.7108108401298523 0.4810810685157776 0.19276150778935217
0.7243243455886841 0.4810810685157776 0.18808041815777837
0.7378378510475159 0.4810810685157776 0.18342721473768797
0.7513513565063477 0.4810810685157776 0.1788083924353351
0.7648648619651794 0.4810810685157776 0.17423056621069377
0.7783783674240112 0.4810810685157776 0.16970047107745811
0.791891872882843 0.4810810685157776 0.1652249621030424
0.8054053783416748 0.4810810685157776 0.16081101440858075
0.8189189434051514 0.4810810685157776 0.15646572316892735
0.8324324488639832 0.4810810685157776 0.15219630361265657
0.8459459543228149 0.4810810685157776 0.14801009102206267
0.8594594597816467 0.4810810685157776 0.14391454073316007
0.8729729652404785 0.4810810685157776 0.13991722813568314
0.8864864706993103 0.4810810685157776 0.13602584867308623
0.8999999761581421 0.4810810685157776 0.13224821784254398
0.9135135412216187 0.4810810685157776 0.1285922711949507
0.9270270466804504 0.4810810685157776 0.12506606433492107
0.9405405521392822 0.4810810685157776 0.12167777292078967
0.954054057598114 0.4810810685157776 0.118435692664611
0.9675675630569458 0.4810810685157776 0.11534823933215986
0.9810810685157776 0.4810810685157776 0.11242394874293087
0.9945945739746094 0.4810810685157776 0.10967147677013878
1.008108139038086 0.4810810685157776 0.10709959934071835
1.021621584892273 0.4810810685157776 0.10471721243532443
1.0351351499557495 0.4810810685157776 0.10253333208833182
1.0486485958099365 0.4810810685157776 0.10055709438783544
1.062162160873413 0.4810810685157776 0.09879775547565017
1.0756757259368896 0.4810810685157776 0.09726469154731103
1.0891891717910767 0.4810810685157776 0.095967398852073
1.1027027368545532 0.4810810685157776 0.09491549369291116
1.1162161827087402 0.4810810685157776 0.0941187124265205
1.1297297477722168 0.4810810685157776 0.09358691146331613
1.1432431936264038 0.4810810685157776 0.09333006726743329
1.1567567586898804 0.4810810685157776 0.09335827635672711
1.170270323753357 0.4810810685157776 0.09368175530277285
1.183783769607544 0.4810810685157776 0.0943108407308657
1.1972973346710205 0.4810810685157776 0.09525598932002108
1.2108107805252075 0.4810810685157776 0.09652777780297425
1.224324345588684 0.4810810685157776 0.09813690296618059
1.237837791442871 0.4810810685157776 0.10009418164981558
1.2513513565063477 0.4810810685157776 0.10241055074777461
1.2648649215698242 0.4810810685157776 0.10509706720767319
1.2783783674240112 0.4810810685157776 0.10816490803084688
1.2918919324874878 0.4810810685157776 0.11162537027235118
1.3054053783416748 0.4810810685157776 0.11548987104096181
1.3189189434051514 0.4810810685157776 0.11976994749917426
1.3324323892593384 0.4810810685157776 0.12447725686320438
1.345945954322815 0.4810810685157776 0.12962357640298783
1.359459400177002 0.4810810685157776 0.1352208034421803
1.3729729652404785 0.4810810685157776 0.14128095535815757
1.386486530303955 0.4810810685157776 0.14781616958201557
1.399999976158142 0.4810810685157776 0.15483870359857022

0.4000000059604645 0.49459460377693176 0.29060772484327657
0.41351351141929626 0.49459460377693176 0.2868162175368072
0.42702701687812805 0.49459460377693176 0.2829368299735189
0.4405405521392822 0.49459460377693176 0.2789732958241048
0.454054057598114 0.49459460377693176 0.2749294688129782
0.4675675630569458 0.49459460377693176 0.2708093227182724
0.4810810685157776 0.49459460377693176 0.2666169513718406
0.49459460377693176 0.49459460377693176 0.2623565686592561
0.5081080794334412 0.49459460377693176 0.2580325085198124
0.5216216444969177 0.49459460377693176 0.25364922494652276
0.5351351499557495 0.49459460377693176 0.24921129198612077
0.5486486554145813 0.49459460377693176 0.24472340373905982
0.5621621608734131 0.49459460377693176 0.2401903743595134
0.5756756663322449 0.49459460377693176 0.2356171380553752
0.5891891717910767 0.49459460377693176 0.23100874908825872
0.6027026772499084 0.49459460377693176 0.2263703817734976
0.616216242313385 0.49459460377693176 0.22170733048014554
0.6297297477722168 0.49459460377693176 0.21702500963097626
0.6432432532310486 0.49459460377693176 0.21232895370248345
0.6567567586898804 0.49459460377693176 0.2076248172248809
0.6702702641487122 0.49459460377693176 0.2029183747821025
0.683783769607544 0.49459460377693176 0.19821552101180212
0.6972972750663757 0.49459460377693176 0.1935222706053536
0.7108108401298523 0.49459460377693176 0.18884475830785086
0.7243243455886841 0.49459460377693176 0.18418923891810796
0.7378378510475159 0.49459460377693176 0.1795620872886588
0.7513513565063477 0.49459460377693176 0.17496979832575754
0.7648648619651794 0.49459460377693176 0.17041898698937824
0.7783783674240112 0.49459460377693176 0.16591638829321498
0.791891872882843 0.49459460377693176 0.16146885730468197
0.8054053783416748 0.49459460377693176 0.1570833691449134
0.8189189434051514 0.49459460377693176 0.15276701898876352
0.8324324488639832 0.49459460377693176 0.14852702206480667
0.8459459543228149 0.49459460377693176 0.144370713655337
0.8594594597816467 0.49459460377693176 0.14030554909636903
0.8729729652404785 0.49459460377693176 0.13633910377763706
0.8864864706993103 0.49459460377693176 0.13247907314259555
0.8999999761581421 0.49459460377693176 0.12873327268841903
0.9135135412216187 0.49459460377693176 0.12510963796600189
0.9270270466804504 0.49459460377693176 0.12161622457995874
0.9405405521392822 0.49459460377693176 0.11826120818862418
0.954054057598114 0.49459460377693176 0.11505288450405277
0.9675675630569458 0.49459460377693176 0.11199966929201922
0.9810810685157776 0.49459460377693176 0.10911009837201818
0.9945945739746094 0.49459460377693176 0.10639282761726451
1.008108139038086 0.49459460377693176 0.10385663295469279
1.021621584892273 0.49459460377693176 0.101510410364958
1.0351351499557495 0.49459460377693176 0.0993631758824349
1.0486485958099365 0.49459460377693176 0.09742406559521838
1.062162160873413 0.49459460377693176 0.09570233564512336
1.0756757259368896 0.49459460377693176 0.09420736222768483
1.0891891717910767 0.49459460377693176 0.0929486415921578
1.1027027368545532 0.49459460377693176 0.09193579004151729
1.1162161827087402 0.49459460377693176 0.09117854393245833
1.1297297477722168 0.49459460377693176 0.0906867596753961
1.1432431936264038 0.49459460377693176 0.09047041373446574
1.1567567586898804 0.49459460377693176 0.09053960262752242
1.170270323753357 0.49459460377693176 0.09090454292614136
1.183783769607544 0.49459460377693176 0.09157557125561785
1.1972973346710205 0.49459460377693176 0.09256314429496722
1.2108107805252075 0.49459460377693176 0.09387783877692475
1.224324345588684 0.49459460377693176 0.09553035148794581
1.237837791442871 0.49459460377693176 0.09753149926820591
1.2513513565063477 0.49459460377693176 0.09989221901160039
1.2648649215698242 0.49459460377693176 0.10262356766574485
1.2783783674240112 0.49459460377693176 0.10573672223197476
1.2918919324874878 0.49459460377693176 0.10924297976534564
1.3054053783416748 0.49459460377693176 0.11315375737463323
1.3189189434051514 0.49459460377693176 0.11748059222233304
1.3324323892593384 0.49459460377693176 0.1222351415246609
1.345945954322815 0.49459460377693176 0.12742918255155242
1.359459400177002 0.49459460377693176 0.1330746126266634
1.3729729652404785 0.49459460377693176 0.13918344912736952
1.386486530303955 0.49459460377693176 0.14576782948476671
1.399999976158142 0.49459460377693176 0.15284001118367097

0.4000000059604645 0.5081080794334412 0.2861689991281432
0.41351351141929626 0.5081080794334412 0.2823923879538631
0.42702701687812805 0.5081080794334412 0.2785283914108767
0.4405405521392822 0.5081080794334412 0.27458074316987713
0.454054057598114 0.5081080794334412 0.27055329695527763
0.4675675630569458 0.5081080794334412 0.26645002654521144
0.4810810685157776 0.5081080794334412 0.26227502577153194
0.49459460377693176 0.5081080794334412 0.2580325085198124
0.5081080794334412 0.5081080794334412 0.2537268087293461
0.5216216444969177 0.5081080794334412 0.24936238039314662
0.5351351499557495 0.5081080794334412 0.24494379755794732
0.5486486554145813 0.5081080794334412 0.24047575432420165
0.5621621608734131 0.5081080794334412 0.23596306484608315
0.5756756663322449 0.5081080794334412 0.23141066333148544
0.5891891717910767 0.5081080794334412 0.22682360404202204
0.6027026772499084 0.5081080794334412 0.22220706129302664
0.616216242313385 0.5081080794334412 0.21756632945355286
0.6297297477722168 0.5081080794334412 0.21290682294637442
0.6432432532310486 0.5081080794334412 0.20823407624798512
0.6567567586898804 0.5081080794334412 0.2035537438885987
0.6702702641487122 0.5081080794334412 0.19887160045214902
0.683783769607544 0.5081080794334412 0.1941935405762899
0.6972972750663757 0.5081080794334412 0.1895255789523953
0.7108108401298523 0.5081080794334412 0.18487385032555903
0.7243243455886841 0.5081080794334412 0.18024460949459525
0.7378378510475159 0.5081080794334412 0.17564423131203777
0.7513513565063477 0.5081080794334412 0.17107921068414084
0.7648648619651794 0.5081080794334412 0.16655616257087846
0.7783783674240112 0.5081080794334412 0.16208182198594467
0.791891872882843 0.5081080794334412 0.1576630439967538
0.8054053783416748 0.5081080794334412 0.15330680372443994
0.8189189434051514 0.5081080794334412 0.14902019634385735
0.8324324488639832 0.5081080794334412 0.1448104370835804
0.8459459543228149 0.5081080794334412 0.14068486122590323
0.8594594597816467 0.5081080794334412 0.13665092410684038
0.8729729652404785 0.5081080794334412 0.13271620111612614
0.8864864706993103 0.5081080794334412 0.12888838769721492
0.8999999761581421 0.5081080794334412 0.12517529934728133
0.9135135412216187 0.5081080794334412 0.12158487161721968
0.9270270466804504 0.5081080794334412 0.11812516011164466
0.9405405521392822 0.5081080794334412 0.11480434048889081
0.954054057598114 0.5081080794334412 0.11163070846101271
0.9675675630569458 0.5081080794334412 0.10861267979378508
0.9810810685157776 0.5081080794334412 0.10575879030670263
0.9945945739746094 0.5081080794334412 0.10307769587298002
1.008108139038086 0.5081080794334412 0.10057817241955201
1.021621584892273 0.5081080794334412 0.09826911592707352
1.0351351499557495 0.5081080794334412 0.09615954242991934
1.0486485958099365 0.5081080794334412 0.09425858801618432
1.062162160873413 0.5081080794334412 0.09257550882768345
1.0756757259368896 0.5081080794334412 0.09111968105995163
1.0891891717910767 0.5081080794334412 0.08990060096224393
1.1027027368545532 0.5081080794334412 0.08892788483753533
1.1162161827087402 0.5081080794334412 0.08821126904252093
1.1297297477722168 0.5081080794334412 0.0877606099876158
1.1432431936264038 0.5081080794334412 0.08758588413695516
1.1567567586898804 0.5081080794334412 0.08769718800839417
1.170270323753357 0.5081080794334412 0.08810473817350806
1.183783769607544 0.5081080794334412 0.0888188712575921
1.1972973346710205 0.5081080794334412 0.08985004393966155
1.2108107805252075 0.5081080794334412 0.0912088329524518
1.224324345588684 0.5081080794334412 0.0929059350824182
1.237837791442871 0.5081080794334412 0.09495216716973624
1.2513513565063477 0.5081080794334412 0.09735846610830125
1.2648649215698242 0.5081080794334412 0.10013588884572884
1.2783783674240112 0.5081080794334412 0.1032956123833545
1.2918919324874878 0.5081080794334412 0.10684893377623374
1.3054053783416748 0.5081080794334412 0.11080727013314226
1.3189189434051514 0.5081080794334412 0.1151821586165756
1.3324323892593384 0.5081080794334412 0.11998525644274959
1.345945954322815 0.5081080794334412 0.12522834088159984
1.359459400177002 0.5081080794334412 0.13092330925678214
1.3729729652404785 0.5081080794334412 0.1370821789456722
1.386486530303955 0.5081080794334412 0.14371708737936595
1.399999976158142 0.5081080794334412 0.15084029204267932

0.4000000059604645 0.5216216444969177 0.28166795926283816
0.41351351141929626 0.5216216444969177 0.27790664573374435
0.42702701687812805 0.5216216444969177 0.274058455063359
0.4405405521392822 0.5216216444969177 0.27012712092237545
0.454054057598114 0.5216216444969177 0.2661164970352067
0.4675675630569458 0.5216216444969177 0.26203055717998625
0.4810810685157776 0.5216216444969177 0.2578733951885671
0.49459460377693176 0.5216216444969177 0.25364922494652276
0.5081080794334412 0.5216216444969177 0.24936238039314662
0.5216216444969177 0.5216216444969177 0.24501731552145203
0.5351351499557495 0.5216216444969177 0.24061860437817245
0.5486486554145813 0.5216216444969177 0.23617094106376135
0.5621621608734131 0.5216216444969177 0.2316791397323923
0.5756756663322449 0.5216216444969177 0.22714813459195876
0.5891891717910767 0.5216216444969177 0.22258297990407444
0.6027026772499084 0.5216216444969177 0.21798884998407292
0.616216242313385 0.5216216444969177 0.2133710392010078
0.6297297477722168 0.5216216444969177 0.20873496197765296
0.6432432532310486 0.5216216444969177 0.20408615279050205
0.6567567586898804 0.5216216444969177 0.19943026616976878
0.6702702641487122 0.5216216444969177 0.1947730766993871
0.683783769607544 0.5216216444969177 0.19012047901701087
0.6972972750663757 0.5216216444969177 0.18547848781401388
0.7108108401298523 0.5216216444969177 0.18085323783549012
0.7243243455886841 0.5216216444969177 0.17625098388025365
0.7378378510475159 0.5216216444969177 0.1716781008008384
0.7513513565063477 0.5216216444969177 0.16714108350349843
0.7648648619651794 0.5216216444969177 0.1626465469482078
0.7783783674240112 0.5216216444969177 0.15820122614866067
0.791891872882843 0.5216216444969177 0.15381197617227121
0.8054053783416748 0.5216216444969177 0.14948577214017367
0.8189189434051514 0.5216216444969177 0.1452297092272222
0.8324324488639832 0.5216216444969177 0.14105100266199122
0.8459459543228149 0.5216216444969177 0.13695698772677484
0.8594594597816467 0.5216216444969177 0.13295511975758753
0.8729729652404785 0.5216216444969177 0.12905297414416372
0.8864864706993103 0.5216216444969177 0.12525824632995777
0.8999999761581421 0.5216216444969177 0.12157875181214425
0.9135135412216187 0.5216216444969177 0.11802242614161751
0.9270270466804504 0.5216216444969177 0.11459732492299224
0.9405405521392822 0.5216216444969177 0.11131162381460294
0.954054057598114 0.5216216444969177 0.10817361852850424
0.9675675630569458 0.5216216444969177 0.10519172483047082
0.9810810685157776 0.5216216444969177 0.1023744785399974
0.9945945739746094 0.5216216444969177 0.09973053553029866
1.008108139038086 0.5216216444969177 0.09726867172830936
1.021621584892273 0.5216216444969177 0.0949977831146844
1.0351351499557495 0.5216216444969177 0.09292688572379858
1.0486485958099365 0.5216216444969177 0.09106511564374672
1.062162160873413 0.5216216444969177 0.08942172901634386
1.0756757259368896 0.5216216444969177 0.08800610203712489
1.0891891717910767 0.5216216444969177 0.08682773095534484
1.1027027368545532 0.5216216444969177 0.08589623207397871
1.1162161827087402 0.5216216444969177 0.08522134174972164
1.1297297477722168 0.5216216444969177 0.08481291639298864
1.1432431936264038 0.5216216444969177 0.08468093246791497
1.1567567586898804 0.5216216444969177 0.08483548649235578
1.170270323753357 0.5216216444969177 0.08528679503788629
1.183783769607544 0.5216216444969177 0.0860451947298018
1.1972973346710205 0.5216216444969177 0.0871211422471175
1.2108107805252075 0.5216216444969177 0.08852521432256888
1.224324345588684 0.5216216444969177 0.09026810774261122
1.237837791442871 0.5216216444969177 0.09236063934742002
1.2513513565063477 0.5216216444969177 0.0948137460308906
1.2648649215698242 0.5216216444969177 0.0976384847406386
1.2783783674240112 0.5216216444969177 0.1008460324779995
1.2918919324874878 0.5216216444969177 0.10444768629802881
1.3054053783416748 0.5216216444969177 0.10845486330950224
1.3189189434051514 0.5216216444969177 0.11287910067491531
1.3324323892593384 0.5216216444969177 0.1177320556104838
1.345945954322815 0.5216216444969177 0.12302550538614347
1.359459400177002 0.5216216444969177 0.12877134732555
1.3729729652404785 0.5216216444969177 0.13498159880607907
1.386486530303955 0.5216216444969177 0.14166839725882666
1.399999976158142 0.5216216444969177 0.14884400016860874

0.4000000059604645 0.5351351499557495 0.27710917929409484
0.41351351141929626 0.5351351499557495 0.27336356492318437
0.42702701687812805 0.5351351499557495 0.26953159497769946
0.4405405521392822 0.5351351499557495 0.2656170031283332
0.454054057598114 0.5351351499557495 0.2616236430994989
0.4675675630569458 0.5351351499557495 0.25755548866933
0.4810810685157776 0.5351351499557495 0.2534166336696794
0.49459460377693176 0.5351351499557495 0.24921129198612077
0.5081080794334412 0.5351351499557495 0.24494379755794732
0.5216216444969177 0.5351351499557495 0.24061860437817245
0.5351351499557495 0.5351351499557495 0.23624028649352968
0.5486486554145813 0.5351351499557495 0.23181353800447246
0.5621621608734131 0.5351351499557495 0.2273431730651743
0.5756756663322449 0.5351351499557495 0.22283412588352874
0.5891891717910767 0.5351351499557495 0.21829145072114942
0.6027026772499084 0.5351351499557495 0.21372032189336992
0.616216242313385 0.5351351499557495 0.20912603376924394
0.6297297477722168 0.5351351499557495 0.20451400077154527
0.6432432532310486 0.5351351499557495 0.19988975737676756
0.6567567586898804 0.5351351499557495 0.19525895811512461
0.6702702641487122 0.5351351499557495 0.19062737757055026
0.683783769607544 0.5351351499557495 0.18600091038069844
0.6972972750663757 0.5351351499557495 0.18138557123694288
0.7108108401298523 0.5351351499557495 0.17678749488437762
0.7243243455886841 0.5351351499557495 0.1722129361218167
0.7378378510475159 0.5351351499557495 0.167668269801794
0.7513513565063477 0.5351351499557495 0.16315999083056368
0.7648648619651794 0.5351351499557495 0.15869471416809983
0.7783783674240112 0.5351351499557495 0.15427917482809644
0.791891872882843 0.5351351499557495 0.14992022787796783
0.8054053783416748 0.5351351499557495 0.14562484843884815
0.8189189434051514 0.5351351499557495 0.14140013168559162
0.8324324488639832 0.5351351499557495 0.13725329284677257
0.8459459543228149 0.5351351499557495 0.1331916672046852
0.8594594597816467 0.5351351499557495 0.12922271009534403
0.8729729652404785 0.5351351499557495 0.12535399690848337
0.8864864706993103 0.5351351499557495 0.12159322308755759
0.8999999761581421 0.5351351499557495 0.11794820412974132
0.9135135412216187 0.5351351499557495 0.1144268755859289
0.9270270466804504 0.5351351499557495 0.11103729306073495
0.9405405521392822 0.5351351499557495 0.10778763221249409
0.954054057598114 0.5351351499557495 0.10468618875326081
0.9675675630569458 0.5351351499557495 0.10174137844880993
0.9810810685157776 0.5351351499557495 0.09896173711863608
0.9945945739746094 0.5351351499557495 0.09635592063595393
1.008108139038086 0.5351351499557495 0.09393270492769834
1.021621584892273 0.5351351499557495 0.09170098597452411
1.0351351499557495 0.5351351499557495 0.08966977981080602
1.0486485958099365 0.5351351499557495 0.08784822252463906
1.062162160873413 0.5351351499557495 0.08624557025783805
1.0756757259368896 0.5351351499557495 0.08487119920593801
1.0891891717910767 0.5351351499557495 0.08373460561819396
1.1027027368545532 0.5351351499557495 0.08284540579758093
1.1162161827087402 0.5351351499557495 0.08221333610079394
1.1297297477722168 0.5351351499557495 0.08184825293824811
1.1432431936264038 0.5351351499557495 0.08176013277407868
1.1567567586898804 0.5351351499557495 0.08195907212614073
1.170270323753357 0.5351351499557495 0.08245528756600956
1.183783769607544 0.5351351499557495 0.0832591157189804
1.1972973346710205 0.5351351499557495 0.08438101326406858
1.2108107805252075 0.5351351499557495 0.08583155693400943
1.224324345588684 0.5351351499557495 0.08762144351525829
1.237837791442871 0.5351351499557495 0.08976148984799068
1.2513513565063477 0.5351351499557495 0.09226263282610193
1.2648649215698242 0.5351351499557495 0.09513592939720761
1.2783783674240112 0.5351351499557495 0.09839255656264326
1.2918919324874878 0.5351351499557495 0.10204381137746435
1.3054053783416748 0.5351351499557495 0.10610111095044664
1.3189189434051514 0.5351351499557495 0.11057599244408559
1.3324323892593384 0.5351351499557495 0.1154801130745971
1.345945954322815 0.5351351499557495 0.12082525011191676
1.359459400177002 0.5351351499557495 0.12662330087970036
1.3729729652404785 0.5351351499557495 0.13288628275532358
1.386486530303955 0.5351351499557495 0.13962633316988232
1.399999976158142 0.5351351499557495 0.14685570960819266

0.4000000059604645 0.5486486554145813 0.2724973533223667
0.41351351141929626 0.5486486554145813 0.2687678396226365
0.42702701687812805 0.5486486554145813 0.2649525052543512
0.4405405521392822 0.5486486554145813 0.26105508388820386
0.454054057598114 0.5486486554145813 0.2570794292486078
0.4675675630569458 0.5486486554145813 0.2530295151136963
0.4810810685157776 0.5486486554145813 0.2489094353153225
0.49459460377693176 0.5486486554145813 0.24472340373905982
0.5081080794334412 0.5486486554145813 0.24047575432420165
0.5216216444969177 0.5486486554145813 0.23617094106376135
0.5351351499557495 0.5486486554145813 0.23181353800447246
0.5486486554145813 0.5486486554145813 0.2274082392467884
0.5621621608734131 0.5486486554145813 0.2229598589448826
0.5756756663322449 0.5486486554145813 0.21847333130664873
0.5891891717910767 0.5486486554145813 0.21395371059370039
0.6027026772499084 0.5486486554145813 0.20940617112137117
0.616216242313385 0.5486486554145813 0.20483600725871476
0.6297297477722168 0.5486486554145813 0.20024863342850485
0.6432432532310486 0.5486486554145813 0.19564958410723526
0.6567567586898804 0.5486486554145813 0.19104451382511964
0.6702702641487122 0.5486486554145813 0.18643919716609197
0.683783769607544 0.5486486554145813 0.181839528767806
0.6972972750663757 0.5486486554145813 0.17725152332163568
0.7108108401298523 0.5486486554145813 0.17268131557267496
0.7243243455886841 0.5486486554145813 0.16813516031973783
0.7378378510475159 0.5486486554145813 0.16361943241535817
0.7513513565063477 0.5486486554145813 0.1591406267657902
0.7648648619651794 0.5486486554145813 0.1547053583310079
0.7783783674240112 0.5486486554145813 0.15032036212470543
0.791891872882843 0.5486486554145813 0.14599249321429697
0.8054053783416748 0.5486486554145813 0.14172872672091674
0.8189189434051514 0.5486486554145813 0.13753615781941897
0.8324324488639832 0.5486486554145813 0.13342200173837793
0.8459459543228149 0.5486486554145813 0.12939359376008785
0.8594594597816467 0.5486486554145813 0.12545838922056327
0.8729729652404785 0.5486486554145813 0.12162396350953844
0.8864864706993103 0.5486486554145813 0.11789801207046781
0.8999999761581421 0.5486486554145813 0.11428835040052594
0.9135135412216187 0.5486486554145813 0.11080291405060723
0.9270270466804504 0.5486486554145813 0.10744975862532624
0.9405405521392822 0.5486486554145813 0.10423705978301764
0.954054057598114 0.5486486554145813 0.10117311323573594
0.9675675630569458 0.5486486554145813 0.09826633474925583
0.9810810685157776 0.5486486554145813 0.09552526014307205
0.9945945739746094 0.5486486554145813 0.09295854529039932
1.008108139038086 0.5486486554145813 0.09057496611817234
1.021621584892273 0.5486486554145813 0.08838341860704606
1.0351351499557495 0.5486486554145813 0.08639291879139524
1.0486485958099365 0.5486486554145813 0.0846126027593147
1.062162160873413 0.5486486554145813 0.0830517266526195
1.0756757259368896 0.5486486554145813 0.08171966666684452
1.0891891717910767 0.5486486554145813 0.08062591905124482
1.1027027368545532 0.5486486554145813 0.07978010010879535
1.1162161827087402 0.5486486554145813 0.07919194619619127
1.1297297477722168 0.5486486554145813 0.07887131372384763
1.1432431936264038 0.5486486554145813 0.07882817915589962
1.1567567586898804 0.5486486554145813 0.07907263901020244
1.170270323753357 0.5486486554145813 0.07961490985833129
1.183783769607544 0.5486486554145813 0.08046532832558144
1.1972973346710205 0.5486486554145813 0.08163435109096819
1.2108107805252075 0.5486486554145813 0.08313255488722689
1.224324345588684 0.5486486554145813 0.08497063650081291
1.237837791442871 0.5486486554145813 0.08715941277190169
1.2513513565063477 0.5486486554145813 0.08970982059438863
1.2648649215698242 0.5486486554145813 0.09263291691588929
1.2783783674240112 0.5486486554145813 0.09593987873773921
1.2918919324874878 0.5486486554145813 0.09964200311499385
1.3054053783416748 0.5486486554145813 0.10375070715642894
1.3189189434051514 0.5486486554145813 0.10827752802454
1.3324323892593384 0.5486486554145813 0.11323412293554289
1.345945954322815 0.5486486554145813 0.1186322691593732
1.359459400177002 0.5486486554145813 0.12448386401968674
1.3729729652404785 0.5486486554145813 0.13080092489385914
1.386486530303955 0.5486486554145813 0.13759558921298645
1.399999976158142 0.5486486554145813 0.14488011446188448

0.4000000059604645 0.5621621608734131 0.2678372955018272
0.41351351141929626 0.5621621608734131 0.26412428398627447
0.42702701687812805 0.5621621608734131 0.26032600004748796
0.4405405521392822 0.5621621608734131 0.25644617735616104
0.454054057598114 0.5621621608734131 0.2524886696367068
0.4675675630569458 0.5621621608734131 0.2484574506672586
0.4810810685157776 0.5621621608734131 0.24435661427966968
0.49459460377693176 0.5621621608734131 0.2401903743595134
0.5081080794334412 0.5621621608734131 0.23596306484608315
0.5216216444969177 0.5621621608734131 0.2316791397323923
0.5351351499557495 0.5621621608734131 0.2273431730651743
0.5486486554145813 0.5621621608734131 0.2229598589448826
0.5621621608734131 0.5621621608734131 0.21853401152569074
0.5756756663322449 0.5621621608734131 0.21407056501549232
0.5891891717910767 0.5621621608734131 0.20957457367590088
0.6027026772499084 0.5621621608734131 0.20505121182225006
0.616216242313385 0.5621621608734131 0.20050577382359364
0.6297297477722168 0.5621621608734131 0.1959436741027052
0.6432432532310486 0.5621621608734131 0.19137044713607854
0.6567567586898804 0.5621621608734131 0.18679174745392743
0.6702702641487122 0.5621621608734131 0.18221334964018565
0.683783769607544 0.5621621608734131 0.17764114833250721
0.6972972750663757 0.5621621608734131 0.17308115822226589
0.7108108401298523 0.5621621608734131 0.1685395140545556
0.7243243455886841 0.5621621608734131 0.16402247062819048
0.7378378510475159 0.5621621608734131 0.15953640279570436
0.7513513565063477 0.5621621608734131 0.15508780546335138
0.7648648619651794 0.5621621608734131 0.1506832935911056
0.7783783674240112 0.5621621608734131 0.14632960219266117
0.791891872882843 0.5621621608734131 0.14203358633543223
0.8054053783416748 0.5621621608734131 0.13780222114055304
0.8189189434051514 0.5621621608734131 0.1336426017828778
0.8324324488639832 0.5621621608734131 0.1295619434909808
0.8459459543228149 0.5621621608734131 0.1255675815471563
0.8594594597816467 0.5621621608734131 0.12166697128741877
0.8729729652404785 0.5621621608734131 0.11786768810150251
0.8864864706993103 0.5621621608734131 0.11417742743286197
0.8999999761581421 0.5621621608734131 0.11060400477867167
0.9135135412216187 0.5621621608734131 0.10715535568982604
0.9270270466804504 0.5621621608734131 0.10383953577093968
0.9405405521392822 0.5621621608734131 0.10066472068034713
0.954054057598114 0.5621621608734131 0.09763920613010306
0.9675675630569458 0.5621621608734131 0.09477140788598207
0.9810810685157776 0.5621621608734131 0.09206986176747893
0.9945945739746094 0.5621621608734131 0.08954322364780828
1.008108139038086 0.5621621608734131 0.08720026945390498
1.021621584892273 0.5621621608734131 0.08504989516642383
1.0351351499557495 0.5621621608734131 0.08310111681973961
1.0486485958099365 0.5621621608734131 0.08136307050194728
1.062162160873413 0.5621621608734131 0.07984501235486172
1.0756757259368896 0.5621621608734131 0.0785563185740179
1.0891891717910767 0.5621621608734131 0.07750648540867086
1.1027027368545532 0.5621621608734131 0.07670512916179562
1.1162161827087402 0.5621621608734131 0.07616198619008722
1.1297297477722168 0.5621621608734131 0.07588691290396077
1.1432431936264038 0.5621621608734131 0.07588988576755146
1.1567567586898804 0.5621621608734131 0.07618100129871447
1.170270323753357 0.5621621608734131 0.07677047606902503
1.183783769607544 0.5621621608734131 0.0776686467037784
1.1972973346710205 0.5621621608734131 0.07888596988198986
1.2108107805252075 0.5621621608734131 0.08043302233639481
1.224324345588684 0.5621621608734131 0.08232050085344852
1.237837791442871 0.5621621608734131 0.08455922227332659
1.2513513565063477 0.5621621608734131 0.08716012348992429
1.2648649215698242 0.5621621608734131 0.0901342614508572
1.2783783674240112 0.5621621608734131 0.09349281315746089
1.2918919324874878 0.5621621608734131 0.0972470756647908
1.3054053783416748 0.5621621608734131 0.10140846608162266
1.3189189434051514 0.5621621608734131 0.10598852157045202
1.3324323892593384 0.5621621608734131 0.11099889934749467
1.345945954322815 0.5621621608734131 0.1164513766826863
1.359459400177002 0.5621621608734131 0.12235785089968264
1.3729729652404785 0.5621621608734131 0.12873033937585934
1.386486530303955 0.5621621608734131 0.13558097954231244
1.399999976158142 0.5621621608734131 0.14292202888385785

0.4000000059604645 0.5756756663322449 0.26313394004037005
0.41351351141929626 0.5756756663322449 0.2594378322219917
0.42702701687812805 0.5756756663322449 0.25565701356500325
0.4405405521392822 0.5756756663322449 0.25179521774009817
0.454054057598114 0.5756756663322449 0.2478562984716895
0.4675675630569458 0.5756756663322449 0.2438442295379106
0.4810810685157776 0.5756756663322449 0.2397631047706147
0.49459460377693176 0.5756756663322449 0.2356171380553752
0.5081080794334412 0.5756756663322449 0.23141066333148544
0.5216216444969177 0.5756756663322449 0.22714813459195876
0.5351351499557495 0.5756756663322449 0.22283412588352874
0.5486486554145813 0.5756756663322449 0.21847333130664873
0.5621621608734131 0.5756756663322449 0.21407056501549232
0.5756756663322449 0.5756756663322449 0.20963076121795304
0.5891891717910767 0.5756756663322449 0.2051589741756445
0.6027026772499084 0.5756756663322449 0.2006603782039003
0.616216242313385 0.5756756663322449 0.19614026767177423
0.6297297477722168 0.5756756663322449 0.19160405700203986
0.6432432532310486 0.5756756663322449 0.18705728067119104
0.6567567586898804 0.5756756663322449 0.18250559320944149
0.6702702641487122 0.5756756663322449 0.177954769200725
0.683783769607544 0.5756756663322449 0.1734107032826956
0.6972972750663757 0.5756756663322449 0.16887941014672703
0.7108108401298523 0.5756756663322449 0.16436702453791324
0.7243243455886841 0.5756756663322449 0.1598798012550683
0.7378378510475159 0.5756756663322449 0.15542411515072613
0.7513513565063477 0.5756756663322449 0.15100646113114086
0.7648648619651794 0.5756756663322449 0.14663345415628654
0.7783783674240112 0.5756756663322449 0.14231182923985725
0.791891872882843 0.5756756663322449 0.13804844144926717
0.8054053783416748 0.5756756663322449 0.13385026590565058
0.8189189434051514 0.5756756663322449 0.1297243977838617
0.8324324488639832 0.5756756663322449 0.12567805231247478
0.8459459543228149 0.5756756663322449 0.12171856477378411
0.8594594597816467 0.5756756663322449 0.11785339050380411
0.8729729652404785 0.5756756663322449 0.11409010489226916
0.8864864706993103 0.5756756663322449 0.11043640338263364
0.8999999761581421 0.5756756663322449 0.1069001014720721
0.9135135412216187 0.5756756663322449 0.10348913471147894
0.9270270466804504 0.5756756663322449 0.1002115587054688
0.9405405521392822 0.5756756663322449 0.0970755491123762
0.954054057598114 0.5756756663322449 0.09408940164425575
0.9675675630569458 0.5756756663322449 0.09126153206688219
0.9810810685157776 0.5756756663322449 0.08860047619975017
0.9945945739746094 0.5756756663322449 0.0861148899160745
1.008108139038086 0.5756756663322449 0.08381354914278973
1.021621584892273 0.5756756663322449 0.08170534986055092
1.0351351499557495 0.5756756663322449 0.07979930810373285
1.0486485958099365 0.5756756663322449 0.07810455996043034
1.062162160873413 0.5756756663322449 0.07663036157245831
1.0756757259368896 0.5756756663322449 0.07538608913535177
1.0891891717910767 0.5756756663322449 0.07438123889836575
1.1027027368545532 0.5756756663322449 0.07362542716447525
1.1162161827087402 0.5756756663322449 0.07312839029037527
1.1297297477722168 0.5756756663322449 0.07289998468648107
1.1432431936264038 0.5756756663322449 0.07295018681692772
1.1567567586898804 0.5756756663322449 0.07328909319957039
1.170270323753357 0.5756756663322449 0.07392692040598432
1.183783769607544 0.5756756663322449 0.07487400506146484
1.1972973346710205 0.5756756663322449 0.07614080384502721
1.2108107805252075 0.5756756663322449 0.07773789348940675
1.224324345588684 0.5756756663322449 0.07967597078105883
1.237837791442871 0.5756756663322449 0.08196585256015895
1.2513513565063477 0.5756756663322449 0.08461847572060242
1.2648649215698242 0.5756756663322449 0.08764489721000492
1.2783783674240112 0.5756756663322449 0.09105629402970185
1.2918919324874878 0.5756756663322449 0.09486396323474874
1.3054053783416748 0.5756756663322449 0.09907932193392135
1.3189189434051514 0.5756756663322449 0.1037139072897152
1.3324323892593384 0.5756756663322449 0.10877937651834604
1.345945954322815 0.5756756663322449 0.11428750688974963
1.359459400177002 0.5756756663322449 0.12025019572758161
1.3729729652404785 0.5756756663322449 0.12667946040921774
1.386486530303955 0.5756756663322449 0.13358743836575396
1.399999976158142 0.5756756663322449 0.14098638708200623

0.4000000059604645 0.5891891717910767 0.2583923411996088
0.41351351141929626 0.5891891717910767 0.2547135385914018
0.42702701687812805 0.5891891717910767 0.25095060006851067
0.4405405521392822 0.5891891717910767 0.24710725930162886
0.454054057598114 0.5891891717910767 0.24318737001516946
0.4675675630569458 0.5891891717910767 0.2391949059872658
0.4810810685157776 0.5891891717910767 0.23513396104977113
0.49459460377693176 0.5891891717910767 0.23100874908825872
0.5081080794334412 0.5891891717910767 0.22682360404202204
0.5216216444969177 0.5891891717910767 0.22258297990407444
0.5351351499557495 0.5891891717910767 0.21829145072114942
0.5486486554145813 0.5891891717910767 0.21395371059370039
0.5621621608734131 0.5891891717910767 0.20957457367590088
0.5756756663322449 0.5891891717910767 0.2051589741756445
0.5891891717910767 0.5891891717910767 0.20071196635454486
0.6027026772499084 0.5891891717910767 0.19623872452793548
0.616216242313385 0.5891891717910767 0.19174454306487015
0.6297297477722168 0.5891891717910767 0.1872348363881225
0.6432432532310486 0.5891891717910767 0.18271513897418637
0.6567567586898804 0.5891891717910767 0.17819110535327543
0.6702702641487122 0.5891891717910767 0.1736685101093236
0.683783769607544 0.5891891717910767 0.16915324787998476
0.6972972750663757 0.5891891717910767 0.16465133335663268
0.7108108401298523 0.5891891717910767 0.1601689012843614
0.7243243455886841 0.5891891717910767 0.15571220646198491
0.7378378510475159 0.5891891717910767 0.15128762374203714
0.7513513565063477 0.5891891717910767 0.14690164803077221
0.7648648619651794 0.5891891717910767 0.1425608942881642
0.7783783674240112 0.5891891717910767 0.13827209752790717
0.791891872882843 0.5891891717910767 0.13404211281741538
0.8054053783416748 0.5891891717910767 0.129877915277823
0.8189189434051514 0.5891891717910767 0.1257866000839843
0.8324324488639832 0.5891891717910767 0.12177538246447349
0.8459459543228149 0.5891891717910767 0.11785159770158488
0.8594594597816467 0.5891891717910767 0.11402270113133295
0.8729729652404785 0.5891891717910767 0.11029626814345196
0.8864864706993103 0.5891891717910767 0.10667999418139637
0.8999999761581421 0.5891891717910767 0.10318169474234076
0.9135135412216187 0.5891891717910767 0.09980930537717948
0.9270270466804504 0.5891891717910767 0.09657088169052716
0.9405405521392822 0.5891891717910767 0.09347459934071839
0.954054057598114 0.5891891717910767 0.09052875403980767
0.9675675630569458 0.5891891717910767 0.08774176155356986
0.9810810685157776 0.5891891717910767 0.08512215770149953
0.9945945739746094 0.5891891717910767 0.08267859835681143
1.008108139038086 0.5891891717910767 0.0804198594464403
1.021621584892273 0.5891891717910767 0.07835483695104103
1.0351351499557495 0.5891891717910767 0.07649254690498845
1.0486485958099365 0.5891891717910767 0.07484212539637741
1.062162160873413 0.5891891717910767 0.0734128285670228
1.0756757259368896 0.5891891717910767 0.07221403261245966
1.0891891717910767 0.5891891717910767 0.07125523378194298
1.1027027368545532 0.5891891717910767 0.07054604837844779
1.1162161827087402 0.5891891717910767 0.07009621275866909
1.1297297477722168 0.5891891717910767 0.0699155833330221
1.1432431936264038 0.5891891717910767 0.07001413656564193
1.1567567586898804 0.5891891717910767 0.07040196897438375
1.170270323753357 0.5891891717910767 0.0710892971308228
1.183783769607544 0.5891891717910767 0.07208645766025437
1.1972973346710205 0.5891891717910767 0.07340390724169377
1.2108107805252075 0.5891891717910767 0.07505222260787629
1.224324345588684 0.5891891717910767 0.07704210054525731
1.237837791442871 0.5891891717910767 0.07938435789401233
1.2513513565063477 0.5891891717910767 0.08208993154803668
1.2648649215698242 0.5891891717910767 0.08516987845494596
1.2783783674240112 0.5891891717910767 0.08863537561607568
1.2918919324874878 0.5891891717910767 0.09249772008648136
1.3054053783416748 0.5891891717910767 0.09676832897493866
1.3189189434051514 0.5891891717910767 0.10145873944394314
1.3324323892593384 0.5891891717910767 0.10658060870971064
1.345945954322815 0.5891891717910767 0.11214571404217676
1.359459400177002 0.5891891717910767 0.11816595276499728
1.3729729652404785 0.5891891717910767 0.12465334225554792
1.386486530303955 0.5891891717910767 0.13162001994492462
1.399999976158142 0.5891891717910767 0.13907824331794327

0.4000000059604645 0.6027026772499084 0.25361767329487706
0.41351351141929626 0.6027026772499084 0.24995657740983837
0.42702701687812805 0.6027026772499084 0.2462119338733439
0.4405405521392822 0.6027026772499084 0.24238747635608682
0.454054057598114 0.6027026772499084 0.23848705858248037
0.4675675630569458 0.6027026772499084 0.2345146543306579
0.4810810685157776 0.6027026772499084 0.23047435743247247
0.49459460377693176 0.6027026772499084 0.2263703817734976
0.5081080794334412 0.6027026772499084 0.22220706129302664
0.5216216444969177 0.6027026772499084 0.21798884998407292
0.5351351499557495 0.6027026772499084 0.21372032189336992
0.5486486554145813 0.6027026772499084 0.20940617112137117
0.5621621608734131 0.6027026772499084 0.20505121182225006
0.5756756663322449 0.6027026772499084 0.2006603782039003
0.5891891717910767 0.6027026772499084 0.19623872452793548
0.6027026772499084 0.6027026772499084 0.1917914251096891
0.616216242313385 0.6027026772499084 0.18732377431821495
0.6297297477722168 0.6027026772499084 0.18284118657628673
0.6432432532310486 0.6027026772499084 0.1783491963603981
0.6567567586898804 0.6027026772499084 0.17385345820076292
0.6702702641487122 0.6027026772499084 0.16935974668131504
0.683783769607544 0.6027026772499084 0.16487395643970829
0.6972972750663757 0.6027026772499084 0.16040210216731648
0.7108108401298523 0.6027026772499084 0.1559503186092337
0.7243243455886841 0.6027026772499084 0.15152486056427383
0.7378378510475159 0.6027026772499084 0.14713210288497094
0.7513513565063477 0.6027026772499084 0.14277854047757904
0.7648648619651794 0.6027026772499084 0.13847078830207227
0.7783783674240112 0.6027026772499084 0.13421558137214468
0.791891872882843 0.6027026772499084 0.13001977475521048
0.8054053783416748 0.6027026772499084 0.1258903435724039
0.8189189434051514 0.6027026772499084 0.1218343829985791
0.8324324488639832 0.6027026772499084 0.1178591082623105
0.8459459543228149 0.6027026772499084 0.11397185464589223
0.8594594597816467 0.6027026772499084 0.11018007748533878
0.8729729652404785 0.6027026772499084 0.10649135217038452
0.8864864706993103 0.6027026772499084 0.10291337414448387
0.8999999761581421 0.6027026772499084 0.09945395890481132
0.9135135412216187 0.6027026772499084 0.0961210420022613
0.9270270466804504 0.6027026772499084 0.09292267904144844
0.9405405521392822 0.6027026772499084 0.08986704568070729
0.954054057598114 0.6027026772499084 0.08696243763209247
0.9675675630569458 0.6027026772499084 0.08421727066137862
0.9810810685157776 0.6027026772499084 0.08164008058806049
0.9945945739746094 0.6027026772499084 0.0792395232853528
1.008108139038086 0.6027026772499084 0.07702437468019022
1.021621584892273 0.6027026772499084 0.07500353075322772
1.0351351499557495 0.6027026772499084 0.0731860075388401
1.0486485958099365 0.6027026772499084 0.07158094112512214
1.062162160873413 0.6027026772499084 0.0701975876538889
1.0756757259368896 0.6027026772499084 0.06904532332067526
1.0891891717910767 0.6027026772499084 0.06813364437473625
1.1027027368545532 0.6027026772499084 0.0674721671190469
1.1162161827087402 0.6027026772499084 0.06707062791030227
1.1297297477722168 0.6027026772499084 0.06693888315891752
1.1432431936264038 0.6027026772499084 0.06708690932902779
1.1567567586898804 0.6027026772499084 0.06752480293848823
1.170270323753357 0.6027026772499084 0.06826278055887407
1.183783769607544 0.6027026772499084 0.06931117881548064
1.1972973346710205 0.6027026772499084 0.07068045438732318
1.2108107805252075 0.6027026772499084 0.07238118400713707
1.224324345588684 0.6027026772499084 0.07442406446137766
1.237837791442871 0.6027026772499084 0.07681991259022039
1.2513513565063477 0.6027026772499084 0.07957966528756066
1.2648649215698242 0.6027026772499084 0.08271437950101407
1.2783783674240112 0.6027026772499084 0.08623523223191606
1.2918919324874878 0.6027026772499084 0.09015352053532218
1.3054053783416748 0.6027026772499084 0.09448066152000816
1.3189189434051514 0.6027026772499084 0.09922819234846948
1.3324323892593384 0.6027026772499084 0.10440777023692199
1.345945954322815 0.6027026772499084 0.11003117245530136
1.359459400177002 0.6027026772499084 0.11611029632726327
1.3729729652404785 0.6027026772499084 0.12265715923018351
1.386486530303955 0.6027026772499084 0.12968389859515794
1.399999976158142 0.6027026772499084 0.1372027719070026

0.4000000059604645 0.616216242313385 0.24881523069522846
0.41351351141929626 0.616216242313385 0.2451722430463552
0.42702701687812805 0.616216242313385 0.24144630934855654
0.4405405521392822 0.616216242313385 0.2376411632725257
0.454054057598114 0.616216242313385 0.23376065854267591
0.4675675630569458 0.616216242313385 0.22980876893714045
0.4810810685157776 0.616216242313385 0.22578958828777257
0.49459460377693176 0.616216242313385 0.22170733048014554
0.5081080794334412 0.616216242313385 0.21756632945355286
0.5216216444969177 0.616216242313385 0.2133710392010078
0.5351351499557495 0.616216242313385 0.20912603376924394
0.5486486554145813 0.616216242313385 0.20483600725871476
0.5621621608734131 0.616216242313385 0.20050577382359364
0.5756756663322449 0.616216242313385 0.19614026767177423
0.5891891717910767 0.616216242313385 0.19174454306487015
0.6027026772499084 0.616216242313385 0.18732377431821495
0.616216242313385 0.616216242313385 0.1828832558008624
0.6297297477722168 0.616216242313385 0.17842840193558612
0.6432432532310486 0.616216242313385 0.17396474719887997
0.6567567586898804 0.616216242313385 0.1694979461209576
0.6702702641487122 0.616216242313385 0.16503377328575292
0.683783769607544 0.616216242313385 0.16057812333091986
0.6972972750663757 0.616216242313385 0.15613701094783214
0.7108108401298523 0.616216242313385 0.1517165708815838
0.7243243455886841 0.616216242313385 0.14732305793098888
0.7378378510475159 0.616216242313385 0.1429628469485813
0.7513513565063477 0.616216242313385 0.13864243284061512
0.7648648619651794 0.616216242313385 0.13436843056706443
0.7783783674240112 0.616216242313385 0.13014757514162337
0.791891872882843 0.616216242313385 0.12598672163170616
0.8054053783416748 0.616216242313385 0.12189284515844692
0.8189189434051514 0.616216242313385 0.11787304089669992
0.8324324488639832 0.616216242313385 0.11393452407503948
0.8459459543228149 0.616216242313385 0.11008462997575982
0.8594594597816467 0.616216242313385 0.10633081393487542
0.8729729652404785 0.616216242313385 0.10268065134212058
0.8864864706993103 0.616216242313385 0.09914183764094975
0.8999999761581421 0.616216242313385 0.09572218832853745
0.9135135412216187 0.616216242313385 0.0924296389557781
0.9270270466804504 0.616216242313385 0.08927224512728632
0.9405405521392822 0.616216242313385 0.08625818250139666
0.954054057598114 0.616216242313385 0.08339574679016369
0.9675675630569458 0.616216242313385 0.08069335375936221
0.9810810685157776 0.616216242313385 0.07815953922848679
0.9945945739746094 0.616216242313385 0.07580295907075221
1.008108139038086 0.616216242313385 0.0736323892130932
1.021621584892273 0.616216242313385 0.07165672563616467
1.0351351499557495 0.616216242313385 0.06988498437434139
1.0486485958099365 0.616216242313385 0.06832630151571825
1.062162160873413 0.616216242313385 0.06698993320211018
1.0756757259368896 0.616216242313385 0.06588525562905215
1.0891891717910767 0.616216242313385 0.06502176504579917
1.1027027368545532 0.616216242313385 0.06440907775532628
1.1162161827087402 0.616216242313385 0.0640569301143285
1.1297297477722168 0.616216242313385 0.06397517853322102
1.1432431936264038 0.616216242313385 0.06417379947613895
1.1567567586898804 0.616216242313385 0.06466288946093747
1.170270323753357 0.616216242313385 0.06545266505919181
1.183783769607544 0.616216242313385 0.06655346289619726
1.1972973346710205 0.616216242313385 0.06797573965096915
1.2108107805252075 0.616216242313385 0.06973007205624278
1.224324345588684 0.616216242313385 0.0718271568984735
1.237837791442871 0.616216242313385 0.07427781101783679
1.2513513565063477 0.616216242313385 0.07709297130822804
1.2648649215698242 0.616216242313385 0.08028369471726281
1.2783783674240112 0.616216242313385 0.0838611582462766
1.2918919324874878 0.616216242313385 0.08783665895032494
1.3054053783416748 0.616216242313385 0.09222161393818354
1.3189189434051514 0.616216242313385 0.09702756037234789
1.3324323892593384 0.616216242313385 0.10226615546903384
1.345945954322815 0.616216242313385 0.10794917649817706
1.359459400177002 0.616216242313385 0.11408852078343326
1.3729729652404785 0.616216242313385 0.12069620570217816
1.386486530303955 0.616216242313385 0.1277843686855077
1.399999976158142 0.616216242313385 0.13536526721823788

0.4000000059604645 0.6297297477722168 0.24399042782343675
0.41351351141929626 0.6297297477722168 0.2403659499237259
0.42702701687812805 0.6297297477722168 0.2366591409169223
0.4405405521392822 0.6297297477722168 0.23287373447371917
0.454054057598114 0.6297297477722168 0.22901358431852972
0.4675675630569458 0.6297297477722168 0.22508266422948728
0.4810810685157776 0.6297297477722168 0.22108506803844497
0.49459460377693176 0.6297297477722168 0.21702500963097626
0.5081080794334412 0.6297297477722168 0.21290682294637442
0.5216216444969177 0.6297297477722168 0.20873496197765296
0.5351351499557495 0.6297297477722168 0.20451400077154527
0.5486486554145813 0.6297297477722168 0.20024863342850485
0.5621621608734131 0.6297297477722168 0.1959436741027052
0.5756756663322449 0.6297297477722168 0.19160405700203986
0.5891891717910767 0.6297297477722168 0.1872348363881225
0.6027026772499084 0.6297297477722168 0.18284118657628673
0.616216242313385 0.6297297477722168 0.17842840193558612
0.6297297477722168 0.6297297477722168 0.17400189688879453
0.6432432532310486 0.6297297477722168 0.16956720591240565
0.6567567586898804 0.6297297477722168 0.16512998353663322
0.6702702641487122 0.6297297477722168 0.1606960043454111
0.683783769607544 0.6297297477722168 0.1562711629763932
0.6972972750663757 0.6297297477722168 0.15186147412095335
0.7108108401298523 0.6297297477722168 0.1474730725241855
0.7243243455886841 0.6297297477722168 0.14311221298490368
0.7378378510475159 0.6297297477722168 0.13878527035564184
0.7513513565063477 0.6297297477722168 0.13449873954265407
0.7648648619651794 0.6297297477722168 0.13025923550591442
0.7783783674240112 0.6297297477722168 0.12607349325911701
0.791891872882843 0.6297297477722168 0.12194836786967608
0.8054053783416748 0.6297297477722168 0.11789083445872582
0.8189189434051514 0.6297297477722168 0.11390798820112041
0.8324324488639832 0.6297297477722168 0.1100070443254342
0.8459459543228149 0.6297297477722168 0.10619533811396142
0.8594594597816467 0.6297297477722168 0.10248032490271647
0.8729729652404785 0.6297297477722168 0.09886958008143379
0.8864864706993103 0.6297297477722168 0.09537079909356774
0.8999999761581421 0.6297297477722168 0.0919917974362929
0.9135135412216187 0.6297297477722168 0.08874051066050355
0.9270270466804504 0.6297297477722168 0.0856249943708145
0.9405405521392822 0.6297297477722168 0.08265342422556017
0.954054057598114 0.6297297477722168 0.07983409593679518
0.9675675630569458 0.6297297477722168 0.0771754252702943
0.9810810685157776 0.6297297477722168 0.0746859480455521
0.9945945739746094 0.6297297477722168 0.07237432013578346
1.008108139038086 0.6297297477722168 0.07024931746792297
1.021621584892273 0.6297297477722168 0.0683198360226256
1.0351351499557495 0.6297297477722168 0.06659489183426613
1.0486485958099365 0.6297297477722168 0.06508362099093945
1.062162160873413 0.6297297477722168 0.06379527963446044
1.0756757259368896 0.6297297477722168 0.06273924396036415
1.0891891717910767 0.6297297477722168 0.061925010217905516
1.1027027368545532 0.6297297477722168 0.061362194710059624
1.1162161827087402 0.6297297477722168 0.06106053379352149
1.1297297477722168 0.6297297477722168 0.06102988387870628
1.1432431936264038 0.6297297477722168 0.06128022142974912
1.1567567586898804 0.6297297477722168 0.06182164296450521
1.170270323753357 0.6297297477722168 0.06266436505454974
1.183783769607544 0.6297297477722168 0.06381872432517803
1.1972973346710205 0.6297297477722168 0.06529517745540539
1.2108107805252075 0.6297297477722168 0.06710430117796712
1.224324345588684 0.6297297477722168 0.06925679227931857
1.237837791442871 0.6297297477722168 0.07176346759963527
1.2513513565063477 0.6297297477722168 0.07463526403281252
1.2648649215698242 0.6297297477722168 0.07788323852646598
1.2783783674240112 0.6297297477722168 0.08151856808193107
1.2918919324874878 0.6297297477722168 0.08555254975426335
1.3054053783416748 0.6297297477722168 0.08999660065223852
1.3189189434051514 0.6297297477722168 0.0948622579383521
1.3324323892593384 0.6297297477722168 0.10016117882881992
1.345945954322815 0.6297297477722168 0.10590514059357761
1.359459400177002 0.6297297477722168 0.11210604055628098
1.3729729652404785 0.6297297477722168 0.11877589609430564
1.386486530303955 0.6297297477722168 0.1259268446387476
1.399999976158142 0.6297297477722168 0.1335711436744228

0.4000000059604645 0.6432432532310486 0.23914879915599568
0.41351351141929626 0.6432432532310486 0.23554323251844433
0.42702701687812805 0.6432432532310486 0.23185596305493503
0.4405405521392822 0.6432432532310486 0.22809072443616107
0.454054057598114 0.6432432532310486 0.22425137038653564
0.4675675630569458 0.6432432532310486 0.22034187468419208
0.4810810685157776 0.6432432532310486 0.21636633116098353
0.49459460377693176 0.6432432532310486 0.21232895370248345
0.5081080794334412 0.6432432532310486 0.20823407624798512
0.5216216444969177 0.6432432532310486 0.20408615279050205
0.5351351499557495 0.6432432532310486 0.19988975737676756
0.5486486554145813 0.6432432532310486 0.19564958410723526
0.5621621608734131 0.6432432532310486 0.19137044713607854
0.5756756663322449 0.6432432532310486 0.18705728067119104
0.5891891717910767 0.6432432532310486 0.18271513897418637
0.6027026772499084 0.6432432532310486 0.1783491963603981
0.616216242313385 0.6432432532310486 0.17396474719887997
0.6297297477722168 0.6432432532310486 0.16956720591240565
0.6432432532310486 0.6432432532310486 0.16516210697746891
0.6567567586898804 0.6432432532310486 0.16075510492428352
0.6702702641487122 0.6432432532310486 0.15635197433678327
0.683783769607544 0.6432432532310486 0.1519586098526221
0.6972972750663757 0.6432432532310486 0.1475810261631739
0.7108108401298523 0.6432432532310486 0.14322535801353248
0.7243243455886841 0.6432432532310486 0.13889786020251202
0.7378378510475159 0.6432432532310486 0.13460490758264634
0.7513513565063477 0.6432432532310486 0.13035299506018966
0.7648648619651794 0.6432432532310486 0.12614873759511594
0.7783783674240112 0.6432432532310486 0.12199887020111937
0.791891872882843 0.6432432532310486 0.11791024794561407
0.8054053783416748 0.6432432532310486 0.11388984594973435
0.8189189434051514 0.6432432532310486 0.10994475938833431
0.8324324488639832 0.6432432532310486 0.1060822034899884
0.8459459543228149 0.6432432532310486 0.10230951353699072
0.8594594597816467 0.6432432532310486 0.0986341448653558
0.8729729652404785 0.6432432532310486 0.09506367286481796
0.8864864706993103 0.6432432532310486 0.09160579297883162
0.8999999761581421 0.6432432532310486 0.0882683207045713
0.9135135412216187 0.6432432532310486 0.08505919159293149
0.9270270466804504 0.6432432532310486 0.08198646124852668
0.9405405521392822 0.6432432532310486 0.07905830532969157
0.954054057598114 0.6432432532310486 0.07628301954848066
0.9675675630569458 0.6432432532310486 0.07366901967066866
0.9810810685157776 0.6432432532310486 0.07122484151575029
0.9945945739746094 0.6432432532310486 0.06895914095694027
1.008108139038086 0.6432432532310486 0.06688069392117327
1.021621584892273 0.6432432532310486 0.06499839638910426
1.0351351499557495 0.6432432532310486 0.06332126439510806
1.0486485958099365 0.6432432532310486 0.06185843402727941
1.062162160873413 0.6432432532310486 0.06061916142743344
1.0756757259368896 0.6432432532310486 0.05961282279110497
1.0891891717910767 0.6432432532310486 0.05884891436754904
1.1027027368545532 0.6432432532310486 0.05833705245974066
1.1162161827087402 0.6432432532310486 0.05808697342437498
1.1297297477722168 0.6432432532310486 0.05810853367186705
1.1432431936264038 0.6432432532310486 0.05841170966635205
1.1567567586898804 0.6432432532310486 0.059006597925685154
1.170270323753357 0.6432432532310486 0.0599034150214416
1.183783769607544 0.6432432532310486 0.06111249757891666
1.1972973346710205 0.6432432532310486 0.0626443022771256
1.2108107805252075 0.6432432532310486 0.06450940584880382
1.224324345588684 0.6432432532310486 0.06671850508040664
1.237837791442871 0.6432432532310486 0.06928241681210957
1.2513513565063477 0.6432432532310486 0.0722120779378079
1.2648649215698242 0.6432432532310486 0.0755185454051173
1.2783783674240112 0.6432432532310486 0.07921299621537321
1.2918919324874878 0.6432432532310486 0.08330672742363114
1.3054053783416748 0.6432432532310486 0.08781115613866684
1.3189189434051514 0.6432432532310486 0.09273781952297584
1.3324323892593384 0.6432432532310486 0.09809837479277393
1.345945954322815 0.6432432532310486 0.10390459921799677
1.359459400177002 0.6432432532310486 0.11016839012230012
1.3729729652404785 0.6432432532310486 0.11690176488305963
1.386486530303955 0.6432432532310486 0.12411686093137134
1.399999976158142 0.6432432532310486 0.13182593575205112

0.4000000059604645 0.6567567586898804 0.23429599922311906
0.41351351141929626 0.6567567586898804 0.23070974536072408
0.42702701687812805 0.6567567586898804 0.2270424302928084
0.4405405521392822 0.6567567586898804 0.22329778769006509
0.454054057598114 0.6567567586898804 0.2194796712769074
0.4675675630569458 0.6567567586898804 0.21559205483146865
0.4810810685157776 0.6567567586898804 0.211639032185602
0.49459460377693176 0.6567567586898804 0.2076248172248809
0.5081080794334412 0.6567567586898804 0.2035537438885987
0.5216216444969177 0.6567567586898804 0.19943026616976878
0.5351351499557495 0.6567567586898804 0.19525895811512461
0.5486486554145813 0.6567567586898804 0.19104451382511964
0.5621621608734131 0.6567567586898804 0.18679174745392743
0.5756756663322449 0.6567567586898804 0.18250559320944149
0.5891891717910767 0.6567567586898804 0.17819110535327543
0.6027026772499084 0.6567567586898804 0.17385345820076292
0.616216242313385 0.6567567586898804 0.1694979461209576
0.6297297477722168 0.6567567586898804 0.16512998353663322
0.6432432532310486 0.6567567586898804 0.16075510492428352
0.6567567586898804 0.6567567586898804 0.15637896481412222
0.6702702641487122 0.6567567586898804 0.15200733779008313
0.683783769607544 0.6567567586898804 0.1476461184898203
0.6972972750663757 0.6567567586898804 0.14330132160470743
0.7108108401298523 0.6567567586898804 0.1389790818798385
0.7243243455886841 0.6567567586898804 0.1346856541140276
0.7378378510475159 0.6567567586898804 0.1304274131598086
0.7513513565063477 0.6567567586898804 0.12621085392343567
0.7648648619651794 0.6567567586898804 0.12204259136488278
0.7783783674240112 0.6567567586898804 0.11792936049784411
0.791891872882843 0.6567567586898804 0.11387801638973387
0.8054053783416748 0.6567567586898804 0.10989553416168625
0.8189189434051514 0.6567567586898804 0.10598900898855543
0.8324324488639832 0.6567567586898804 0.10216565609891579
0.8459459543228149 0.6567567586898804 0.0984328107750615
0.8594594597816467 0.6567567586898804 0.09479792835300706
0.8729729652404785 0.6567567586898804 0.09126858422248682
0.8864864706993103 0.6567567586898804 0.0878524738269551
0.8999999761581421 0.6567567586898804 0.08455741266358657
0.9135135412216187 0.6567567586898804 0.08139133628327558
0.9270270466804504 0.6567567586898804 0.07836230029063673
0.9405405521392822 0.6567567586898804 0.07547848034400466
0.954054057598114 0.6567567586898804 0.07274817215543383
0.9675675630569458 0.6567567586898804 0.07017979149069903
0.9810810685157776 0.6567567586898804 0.06778187416929496
0.9945945739746094 0.6567567586898804 0.06556307606443634
1.008108139038086 0.6567567586898804 0.06353217310305782
1.021621584892273 0.6567567586898804 0.061698061265814404
1.0351351499557495 0.6567567586898804 0.06006975658708087
1.0486485958099365 0.6567567586898804 0.05865639515495202
1.062162160873413 0.6567567586898804 0.05746723311124287
1.0756757259368896 0.6567567586898804 0.05651164665148834
1.0891891717910767 0.6567567586898804 0.05579913202494345
1.1027027368545532 0.6567567586898804 0.05533930553458322
1.1162161827087402 0.6567567586898804 0.055141903537102736
1.1297297477722168 0.6567567586898804 0.05521678244291714
1.1432431936264038 0.6567567586898804 0.05557391871616155
1.1567567586898804 0.6567567586898804 0.05622340887469115
1.170270323753357 0.6567567586898804 0.05717546949008115
1.183783769607544 0.6567567586898804 0.05844043718762689
1.1972973346710205 0.6567567586898804 0.06002876864634363
1.2108107805252075 0.6567567586898804 0.061951040598966695
1.224324345588684 0.6567567586898804 0.06421794983195146
1.237837791442871 0.6567567586898804 0.06684031318547341
1.2513513565063477 0.6567567586898804 0.06982906755342788
1.2648649215698242 0.6567567586898804 0.07319526988343049
1.2783783674240112 0.6567567586898804 0.07695009717681674
1.2918919324874878 0.6567567586898804 0.0811048464886421
1.3054053783416748 0.6567567586898804 0.08567093492768231
1.3189189434051514 0.6567567586898804 0.09065989965643288
1.3324323892593384 0.6567567586898804 0.09608339789110966
1.345945954322815 0.6567567586898804 0.10195320690164826
1.359459400177002 0.6567567586898804 0.1082812240117045
1.3729729652404785 0.6567567586898804 0.11507946659865396
1.386486530303955 0.6567567586898804 0.12236007209359272
1.399999976158142 0.6567567586898804 0.13013529798133666

0.4000000059604645 0.6702702641487122 0.22943780260874064
0.41351351141929626 0.6702702641487122 0.22587126303449923
0.42702701687812805 0.6702702641487122 0.22222431721447625
0.4405405521392822 0.6702702641487122 0.21850069881936507
0.454054057598114 0.6702702641487122 0.2147042615735788
0.4675675630569458 0.6702702641487122 0.2108389792552508
0.4810810685157776 0.6702702641487122 0.20690894569623425
0.49459460377693176 0.6702702641487122 0.2029183747821025
0.5081080794334412 0.6702702641487122 0.19887160045214902
0.5216216444969177 0.6702702641487122 0.1947730766993871
0.5351351499557495 0.6702702641487122 0.19062737757055026
0.5486486554145813 0.6702702641487122 0.18643919716609197
0.5621621608734131 0.6702702641487122 0.18221334964018565
0.5756756663322449 0.6702702641487122 0.177954769200725
0.5891891717910767 0.6702702641487122 0.1736685101093236
0.6027026772499084 0.6702702641487122 0.16935974668131504
0.616216242313385 0.6702702641487122 0.16503377328575292
0.6297297477722168 0.6702702641487122 0.1606960043454111
0.6432432532310486 0.6702702641487122 0.15635197433678327
0.6567567586898804 0.6702702641487122 0.15200733779008313
0.6702702641487122 0.6702702641487122 0.14766786928924464
0.683783769607544 0.6702702641487122 0.1433394634719216
0.6972972750663757 0.6702702641487122 0.1390281350294879
0.7108108401298523 0.6702702641487122 0.13474001870703745
0.7243243455886841 0.6702702641487122 0.1304813693033843
0.7378378510475159 0.6702702641487122 0.12625856167106245
0.7513513565063477 0.6702702641487122 0.12207809071632587
0.7648648619651794 0.6702702641487122 0.11794657139914878
0.7783783674240112 0.6702702641487122 0.11387073873322517
0.791891872882843 0.6702702641487122 0.1098574477859693
0.8054053783416748 0.6702702641487122 0.10591367367851537
0.8189189434051514 0.6702702641487122 0.10204651158571756
0.8324324488639832 0.6702702641487122 0.09826317673615025
0.8459459543228149 0.6702702641487122 0.09457100441210761
0.8594594597816467 0.6702702641487122 0.09097744994960413
0.8729729652404785 0.6702702641487122 0.08749008873837413
0.8864864706993103 0.6702702641487122 0.08411661622187211
0.8999999761581421 0.6702702641487122 0.08086484789727247
0.9135135412216187 0.6702702641487122 0.07774271931546972
0.9270270466804504 0.6702702641487122 0.0747582860810784
0.9405405521392822 0.6702702641487122 0.07191972385243317
0.954054057598114 0.6702702641487122 0.0692353283415886
0.9675675630569458 0.6702702641487122 0.06671351531431932
0.9810810685157776 0.6702702641487122 0.06436282059012008
0.9945945739746094 0.6702702641487122 0.06219190004220558
1.008108139038086 0.6702702641487122 0.06020952959751055
1.021621584892273 0.6702702641487122 0.05842460523668992
1.0351351499557495 0.6702702641487122 0.056846142994118457
1.0486485958099365 0.6702702641487122 0.05548327895789103
1.062162160873413 0.6702702641487122 0.05434526926982261
1.0756757259368896 0.6702702641487122 0.05344149012544814
1.0891891717910767 0.6702702641487122 0.05278143777402263
1.1027027368545532 0.6702702641487122 0.05237472851852109
1.1162161827087402 0.6702702641487122 0.05223109871563864
1.1297297477722168 0.6702702641487122 0.05236040477579034
1.1432431936264038 0.6702702641487122 0.05277262316311139
1.1567567586898804 0.6702702641487122 0.05347785039545696
1.170270323753357 0.6702702641487122 0.05448630304440226
1.183783769607544 0.6702702641487122 0.0558083177352426
1.1972973346710205 0.6702702641487122 0.057454351146993245
1.2108107805252075 0.6702702641487122 0.05943498001238955
1.224324345588684 0.6702702641487122 0.06176090111788687
1.237837791442871 0.6702702641487122 0.06444293130366069
1.2513513565063477 0.6702702641487122 0.06749200746360637
1.2648649215698242 0.6702702641487122 0.07091918654533948
1.2783783674240112 0.6702702641487122 0.07473564555019555
1.2918919324874878 0.6702702641487122 0.07895268153323004
1.3054053783416748 0.6702702641487122 0.08358171160321873
1.3189189434051514 0.6702702641487122 0.08863427292265708
1.3324323892593384 0.6702702641487122 0.09412202270776093
1.345945954322815 0.6702702641487122 0.10005673822846597
1.359459400177002 0.6702702641487122 0.10645031680842791
1.3729729652404785 0.6702702641487122 0.11331477582502247
1.386486530303955 0.6702702641487122 0.12066225270934558
1.399999976158142 0.6702702641487122 0.1285050049462132

0.4000000059604645 0.683783769607544 0.22458010395051442
0.41351351141929626 0.683783769607544 0.22103368017742342
0.42702701687812805 0.683783769607544 0.21740751845759254
0.4405405521392822 0.683783769607544 0.2137053524617149
0.454054057598114 0.683783769607544 0.20993103591420376
0.4675675630569458 0.683783769607544 0.2060885425931924
0.4810810685157776 0.683783769607544 0.20218196633053404
0.49459460377693176 0.683783769607544 0.19821552101180212
0.5081080794334412 0.683783769607544 0.1941935405762899
0.5216216444969177 0.683783769607544 0.19012047901701087
0.5351351499557495 0.683783769607544 0.18600091038069844
0.5486486554145813 0.683783769607544 0.181839528767806
0.5621621608734131 0.683783769607544 0.17764114833250721
0.5756756663322449 0.683783769607544 0.1734107032826956
0.5891891717910767 0.683783769607544 0.16915324787998476
0.6027026772499084 0.683783769607544 0.16487395643970829
0.616216242313385 0.683783769607544 0.16057812333091986
0.6297297477722168 0.683783769607544 0.1562711629763932
0.6432432532310486 0.683783769607544 0.1519586098526221
0.6567567586898804 0.683783769607544 0.1476461184898203
0.6702702641487122 0.683783769607544 0.1433394634719216
0.683783769607544 0.683783769607544 0.1390445394365799
0.6972972750663757 0.683783769607544 0.13476736107516912
0.7108108401298523 0.683783769607544 0.1305140631327832
0.7243243455886841 0.683783769607544 0.12629090040823604
0.7378378510475159 0.683783769607544 0.1221042477540617
0.7513513565063477 0.683783769607544 0.11796060007651428
0.7648648619651794 0.683783769607544 0.11386657233556782
0.7783783674240112 0.683783769607544 0.1098288995449164
0.791891872882843 0.683783769607544 0.10585443677197426
0.8054053783416748 0.683783769607544 0.10195015913787561
0.8189189434051514 0.683783769607544 0.0981231618174746
0.8324324488639832 0.683783769607544 0.09438066003934567
0.8459459543228149 0.683783769607544 0.09072998908578295
0.8594594597816467 0.683783769607544 0.08717860429280094
0.8729729652404785 0.683783769607544 0.08373408105013395
0.8864864706993103 0.683783769607544 0.08040411480123641
0.8999999761581421 0.683783769607544 0.07719652104328292
0.9135135412216187 0.683783769607544 0.07411923532716774
0.9270270466804504 0.683783769607544 0.07118031325750568
0.9405405521392822 0.683783769607544 0.06838793049263116
0.954054057598114 0.683783769607544 0.0657503827445988
0.9675675630569458 0.683783769607544 0.06327608577918335
0.9810810685157776 0.683783769607544 0.06097357541587943
0.9945945739746094 0.683783769607544 0.05885150752790186
1.008108139038086 0.683783769607544 0.05691865804218529
1.021621584892273 0.683783769607544 0.055183922939384636
1.0351351499557495 0.683783769607544 0.05365631825387471
1.0486485958099365 0.683783769607544 0.05234498007375038
1.062162160873413 0.683783769607544 0.05125916454082656
1.0756757259368896 0.683783769607544 0.05040824785063826
1.0891891717910767 0.683783769607544 0.049801726252440455
1.1027027368545532 0.683783769607544 0.0494492160492082
1.1162161827087402 0.683783769607544 0.049360453597636515
1.1297297477722168 0.683783769607544 0.04954529530814059
1.1432431936264038 0.683783769607544 0.05001371764485553
1.1567567586898804 0.683783769607544 0.050775817125636516
1.170270323753357 0.683783769607544 0.05184181032205879
1.183783769607544 0.683783769607544 0.053222033859417636
1.1972973346710205 0.683783769607544 0.05492694441672836
1.2108107805252075 0.683783769607544 0.05696711872672628
1.224324345588684 0.683783769607544 0.059353253575866745
1.237837791442871 0.683783769607544 0.06209616580432527
1.2513513565063477 0.683783769607544 0.06520679230599716
1.2648649215698242 0.683783769607544 0.06869619002849808
1.2783783674240112 0.683783769607544 0.07257553597316348
1.2918919324874878 0.683783769607544 0.07685612719504888
1.3054053783416748 0.683783769607544 0.08154938080292996
1.3189189434051514 0.683783769607544 0.08666683395930228
1.3324323892593384 0.683783769607544 0.09222014388038166
1.345945954322815 0.683783769607544 0.09822108783610375
1.359459400177002 0.683783769607544 0.10468156315012432
1.3729729652404785 0.683783769607544 0.111613587199819
1.386486530303955 0.683783769607544 0.11902929741628376
1.399999976158142 0.683783769607544 0.12694095128433466

0.4000000059604645 0.6972972750663757 0.21972891793981414
0.41351351141929626 0.6972972750663757 0.2162030114808707
0.42702701687812805 0.6972972750663757 0.21259804871353105
0.4405405521392822 0.6972972750663757 0.2089177633084885
0.454054057598114 0.6972972750663757 0.20516600899015613
0.4675675630569458 0.6972972750663757 0.20134675953666742
0.4810810685157776 0.6972972750663757 0.1974641087798754
0.49459460377693176 0.6972972750663757 0.1935222706053536
0.5081080794334412 0.6972972750663757 0.1895255789523953
0.5216216444969177 0.6972972750663757 0.18547848781401388
0.5351351499557495 0.6972972750663757 0.18138557123694288
0.5486486554145813 0.6972972750663757 0.17725152332163568
0.5621621608734131 0.6972972750663757 0.17308115822226589
0.5756756663322449 0.6972972750663757 0.16887941014672703
0.5891891717910767 0.6972972750663757 0.16465133335663268
0.6027026772499084 0.6972972750663757 0.16040210216731648
0.616216242313385 0.6972972750663757 0.15613701094783214
0.6297297477722168 0.6972972750663757 0.15186147412095335
0.6432432532310486 0.6972972750663757 0.1475810261631739
0.6567567586898804 0.6972972750663757 0.14330132160470743
0.6702702641487122 0.6972972750663757 0.1390281350294879
0.683783769607544 0.6972972750663757 0.13476736107516912
0.6972972750663757 0.6972972750663757 0.13052501443312506
0.7108108401298523 0.6972972750663757 0.12630722984844955
0.7243243455886841 0.6972972750663757 0.12212026211995668
0.7378378510475159 0.6972972750663757 0.11797048610018032
0.7513513565063477 0.6972972750663757 0.11386439669537467
0.7648648619651794 0.6972972750663757 0.10980860886551375
0.7783783674240112 0.6972972750663757 0.10580985762429165
0.791891872882843 0.6972972750663757 0.10187499803912259
0.8054053783416748 0.6972972750663757 0.0980110052311408
0.8189189434051514 0.6972972750663757 0.09422497437520046
0.8324324488639832 0.6972972750663757 0.09052412069987589
0.8459459543228149 0.6972972750663757 0.08691577948746135
0.8594594597816467 0.6972972750663757 0.08340740607397128
0.8729729652404785 0.6972972750663757 0.08000657584914002
0.8864864706993103 0.6972972750663757 0.07672098425642193
0.8999999761581421 0.6972972750663757 0.07355844679299171
0.9135135412216187 0.6972972750663757 0.07052689900974357
0.9270270466804504 0.6972972750663757 0.0676343965112923
0.9405405521392822 0.6972972750663757 0.06488911495597235
0.954054057598114 0.6972972750663757 0.06229935005583832
0.9675675630569458 0.6972972750663757 0.059873517576664995
0.9810810685157776 0.6972972750663757 0.057620153337946955
0.9945945739746094 0.6972972750663757 0.055547913212899036
1.008108139038086 0.6972972750663757 0.05366557312845588
1.021621584892273 0.6972972750663757 0.05198202906527243
1.0351351499557495 0.6972972750663757 0.050506297057723464
1.0486485958099365 0.6972972750663757 0.04924751319390387
1.062162160873413 0.6972972750663757 0.048214933615628564
1.0756757259368896 0.6972972750663757 0.047417934518432535
1.0891891717910767 0.6972972750663757 0.046866012151570775
1.1027027368545532 0.6972972750663757 0.04656878281801834
1.1162161827087402 0.6972972750663757 0.04653598287447025
1.1297297477722168 0.6972972750663757 0.046777468731341684
1.1432431936264038 0.6972972750663757 0.047303216852767754
1.1567567586898804 0.6972972750663757 0.04812332375660365
1.170270323753357 0.6972972750663757 0.04924800601442459
1.183783769607544 0.6972972750663757 0.05068760025152588
1.1972973346710205 0.6972972750663757 0.05245256314692283
1.2108107805252075 0.6972972750663757 0.054553471433350736
1.224324345588684 0.6972972750663757 0.057001021897264956
1.237837791442871 0.6972972750663757 0.05980603137884101
1.2513513565063477 0.6972972750663757 0.06297943677197422
1.2648649215698242 0.6972972750663757 0.0665322950242802
1.2783783674240112 0.6972972750663757 0.07047578313709442
1.2918919324874878 0.6972972750663757 0.07482119816547242
1.3054053783416748 0.6972972750663757 0.0795799572181899
1.3189189434051514 0.6972972750663757 0.08476359745774237
1.3324323892593384 0.6972972750663757 0.09038377610034568
1.345945954322815 0.6972972750663757 0.09645227041593546
1.359459400177002 0.6972972750663757 0.10298097772816749
1.3729729652404785 0.6972972750663757 0.1099819154144174
1.386486530303955 0.6972972750663757 0.11746722090578121
1.399999976158142 0.6972972750663757 0.12544915168707485

0.4000000059604645 0.7108108401298523 0.21489037932173383
0.41351351141929626 0.7108108401298523 0.21138539168993492
0.42702701687812805 0.7108108401298523 0.20780204272738576
0.4405405521392822 0.7108108401298523 0.2041440661047797
0.454054057598114 0.7108108401298523 0.2004153155465299
0.4675675630569458 0.7108108401298523 0.19661976483076965
0.4810810685157776 0.7108108401298523 0.19276150778935217
0.49459460377693176 0.7108108401298523 0.18884475830785086
0.5081080794334412 0.7108108401298523 0.18487385032555903
0.5216216444969177 0.7108108401298523 0.18085323783549012
0.5351351499557495 0.7108108401298523 0.17678749488437762
0.5486486554145813 0.7108108401298523 0.17268131557267496
0.5621621608734131 0.7108108401298523 0.1685395140545556
0.5756756663322449 0.7108108401298523 0.16436702453791324
0.5891891717910767 0.7108108401298523 0.1601689012843614
0.6027026772499084 0.7108108401298523 0.1559503186092337
0.616216242313385 0.7108108401298523 0.1517165708815838
0.6297297477722168 0.7108108401298523 0.1474730725241855
0.6432432532310486 0.7108108401298523 0.14322535801353248
0.6567567586898804 0.7108108401298523 0.1389790818798385
0.6702702641487122 0.7108108401298523 0.13474001870703745
0.683783769607544 0.7108108401298523 0.1305140631327832
0.6972972750663757 0.7108108401298523 0.12630722984844955
0.7108108401298523 0.7108108401298523 0.1221256535991305
0.7243243455886841 0.7108108401298523 0.11797558918364007
0.7378378510475159 0.7108108401298523 0.11386341145451218
0.7513513565063477 0.7108108401298523 0.10979561531800097
0.7648648619651794 0.7108108401298523 0.10577881573408052
0.7783783674240112 0.7108108401298523 0.10181974771644486
0.791891872882843 0.7108108401298523 0.09792526633250825
0.8054053783416748 0.7108108401298523 0.09410234670340492
0.8189189434051514 0.7108108401298523 0.09035808400398901
0.8324324488639832 0.7108108401298523 0.08669969346283488
0.8459459543228149 0.7108108401298523 0.08313451036223676
0.8594594597816467 0.7108108401298523 0.07966999003820907
0.8729729652404785 0.7108108401298523 0.07631370788048625
0.8864864706993103 0.7108108401298523 0.07307335933252268
0.8999999761581421 0.7108108401298523 0.0699567598914928
0.9135135412216187 0.7108108401298523 0.06697184510829116
0.9270270466804504 0.7108108401298523 0.06412667058753223
0.9405405521392822 0.7108108401298523 0.0614294119875507
0.954054057598114 0.7108108401298523 0.05888836502040115
0.9675675630569458 0.7108108401298523 0.0565119454518582
0.9810810685157776 0.7108108401298523 0.054308689101416605
0.9945945739746094 0.7108108401298523 0.05228725184229105
1.008108139038086 0.7108108401298523 0.050456409601416306
1.021621584892273 0.7108108401298523 0.048825058359447254
1.0351351499557495 0.7108108401298523 0.04740221415075868
1.0486485958099365 0.7108108401298523 0.04619701306344545
1.062162160873413 0.7108108401298523 0.045218711239322563
1.0756757259368896 0.7108108401298523 0.04447668487392492
1.0891891717910767 0.7108108401298523 0.043980430216507556
1.1027027368545532 0.7108108401298523 0.04373956357004548
1.1162161827087402 0.7108108401298523 0.043763821291233795
1.1297297477722168 0.7108108401298523 0.04406305979048758
1.1432431936264038 0.7108108401298523 0.044647255531942036
1.1567567586898804 0.7108108401298523 0.045526505033452305
1.170270323753357 0.7108108401298523 0.046711024866593634
1.183783769607544 0.7108108401298523 0.04821115165666131
1.1972973346710205 0.7108108401298523 0.05003734208267059
1.2108107805252075 0.7108108401298523 0.052200172877356864
1.224324345588684 0.7108108401298523 0.054710340827175456
1.237837791442871 0.7108108401298523 0.05757866277230188
1.2513513565063477 0.7108108401298523 0.06081607560663142
1.2648649215698242 0.7108108401298523 0.06443363627777976
1.2783783674240112 0.7108108401298523 0.06844252178708235
1.2918919324874878 0.7108108401298523 0.07285402918959467
1.3054053783416748 0.7108108401298523 0.07767957559409248
1.3189189434051514 0.7108108401298523 0.0829306981630713
1.3324323892593384 0.7108108401298523 0.08861905411274697
1.345945954322815 0.7108108401298523 0.09475642071305508
1.359459400177002 0.7108108401298523 0.10135469528765143
1.3729729652404785 0.7108108401298523 0.10842589521391166
1.386486530303955 0.7108108401298523 0.11598215792293182
1.399999976158142 0.7108108401298523 0.12403574089952778

0.4000000059604645 0.7243243455886841 0.21007074289508748
0.41351351141929626 0.7243243455886841 0.2065870756034301
0.42702701687812805 0.7243243455886841 0.20302575529797073
0.4405405521392822 0.7243243455886841 0.19939051564940263
0.454054057598114 0.7243243455886841 0.19568521038213904
0.4675675630569458 0.7243243455886841 0.19191381327431323
0.4810810685157776 0.7243243455886841 0.18808041815777837
0.49459460377693176 0.7243243455886841 0.18418923891810796
0.5081080794334412 0.7243243455886841 0.18024460949459525
0.5216216444969177 0.7243243455886841 0.17625098388025365
0.5351351499557495 0.7243243455886841 0.1722129361218167
0.5486486554145813 0.7243243455886841 0.16813516031973783
0.5621621608734131 0.7243243455886841 0.16402247062819048
0.5756756663322449 0.7243243455886841 0.1598798012550683
0.5891891717910767 0.7243243455886841 0.15571220646198491
0.6027026772499084 0.7243243455886841 0.15152486056427383
0.616216242313385 0.7243243455886841 0.14732305793098888
0.6297297477722168 0.7243243455886841 0.14311221298490368
0.6432432532310486 0.7243243455886841 0.13889786020251202
0.6567567586898804 0.7243243455886841 0.1346856541140276
0.6702702641487122 0.7243243455886841 0.1304813693033843
0.683783769607544 0.7243243455886841 0.12629090040823604
0.6972972750663757 0.7243243455886841 0.12212026211995668
0.7108108401298523 0.7243243455886841 0.11797558918364007
0.7243243455886841 0.7243243455886841 0.11386313639810033
0.7378378510475159 0.7243243455886841 0.10978927861587136
0.7513513565063477 0.7243243455886841 0.10576051074320728
0.7648648619651794 0.7243243455886841 0.10178344774008215
0.7783783674240112 0.7243243455886841 0.09786482462019007
0.791891872882843 0.7243243455886841 0.09401149645094528
0.8054053783416748 0.7243243455886841 0.09023043835348196
0.8189189434051514 0.7243243455886841 0.08652874550265428
0.8324324488639832 0.7243243455886841 0.08291363312703665
0.8459459543228149 0.7243243455886841 0.07939243650892319
0.8594594597816467 0.7243243455886841 0.0759726109843285
0.8729729652404785 0.7243243455886841 0.07266173194298682
0.8864864706993103 0.7243243455886841 0.06946749482835254
0.8999999761581421 0.7243243455886841 0.06639771513760033
0.9135135412216187 0.7243243455886841 0.06346032842162441
0.9270270466804504 0.7243243455886841 0.060663390285039615
0.9405405521392822 0.7243243455886841 0.058015076386180336
0.954054057598114 0.7243243455886841 0.05552368243710121
0.9675675630569458 0.7243243455886841 0.053197624203576974
0.9810810685157776 0.7243243455886841 0.0510454375051023
0.9945945739746094 0.7243243455886841 0.04907577821489194
1.008108139038086 0.7243243455886841 0.04729742225988054
1.021621584892273 0.7243243455886841 0.04571926562072309
1.0351351499557495 0.7243243455886841 0.04435032433179438
1.0486485958099365 0.7243243455886841 0.04319973448118923
1.062162160873413 0.7243243455886841 0.042276752210722586
1.0756757259368896 0.7243243455886841 0.04159075371592945
1.0891891717910767 0.7243243455886841 0.04115123524606481
1.1027027368545532 0.7243243455886841 0.0409678131041037
1.1162161827087402 0.7243243455886841 0.041050223646741144
1.1297297477722168 0.7243243455886841 0.04140832328439236
1.1432431936264038 0.7243243455886841 0.04205208848119243
1.1567567586898804 0.7243243455886841 0.04299161575499654
1.170270323753357 0.7243243455886841 0.044237121677379906
1.183783769607544 0.7243243455886841 0.04579894287363787
1.1972973346710205 0.7243243455886841 0.04768753602278569
1.2108107805252075 0.7243243455886841 0.0499134778575587
1.224324345588684 0.7243243455886841 0.05248746516441223
1.237837791442871 0.7243243455886841 0.055420314783521836
1.2513513565063477 0.7243243455886841 0.0587229636087828
1.2648649215698242 0.7243243455886841 0.062406468587810765
1.2783783674240112 0.7243243455886841 0.06648200672194121
1.2918919324874878 0.7243243455886841 0.07096087506622961
1.3054053783416748 0.7243243455886841 0.07585449072945175
1.3189189434051514 0.7243243455886841 0.08117439087410308
1.3324323892593384 0.7243243455886841 0.08693223271639948
1.345945954322815 0.7243243455886841 0.09313979352627659
1.359459400177002 0.7243243455886841 0.09980897062739012
1.3729729652404785 0.7243243455886841 0.1069517813971158
1.386486530303955 0.7243243455886841 0.11458036326654958
1.399999976158142 0.7243243455886841 0.12270697372050741

0.4000000059604645 0.7378378510475159 0.20527638351240907
0.41351351141929626 0.7378378510475159 0.20181443807389016
0.42702701687812805 0.7378378510475159 0.1982755612778198
0.4405405521392822 0.7378378510475159 0.19466348679489115
0.454054057598114 0.7378378510475159 0.19098206834951748
0.4675675630569458 0.7378378510475159 0.187235279719832
0.4810810685157776 0.7378378510475159 0.18342721473768797
0.49459460377693176 0.7378378510475159 0.1795620872886588
0.5081080794334412 0.7378378510475159 0.17564423131203777
0.5216216444969177 0.7378378510475159 0.1716781008008384
0.5351351499557495 0.7378378510475159 0.167668269801794
0.5486486554145813 0.7378378510475159 0.16361943241535817
0.5621621608734131 0.7378378510475159 0.15953640279570436
0.5756756663322449 0.7378378510475159 0.15542411515072613
0.5891891717910767 0.7378378510475159 0.15128762374203714
0.6027026772499084 0.7378378510475159 0.14713210288497094
0.616216242313385 0.7378378510475159 0.1429628469485813
0.6297297477722168 0.7378378510475159 0.13878527035564184
0.6432432532310486 0.7378378510475159 0.13460490758264634
0.6567567586898804 0.7378378510475159 0.1304274131598086
0.6702702641487122 0.7378378510475159 0.12625856167106245
0.683783769607544 0.7378378510475159 0.1221042477540617
0.6972972750663757 0.7378378510475159 0.11797048610018032
0.7108108401298523 0.7378378510475159 0.11386341145451218
0.7243243455886841 0.7378378510475159 0.10978927861587136
0.7378378510475159 0.7378378510475159 0.10575446243679174
0.7513513565063477 0.7378378510475159 0.10176545782352747
0.7648648619651794 0.7378378510475159 0.09782887973605262
0.7783783674240112 0.7378378510475159 0.09395146318806125
0.791891872882843 0.7378378510475159 0.09014006324696758
0.8054053783416748 0.7378378510475159 0.08640165503390589
0.8189189434051514 0.7378378510475159 0.08274333372373023
0.8324324488639832 0.7378378510475159 0.07917231454501515
0.8459459543228149 0.7378378510475159 0.07569593278005465
0.8594594597816467 0.7378378510475159 0.07232164376486334
0.8729729652404785 0.7378378510475159 0.0690570228891755
0.8864864706993103 0.7378378510475159 0.06590976559644557
0.8999999761581421 0.7378378510475159 0.06288768738384803
0.9135135412216187 0.7378378510475159 0.059998723802277415
0.9270270466804504 0.7378378510475159 0.0572509304563482
0.9405405521392822 0.7378378510475159 0.05465248300439507
0.954054057598114 0.7378378510475159 0.05221167715847254
0.9675675630569458 0.7378378510475159 0.0499369286843553
0.9810810685157776 0.7378378510475159 0.047836773401538094
0.9945945739746094 0.7378378510475159 0.04591986718323564
1.008108139038086 0.7378378510475159 0.044194985956382604
1.021621584892273 0.7378378510475159 0.042671025701633974
1.0351351499557495 0.7378378510475159 0.04135700245336451
1.0486485958099365 0.7378378510475159 0.040262052299669025
1.062162160873413 0.7378378510475159 0.03939543138236259
1.0756757259368896 0.7378378510475159 0.03876651589698006
1.0891891717910767 0.7378378510475159 0.03838480209277648
1.1027027368545532 0.7378378510475159 0.03825990627272684
1.1162161827087402 0.7378378510475159 0.038401564793526285
1.1297297477722168 0.7378378510475159 0.038819634065589886
1.1432431936264038 0.7378378510475159 0.03952409055305281
1.1567567586898804 0.7378378510475159 0.04052503077377024
1.170270323753357 0.7378378510475159 0.04183267129931739
1.183783769607544 0.7378378510475159 0.04345734875498958
1.1972973346710205 0.7378378510475159 0.045409519819802034
1.2108107805252075 0.7378378510475159 0.04769976122649017
1.224324345588684 0.7378378510475159 0.05033876976150928
1.237837791442871 0.7378378510475159 0.05333736226503489
1.2513513565063477 0.7378378510475159 0.056706475630962316
1.2648649215698242 0.7378378510475159 0.06045716680690719
1.2783783674240112 0.7378378510475159 0.064600612794205
1.2918919324874878 0.7378378510475159 0.06914811064791122
1.3054053783416748 0.7378378510475159 0.07411107747680162
1.3189189434051514 0.7378378510475159 0.07950105044337166
1.3324323892593384 0.7378378510475159 0.08532968676383723
1.345945954322815 0.7378378510475159 0.09160876370813395
1.359459400177002 0.7378378510475159 0.09835017859991756
1.3729729652404785 0.7378378510475159 0.10556594881656374
1.386486530303955 0.7378378510475159 0.11326821178916852
1.399999976158142 0.7378378510475159 0.12146922500254774

0.4000000059604645 0.7513513565063477 0.20051379607995262
0.41351351141929626 0.7513513565063477 0.19707397400756932
0.42702701687812805 0.7513513565063477 0.1935579555731872
0.4405405521392822 0.7513513565063477 0.18996947444749945
0.454054057598114 0.7513513565063477 0.18631238435491937
0.4675675630569458 0.7513513565063477 0.18259065907358019
0.4810810685157776 0.7513513565063477 0.1788083924353351
0.49459460377693176 0.7513513565063477 0.17496979832575754
0.5081080794334412 0.7513513565063477 0.17107921068414084
0.5216216444969177 0.7513513565063477 0.16714108350349843
0.5351351499557495 0.7513513565063477 0.16315999083056368
0.5486486554145813 0.7513513565063477 0.1591406267657902
0.5621621608734131 0.7513513565063477 0.15508780546335138
0.5756756663322449 0.7513513565063477 0.15100646113114086
0.5891891717910767 0.7513513565063477 0.14690164803077221
0.6027026772499084 0.7513513565063477 0.14277854047757904
0.616216242313385 0.7513513565063477 0.13864243284061512
0.6297297477722168 0.7513513565063477 0.13449873954265407
0.6432432532310486 0.7513513565063477 0.13035299506018966
0.6567567586898804 0.7513513565063477 0.12621085392343567
0.6702702641487122 0.7513513565063477 0.12207809071632587
0.683783769607544 0.7513513565063477 0.11796060007651428
0.6972972750663757 0.7513513565063477 0.11386439669537467
0.7108108401298523 0.7513513565063477 0.10979561531800097
0.7243243455886841 0.7513513565063477 0.10576051074320728
0.7378378510475159 0.7513513565063477 0.10176545782352747
0.7513513565063477 0.7513513565063477 0.09781695146521568
0.7648648619651794 0.7513513565063477 0.09392160662824597
0.7783783674240112 0.7513513565063477 0.09008615832631245
0.791891872882843 0.7513513565063477 0.08631746162682927
0.8054053783416748 0.7513513565063477 0.08262249165093075
0.8189189434051514 0.7513513565063477 0.07900834357347106
0.8324324488639832 0.7513513565063477 0.07548223262302443
0.8459459543228149 0.7513513565063477 0.07205149408188523
0.8594594597816467 0.7513513565063477 0.06872358328606777
0.8729729652404785 0.7513513565063477 0.06550607562530651
0.8864864706993103 0.7513513565063477 0.06240666654305579
0.8999999761581421 0.7513513565063477 0.05943317153649025
0.9135135412216187 0.7513513565063477 0.05659352615650419
0.9270270466804504 0.7513513565063477 0.05389578600771229
0.9405405521392822 0.7513513565063477 0.05134812674844908
0.954054057598114 0.7513513565063477 0.048958844090769144
0.9675675630569458 0.7513513565063477 0.046736353800447286
0.9810810685157776 0.7513513565063477 0.044689191696978034
0.9945945739746094 0.7513513565063477 0.04282601365357622
1.008108139038086 0.7513513565063477 0.041155595597176575
1.021621584892273 0.7513513565063477 0.03968683350843395
1.0351351499557495 0.7513513565063477 0.03842874342172313
1.0486485958099365 0.7513513565063477 0.03739046142513906
1.062162160873413 0.7513513565063477 0.03658124366049663
1.0756757259368896 0.7513513565063477 0.036010466323330825
1.0891891717910767 0.7513513565063477 0.03568762566289664
1.1027027368545532 0.7513513565063477 0.035622337982169114
1.1162161827087402 0.7513513565063477 0.03582433963784332
1.1297297477722168 0.7513513565063477 0.036303487040334335
1.1432431936264038 0.7513513565063477 0.037069756653777375
1.1567567586898804 0.7513513565063477 0.03813324499602758
1.170270323753357 0.7513513565063477 0.03950416863866019
1.183783769607544 0.7513513565063477 0.04119286420697048
1.1972973346710205 0.7513513565063477 0.043209788379973774
1.2108107805252075 0.7513513565063477 0.04556551789040539
1.224324345588684 0.7513513565063477 0.04827074952472066
1.237837791442871 0.7513513565063477 0.05133630012309511
1.2513513565063477 0.7513513565063477 0.05477310657942406
1.2648649215698242 0.7513513565063477 0.05859222584132313
1.2783783674240112 0.7513513565063477 0.06280483491012781
1.2918919324874878 0.7513513565063477 0.06742223084089358
1.3054053783416748 0.7513513565063477 0.0724558307423962
1.3189189434051514 0.7513513565063477 0.07791717177713116
1.3324323892593384 0.7513513565063477 0.08381791116131428
1.345945954322815 0.7513513565063477 0.09016982616488126
1.359459400177002 0.7513513565063477 0.09698481411148781
1.3729729652404785 0.7513513565063477 0.1042748923785096
1.386486530303955 0.7513513565063477 0.11205219839704264
1.399999976158142 0.7513513565063477 0.12032898965190286

0.4000000059604645 0.7648648619651794 0.19578959555769226
0.41351351141929626 0.7648648619651794 0.19237229836444153
0.42702701687812805 0.7648648619651794 0.18887955314404692
0.4405405521392822 0.7648648619651794 0.18531509356720158
0.454054057598114 0.7648648619651794 0.18168277335831878
0.4675675630569458 0.7648648619651794 0.17798656629553178
0.4810810685157776 0.7648648619651794 0.17423056621069377
0.49459460377693176 0.7648648619651794 0.17041898698937824
0.5081080794334412 0.7648648619651794 0.16655616257087846
0.5216216444969177 0.7648648619651794 0.1626465469482078
0.5351351499557495 0.7648648619651794 0.15869471416809983
0.5486486554145813 0.7648648619651794 0.1547053583310079
0.5621621608734131 0.7648648619651794 0.1506832935911056
0.5756756663322449 0.7648648619651794 0.14663345415628654
0.5891891717910767 0.7648648619651794 0.1425608942881642
0.6027026772499084 0.7648648619651794 0.13847078830207227
0.616216242313385 0.7648648619651794 0.13436843056706443
0.6297297477722168 0.7648648619651794 0.13025923550591442
0.6432432532310486 0.7648648619651794 0.12614873759511594
0.6567567586898804 0.7648648619651794 0.12204259136488278
0.6702702641487122 0.7648648619651794 0.11794657139914878
0.683783769607544 0.7648648619651794 0.11386657233556782
0.6972972750663757 0.7648648619651794 0.10980860886551375
0.7108108401298523 0.7648648619651794 0.10577881573408052
0.7243243455886841 0.7648648619651794 0.10178344774008215
0.7378378510475159 0.7648648619651794 0.09782887973605262
0.7513513565063477 0.7648648619651794 0.09392160662824597
0.7648648619651794 0.7648648619651794 0.09006824337663634
0.7783783674240112 0.7648648619651794 0.08627552499491775
0.791891872882843 0.7648648619651794 0.0825503065505045
0.8054053783416748 0.7648648619651794 0.07889956316453073
0.8189189434051514 0.7648648619651794 0.07533039001185068
0.8324324488639832 0.7648648619651794 0.07185000232103864
0.8459459543228149 0.7648648619651794 0.06846573537438891
0.8594594597816467 0.7648648619651794 0.06518504450791585
0.8729729652404785 0.7648648619651794 0.06201550511135387
0.8864864706993103 0.7648648619651794 0.058964812628157365
0.8999999761581421 0.7648648619651794 0.05604078255550089
0.9135135412216187 0.7648648619651794 0.05325135044427887
0.9270270466804504 0.7648648619651794 0.050604571899105825
0.9405405521392822 0.7648648619651794 0.048108622578316426
0.954054057598114 0.7648648619651794 0.04577179819396522
0.9675675630569458 0.7648648619651794 0.04360251451182694
0.9810810685157776 0.7648648619651794 0.04160930735139623
0.9945945739746094 0.7648648619651794 0.03980083258588779
1.008108139038086 0.7648648619651794 0.03818586614223647
1.021621584892273 0.7648648619651794 0.03677330400109707
1.0351351499557495 0.7648648619651794 0.03557216219684438
1.0486485958099365 0.7648648619651794 0.034591576817573334
1.062162160873413 0.7648648619651794 0.033840804005098826
1.0756757259368896 0.7648648619651794 0.03332921995495586
1.0891891717910767 0.7648648619651794 0.03306632091639941
1.1027027368545532 0.7648648619651794 0.03306172319240452
1.1162161827087402 0.7648648619651794 0.03332516313966626
1.1297297477722168 0.7648648619651794 0.033866497168599734
1.1432431936264038 0.7648648619651794 0.03469570174334012
1.1567567586898804 0.7648648619651794 0.035822873381742566
1.170270323753357 0.7648648619651794 0.03725822865538234
1.183783769607544 0.7648648619651794 0.039012104189554704
1.1972973346710205 0.7648648619651794 0.04109495666327495
1.2108107805252075 0.7648648619651794 0.043517362809278426
1.224324345588684 0.7648648619651794 0.04629001941402045
1.237837791442871 0.7648648619651794 0.04942374331767658
1.2513513565063477 0.7648648619651794 0.05292947141414211
1.2648649215698242 0.7648648619651794 0.05681826065103264
1.2783783674240112 0.7648648619651794 0.0611012880296837
1.2918919324874878 0.7648648619651794 0.06578985060515076
1.3054053783416748 0.7648648619651794 0.07089536548620956
1.3189189434051514 0.7648648619651794 0.07642936983535562
1.3324323892593384 0.7648648619651794 0.08240352086880474
1.345945954322815 0.7648648619651794 0.08882959585649261
1.359459400177002 0.7648648619651794 0.09571949212207494
1.3729729652404785 0.7648648619651794 0.10308522704292743
1.386486530303955 0.7648648619651794 0.11093893805014607
1.399999976158142 0.7648648619651794 0.11929288262854679

0.4000000059604645 0.7783783674240112 0.1911105169593221
0.41351351141929626 0.7783783674240112 0.18771614615820092
0.42702701687812805 0.7783783674240112 0.18424708900409306
0.4405405521392822 0.7783783674240112 0.18070707916769158
0.454054057598114 0.7783783674240112 0.17709997037340974
0.4675675630569458 0.7783783674240112 0.1734297363993809
0.4810810685157776 0.7783783674240112 0.16970047107745811
0.49459460377693176 0.7783783674240112 0.16591638829321498
0.5081080794334412 0.7783783674240112 0.16208182198594467
0.5216216444969177 0.7783783674240112 0.15820122614866067
0.5351351499557495 0.7783783674240112 0.15427917482809644
0.5486486554145813 0.7783783674240112 0.15032036212470543
0.5621621608734131 0.7783783674240112 0.14632960219266117
0.5756756663322449 0.7783783674240112 0.14231182923985725
0.5891891717910767 0.7783783674240112 0.13827209752790717
0.6027026772499084 0.7783783674240112 0.13421558137214468
0.616216242313385 0.7783783674240112 0.13014757514162337
0.6297297477722168 0.7783783674240112 0.12607349325911701
0.6432432532310486 0.7783783674240112 0.12199887020111937
0.6567567586898804 0.7783783674240112 0.11792936049784411
0.6702702641487122 0.7783783674240112 0.11387073873322517
0.683783769607544 0.7783783674240112 0.1098288995449164
0.6972972750663757 0.7783783674240112 0.10580985762429165
0.7108108401298523 0.7783783674240112 0.10181974771644486
0.7243243455886841 0.7783783674240112 0.09786482462019007
0.7378378510475159 0.7783783674240112 0.09395146318806125
0.7513513565063477 0.7783783674240112 0.09008615832631245
0.7648648619651794 0.7783783674240112 0.08627552499491775
0.7783783674240112 0.7783783674240112 0.08252629820757132
0.791891872882843 0.7783783674240112 0.07884533303168725
0.8054053783416748 0.7783783674240112 0.07523960458839984
0.8189189434051514 0.7783783674240112 0.07171620805256324
0.8324324488639832 0.7783783674240112 0.06828235865275188
0.8459459543228149 0.7783783674240112 0.06494539167125982
0.8594594597816467 0.7783783674240112 0.06171276244410169
0.8729729652404785 0.7783783674240112 0.058592046361011715
0.8864864706993103 0.7783783674240112 0.05559093886544433
0.8999999761581421 0.7783783674240112 0.052717255454574105
0.9135135412216187 0.7783783674240112 0.04997893167929544
0.9270270466804504 0.7783783674240112 0.04738402314422295
0.9405405521392822 0.7783783674240112 0.04494070550769123
0.954054057598114 0.7783783674240112 0.042657274481754784
0.9675675630569458 0.7783783674240112 0.040542145832188375
0.9810810685157776 0.7783783674240112 0.03860385537848671
0.9945945739746094 0.7783783674240112 0.0368510589938645
1.008108139038086 0.7783783674240112 0.035292532605256416
1.021621584892273 0.7783783674240112 0.03393717219331743
1.0351351499557495 0.7783783674240112 0.032793993792422343
1.0486485958099365 0.7783783674240112 0.03187213349066597
1.062162160873413 0.7783783674240112 0.031180847429863295
1.0756757259368896 0.7783783674240112 0.030729511805549274
1.0891891717910767 0.7783783674240112 0.0305276228669789
1.1027027368545532 0.7783783674240112 0.03058479691712719
1.1162161827087402 0.7783783674240112 0.030910770312689247
1.1297297477722168 0.7783783674240112 0.031515399464080204
1.1432431936264038 0.7783783674240112 0.03240866083543518
1.1567567586898804 0.7783783674240112 0.03360065094460935
1.170270323753357 0.7783783674240112 0.035101586363177964
1.183783769607544 0.7783783674240112 0.03692180371643631
1.1972973346710205 0.7783783674240112 0.03907175968339968
1.2108107805252075 0.7783783674240112 0.04156203099680339
1.224324345588684 0.7783783674240112 0.0444033144431028
1.237837791442871 0.7783783674240112 0.04760642686247342
1.2513513565063477 0.7783783674240112 0.05118230514881056
1.2648649215698242 0.7783783674240112 0.05514200624972986
1.2783783674240112 0.7783783674240112 0.05949670716656681
1.2918919324874878 0.7783783674240112 0.06425770495437688
1.3054053783416748 0.7783783674240112 0.06943641672193583
1.3189189434051514 0.7783783674240112 0.07504437963173916
1.3324323892593384 0.7783783674240112 0.0810932509000027
1.345945954322815 0.7783783674240112 0.0875948077966621
1.359459400177002 0.7783783674240112 0.09456094764537311
1.3729729652404785 0.7783783674240112 0.1020036878235114
1.386486530303955 0.7783783674240112 0.10993516576217292
1.399999976158142 0.7783783674240112 0.11836763894617372

0.4000000059604645 0.791891872882843 0.18648341535225627
0.41351351141929626 0.791891872882843 0.1831123724562618
0.42702701687812805 0.791891872882843 0.17966741822073984
0.4405405521392822 0.791891872882843 0.1761522863163837
0.454054057598114 0.791891872882843 0.17257083046760657
0.4675675630569458 0.791891872882843 0.16892702445254176
0.4810810685157776 0.791891872882843 0.1652249621030424
0.49459460377693176 0.791891872882843 0.16146885730468197
0.5081080794334412 0.791891872882843 0.1576630439967538
0.5216216444969177 0.791891872882843 0.15381197617227121
0.5351351499557495 0.791891872882843 0.14992022787796783
0.5486486554145813 0.791891872882843 0.14599249321429697
0.5621621608734131 0.791891872882843 0.14203358633543223
0.5756756663322449 0.791891872882843 0.13804844144926717
0.5891891717910767 0.791891872882843 0.13404211281741538
0.6027026772499084 0.791891872882843 0.13001977475521048
0.616216242313385 0.791891872882843 0.12598672163170616
0.6297297477722168 0.791891872882843 0.12194836786967608
0.6432432532310486 0.791891872882843 0.11791024794561407
0.6567567586898804 0.791891872882843 0.11387801638973387
0.6702702641487122 0.791891872882843 0.1098574477859693
0.683783769607544 0.791891872882843 0.10585443677197426
0.6972972750663757 0.791891872882843 0.10187499803912259
0.7108108401298523 0.791891872882843 0.09792526633250825
0.7243243455886841 0.791891872882843 0.09401149645094528
0.7378378510475159 0.791891872882843 0.09014006324696758
0.7513513565063477 0.791891872882843 0.08631746162682927
0.7648648619651794 0.791891872882843 0.0825503065505045
0.7783783674240112 0.791891872882843 0.07884533303168725
0.791891872882843 0.791891872882843 0.07520939613779176
0.8054053783416748 0.791891872882843 0.0716494709899523
0.8189189434051514 0.791891872882843 0.06817265276302305
0.8324324488639832 0.791891872882843 0.06478615668557827
0.8459459543228149 0.791891872882843 0.061497318039912256
0.8594594597816467 0.791891872882843 0.05831359216203946
0.8729729652404785 0.791891872882843 0.055242554441694194
0.8864864706993103 0.791891872882843 0.05229190032233087
0.8999999761581421 0.791891872882843 0.049469445301124126
0.9135135412216187 0.791891872882843 0.0467831249289682
0.9270270466804504 0.791891872882843 0.044240994810477885
0.9405405521392822 0.791891872882843 0.04185123060398763
0.954054057598114 0.791891872882843 0.03962212802155203
0.9675675630569458 0.791891872882843 0.03756210282894586
0.9810810685157776 0.791891872882843 0.03567969084566373
0.9945945739746094 0.791891872882843 0.033983547944920436
1.008108139038086 0.791891872882843 0.03248245005365066
1.021621584892273 0.791891872882843 0.031185293152509314
1.0351351499557495 0.791891872882843 0.03010109327587119
1.0486485958099365 0.791891872882843 0.029238986511831176
1.062162160873413 0.791891872882843 0.028608229002204187
1.0756757259368896 0.791891872882843 0.02821819694252522
1.0891891717910767 0.791891872882843 0.02807838658204925
1.1027027368545532 0.791891872882843 0.028198414223751328
1.1162161827087402 0.791891872882843 0.028588016224326513
1.1297297477722168 0.791891872882843 0.029257048994189946
1.1432431936264038 0.791891872882843 0.030215488997476756
1.1567567586898804 0.791891872882843 0.03147343275204212
1.170270323753357 0.791891872882843 0.033041096829461276
1.183783769607544 0.791891872882843 0.03492881785502952
1.1972973346710205 0.791891872882843 0.03714705250776214
1.2108107805252075 0.791891872882843 0.03970637752039447
1.224324345588684 0.791891872882843 0.042617489679381844
1.237837791442871 0.791891872882843 0.045891205824899806
1.2513513565063477 0.791891872882843 0.04953846285084364
1.2648649215698242 0.791891872882843 0.05357031770482897
1.2783783674240112 0.791891872882843 0.05799794738819131
1.2918919324874878 0.791891872882843 0.06283264895598614
1.3054053783416748 0.791891872882843 0.0680858395169892
1.3189189434051514 0.791891872882843 0.07376905623369596
1.3324323892593384 0.791891872882843 0.07989395632232231
1.345945954322815 0.791891872882843 0.0864723170528039
1.359459400177002 0.791891872882843 0.09351603574879644
1.3729729652404785 0.791891872882843 0.10103712978767562
1.386486530303955 0.791891872882843 0.10904773660053742
1.399999976158142 0.791891872882843 0.11756011367219779

0.4000000059604645 0.8054053783416748 0.1819152658576291
0.41351351141929626 0.8054053783416748 0.17856795237975825
0.42702701687812805 0.8054053783416748 0.1751475159151215
0.4405405521392822 0.8054053783416748 0.17165769013441218
0.454054057598114 0.8054053783416748 0.16810232876204342
0.4675675630569458 0.8054053783416748 0.16448540557614855
0.4810810685157776 0.8054053783416748 0.16081101440858075
0.49459460377693176 0.8054053783416748 0.1570833691449134
0.5081080794334412 0.8054053783416748 0.15330680372443994
0.5216216444969177 0.8054053783416748 0.14948577214017367
0.5351351499557495 0.8054053783416748 0.14562484843884815
0.5486486554145813 0.8054053783416748 0.14172872672091674
0.5621621608734131 0.8054053783416748 0.13780222114055304
0.5756756663322449 0.8054053783416748 0.13385026590565058
0.5891891717910767 0.8054053783416748 0.129877915277823
0.6027026772499084 0.8054053783416748 0.1258903435724039
0.616216242313385 0.8054053783416748 0.12189284515844692
0.6297297477722168 0.8054053783416748 0.11789083445872582
0.6432432532310486 0.8054053783416748 0.11388984594973435
0.6567567586898804 0.8054053783416748 0.10989553416168625
0.6702702641487122 0.8054053783416748 0.10591367367851537
0.683783769607544 0.8054053783416748 0.10195015913787561
0.6972972750663757 0.8054053783416748 0.0980110052311408
0.7108108401298523 0.8054053783416748 0.09410234670340492
0.7243243455886841 0.8054053783416748 0.09023043835348196
0.7378378510475159 0.8054053783416748 0.08640165503390589
0.7513513565063477 0.8054053783416748 0.08262249165093075
0.7648648619651794 0.8054053783416748 0.07889956316453073
0.7783783674240112 0.8054053783416748 0.07523960458839984
0.791891872882843 0.8054053783416748 0.0716494709899523
0.8054053783416748 0.8054053783416748 0.06813613749032235
0.8189189434051514 0.8054053783416748 0.0647066992643642
0.8324324488639832 0.8054053783416748 0.061368371540652104
0.8459459543228149 0.8054053783416748 0.05812848960148036
0.8594594597816467 0.8054053783416748 0.054994508782863404
0.8729729652404785 0.8054053783416748 0.051974004474535575
0.8864864706993103 0.8054053783416748 0.049074672119951264
0.8999999761581421 0.8054053783416748 0.04630432721628511
0.9135135412216187 0.8054053783416748 0.043670905314431366
0.9270270466804504 0.8054053783416748 0.04118246201900481
0.9405405521392822 0.8054053783416748 0.038847172988339895
0.954054057598114 0.8054053783416748 0.03667333393449122
0.9675675630569458 0.8054053783416748 0.03466936062323356
0.9810810685157776 0.8054053783416748 0.032843788874061516
0.9945945739746094 0.8054053783416748 0.031205274560189893
1.008108139038086 0.8054053783416748 0.029762593608553378
1.021621584892273 0.8054053783416748 0.028524641999806862
1.0351351499557495 0.8054053783416748 0.027500435768325157
1.0486485958099365 0.8054053783416748 0.026699111002203145
1.062162160873413 0.8054053783416748 0.026129923843255742
1.0756757259368896 0.8054053783416748 0.02580225048701794
1.0891891717910767 0.8054053783416748 0.025725587182744723
1.1027027368545532 0.8054053783416748 0.025909550233411127
1.1162161827087402 0.8054053783416748 0.026363875995712223
1.1297297477722168 0.8054053783416748 0.027098420880063156
1.1432431936264038 0.8054053783416748 0.028123161350599044
1.1567567586898804 0.8054053783416748 0.029448193925175066
1.170270323753357 0.8054053783416748 0.03108373517536647
1.183783769607544 0.8054053783416748 0.03304012172646854
1.1972973346710205 0.8054053783416748 0.03532781025749656
1.2108107805252075 0.8054053783416748 0.03795737750118589
1.224324345588684 0.8054053783416748 0.040939520243991834
1.237837791442871 0.8054053783416748 0.044285055326089943
1.2513513565063477 0.8054053783416748 0.04800491964137551
1.2648649215698242 0.8054053783416748 0.05211017013746416
1.2783783674240112 0.8054053783416748 0.056611983815691415
1.2918919324874878 0.8054053783416748 0.06152165773111271
1.3054053783416748 0.8054053783416748 0.06685060899250383
1.3189189434051514 0.8054053783416748 0.07261037476236026
1.3324323892593384 0.8054053783416748 0.07881261225689784
1.345945954322815 0.8054053783416748 0.08546909874605224
1.359459400177002 0.8054053783416748 0.09259173155347919
1.3729729652404785 0.8054053783416748 0.10019252805655435
1.386486530303955 0.8054053783416748 0.10828362568637367
1.399999976158142 0.8054053783416748 0.11687728192775322

0.4000000059604645 0.8189189434051514 0.17741316365029472
0.41351351141929626 0.8189189434051514 0.1740899811035445
0.42702701687812805 0.8189189434051514 0.17069447726209225
0.4405405521392822 0.8189189434051514 0.16723038579663113
0.454054057598114 0.8189189434051514 0.16370156043157447
0.4675675630569458 0.8189189434051514 0.16011197494505544
0.4810810685157776 0.8189189434051514 0.15646572316892735
0.49459460377693176 0.8189189434051514 0.15276701898876352
0.5081080794334412 0.8189189434051514 0.14902019634385735
0.5216216444969177 0.8189189434051514 0.1452297092272222
0.5351351499557495 0.8189189434051514 0.14140013168559162
0.5486486554145813 0.8189189434051514 0.13753615781941897
0.5621621608734131 0.8189189434051514 0.1336426017828778
0.5756756663322449 0.8189189434051514 0.1297243977838617
0.5891891717910767 0.8189189434051514 0.1257866000839843
0.6027026772499084 0.8189189434051514 0.1218343829985791
0.616216242313385 0.8189189434051514 0.11787304089669992
0.6297297477722168 0.8189189434051514 0.11390798820112041
0.6432432532310486 0.8189189434051514 0.10994475938833431
0.6567567586898804 0.8189189434051514 0.10598900898855543
0.6702702641487122 0.8189189434051514 0.10204651158571756
0.683783769607544 0.8189189434051514 0.0981231618174746
0.6972972750663757 0.8189189434051514 0.09422497437520046
0.7108108401298523 0.8189189434051514 0.09035808400398901
0.7243243455886841 0.8189189434051514 0.08652874550265428
0.7378378510475159 0.8189189434051514 0.08274333372373023
0.7513513565063477 0.8189189434051514 0.07900834357347106
0.7648648619651794 0.8189189434051514 0.07533039001185068
0.7783783674240112 0.8189189434051514 0.07171620805256324
0.791891872882843 0.8189189434051514 0.06817265276302305
0.8054053783416748 0.8189189434051514 0.0647066992643642
0.8189189434051514 0.8189189434051514 0.06132544273144089
0.8324324488639832 0.8189189434051514 0.058036098392827515
0.8459459543228149 0.8189189434051514 0.05484600153081833
0.8594594597816467 0.8189189434051514 0.05176260748142768
0.8729729652404785 0.8189189434051514 0.04879349163438999
0.8864864706993103 0.8189189434051514 0.04594634943315971
0.8999999761581421 0.8189189434051514 0.04322899637491125
0.9135135412216187 0.8189189434051514 0.040649368010539144
0.9270270466804504 0.8189189434051514 0.03821551994465791
0.9405405521392822 0.8189189434051514 0.03593562783560218
0.954054057598114 0.8189189434051514 0.03381798739542656
0.9675675630569458 0.8189189434051514 0.03187101438990568
0.9810810685157776 0.8189189434051514 0.030103244638534275
0.9945945739746094 0.8189189434051514 0.02852333401452703
1.008108139038086 0.8189189434051514 0.02714005844481877
1.021621584892273 0.8189189434051514 0.025962313910064302
1.0351351499557495 0.8189189434051514 0.02499911644463842
1.0486485958099365 0.8189189434051514 0.024259602136636076
1.062162160873413 0.8189189434051514 0.02375302712787214
1.0756757259368896 0.8189189434051514 0.023488767613881613
1.0891891717910767 0.8189189434051514 0.02347631984391949
1.1027027368545532 0.8189189434051514 0.023725300120960788
1.1162161827087402 0.8189189434051514 0.0242454448017006
1.1297297477722168 0.8189189434051514 0.025046610296554035
1.1432431936264038 0.8189189434051514 0.026138773069656247
1.1567567586898804 0.8189189434051514 0.027532029638862407
1.170270323753357 0.8189189434051514 0.029236596575747748
1.183783769607544 0.8189189434051514 0.03126281050560757
1.1972973346710205 0.8189189434051514 0.03362112810745715
1.2108107805252075 0.8189189434051514 0.036322126114031836
1.224324345588684 0.8189189434051514 0.03937650131178696
1.237837791442871 0.8189189434051514 0.04279507054089805
1.2513513565063477 0.8189189434051514 0.04658877069526041
1.2648649215698242 0.8189189434051514 0.050768658722489673
1.2783783674240112 0.8189189434051514 0.05534591162392133
1.2918919324874878 0.8189189434051514 0.06033182645461084
1.3054053783416748 0.8189189434051514 0.065737820323334
1.3189189434051514 0.8189189434051514 0.07157543039258628
1.3324323892593384 0.8189189434051514 0.0778563138785835
1.345945954322815 0.8189189434051514 0.08459224805126135
1.359459400177002 0.8189189434051514 0.09179513023427553
1.3729729652404785 0.8189189434051514 0.09947697780500175
1.386486530303955 0.8189189434051514 0.10764992819453602
1.399999976158142 0.8189189434051514 0.1163262388876942

0.4000000059604645 0.8324324488639832 0.1729843239588275
0.41351351141929626 0.8324324488639832 0.1696856738561949
0.42702701687812805 0.8324324488639832 0.16631551749022636
0.4405405521392822 0.8324324488639832 0.162877588531615
0.454054057598114 0.8324324488639832 0.15937574070477406
0.4675675630569458 0.8324324488639832 0.1558139477878369
0.4810810685157776 0.8324324488639832 0.15219630361265657
0.49459460377693176 0.8324324488639832 0.14852702206480667
0.5081080794334412 0.8324324488639832 0.1448104370835804
0.5216216444969177 0.8324324488639832 0.14105100266199122
0.5351351499557495 0.8324324488639832 0.13725329284677257
0.5486486554145813 0.8324324488639832 0.13342200173837793
0.5621621608734131 0.8324324488639832 0.1295619434909808
0.5756756663322449 0.8324324488639832 0.12567805231247478
0.5891891717910767 0.8324324488639832 0.12177538246447349
0.6027026772499084 0.8324324488639832 0.1178591082623105
0.616216242313385 0.8324324488639832 0.11393452407503948
0.6297297477722168 0.8324324488639832 0.1100070443254342
0.6432432532310486 0.8324324488639832 0.1060822034899884
0.6567567586898804 0.8324324488639832 0.10216565609891579
0.6702702641487122 0.8324324488639832 0.09826317673615025
0.683783769607544 0.8324324488639832 0.09438066003934567
0.6972972750663757 0.8324324488639832 0.09052412069987589
0.7108108401298523 0.8324324488639832 0.08669969346283488
0.7243243455886841 0.8324324488639832 0.08291363312703665
0.7378378510475159 0.8324324488639832 0.07917231454501515
0.7513513565063477 0.8324324488639832 0.07548223262302443
0.7648648619651794 0.8324324488639832 0.07185000232103864
0.7783783674240112 0.8324324488639832 0.06828235865275188
0.791891872882843 0.8324324488639832 0.06478615668557827
0.8054053783416748 0.8324324488639832 0.061368371540652104
0.8189189434051514 0.8324324488639832 0.058036098392827515
0.8324324488639832 0.8324324488639832 0.054796552470678966
0.8459459543228149 0.8324324488639832 0.0516570690565005
0.8594594597816467 0.8324324488639832 0.048625103486306734
0.8729729652404785 0.8324324488639832 0.04570823114983191
0.8864864706993103 0.8324324488639832 0.04291414749053045
0.8999999761581421 0.8324324488639832 0.04025066800557696
0.9135135412216187 0.8324324488639832 0.037725728245865786
0.9270270466804504 0.8324324488639832 0.03534738381601158
0.9405405521392822 0.8324324488639832 0.03312381037434891
0.954054057598114 0.8324324488639832 0.03106330363293231
0.9675675630569458 0.8324324488639832 0.029174279357536536
0.9810810685157776 0.8324324488639832 0.027465273367656275
0.9945945739746094 0.8324324488639832 0.025944941536506255
1.008108139038086 0.8324324488639832 0.02462205979102116
1.021621584892273 0.8324324488639832 0.02350552411185594
1.0351351499557495 0.8324324488639832 0.02260435053338538
1.0486485958099365 0.8324324488639832 0.021927675143704334
1.062162160873413 0.8324324488639832 0.021484754084627765
1.0756757259368896 0.8324324488639832 0.021284963551690628
1.0891891717910767 0.8324324488639832 0.021337799794147926
1.1027027368545532 0.8324324488639832 0.021652879114974665
1.1162161827087402 0.8324324488639832 0.022239937870865964
1.1297297477722168 0.8324324488639832 0.023108832472236933
1.1432431936264038 0.8324324488639832 0.02426953938322271
1.1567567586898804 0.8324324488639832 0.025732155121678476
1.170270323753357 0.8324324488639832 0.027506896259179438
1.183783769607544 0.8324324488639832 0.029604099421020935
1.1972973346710205 0.8324324488639832 0.03203422128621822
1.2108107805252075 0.8324324488639832 0.034807838587506655
1.224324345588684 0.8324324488639832 0.03793564811134155
1.237837791442871 0.8324324488639832 0.04142846669789846
1.2513513565063477 0.8324324488639832 0.04529723124107266
1.2648649215698242 0.8324324488639832 0.0495529986884798
1.2783783674240112 0.8324324488639832 0.05420694604145537
1.2918919324874878 0.8324324488639832 0.05927037035505484
1.3054053783416748 0.8324324488639832 0.064754688738054
1.3189189434051514 0.8324324488639832 0.07067143835294827
1.3324323892593384 0.8324324488639832 0.07703227641595356
1.345945954322815 0.8324324488639832 0.08384898019700551
1.359459400177002 0.8324324488639832 0.09113344701975984
1.3729729652404785 0.8324324488639832 0.0988976942615922
1.386486530303955 0.8324324488639832 0.10715385935359863
1.399999976158142 0.8324324488639832 0.11591419978059511

0.4000000059604645 0.8459459543228149 0.1686360820655216
0.41351351141929626 0.8459459543228149 0.1653623659200037
0.42702701687812805 0.8459459543228149 0.16201797188181807
0.4405405521392822 0.8459459543228149 0.15860663362165792
0.454054057598114 0.8459459543228149 0.15513220486393645
0.4675675630569458 0.8459459543228149 0.151598659386787
0.4810810685157776 0.8459459543228149 0.14801009102206267
0.49459460377693176 0.8459459543228149 0.144370713655337
0.5081080794334412 0.8459459543228149 0.14068486122590323
0.5216216444969177 0.8459459543228149 0.13695698772677484
0.5351351499557495 0.8459459543228149 0.1331916672046852
0.5486486554145813 0.8459459543228149 0.12939359376008785
0.5621621608734131 0.8459459543228149 0.1255675815471563
0.5756756663322449 0.8459459543228149 0.12171856477378411
0.5891891717910767 0.8459459543228149 0.11785159770158488
0.6027026772499084 0.8459459543228149 0.11397185464589223
0.616216242313385 0.8459459543228149 0.11008462997575982
0.6297297477722168 0.8459459543228149 0.10619533811396142
0.6432432532310486 0.8459459543228149 0.10230951353699072
0.6567567586898804 0.8459459543228149 0.0984328107750615
0.6702702641487122 0.8459459543228149 0.09457100441210761
0.683783769607544 0.8459459543228149 0.09072998908578295
0.6972972750663757 0.8459459543228149 0.08691577948746135
0.7108108401298523 0.8459459543228149 0.08313451036223676
0.7243243455886841 0.8459459543228149 0.07939243650892319
0.7378378510475159 0.8459459543228149 0.07569593278005465
0.7513513565063477 0.8459459543228149 0.07205149408188523
0.7648648619651794 0.8459459543228149 0.06846573537438891
0.7783783674240112 0.8459459543228149 0.06494539167125982
0.791891872882843 0.8459459543228149 0.061497318039912256
0.8054053783416748 0.8459459543228149 0.05812848960148036
0.8189189434051514 0.8459459543228149 0.05484600153081833
0.8324324488639832 0.8459459543228149 0.0516570690565005
0.8459459543228149 0.8459459543228149 0.04856902746082116
0.8594594597816467 0.8459459543228149 0.04558933207979464
0.8729729652404785 0.8459459543228149 0.04272555830315539
0.8864864706993103 0.8459459543228149 0.0399854015743578
0.8999999761581421 0.8459459543228149 0.0373766773905764
0.9135135412216187 0.8459459543228149 0.03490732130270562
0.9270270466804504 0.8459459543228149 0.03258538891536001
0.9405405521392822 0.8459459543228149 0.0304190558868742
0.954054057598114 0.8459459543228149 0.028416617929302772
0.9675675630569458 0.8459459543228149 0.026586490808420425
0.9810810685157776 0.8459459543228149 0.02493721034372183
0.9945945739746094 0.8459459543228149 0.023477432408421692
1.008108139038086 0.8459459543228149 0.02221593292945484
1.021621584892273 0.8459459543228149 0.02116160788747607
1.0351351499557495 0.8459459543228149 0.020323473316860186
1.0486485958099365 0.8459459543228149 0.019710665305702136
1.062162160873413 0.8459459543228149 0.01933243999581679
1.0756757259368896 0.8459459543228149 0.019198173582739154
1.0891891717910767 0.8459459543228149 0.01931736231572421
1.1027027368545532 0.8459459543228149 0.019699622497746993
1.1162161827087402 0.8459459543228149 0.02035469048550258
1.1297297477722168 0.8459459543228149 0.021292422689406093
1.1432431936264038 0.8459459543228149 0.02252279557359268
1.1567567586898804 0.8459459543228149 0.024055905655917507
1.170270323753357 0.8459459543228149 0.025901969507955813
1.183783769607544 0.8459459543228149 0.028071323755002903
1.1972973346710205 0.8459459543228149 0.030574425076074038
1.2108107805252075 0.8459459543228149 0.0334218502039046
1.224324345588684 0.8459459543228149 0.03662429592494986
1.237837791442871 0.8459459543228149 0.040192579079385414
1.2513513565063477 0.8459459543228149 0.044137636561106516
1.2648649215698242 0.8459459543228149 0.04847052531772883
1.2783783674240112 0.8459459543228149 0.05320242235058783
1.2918919324874878 0.8459459543228149 0.05834462471473898
1.3054053783416748 0.8459459543228149 0.06390854951895808
1.3189189434051514 0.8459459543228149 0.06990573392574058
1.3324323892593384 0.8459459543228149 0.07634783515130232
1.345945954322815 0.8459459543228149 0.083246630465579
1.359459400177002 0.8459459543228149 0.09061401719222632
1.3729729652404785 0.8459459543228149 0.09846201270861996
1.386486530303955 0.8459459543228149 0.10680275444585592
1.399999976158142 0.8459459543228149 0.11564849988875014

0.4000000059604645 0.8594594597816467 0.16437589330639152
0.41351351141929626 0.8594594597816467 0.16112751263098535
0.42702701687812805 0.8594594597816467 0.15780929577288189
0.4405405521392822 0.8594594597816467 0.15442497640277436
0.454054057598114 0.8594594597816467 0.15097840824507608
0.4675675630569458 0.8594594597816467 0.14747356507792025
0.4810810685157776 0.8594594597816467 0.14391454073316007
0.49459460377693176 0.8594594597816467 0.14030554909636903
0.5081080794334412 0.8594594597816467 0.13665092410684038
0.5216216444969177 0.8594594597816467 0.13295511975758753
0.5351351499557495 0.8594594597816467 0.12922271009534403
0.5486486554145813 0.8594594597816467 0.12545838922056327
0.5621621608734131 0.8594594597816467 0.12166697128741877
0.5756756663322449 0.8594594597816467 0.11785339050380411
0.5891891717910767 0.8594594597816467 0.11402270113133295
0.6027026772499084 0.8594594597816467 0.11018007748533878
0.616216242313385 0.8594594597816467 0.10633081393487542
0.6297297477722168 0.8594594597816467 0.10248032490271647
0.6432432532310486 0.8594594597816467 0.0986341448653558
0.6567567586898804 0.8594594597816467 0.09479792835300706
0.6702702641487122 0.8594594597816467 0.09097744994960413
0.683783769607544 0.8594594597816467 0.08717860429280094
0.6972972750663757 0.8594594597816467 0.08340740607397128
0.7108108401298523 0.8594594597816467 0.07966999003820907
0.7243243455886841 0.8594594597816467 0.0759726109843285
0.7378378510475159 0.8594594597816467 0.07232164376486334
0.7513513565063477 0.8594594597816467 0.06872358328606777
0.7648648619651794 0.8594594597816467 0.06518504450791585
0.7783783674240112 0.8594594597816467 0.06171276244410169
0.791891872882843 0.8594594597816467 0.05831359216203946
0.8054053783416748 0.8594594597816467 0.054994508782863404
0.8189189434051514 0.8594594597816467 0.05176260748142768
0.8324324488639832 0.8594594597816467 0.048625103486306734
0.8459459543228149 0.8594594597816467 0.04558933207979464
0.8594594597816467 0.8594594597816467 0.04266274859790596
0.8729729652404785 0.8594594597816467 0.039852928430374995
0.8864864706993103 0.8594594597816467 0.037167567020656184
0.8999999761581421 0.8594594597816467 0.03461447986592402
0.9135135412216187 0.8594594597816467 0.03220160251707299
0.9270270466804504 0.8594594597816467 0.029936990578717623
0.9405405521392822 0.8594594597816467 0.027828819709192567
0.954054057598114 0.8594594597816467 0.02588538562055236
0.9675675630569458 0.8594594597816467 0.024115104078571696
0.9810810685157776 0.8594594597816467 0.022526510902745295
0.9945945739746094 0.8594594597816467 0.021128261966287885
1.008108139038086 0.8594594597816467 0.01992913319613416
1.021621584892273 0.8594594597816467 0.018938020572939047
1.0351351499557495 0.8594594597816467 0.018163940131077347
1.0486485958099365 0.8594594597816467 0.017616027958643896
1.062162160873413 0.8594594597816467 0.01730354019745371
1.0756757259368896 0.8594594597816467 0.017235853043041684
1.0891891717910767 0.8594594597816467 0.01742246274466283
1.1027027368545532 0.8594594597816467 0.017872985605292175
1.1162161827087402 0.8594594597816467 0.018597157981624843
1.1297297477722168 0.8594594597816467 0.01960483628407592
1.1432431936264038 0.8594594597816467 0.020905996976780562
1.1567567586898804 0.8594594597816467 0.022510736577593924
1.170270323753357 0.8594594597816467 0.024429271658091258
1.183783769607544 0.8594594597816467 0.026671938843567864
1.1972973346710205 0.8594594597816467 0.02924919481303901
1.2108107805252075 0.8594594597816467 0.03217161629924005
1.224324345588684 0.8594594597816467 0.03544990008862631
1.237837791442871 0.8594594597816467 0.03909486302137332
1.2513513565063477 0.8594594597816467 0.04311744199137638
1.2648649215698242 0.8594594597816467 0.04752869394625114
1.2783783674240112 0.8594594597816467 0.05233979588733306
1.2918919324874878 0.8594594597816467 0.05756204486967764
1.3054053783416748 0.8594594597816467 0.06320685800206066
1.3189189434051514 0.8594594597816467 0.06928577244697753
1.3324323892593384 0.8594594597816467 0.07581044542064419
1.345945954322815 0.8594594597816467 0.08279265419299625
1.359459400177002 0.8594594597816467 0.09024429608768943
1.3729729652404785 0.8594594597816467 0.09817738848209942
1.386486530303955 0.8594594597816467 0.10660406880732222
1.399999976158142 0.8594594597816467 0.11553659454817376

0.4000000059604645 0.8729729652404785 0.16021133307117158
0.41351351141929626 0.8729729652404785 0.1569886893788741
0.42702701687812805 0.8729729652404785 0.15369706455315207
0.4405405521392822 0.8729729652404785 0.15034019226469872
0.454054057598114 0.8729729652404785 0.14692192623792727
0.4675675630569458 0.8729729652404785 0.143446240250971
0.4810810685157776 0.8729729652404785 0.13991722813568314
0.49459460377693176 0.8729729652404785 0.13633910377763706
0.5081080794334412 0.8729729652404785 0.13271620111612614
0.5216216444969177 0.8729729652404785 0.12905297414416372
0.5351351499557495 0.8729729652404785 0.12535399690848337
0.5486486554145813 0.8729729652404785 0.12162396350953844
0.5621621608734131 0.8729729652404785 0.11786768810150251
0.5756756663322449 0.8729729652404785 0.11409010489226916
0.5891891717910767 0.8729729652404785 0.11029626814345196
0.6027026772499084 0.8729729652404785 0.10649135217038452
0.616216242313385 0.8729729652404785 0.10268065134212058
0.6297297477722168 0.8729729652404785 0.09886958008143379
0.6432432532310486 0.8729729652404785 0.09506367286481796
0.6567567586898804 0.8729729652404785 0.09126858422248682
0.6702702641487122 0.8729729652404785 0.08749008873837413
0.683783769607544 0.8729729652404785 0.08373408105013395
0.6972972750663757 0.8729729652404785 0.08000657584914002
0.7108108401298523 0.8729729652404785 0.07631370788048625
0.7243243455886841 0.8729729652404785 0.07266173194298682
0.7378378510475159 0.8729729652404785 0.0690570228891755
0.7513513565063477 0.8729729652404785 0.06550607562530651
0.7648648619651794 0.8729729652404785 0.06201550511135387
0.7783783674240112 0.8729729652404785 0.058592046361011715
0.791891872882843 0.8729729652404785 0.055242554441694194
0.8054053783416748 0.8729729652404785 0.051974004474535575
0.8189189434051514 0.8729729652404785 0.04879349163438999
0.8324324488639832 0.8729729652404785 0.04570823114983191
0.8459459543228149 0.8729729652404785 0.04272555830315539
0.8594594597816467 0.8729729652404785 0.039852928430374995
0.8729729652404785 0.8729729652404785 0.03709791692122504
0.8864864706993103 0.8729729652404785 0.03446821921915995
0.8999999761581421 0.8729729652404785 0.03197165082135421
0.9135135412216187 0.8729729652404785 0.029616147278702334
0.9270270466804504 0.8729729652404785 0.02740976419581883
0.9405405521392822 0.8729729652404785 0.025360677231038346
0.954054057598114 0.8729729652404785 0.02347718209641543
0.9675675630569458 0.8729729652404785 0.021767694557724773
0.9810810685157776 0.8729729652404785 0.020240750434461094
0.9945945739746094 0.8729729652404785 0.018905005599839115
1.008108139038086 0.8729729652404785 0.017769235980793538
1.021621584892273 0.8729729652404785 0.01684233755797929
1.0351351499557495 0.8729729652404785 0.016133326365771167
1.0486485958099365 0.8729729652404785 0.015651338492264008
1.062162160873413 0.8729729652404785 0.01540563007927283
1.0756757259368896 0.8729729652404785 0.015405577322332524
1.0891891717910767 0.8729729652404785 0.01566067647069811
1.1027027368545532 0.8729729652404785 0.016180543827344605
1.1162161827087402 0.8729729652404785 0.016974915748967145
1.1297297477722168 0.8729729652404785 0.01805364864598079
1.1432431936264038 0.8729729652404785 0.019426718982520727
1.1567567586898804 0.8729729652404785 0.021104223276442107
1.170270323753357 0.8729729652404785 0.023096378099320164
1.183783769607544 0.8729729652404785 0.02541352007645021
1.1972973346710205 0.8729729652404785 0.02806610588684751
1.2108107805252075 0.8729729652404785 0.031064712263247418
1.224324345588684 0.8729729652404785 0.03442003599210525
1.237837791442871 0.8729729652404785 0.038142893913596564
1.2513513565063477 0.8729729652404785 0.04224422292161664
1.2648649215698242 0.8729729652404785 0.046735079963781116
1.2783783674240112 0.8729729652404785 0.05162664204142548
1.2918919324874878 0.8729729652404785 0.05693020620960521
1.3054053783416748 0.8729729652404785 0.0626571895770961
1.3189189434051514 0.8729729652404785 0.06881912930639356
1.3324323892593384 0.8729729652404785 0.07542768261371352
1.345945954322815 0.8729729652404785 0.08249462676899158
1.359459400177002 0.8729729652404785 0.09003185909588349
1.3729729652404785 0.8729729652404785 0.09805139697176492
1.386486530303955 0.8729729652404785 0.10656537782773189
1.399999976158142 0.8729729652404785 0.11558605914860029

0.4000000059604645 0.8864864706993103 0.15615009680331624
0.41351351141929626 0.8864864706993103 0.15295359160712452
0.42702701687812805 0.8864864706993103 0.14968897366608314
0.4405405521392822 0.8864864706993103 0.14635997665088538
0.454054057598114 0.8864864706993103 0.1429704542859445
0.4675675630569458 0.8864864706993103 0.13952438034939368
0.4810810685157776 0.8864864706993103 0.13602584867308623
0.49459460377693176 0.8864864706993103 0.13247907314259555
0.5081080794334412 0.8864864706993103 0.12888838769721492
0.5216216444969177 0.8864864706993103 0.12525824632995777
0.5351351499557495 0.8864864706993103 0.12159322308755759
0.5486486554145813 0.8864864706993103 0.11789801207046781
0.5621621608734131 0.8864864706993103 0.11417742743286197
0.5756756663322449 0.8864864706993103 0.11043640338263364
0.5891891717910767 0.8864864706993103 0.10667999418139637
0.6027026772499084 0.8864864706993103 0.10291337414448387
0.616216242313385 0.8864864706993103 0.09914183764094975
0.6297297477722168 0.8864864706993103 0.09537079909356774
0.6432432532310486 0.8864864706993103 0.09160579297883162
0.6567567586898804 0.8864864706993103 0.0878524738269551
0.6702702641487122 0.8864864706993103 0.08411661622187211
0.683783769607544 0.8864864706993103 0.08040411480123641
0.6972972750663757 0.8864864706993103 0.07672098425642193
0.7108108401298523 0.8864864706993103 0.07307335933252268
0.7243243455886841 0.8864864706993103 0.06946749482835254
0.7378378510475159 0.8864864706993103 0.06590976559644557
0.7513513565063477 0.8864864706993103 0.06240666654305579
0.7648648619651794 0.8864864706993103 0.058964812628157365
0.7783783674240112 0.8864864706993103 0.05559093886544433
0.791891872882843 0.8864864706993103 0.05229190032233087
0.8054053783416748 0.8864864706993103 0.049074672119951264
0.8189189434051514 0.8864864706993103 0.04594634943315971
0.8324324488639832 0.8864864706993103 0.04291414749053045
0.8459459543228149 0.8864864706993103 0.0399854015743578
0.8594594597816467 0.8864864706993103 0.037167567020656184
0.8729729652404785 0.8864864706993103 0.03446821921915995
0.8864864706993103 0.8864864706993103 0.03189505361332349
0.8999999761581421 0.8864864706993103 0.029455885700321406
0.9135135412216187 0.8864864706993103 0.027158651031048014
0.9270270466804504 0.8864864706993103 0.02501140521011804
0.9405405521392822 0.8864864706993103 0.023022323895865955
0.954054057598114 0.8864864706993103 0.02119970280034638
0.9675675630569458 0.8864864706993103 0.019551957689334057
0.9810810685157776 0.8864864706993103 0.0180876243823236
0.9945945739746094 0.8864864706993103 0.016815358752529812
1.008108139038086 0.8864864706993103 0.01574393672688738
1.021621584892273 0.8864864706993103 0.014882254286051201
1.0351351499557495 0.8864864706993103 0.014239327464396075
1.0486485958099365 0.8864864706993103 0.0138242923500169
1.062162160873413 0.8864864706993103 0.013646405084728582
1.0756757259368896 0.8864864706993103 0.013715041864066111
1.0891891717910767 0.8864864706993103 0.014039698937284474
1.1027027368545532 0.8864864706993103 0.014629992607358705
1.1162161827087402 0.8864864706993103 0.015495659230983894
1.1297297477722168 0.8864864706993103 0.016646555218575144
1.1432431936264038 0.8864864706993103 0.01809265703426761
1.1567567586898804 0.8864864706993103 0.019844061195916467
1.170270323753357 0.8864864706993103 0.02191098427509694
1.183783769607544 0.8864864706993103 0.02430376289710435
1.1972973346710205 0.8864864706993103 0.027032853740953947
1.2108107805252075 0.8864864706993103 0.030108833539381104
1.224324345588684 0.8864864706993103 0.03354239907884112
1.237837791442871 0.8864864706993103 0.037344367199509565
1.2513513565063477 0.8864864706993103 0.04152567479528169
1.2648649215698242 0.8864864706993103 0.04609737881377319
1.2783783674240112 0.8864864706993103 0.05107065625631951
1.2918919324874878 0.8864864706993103 0.05645680417797614
1.3054053783416748 0.8864864706993103 0.06226723968751882
1.3189189434051514 0.8864864706993103 0.06851349994744307
1.3324323892593384 0.8864864706993103 0.07520724217396473
1.345945954322815 0.8864864706993103 0.08236024363701942
1.359459400177002 0.8864864706993103 0.08998440166026297
1.3729729652404785 0.8864864706993103 0.09809173362107093
1.386486530303955 0.8864864706993103 0.10669437695053935
1.399999976158142 0.8864864706993103 0.11580458913348422

0.4000000059604645 0.8999999761581421 0.15220000000000003
0.41351351141929626 0.8999999761581421 0.14903003481291102
0.42702701687812805 0.8999999761581421 0.14579283860884956
0.4405405521392822 0.8999999761581421 0.14249214505850888
0.454054057598114 0.8999999761581421 0.13913180788630222
0.4675675630569458 0.8999999761581421 0.13571580087036286
0.4810810685157776 0.8999999761581421 0.13224821784254398
0.49459460377693176 0.8999999761581421 0.12873327268841903
0.5081080794334412 0.8999999761581421 0.12517529934728133
0.5216216444969177 0.8999999761581421 0.12157875181214425
0.5351351499557495 0.8999999761581421 0.11794820412974132
0.5486486554145813 0.8999999761581421 0.11428835040052594
0.5621621608734131 0.8999999761581421 0.11060400477867167
0.5756756663322449 0.8999999761581421 0.1069001014720721
0.5891891717910767 0.8999999761581421 0.10318169474234076
0.6027026772499084 0.8999999761581421 0.09945395890481132
0.616216242313385 0.8999999761581421 0.09572218832853745
0.6297297477722168 0.8999999761581421 0.0919917974362929
0.6432432532310486 0.8999999761581421 0.0882683207045713
0.6567567586898804 0.8999999761581421 0.08455741266358657
0.6702702641487122 0.8999999761581421 0.08086484789727247
0.683783769607544 0.8999999761581421 0.07719652104328292
0.6972972750663757 0.8999999761581421 0.07355844679299171
0.7108108401298523 0.8999999761581421 0.0699567598914928
0.7243243455886841 0.8999999761581421 0.06639771513760033
0.7378378510475159 0.8999999761581421 0.06288768738384803
0.7513513565063477 0.8999999761581421 0.05943317153649025
0.7648648619651794 0.8999999761581421 0.05604078255550089
0.7783783674240112 0.8999999761581421 0.052717255454574105
0.791891872882843 0.8999999761581421 0.049469445301124126
0.8054053783416748 0.8999999761581421 0.04630432721628511
0.8189189434051514 0.8999999761581421 0.04322899637491125
0.8324324488639832 0.8999999761581421 0.04025066800557696
0.8459459543228149 0.8999999761581421 0.0373766773905764
0.8594594597816467 0.8999999761581421 0.03461447986592402
0.8729729652404785 0.8999999761581421 0.03197165082135421
0.8864864706993103 0.8999999761581421 0.029455885700321406
0.8999999761581421 0.8999999761581421 0.027075000000000037
0.9135135412216187 0.8999999761581421 0.02483692927128463
0.9270270466804504 0.8999999761581421 0.02274972911878971
0.9405405521392822 0.8999999761581421 0.0208215752008499
0.954054057598114 0.8999999761581421 0.019060763229519804
0.9675675630569458 0.8999999761581421 0.017475708970574058
0.9810810685157776 0.8999999761581421 0.016074948243507393
0.9945945739746094 0.8999999761581421 0.014867136921534524
1.008108139038086 0.8999999761581421 0.013861050931590204
1.021621584892273 0.8999999761581421 0.013065586254329294
1.0351351499557495 0.8999999761581421 0.012489758924126609
1.0486485958099365 0.8999999761581421 0.012142705029077027
1.062162160873413 0.8999999761581421 0.012033680710995502
1.0756757259368896 0.8999999761581421 0.012172062165416976
1.0891891717910767 0.8999999761581421 0.012567345641596447
1.1027027368545532 0.8999999761581421 0.013229147442508946
1.1162161827087402 0.8999999761581421 0.014167203924849584
1.1297297477722168 0.8999999761581421 0.015391371499033447
1.1432431936264038 0.8999999761581421 0.0169116266291957
1.1567567586898804 0.8999999761581421 0.018738065833191507
1.170270323753357 0.8999999761581421 0.020880905682596096
1.183783769607544 0.8999999761581421 0.023350482802704783
1.1972973346710205 0.8999999761581421 0.02615725387253284
1.2108107805252075 0.8999999761581421 0.029311795624815614
1.224324345588684 0.8999999761581421 0.0328248048460084
1.237837791442871 0.8999999761581421 0.0367070983762868
1.2513513565063477 0.8999999761581421 0.04096961310954606
1.2648649215698242 0.8999999761581421 0.045623405993401825
1.2783783674240112 0.8999999761581421 0.05067965402918961
1.2918919324874878 0.8999999761581421 0.056149654271964854
1.3054053783416748 0.8999999761581421 0.06204482383050335
1.3189189434051514 0.8999999761581421 0.06837669986730054
1.3324323892593384 0.8999999761581421 0.07515693959857232
1.345945954322815 0.8999999761581421 0.08239732029425434
1.359459400177002 0.8999999761581421 0.09010973927800231
1.3729729652404785 0.8999999761581421 0.0983062139271919
1.386486530303955 0.8999999761581421 0.10699888167291913
1.399999976158142 0.8999999761581421 0.11619999999999991

0.4000000059604645 0.9135135412216187 0.14836897821211736
0.41351351141929626 0.9135135412216187 0.14522595454712806
0.42702701687812805 0.9135135412216187 0.14201659493234575
0.4405405521392822 0.9135135412216187 0.13874463303846363
0.454054057598114 0.9135135412216187 0.13541392258989493
0.4675675630569458 0.9135135412216187 0.13202843736477288
0.4810810685157776 0.9135135412216187 0.1285922711949507
0.49459460377693176 0.9135135412216187 0.12510963796600189
0.5081080794334412 0.9135135412216187 0.12158487161721968
0.5216216444969177 0.9135135412216187 0.11802242614161751
0.5351351499557495 0.9135135412216187 0.1144268755859289
0.5486486554145813 0.9135135412216187 0.11080291405060723
0.5621621608734131 0.9135135412216187 0.10715535568982604
0.5756756663322449 0.9135135412216187 0.10348913471147894
0.5891891717910767 0.9135135412216187 0.09980930537717948
0.6027026772499084 0.9135135412216187 0.0961210420022613
0.616216242313385 0.9135135412216187 0.0924296389557781
0.6297297477722168 0.9135135412216187 0.08874051066050355
0.6432432532310486 0.9135135412216187 0.08505919159293149
0.6567567586898804 0.9135135412216187 0.08139133628327558
0.6702702641487122 0.9135135412216187 0.07774271931546972
0.683783769607544 0.9135135412216187 0.07411923532716774
0.6972972750663757 0.9135135412216187 0.07052689900974357
0.7108108401298523 0.9135135412216187 0.06697184510829116
0.7243243455886841 0.9135135412216187 0.06346032842162441
0.7378378510475159 0.9135135412216187 0.059998723802277415
0.7513513565063477 0.9135135412216187 0.05659352615650419
0.7648648619651794 0.9135135412216187 0.05325135044427887
0.7783783674240112 0.9135135412216187 0.04997893167929544
0.791891872882843 0.9135135412216187 0.0467831249289682
0.8054053783416748 0.9135135412216187 0.043670905314431366
0.8189189434051514 0.9135135412216187 0.040649368010539144
0.8324324488639832 0.9135135412216187 0.037725728245865786
0.8459459543228149 0.9135135412216187 0.03490732130270562
0.8594594597816467 0.9135135412216187 0.03220160251707299
0.8729729652404785 0.9135135412216187 0.029616147278702334
0.8864864706993103 0.9135135412216187 0.027158651031048014
0.8999999761581421 0.9135135412216187 0.02483692927128463
0.9135135412216187 0.9135135412216187 0.02265891755030653
0.9270270466804504 0.9135135412216187 0.020632671472728355
0.9405405521392822 0.9135135412216187 0.01876636669688466
0.954054057598114 0.9135135412216187 0.01706829893483004
0.9675675630569458 0.9135135412216187 0.015546883952339236
0.9810810685157776 0.9135135412216187 0.014210657568906849
0.9945945739746094 0.9135135412216187 0.01306827565774767
1.008108139038086 0.9135135412216187 0.012128514145796455
1.021621584892273 0.9135135412216187 0.011400269013708025
1.0351351499557495 0.9135135412216187 0.010892556295857201
1.0486485958099365 0.9135135412216187 0.010614512080338898
1.062162160873413 0.9135135412216187 0.010575392508968023
1.0756757259368896 0.9135135412216187 0.010784573777279552
1.0891891717910767 0.9135135412216187 0.011251552134528473
1.1027027368545532 0.9135135412216187 0.011985943883689822
1.1162161827087402 0.9135135412216187 0.012997485381458696
1.1297297477722168 0.9135135412216187 0.014296033038250194
1.1432431936264038 0.9135135412216187 0.01589156331819947
1.1567567586898804 0.9135135412216187 0.017794172739161694
1.170270323753357 0.9135135412216187 0.020014077872712092
1.183783769607544 0.9135135412216187 0.02256161534414599
1.1972973346710205 0.9135135412216187 0.02544724183247864
1.2108107805252075 0.9135135412216187 0.028681534070445405
1.224324345588684 0.9135135412216187 0.0322751888445016
1.237837791442871 0.9135135412216187 0.03623902299482278
1.2513513565063477 0.9135135412216187 0.0405839734153042
1.2648649215698242 0.9135135412216187 0.04532109705356156
1.2783783674240112 0.9135135412216187 0.05046157091093031
1.2918919324874878 0.9135135412216187 0.056016692042465906
1.3054053783416748 0.9135135412216187 0.061997877556944136
1.3189189434051514 0.9135135412216187 0.06841666461686048
1.3324323892593384 0.9135135412216187 0.0752847104384308
1.345945954322815 0.9135135412216187 0.08261379229159074
1.359459400177002 0.9135135412216187 0.09041580749999607
1.3729729652404785 0.9135135412216187 0.09870277344102238
1.386486530303955 0.9135135412216187 0.10748682754576569
1.399999976158142 0.9135135412216187 0.11678022729904203

0.4000000059604645 0.9270270466804504 0.14466508704428277
0.41351351141929626 0.9270270466804504 0.14154940641439023
0.42702701687812805 0.9270270466804504 0.13836829824118635
0.4405405521392822 0.9270270466804504 0.13512549619536424
0.454054057598114 0.9270270466804504 0.13182485400133714
0.4675675630569458 0.9270270466804504 0.12847034543723837
0.4810810685157776 0.9270270466804504 0.12506606433492107
0.49459460377693176 0.9270270466804504 0.12161622457995874
0.5081080794334412 0.9270270466804504 0.11812516011164466
0.5216216444969177 0.9270270466804504 0.11459732492299224
0.5351351499557495 0.9270270466804504 0.11103729306073495
0.5486486554145813 0.9270270466804504 0.10744975862532624
0.5621621608734131 0.9270270466804504 0.10383953577093968
0.5756756663322449 0.9270270466804504 0.1002115587054688
0.5891891717910767 0.9270270466804504 0.09657088169052716
0.6027026772499084 0.9270270466804504 0.09292267904144844
0.616216242313385 0.9270270466804504 0.08927224512728632
0.6297297477722168 0.9270270466804504 0.0856249943708145
0.6432432532310486 0.9270270466804504 0.08198646124852668
0.6567567586898804 0.9270270466804504 0.07836230029063673
0.6702702641487122 0.9270270466804504 0.0747582860810784
0.683783769607544 0.9270270466804504 0.07118031325750568
0.6972972750663757 0.9270270466804504 0.0676343965112923
0.7108108401298523 0.9270270466804504 0.06412667058753223
0.7243243455886841 0.9270270466804504 0.060663390285039615
0.7378378510475159 0.9270270466804504 0.0572509304563482
0.7513513565063477 0.9270270466804504 0.05389578600771229
0.7648648619651794 0.9270270466804504 0.050604571899105825
0.7783783674240112 0.9270270466804504 0.04738402314422295
0.791891872882843 0.9270270466804504 0.044240994810477885
0.8054053783416748 0.9270270466804504 0.04118246201900481
0.8189189434051514 0.9270270466804504 0.03821551994465791
0.8324324488639832 0.9270270466804504 0.03534738381601158
0.8459459543228149 0.9270270466804504 0.03258538891536001
0.8594594597816467 0.9270270466804504 0.029936990578717623
0.8729729652404785 0.9270270466804504 0.02740976419581883
0.8864864706993103 0.9270270466804504 0.02501140521011804
0.8999999761581421 0.9270270466804504 0.02274972911878971
0.9135135412216187 0.9270270466804504 0.020632671472728355
0.9270270466804504 0.9270270466804504 0.0186682878765485
0.9405405521392822 0.9270270466804504 0.01686475398858477
0.954054057598114 0.9270270466804504 0.01523036552089177
0.9675675630569458 0.9270270466804504 0.013773538239244133
0.9810810685157776 0.9270270466804504 0.01250280796313659
0.9945945739746094 0.9270270466804504 0.011426830565783856
1.008108139038086 0.9270270466804504 0.010554381974120692
1.021621584892273 0.9270270466804504 0.009894358168801947
1.0351351499557495 0.9270270466804504 0.00945577518420244
1.0486485958099365 0.9270270466804504 0.009247769108417053
1.062162160873413 0.9270270466804504 0.009279596083260734
1.0756757259368896 0.9270270466804504 0.009560632304268438
1.0891891717910767 0.9270270466804504 0.010100374020695144
1.1027027368545532 0.9270270466804504 0.010908437535515887
1.1162161827087402 0.9270270466804504 0.011994559205425788
1.1297297477722168 0.9270270466804504 0.013368595440839938
1.1432431936264038 0.9270270466804504 0.015040522705893483
1.1567567586898804 0.9270270466804504 0.017020437518441595
1.170270323753357 0.9270270466804504 0.0193185564500595
1.183783769607544 0.9270270466804504 0.021945216126042527
1.1972973346710205 0.9270270466804504 0.02491087322540593
1.2108107805252075 0.9270270466804504 0.028226104480885066
1.224324345588684 0.9270270466804504 0.03190160667893524
1.237837791442871 0.9270270466804504 0.03594819665973202
1.2513513565063477 0.9270270466804504 0.04037681131717069
1.2648649215698242 0.9270270466804504 0.04519850759886688
1.2783783674240112 0.9270270466804504 0.05042446250615609
1.2918919324874878 0.9270270466804504 0.056065973094093786
1.3054053783416748 0.9270270466804504 0.062134456471455754
1.3189189434051514 0.9270270466804504 0.06864144980073741
1.3324323892593384 0.9270270466804504 0.07559861029815472
1.345945954322815 0.9270270466804504 0.08301771523364322
1.359459400177002 0.9270270466804504 0.09091066193085871
1.3729729652404785 0.9270270466804504 0.09928946776717683
1.386486530303955 0.9270270466804504 0.10816627017369361
1.399999976158142 0.9270270466804504 0.11755332663522497

0.4000000059604645 0.9405405521392822 0.14109650215483094
0.41351351141929626 0.9405405521392822 0.1380085660730322
0.42702701687812805 0.9405405521392822 0.1348561241937059
0.4405405521392822 0.9405405521392822 0.13164291018754531
0.454054057598114 0.9405405521392822 0.12837277777896355
0.4675675630569458 0.9405405521392822 0.1250497007460939
0.4810810685157776 0.9405405521392822 0.12167777292078967
0.49459460377693176 0.9405405521392822 0.11826120818862418
0.5081080794334412 0.9405405521392822 0.11480434048889081
0.5216216444969177 0.9405405521392822 0.11131162381460294
0.5351351499557495 0.9405405521392822 0.10778763221249409
0.5486486554145813 0.9405405521392822 0.10423705978301764
0.5621621608734131 0.9405405521392822 0.10066472068034713
0.5756756663322449 0.9405405521392822 0.0970755491123762
0.5891891717910767 0.9405405521392822 0.09347459934071839
0.6027026772499084 0.9405405521392822 0.08986704568070729
0.616216242313385 0.9405405521392822 0.08625818250139666
0.6297297477722168 0.9405405521392822 0.08265342422556017
0.6432432532310486 0.9405405521392822 0.07905830532969157
0.6567567586898804 0.9405405521392822 0.07547848034400466
0.6702702641487122 0.9405405521392822 0.07191972385243317
0.683783769607544 0.9405405521392822 0.06838793049263116
0.6972972750663757 0.9405405521392822 0.06488911495597235
0.7108108401298523 0.9405405521392822 0.0614294119875507
0.7243243455886841 0.9405405521392822 0.058015076386180336
0.7378378510475159 0.9405405521392822 0.05465248300439507
0.7513513565063477 0.9405405521392822 0.05134812674844908
0.7648648619651794 0.9405405521392822 0.048108622578316426
0.7783783674240112 0.9405405521392822 0.04494070550769123
0.791891872882843 0.9405405521392822 0.04185123060398763
0.8054053783416748 0.9405405521392822 0.038847172988339895
0.8189189434051514 0.9405405521392822 0.03593562783560218
0.8324324488639832 0.9405405521392822 0.03312381037434891
0.8459459543228149 0.9405405521392822 0.0304190558868742
0.8594594597816467 0.9405405521392822 0.027828819709192567
0.8729729652404785 0.9405405521392822 0.025360677231038346
0.8864864706993103 0.9405405521392822 0.023022323895865955
0.8999999761581421 0.9405405521392822 0.0208215752008499
0.9135135412216187 0.9405405521392822 0.01876636669688466
0.9270270466804504 0.9405405521392822 0.01686475398858477
0.9405405521392822 0.9405405521392822 0.015124912734284866
0.954054057598114 0.9405405521392822 0.013555138646039504
0.9675675630569458 0.9405405521392822 0.012163847489623372
0.9810810685157776 0.9405405521392822 0.01095957508453118
0.9945945739746094 0.9405405521392822 0.009950977303977655
1.008108139038086 0.9405405521392822 0.009146830074897522
1.021621584892273 0.9405405521392822 0.008556029377945666
1.0351351499557495 0.9405405521392822 0.008187591247496906
1.0486485958099365 0.9405405521392822 0.008050651771646095
1.062162160873413 0.9405405521392822 0.008154467092208215
1.0756757259368896 0.9405405521392822 0.008508413404718187
1.0891891717910767 0.9405405521392822 0.009121986958431017
1.1027027368545532 0.9405405521392822 0.010004804056321731
1.1162161827087402 0.9405405521392822 0.011166601055085452
1.1297297477722168 0.9405405521392822 0.012617234365137266
1.1432431936264038 0.9405405521392822 0.014366680450612323
1.1567567586898804 0.9405405521392822 0.016425035829365792
1.170270323753357 0.9405405521392822 0.018802517072972903
1.183783769607544 0.9405405521392822 0.02150946080672898
1.1972973346710205 0.9405405521392822 0.024556323709649282
1.2108107805252075 0.9405405521392822 0.027953682514469166
1.224324345588684 0.9405405521392822 0.03171223400764392
1.237837791442871 0.9405405521392822 0.035842795029349145
1.2513513565063477 0.9405405521392822 0.0403563024734801
1.2648649215698242 0.9405405521392822 0.04526381328765242
1.2783783674240112 0.9405405521392822 0.05057650447320161
1.2918919324874878 0.9405405521392822 0.05630567308518314
1.3054053783416748 0.9405405521392822 0.06246273623237277
1.3189189434051514 0.9405405521392822 0.06905923107726594
1.3324323892593384 0.9405405521392822 0.07610681483607862
1.345945954322815 0.9405405521392822 0.08361726477874634
1.359459400177002 0.9405405521392822 0.09160247822892488
1.3729729652404785 0.9405405521392822 0.10007447256398991
1.386486530303955 0.9405405521392822 0.10904538521503745
1.399999976158142 0.9405405521392822 0.1185274736668834

0.4000000059604645 0.954054057598114 0.13767151925581633
0.41351351141929626 0.954054057598114 0.13461172923510842
0.42702701687812805 0.954054057598114 0.13148836850195905
0.4405405521392822 0.954054057598114 0.12830517072706132
0.454054057598114 0.954054057598114 0.12506598963482862
0.4675675630569458 0.954054057598114 0.12177479900339408
0.4810810685157776 0.954054057598114 0.118435692664611
0.49459460377693176 0.954054057598114 0.11505288450405277
0.5081080794334412 0.954054057598114 0.11163070846101271
0.5216216444969177 0.954054057598114 0.10817361852850424
0.5351351499557495 0.954054057598114 0.10468618875326081
0.5486486554145813 0.954054057598114 0.10117311323573594
0.5621621608734131 0.954054057598114 0.09763920613010306
0.5756756663322449 0.954054057598114 0.09408940164425575
0.5891891717910767 0.954054057598114 0.09052875403980767
0.6027026772499084 0.954054057598114 0.08696243763209247
0.616216242313385 0.954054057598114 0.08339574679016369
0.6297297477722168 0.954054057598114 0.07983409593679518
0.6432432532310486 0.954054057598114 0.07628301954848066
0.6567567586898804 0.954054057598114 0.07274817215543383
0.6702702641487122 0.954054057598114 0.0692353283415886
0.683783769607544 0.954054057598114 0.0657503827445988
0.6972972750663757 0.954054057598114 0.06229935005583832
0.7108108401298523 0.954054057598114 0.05888836502040115
0.7243243455886841 0.954054057598114 0.05552368243710121
0.7378378510475159 0.954054057598114 0.05221167715847254
0.7513513565063477 0.954054057598114 0.048958844090769144
0.7648648619651794 0.954054057598114 0.04577179819396522
0.7783783674240112 0.954054057598114 0.042657274481754784
0.791891872882843 0.954054057598114 0.03962212802155203
0.8054053783416748 0.954054057598114 0.03667333393449122
0.8189189434051514 0.954054057598114 0.03381798739542656
0.8324324488639832 0.954054057598114 0.03106330363293231
0.8459459543228149 0.954054057598114 0.028416617929302772
0.8594594597816467 0.954054057598114 0.02588538562055236
0.8729729652404785 0.954054057598114 0.02347718209641543
0.8864864706993103 0.954054057598114 0.02119970280034638
0.8999999761581421 0.954054057598114 0.019060763229519804
0.9135135412216187 0.954054057598114 0.01706829893483004
0.9270270466804504 0.954054057598114 0.01523036552089177
0.9405405521392822 0.954054057598114 0.013555138646039504
0.954054057598114 0.954054057598114 0.012050914022327854
0.9675675630569458 0.954054057598114 0.010726107415531544
0.9810810685157776 0.954054057598114 0.009589254645145213
0.9945945739746094 0.954054057598114 0.00864901158438364
1.008108139038086 0.954054057598114 0.007914154160181545
1.021621584892273 0.954054057598114 0.007393578353193783
1.0351351499557495 0.954054057598114 0.007096300197795183
1.0486485958099365 0.954054057598114 0.007031455782080632
1.062162160873413 0.954054057598114 0.0072083012478650526
1.0756757259368896 0.954054057598114 0.007636212790683416
1.0891891717910767 0.954054057598114 0.008324686659790708
1.1027027368545532 0.954054057598114 0.009283339158161966
1.1162161827087402 0.954054057598114 0.010521906642492291
1.1297297477722168 0.954054057598114 0.012050245523196789
1.1432431936264038 0.954054057598114 0.013878332264410598
1.1567567586898804 0.954054057598114 0.01601626338398889
1.170270323753357 0.954054057598114 0.0184742554535069
1.183783769607544 0.954054057598114 0.021262645098259963
1.1972973346710205 0.954054057598114 0.0243918889972633
1.2108107805252075 0.954054057598114 0.027872563883252304
1.224324345588684 0.954054057598114 0.03171536654268227
1.237837791442871 0.954054057598114 0.03593111381572878
1.2513513565063477 0.954054057598114 0.04053074259628704
1.2648649215698242 0.954054057598114 0.0455253098319728
1.2783783674240112 0.954054057598114 0.05092599252412148
1.2918919324874878 0.954054057598114 0.056744087727788564
1.3054053783416748 0.954054057598114 0.0629910125517498
1.3189189434051514 0.954054057598114 0.06967830415850072
1.3324323892593384 0.954054057598114 0.07681761976425712
1.345945954322815 0.954054057598114 0.0844207366389547
1.359459400177002 0.954054057598114 0.09249955210624922
1.3729729652404785 0.954054057598114 0.10106608354351623
1.386486530303955 0.954054057598114 0.1101324683818518
1.399999976158142 0.954054057598114 0.11971096410607195

0.4000000059604645 0.9675675630569458 0.13439855411301377
0.41351351141929626 0.9675675630569458 0.13136731166639368
0.42702701687812805 0.9675675630569458 0.12827344693172038
0.4405405521392822 0.9675675630569458 0.12512069357968714
0.454054057598114 0.9675675630569458 0.12191290533470711
0.4675675630569458 0.9675675630569458 0.11865405597491362
0.4810810685157776 0.9675675630569458 0.11534823933215986
0.49459460377693176 0.9675675630569458 0.11199966929201922
0.5081080794334412 0.9675675630569458 0.10861267979378508
0.5216216444969177 0.9675675630569458 0.10519172483047082
0.5351351499557495 0.9675675630569458 0.10174137844880993
0.5486486554145813 0.9675675630569458 0.09826633474925583
0.5621621608734131 0.9675675630569458 0.09477140788598207
0.5756756663322449 0.9675675630569458 0.09126153206688219
0.5891891717910767 0.9675675630569458 0.08774176155356986
0.6027026772499084 0.9675675630569458 0.08421727066137862
0.616216242313385 0.9675675630569458 0.08069335375936221
0.6297297477722168 0.9675675630569458 0.0771754252702943
0.6432432532310486 0.9675675630569458 0.07366901967066866
0.6567567586898804 0.9675675630569458 0.07017979149069903
0.6702702641487122 0.9675675630569458 0.06671351531431932
0.683783769607544 0.9675675630569458 0.06327608577918335
0.6972972750663757 0.9675675630569458 0.059873517576664995
0.7108108401298523 0.9675675630569458 0.0565119454518582
0.7243243455886841 0.9675675630569458 0.053197624203576974
0.7378378510475159 0.9675675630569458 0.0499369286843553
0.7513513565063477 0.9675675630569458 0.046736353800447286
0.7648648619651794 0.9675675630569458 0.04360251451182694
0.7783783674240112 0.9675675630569458 0.040542145832188375
0.791891872882843 0.9675675630569458 0.03756210282894586
0.8054053783416748 0.9675675630569458 0.03466936062323356
0.8189189434051514 0.9675675630569458 0.03187101438990568
0.8324324488639832 0.9675675630569458 0.029174279357536536
0.8459459543228149 0.9675675630569458 0.026586490808420425
0.8594594597816467 0.9675675630569458 0.024115104078571696
0.8729729652404785 0.9675675630569458 0.021767694557724773
0.8864864706993103 0.9675675630569458 0.019551957689334057
0.8999999761581421 0.9675675630569458 0.017475708970574058
0.9135135412216187 0.9675675630569458 0.015546883952339236
0.9270270466804504 0.9675675630569458 0.013773538239244133
0.9405405521392822 0.9675675630569458 0.012163847489623372
0.954054057598114 0.9675675630569458 0.010726107415531544
0.9675675630569458 0.9675675630569458 0.009468733782743334
0.9810810685157776 0.9675675630569458 0.008400262410753418
0.9945945739746094 0.9675675630569458 0.00752934917277652
1.008108139038086 0.9675675630569458 0.006864769995747438
1.021621584892273 0.9675675630569458 0.0064154208603209775
1.0351351499557495 0.9675675630569458 0.006190317800871969
1.0486485958099365 0.9675675630569458 0.00619859690549532
1.062162160873413 0.9675675630569458 0.006449514316005943
1.0756757259368896 0.9675675630569458 0.006952446227938805
1.0891891717910767 0.9675675630569458 0.007716888890548896
1.1027027368545532 0.9675675630569458 0.008752458606811253
1.1162161827087402 0.9675675630569458 0.010068891733420977
1.1297297477722168 0.9675675630569458 0.011676044680793174
1.1432431936264038 0.9675675630569458 0.013583893913062983
1.1567567586898804 0.9675675630569458 0.01580253594808557
1.170270323753357 0.9675675630569458 0.018342187357436177
1.183783769607544 0.9675675630569458 0.021213184766410126
1.1972973346710205 0.9675675630569458 0.02442598485402268
1.2108107805252075 0.9675675630569458 0.02799116435300918
1.224324345588684 0.9675675630569458 0.03191942004982495
1.237837791442871 0.9675675630569458 0.03622156878464553
1.2513513565063477 0.9675675630569458 0.0409085474513662
1.2648649215698242 0.9675675630569458 0.04599141299760265
1.2783783674240112 0.9675675630569458 0.05148134242469033
1.2918919324874878 0.9675675630569458 0.05738963278768467
1.3054053783416748 0.9675675630569458 0.06372770119536154
1.3189189434051514 0.9675675630569458 0.07050708481021634
1.3324323892593384 0.9675675630569458 0.07773944084846494
1.345945954322815 0.9675675630569458 0.08543654658004302
1.359459400177002 0.9675675630569458 0.09361029932860628
1.3729729652404785 0.9675675630569458 0.10227271647153038
1.386486530303955 0.9675675630569458 0.11143593543991138
1.399999976158142 0.9675675630569458 0.12111221371856516

0.4000000059604645 0.9810810685157776 0.1312861425459179
0.41351351141929626 0.9810810685157776 0.12828384918638264
0.42702701687812805 0.9810810685157776 0.1252198953024847
0.4405405521392822 0.9810810685157776 0.12209801456491734
0.454054057598114 0.9810810685157776 0.11892206069809373
0.4675675630569458 0.9810810685157776 0.11569600748014715
0.4810810685157776 0.9810810685157776 0.11242394874293087
0.49459460377693176 0.9810810685157776 0.10911009837201818
0.5081080794334412 0.9810810685157776 0.10575879030670263
0.5216216444969177 0.9810810685157776 0.1023744785399974
0.5351351499557495 0.9810810685157776 0.09896173711863608
0.5486486554145813 0.9810810685157776 0.09552526014307205
0.5621621608734131 0.9810810685157776 0.09206986176747893
0.5756756663322449 0.9810810685157776 0.08860047619975017
0.5891891717910767 0.9810810685157776 0.08512215770149953
0.6027026772499084 0.9810810685157776 0.08164008058806049
0.616216242313385 0.9810810685157776 0.07815953922848679
0.6297297477722168 0.9810810685157776 0.0746859480455521
0.6432432532310486 0.9810810685157776 0.07122484151575029
0.6567567586898804 0.9810810685157776 0.06778187416929496
0.6702702641487122 0.9810810685157776 0.06436282059012008
0.683783769607544 0.9810810685157776 0.06097357541587943
0.6972972750663757 0.9810810685157776 0.057620153337946955
0.7108108401298523 0.9810810685157776 0.054308689101416605
0.7243243455886841 0.9810810685157776 0.0510454375051023
0.7378378510475159 0.9810810685157776 0.047836773401538094
0.7513513565063477 0.9810810685157776 0.044689191696978034
0.7648648619651794 0.9810810685157776 0.04160930735139623
0.7783783674240112 0.9810810685157776 0.03860385537848671
0.791891872882843 0.9810810685157776 0.03567969084566373
0.8054053783416748 0.9810810685157776 0.032843788874061516
0.8189189434051514 0.9810810685157776 0.030103244638534275
0.8324324488639832 0.9810810685157776 0.027465273367656275
0.8459459543228149 0.9810810685157776 0.02493721034372183
0.8594594597816467 0.9810810685157776 0.022526510902745295
0.8729729652404785 0.9810810685157776 0.020240750434461094
0.8864864706993103 0.9810810685157776 0.0180876243823236
0.8999999761581421 0.9810810685157776 0.016074948243507393
0.9135135412216187 0.9810810685157776 0.014210657568906849
0.9270270466804504 0.9810810685157776 0.01250280796313659
0.9405405521392822 0.9810810685157776 0.01095957508453118
0.954054057598114 0.9810810685157776 0.009589254645145213
0.9675675630569458 0.9810810685157776 0.008400262410753418
0.9810810685157776 0.9810810685157776 0.007401134200850418
0.9945945739746094 0.9810810685157776 0.006600525888650987
1.008108139038086 0.9810810685157776 0.006007213401089886
1.021621584892273 0.9810810685157776 0.005630092718821931
1.0351351499557495 0.9810810685157776 0.005478179876221954
1.0486485958099365 0.9810810685157776 0.005560610961384864
1.062162160873413 0.9810810685157776 0.005886642116125572
1.0756757259368896 0.9810810685157776 0.006465649535979046
1.0891891717910767 0.9810810685157776 0.007307129470200273
1.1027027368545532 0.9810810685157776 0.00842069822176429
1.1162161827087402 0.9810810685157776 0.009816092147366201
1.1297297477722168 0.9810810685157776 0.011503167657421116
1.1432431936264038 0.9810810685157776 0.013491901216064167
1.1567567586898804 0.9810810685157776 0.01579238934115052
1.170270323753357 0.9810810685157776 0.01841484860425542
1.183783769607544 0.9810810685157776 0.021369615630674205
1.1972973346710205 0.9810810685157776 0.024667147099422082
1.2108107805252075 0.9810810685157776 0.028318019743234456
1.224324345588684 0.9810810685157776 0.032332930348566616
1.237837791442871 0.9810810685157776 0.03672269575559413
1.2513513565063477 0.9810810685157776 0.04149825285821224
1.2648649215698242 0.9810810685157776 0.04667065860403667
1.2783783674240112 0.9810810685157776 0.05225108999440285
1.2918919324874878 0.9810810685157776 0.05825084408436626
1.3054053783416748 0.9810810685157776 0.06468133798270265
1.3189189434051514 0.9810810685157776 0.07155410885190752
1.3324323892593384 0.9810810685157776 0.07888081390819673
1.345945954322815 0.9810810685157776 0.08667323042150593
1.359459400177002 0.9810810685157776 0.09494325571549089
1.3729729652404785 0.9810810685157776 0.1037029071675272
1.386486530303955 0.9810810685157776 0.11296432220871086
1.399999976158142 0.9810810685157776 0.12273975832385793

0.4000000059604645 0.9945945739746094 0.1283429404277434
0.41351351141929626 0.9945945739746094 0.12536999766829002
0.42702701687812805 0.9945945739746094 0.1223363694874667
0.4405405521392822 0.9945945739746094 0.11924578955596668
0.454054057598114 0.9945945739746094 0.11610211159820315
0.4675675630569458 0.9945945739746094 0.11290930939230948
0.4810810685157776 0.9945945739746094 0.10967147677013878
0.49459460377693176 0.9945945739746094 0.10639282761726451
0.5081080794334412 0.9945945739746094 0.10307769587298002
0.5216216444969177 0.9945945739746094 0.09973053553029866
0.5351351499557495 0.9945945739746094 0.09635592063595393
0.5486486554145813 0.9945945739746094 0.09295854529039932
0.5621621608734131 0.9945945739746094 0.08954322364780828
0.5756756663322449 0.9945945739746094 0.0861148899160745
0.5891891717910767 0.9945945739746094 0.08267859835681143
0.6027026772499084 0.9945945739746094 0.0792395232853528
0.616216242313385 0.9945945739746094 0.07580295907075221
0.6297297477722168 0.9945945739746094 0.07237432013578346
0.6432432532310486 0.9945945739746094 0.06895914095694027
0.6567567586898804 0.9945945739746094 0.06556307606443634
0.6702702641487122 0.9945945739746094 0.06219190004220558
0.683783769607544 0.9945945739746094 0.05885150752790186
0.6972972750663757 0.9945945739746094 0.055547913212899036
0.7108108401298523 0.9945945739746094 0.05228725184229105
0.7243243455886841 0.9945945739746094 0.04907577821489194
0.7378378510475159 0.9945945739746094 0.04591986718323564
0.7513513565063477 0.9945945739746094 0.04282601365357622
0.7648648619651794 0.9945945739746094 0.03980083258588779
0.7783783674240112 0.9945945739746094 0.0368510589938645
0.791891872882843 0.9945945739746094 0.033983547944920436
0.8054053783416748 0.9945945739746094 0.031205274560189893
0.8189189434051514 0.9945945739746094 0.02852333401452703
0.8324324488639832 0.9945945739746094 0.025944941536506255
0.8459459543228149 0.9945945739746094 0.023477432408421692
0.8594594597816467 0.9945945739746094 0.021128261966287885
0.8729729652404785 0.9945945739746094 0.018905005599839115
0.8864864706993103 0.9945945739746094 0.016815358752529812
0.8999999761581421 0.9945945739746094 0.014867136921534524
0.9135135412216187 0.9945945739746094 0.01306827565774767
0.9270270466804504 0.9945945739746094 0.011426830565783856
0.9405405521392822 0.9945945739746094 0.009950977303977655
0.954054057598114 0.9945945739746094 0.00864901158438364
0.9675675630569458 0.9945945739746094 0.00752934917277652
0.9810810685157776 0.9945945739746094 0.006600525888650987
0.9945945739746094 0.9945945739746094 0.005871197605221772
1.008108139038086 0.9945945739746094 0.0053501402494236135
1.021621584892273 0.9945945739746094 0.005046249801911371
1.0351351499557495 0.9945945739746094 0.004968542297059871
1.0486485958099365 0.9945945739746094 0.005126153822963997
1.062162160873413 0.9945945739746094 0.005528340521438674
1.0756757259368896 0.9945945739746094 0.006184478588018868
1.0891891717910767 0.9945945739746094 0.007104064271959568
1.1027027368545532 0.9945945739746094 0.008296713876235809
1.1162161827087402 0.9945945739746094 0.009772163757542704
1.1297297477722168 0.9945945739746094 0.011540270326295343
1.1432431936264038 0.9945945739746094 0.013611010046628878
1.1567567586898804 0.9945945739746094 0.01599447943639847
1.170270323753357 0.9945945739746094 0.01870089506717937
1.183783769607544 0.9945945739746094 0.02174059356426688
1.1972973346710205 0.9945945739746094 0.02512403160667625
1.2108107805252075 0.9945945739746094 0.02886178592714287
1.224324345588684 0.9945945739746094 0.03296455331212202
1.237837791442871 0.9945945739746094 0.03744315060178929
1.2513513565063477 0.9945945739746094 0.04230851469003993
1.2648649215698242 0.9945945739746094 0.04757170252448959
1.2783783674240112 0.9945945739746094 0.053243891106473776
1.2918919324874878 0.9945945739746094 0.05933637749104795
1.3054053783416748 0.9945945739746094 0.06586057878698788
1.3189189434051514 0.9945945739746094 0.07282803215678899
1.3324323892593384 0.9945945739746094 0.08025039481666726
1.345945954322815 0.9945945739746094 0.08813944403655824
1.359459400177002 0.9945945739746094 0.09650707714011769
1.3729729652404785 0.9945945739746094 0.10536531150472125
1.386486530303955 0.9945945739746094 0.11472628456146494
1.399999976158142 0.9945945739746094 0.12460225379516479

0.4000000059604645 1.008108139038086 0.12557772368542508
0.41351351141929626 1.008108139038086 0.12263453303905053
0.42702701687812805 1.008108139038086 0.11963164541360104
0.4405405521392822 1.008108139038086 0.11657279447976988
0.454054057598114 1.008108139038086 0.11346183396197018
0.4675675630569458 1.008108139038086 0.11030273763833526
0.4810810685157776 1.008108139038086 0.10709959934071835
0.49459460377693176 1.008108139038086 0.10385663295469279
0.5081080794334412 1.008108139038086 0.10057817241955201
0.5216216444969177 1.008108139038086 0.09726867172830936
0.5351351499557495 1.008108139038086 0.09393270492769834
0.5486486554145813 1.008108139038086 0.09057496611817234
0.5621621608734131 1.008108139038086 0.08720026945390498
0.5756756663322449 1.008108139038086 0.08381354914278973
0.5891891717910767 1.008108139038086 0.0804198594464403
0.6027026772499084 1.008108139038086 0.07702437468019022
0.616216242313385 1.008108139038086 0.0736323892130932
0.6297297477722168 1.008108139038086 0.07024931746792297
0.6432432532310486 1.008108139038086 0.06688069392117327
0.6567567586898804 1.008108139038086 0.06353217310305782
0.6702702641487122 1.008108139038086 0.06020952959751055
0.683783769607544 1.008108139038086 0.05691865804218529
0.6972972750663757 1.008108139038086 0.05366557312845588
0.7108108401298523 1.008108139038086 0.050456409601416306
0.7243243455886841 1.008108139038086 0.04729742225988054
0.7378378510475159 1.008108139038086 0.044194985956382604
0.7513513565063477 1.008108139038086 0.041155595597176575
0.7648648619651794 1.008108139038086 0.03818586614223647
0.7783783674240112 1.008108139038086 0.035292532605256416
0.791891872882843 1.008108139038086 0.03248245005365066
0.8054053783416748 1.008108139038086 0.029762593608553378
0.8189189434051514 1.008108139038086 0.02714005844481877
0.8324324488639832 1.008108139038086 0.02462205979102116
0.8459459543228149 1.008108139038086 0.02221593292945484
0.8594594597816467 1.008108139038086 0.01992913319613416
0.8729729652404785 1.008108139038086 0.017769235980793538
0.8864864706993103 1.008108139038086 0.01574393672688738
0.8999999761581421 1.008108139038086 0.013861050931590204
0.9135135412216187 1.008108139038086 0.012128514145796455
0.9270270466804504 1.008108139038086 0.010554381974120692
0.9405405521392822 1.008108139038086 0.009146830074897522
0.954054057598114 1.008108139038086 0.007914154160181545
0.9675675630569458 1.008108139038086 0.006864769995747438
0.9810810685157776 1.008108139038086 0.006007213401089886
0.9945945739746094 1.008108139038086 0.0053501402494236135
1.008108139038086 1.008108139038086 0.0049023264676834105
1.021621584892273 1.008108139038086 0.0046726680365240855
1.0351351499557495 1.008108139038086 0.004670180990320472
1.0486485958099365 1.008108139038086 0.004904001417167474
1.062162160873413 1.008108139038086 0.005383385458880009
1.0756757259368896 1.008108139038086 0.00611770931099304
1.0891891717910767 1.008108139038086 0.007116469222761553
1.1027027368545532 1.008108139038086 0.008389281497160585
1.1162161827087402 1.008108139038086 0.009945882490885249
1.1297297477722168 1.008108139038086 0.011796128614350646
1.1432431936264038 1.008108139038086 0.013949996331691913
1.1567567586898804 1.008108139038086 0.01641758216076421
1.170270323753357 1.008108139038086 0.019209102673142783
1.183783769607544 1.008108139038086 0.022334894494122962
1.1972973346710205 1.008108139038086 0.025805414302719997
1.2108107805252075 1.008108139038086 0.02963123883166924
1.224324345588684 1.008108139038086 0.033823064867426
1.237837791442871 1.008108139038086 0.03839170925016585
1.2513513565063477 1.008108139038086 0.04334810887378402
1.2648649215698242 1.008108139038086 0.04870332068589625
1.2783783674240112 1.008108139038086 0.05446852168783796
1.2918919324874878 1.008108139038086 0.060655008934664585
1.3054053783416748 1.008108139038086 0.06727419953515199
1.3189189434051514 1.008108139038086 0.0743376306517956
1.3324323892593384 1.008108139038086 0.08185695950081126
1.345945954322815 1.008108139038086 0.08984396335213465
1.359459400177002 1.008108139038086 0.0983105395294215
1.3729729652404785 1.008108139038086 0.10726870541004742
1.386486530303955 1.008108139038086 0.11673059842510852
1.399999976158142 1.008108139038086 0.12670847605942065

0.4000000059604645 1.021621584892273 0.12299938829961778
0.41351351141929626 1.021621584892273 0.12008635127931913
0.42702701687812805 1.021621584892273 0.11711461906154272
0.4405405521392822 1.021621584892273 0.11408792531698186
0.454054057598114 1.021621584892273 0.11101012377004965
0.4675675630569458 1.021621584892273 0.10788518819887943
0.4810810685157776 1.021621584892273 0.10471721243532443
0.49459460377693176 1.021621584892273 0.101510410364958
0.5081080794334412 1.021621584892273 0.09826911592707352
0.5216216444969177 1.021621584892273 0.0949977831146844
0.5351351499557495 1.021621584892273 0.09170098597452411
0.5486486554145813 1.021621584892273 0.08838341860704606
0.5621621608734131 1.021621584892273 0.08504989516642383
0.5756756663322449 1.021621584892273 0.08170534986055092
0.5891891717910767 1.021621584892273 0.07835483695104103
0.6027026772499084 1.021621584892273 0.07500353075322772
0.616216242313385 1.021621584892273 0.07165672563616467
0.6297297477722168 1.021621584892273 0.0683198360226256
0.6432432532310486 1.021621584892273 0.06499839638910426
0.6567567586898804 1.021621584892273 0.061698061265814404
0.6702702641487122 1.021621584892273 0.05842460523668992
0.683783769607544 1.021621584892273 0.055183922939384636
0.6972972750663757 1.021621584892273 0.05198202906527243
0.7108108401298523 1.021621584892273 0.048825058359447254
0.7243243455886841 1.021621584892273 0.04571926562072309
0.7378378510475159 1.021621584892273 0.042671025701633974
0.7513513565063477 1.021621584892273 0.03968683350843395
0.7648648619651794 1.021621584892273 0.03677330400109707
0.7783783674240112 1.021621584892273 0.03393717219331743
0.791891872882843 1.021621584892273 0.031185293152509314
0.8054053783416748 1.021621584892273 0.028524641999806862
0.8189189434051514 1.021621584892273 0.025962313910064302
0.8324324488639832 1.021621584892273 0.02350552411185594
0.8459459543228149 1.021621584892273 0.02116160788747607
0.8594594597816467 1.021621584892273 0.018938020572939047
0.8729729652404785 1.021621584892273 0.01684233755797929
0.8864864706993103 1.021621584892273 0.014882254286051201
0.8999999761581421 1.021621584892273 0.013065586254329294
0.9135135412216187 1.021621584892273 0.011400269013708025
0.9270270466804504 1.021621584892273 0.009894358168801947
0.9405405521392822 1.021621584892273 0.008556029377945666
0.954054057598114 1.021621584892273 0.007393578353193783
0.9675675630569458 1.021621584892273 0.0064154208603209775
0.9810810685157776 1.021621584892273 0.005630092718821931
0.9945945739746094 1.021621584892273 0.005046249801911371
1.008108139038086 1.021621584892273 0.0046726680365240855
1.021621584892273 1.021621584892273 0.0045182434033148805
1.0351351499557495 1.021621584892273 0.004591991936658595
1.0486485958099365 1.021621584892273 0.0049030497246501294
1.062162160873413 1.021621584892273 0.005460672909104404
1.0756757259368896 1.021621584892273 0.006274237685556378
1.0891891717910767 1.021621584892273 0.00735324030326104
1.1027027368545532 1.021621584892273 0.008707297065193423
1.1162161827087402 1.021621584892273 0.010346144328048647
1.1297297477722168 1.021621584892273 0.012279638502241811
1.1432431936264038 1.021621584892273 0.014517756051908047
1.1567567586898804 1.021621584892273 0.017070593494902524
1.170270323753357 1.021621584892273 0.01994836740280047
1.183783769607544 1.021621584892273 0.023161414400897234
1.1972973346710205 1.021621584892273 0.026720191168208063
1.2108107805252075 1.021621584892273 0.030635274437468305
1.224324345588684 1.021621584892273 0.03491736099513326
1.237837791442871 1.021621584892273 0.03957726768137853
1.2513513565063477 1.021621584892273 0.04462593139009931
1.2648649215698242 1.021621584892273 0.05007440906891136
1.2783783674240112 1.021621584892273 0.055933877719150094
1.2918919324874878 1.021621584892273 0.06221563439587094
1.3054053783416748 1.021621584892273 0.06893109620784979
1.3189189434051514 1.021621584892273 0.07609180031758203
1.3324323892593384 1.021621584892273 0.08370940394128354
1.345945954322815 1.021621584892273 0.09179568434888997
1.359459400177002 1.021621584892273 0.10036253886405706
1.3729729652404785 1.021621584892273 0.10942198486416047
1.386486530303955 1.021621584892273 0.11898615978029622
1.399999976158142 1.021621584892273 0.12906732109728022

0.4000000059604645 1.0351351499557495 0.12061695030469638
0.41351351141929626 1.0351351499557495 0.11773446842347059
0.42702701687812805 1.0351351499557495 0.11479430646566655
0.4405405521392822 1.0351351499557495 0.11180019810197736
0.454054057598114 1.0351351499557495 0.10875599705681635
0.4675675630569458 1.0351351499557495 0.10566567710831679
0.4810810685157776 1.0351351499557495 0.10253333208833182
0.49459460377693176 1.0351351499557495 0.0993631758824349
0.5081080794334412 1.0351351499557495 0.09615954242991934
0.5216216444969177 1.0351351499557495 0.09292688572379858
0.5351351499557495 1.0351351499557495 0.08966977981080602
0.5486486554145813 1.0351351499557495 0.08639291879139524
0.5621621608734131 1.0351351499557495 0.08310111681973961
0.5756756663322449 1.0351351499557495 0.07979930810373285
0.5891891717910767 1.0351351499557495 0.07649254690498845
0.6027026772499084 1.0351351499557495 0.0731860075388401
0.616216242313385 1.0351351499557495 0.06988498437434139
0.6297297477722168 1.0351351499557495 0.06659489183426613
0.6432432532310486 1.0351351499557495 0.06332126439510806
0.6567567586898804 1.0351351499557495 0.06006975658708087
0.6702702641487122 1.0351351499557495 0.056846142994118457
0.683783769607544 1.0351351499557495 0.05365631825387471
0.6972972750663757 1.0351351499557495 0.050506297057723464
0.7108108401298523 1.0351351499557495 0.04740221415075868
0.7243243455886841 1.0351351499557495 0.04435032433179438
0.7378378510475159 1.0351351499557495 0.04135700245336451
0.7513513565063477 1.0351351499557495 0.03842874342172313
0.7648648619651794 1.0351351499557495 0.03557216219684438
0.7783783674240112 1.0351351499557495 0.032793993792422343
0.791891872882843 1.0351351499557495 0.03010109327587119
0.8054053783416748 1.0351351499557495 0.027500435768325157
0.8189189434051514 1.0351351499557495 0.02499911644463842
0.8324324488639832 1.0351351499557495 0.02260435053338538
0.8459459543228149 1.0351351499557495 0.020323473316860186
0.8594594597816467 1.0351351499557495 0.018163940131077347
0.8729729652404785 1.0351351499557495 0.016133326365771167
0.8864864706993103 1.0351351499557495 0.014239327464396075
0.8999999761581421 1.0351351499557495 0.012489758924126609
0.9135135412216187 1.0351351499557495 0.010892556295857201
0.9270270466804504 1.0351351499557495 0.00945577518420244
0.9405405521392822 1.0351351499557495 0.008187591247496906
0.954054057598114 1.0351351499557495 0.007096300197795183
0.9675675630569458 1.0351351499557495 0.006190317800871969
0.9810810685157776 1.0351351499557495 0.005478179876221954
0.9945945739746094 1.0351351499557495 0.004968542297059871
1.008108139038086 1.0351351499557495 0.004670180990320472
1.021621584892273 1.0351351499557495 0.004591991936658595
1.0351351499557495 1.0351351499557495 0.004742991170449075
1.0486485958099365 1.0351351499557495 0.0051323147797868
1.062162160873413 1.0351351499557495 0.005769218906486698
1.0756757259368896 1.0351351499557495 0.006663079746083725
1.0891891717910767 1.0351351499557495 0.007823393547832869
1.1027027368545532 1.0351351499557495 0.009259776614709172
1.1162161827087402 1.0351351499557495 0.010981965303407755
1.1297297477722168 1.0351351499557495 0.012999816024343686
1.1432431936264038 1.0351351499557495 0.015323305241652135
1.1567567586898804 1.0351351499557495 0.017962529473188254
1.170270323753357 1.0351351499557495 0.020927705290527298
1.183783769607544 1.0351351499557495 0.024229169318964572
1.1972973346710205 1.0351351499557495 0.02787737823751532
1.2108107805252075 1.0351351499557495 0.031882908778914934
1.224324345588684 1.0351351499557495 0.0362564577296187
1.237837791442871 1.0351351499557495 0.0410088419298022
1.2513513565063477 1.0351351499557495 0.04615099827336068
1.2648649215698242 1.0351351499557495 0.05169398370790979
1.2783783674240112 1.0351351499557495 0.05764897523478505
1.2918919324874878 1.0351351499557495 0.06402726990904191
1.3054053783416748 1.0351351499557495 0.07084028483945615
1.3189189434051514 1.0351351499557495 0.07809955718852318
1.3324323892593384 1.0351351499557495 0.08581674417245899
1.345945954322815 1.0351351499557495 0.09400362306119914
1.359459400177002 1.0351351499557495 0.10267209117839933
1.3729729652404785 1.0351351499557495 0.11183416590143529
1.386486530303955 1.0351351499557495 0.12150198466140297
1.399999976158142 1.0351351499557495 0.13168780494311844

0.4000000059604645 1.0486485958099365 0.11843954578875567
0.41351351141929626 1.0486485958099365 0.11558802055959978
0.42702701687812805 1.0486485958099365 0.11267984371406731
0.4405405521392822 1.0486485958099365 0.10971874892285137
0.454054057598114 1.0486485958099365 0.10670858991036525
0.4675675630569458 1.0486485958099365 0.10365334045474223
0.4810810685157776 1.0486485958099365 0.10055709438783544
0.49459460377693176 1.0486485958099365 0.09742406559521838
0.5081080794334412 1.0486485958099365 0.09425858801618432
0.5216216444969177 1.0486485958099365 0.09106511564374672
0.5351351499557495 1.0486485958099365 0.08784822252463906
0.5486486554145813 1.0486485958099365 0.0846126027593147
0.5621621608734131 1.0486485958099365 0.08136307050194728
0.5756756663322449 1.0486485958099365 0.07810455996043034
0.5891891717910767 1.0486485958099365 0.07484212539637741
0.6027026772499084 1.0486485958099365 0.07158094112512214
0.616216242313385 1.0486485958099365 0.06832630151571825
0.6297297477722168 1.0486485958099365 0.06508362099093945
0.6432432532310486 1.0486485958099365 0.06185843402727941
0.6567567586898804 1.0486485958099365 0.05865639515495202
0.6702702641487122 1.0486485958099365 0.05548327895789103
0.683783769607544 1.0486485958099365 0.05234498007375038
0.6972972750663757 1.0486485958099365 0.04924751319390387
0.7108108401298523 1.0486485958099365 0.04619701306344545
0.7243243455886841 1.0486485958099365 0.04319973448118923
0.7378378510475159 1.0486485958099365 0.040262052299669025
0.7513513565063477 1.0486485958099365 0.03739046142513906
0.7648648619651794 1.0486485958099365 0.034591576817573334
0.7783783674240112 1.0486485958099365 0.03187213349066597
0.791891872882843 1.0486485958099365 0.029238986511831176
0.8054053783416748 1.0486485958099365 0.026699111002203145
0.8189189434051514 1.0486485958099365 0.024259602136636076
0.8324324488639832 1.0486485958099365 0.021927675143704334
0.8459459543228149 1.0486485958099365 0.019710665305702136
0.8594594597816467 1.0486485958099365 0.017616027958643896
0.8729729652404785 1.0486485958099365 0.015651338492264008
0.8864864706993103 1.0486485958099365 0.0138242923500169
0.8999999761581421 1.0486485958099365 0.012142705029077027
0.9135135412216187 1.0486485958099365 0.010614512080338898
0.9270270466804504 1.0486485958099365 0.009247769108417053
0.9405405521392822 1.0486485958099365 0.008050651771646095
0.954054057598114 1.0486485958099365 0.007031455782080632
0.9675675630569458 1.0486485958099365 0.00619859690549532
0.9810810685157776 1.0486485958099365 0.005560610961384864
0.9945945739746094 1.0486485958099365 0.005126153822963997
1.008108139038086 1.0486485958099365 0.004904001417167474
1.021621584892273 1.0486485958099365 0.0049030497246501294
1.0351351499557495 1.0486485958099365 0.0051323147797868
1.0486485958099365 1.0486485958099365 0.005600932670672374
1.062162160873413 1.0486485958099365 0.00631815953912178
1.0756757259368896 1.0486485958099365 0.007293371580669973
1.0891891717910767 1.0486485958099365 0.008536065044571944
1.1027027368545532 1.0486485958099365 0.010055856233802734
1.1162161827087402 1.0486485958099365 0.01186248150505745
1.1297297477722168 1.0486485958099365 0.013965797268751197
1.1432431936264038 1.0486485958099365 0.01637577998901911
1.1567567586898804 1.0486485958099365 0.019102526183716346
1.170270323753357 1.0486485958099365 0.022156252424418144
1.183783769607544 1.0486485958099365 0.025547295336419848
1.1972973346710205 1.0486485958099365 0.029286111598736713
1.2108107805252075 1.0486485958099365 0.033383277944104076
1.224324345588684 1.0486485958099365 0.03784949115897722
1.237837791442871 1.0486485958099365 0.04269556808353178
1.2513513565063477 1.0486485958099365 0.04793244561166298
1.2648649215698242 1.0486485958099365 0.05357118069098648
1.2783783674240112 1.0486485958099365 0.05962295032283778
1.2918919324874878 1.0486485958099365 0.06609905156227233
1.3054053783416748 1.0486485958099365 0.07301090151806593
1.3189189434051514 1.0486485958099365 0.08037003735271397
1.3324323892593384 1.0486485958099365 0.08818811628243246
1.345945954322815 1.0486485958099365 0.09647691557715693
1.359459400177002 1.0486485958099365 0.10524833256054314
1.3729729652404785 1.0486485958099365 0.11451438460996674
1.386486530303955 1.0486485958099365 0.12428720915652378
1.399999976158142 1.0486485958099365 0.13457906368503017

0.4000000059604645 1.062162160873413 0.11647643089361054
0.41351351141929626 1.062162160873413 0.1136562638295216
0.42702701687812805 1.062162160873413 0.11078048694855995
0.4405405521392822 1.062162160873413 0.1078528339214187
0.454054057598114 1.062162160873413 0.10487715847251115
0.4675675630569458 1.062162160873413 0.10185743437997058
0.4810810685157776 1.062162160873413 0.09879775547565017
0.49459460377693176 1.062162160873413 0.09570233564512336
0.5081080794334412 1.062162160873413 0.09257550882768345
0.5216216444969177 1.062162160873413 0.08942172901634386
0.5351351499557495 1.062162160873413 0.08624557025783805
0.5486486554145813 1.062162160873413 0.0830517266526195
0.5621621608734131 1.062162160873413 0.07984501235486172
0.5756756663322449 1.062162160873413 0.07663036157245831
0.5891891717910767 1.062162160873413 0.0734128285670228
0.6027026772499084 1.062162160873413 0.0701975876538889
0.616216242313385 1.062162160873413 0.06698993320211018
0.6297297477722168 1.062162160873413 0.06379527963446044
0.6432432532310486 1.062162160873413 0.06061916142743344
0.6567567586898804 1.062162160873413 0.05746723311124287
0.6702702641487122 1.062162160873413 0.05434526926982261
0.683783769607544 1.062162160873413 0.05125916454082656
0.6972972750663757 1.062162160873413 0.048214933615628564
0.7108108401298523 1.062162160873413 0.045218711239322563
0.7243243455886841 1.062162160873413 0.042276752210722586
0.7378378510475159 1.062162160873413 0.03939543138236259
0.7513513565063477 1.062162160873413 0.03658124366049663
0.7648648619651794 1.062162160873413 0.033840804005098826
0.7783783674240112 1.062162160873413 0.031180847429863295
0.791891872882843 1.062162160873413 0.028608229002204187
0.8054053783416748 1.062162160873413 0.026129923843255742
0.8189189434051514 1.062162160873413 0.02375302712787214
0.8324324488639832 1.062162160873413 0.021484754084627765
0.8459459543228149 1.062162160873413 0.01933243999581679
0.8594594597816467 1.062162160873413 0.01730354019745371
0.8729729652404785 1.062162160873413 0.01540563007927283
0.8864864706993103 1.062162160873413 0.013646405084728582
0.8999999761581421 1.062162160873413 0.012033680710995502
0.9135135412216187 1.062162160873413 0.010575392508968023
0.9270270466804504 1.062162160873413 0.009279596083260734
0.9405405521392822 1.062162160873413 0.008154467092208215
0.954054057598114 1.062162160873413 0.0072083012478650526
0.9675675630569458 1.062162160873413 0.006449514316005943
0.9810810685157776 1.062162160873413 0.005886642116125572
0.9945945739746094 1.062162160873413 0.005528340521438674
1.008108139038086 1.062162160873413 0.005383385458880009
1.021621584892273 1.062162160873413 0.005460672909104404
1.0351351499557495 1.062162160873413 0.005769218906486698
1.0486485958099365 1.062162160873413 0.00631815953912178
1.062162160873413 1.062162160873413 0.007116750948824581
1.0756757259368896 1.062162160873413 0.008174369331130055
1.0891891717910767 1.062162160873413 0.009500510935293185
1.1027027368545532 1.062162160873413 0.011104792064289014
1.1162161827087402 1.062162160873413 0.012996949074812674
1.1297297477722168 1.062162160873413 0.015186838377279226
1.1432431936264038 1.062162160873413 0.017684436435823833
1.1567567586898804 1.062162160873413 0.02049983976830165
1.170270323753357 1.062162160873413 0.023643264946287944
1.183783769607544 1.062162160873413 0.027125048595078003
1.1972973346710205 1.062162160873413 0.030955647393687082
1.2108107805252075 1.062162160873413 0.03514563807485057
1.224324345588684 1.062162160873413 0.039705717425023754
1.237837791442871 1.062162160873413 0.04464670228438221
1.2513513565063477 1.062162160873413 0.0499795295468212
1.2648649215698242 1.062162160873413 0.05571525615995635
1.2783783674240112 1.062162160873413 0.061865059125123203
1.2918919324874878 1.062162160873413 0.06844023549737718
1.3054053783416748 1.062162160873413 0.07545220238549412
1.3189189434051514 1.062162160873413 0.08291249695196937
1.3324323892593384 1.062162160873413 0.09083277641301893
1.345945954322815 1.062162160873413 0.09922481803857838
1.359459400177002 1.062162160873413 0.10810051915230343
1.3729729652404785 1.062162160873413 0.11747189713156977
1.386486530303955 1.062162160873413 0.1273510894074734
1.399999976158142 1.062162160873413 0.13775035346483033

0.4000000059604645 1.0756757259368896 0.11473698181479608
0.41351351141929626 1.0756757259368896 0.11194857442877107
0.42702701687812805 1.0756757259368896 0.10910561236467947
0.4405405521392822 1.0756757259368896 0.10621182929321438
0.454054057598114 1.0756757259368896 0.10327107893878912
0.4675675630569458 1.0756757259368896 0.10028733507953695
0.4810810685157776 1.0756757259368896 0.09726469154731103
0.49459460377693176 1.0756757259368896 0.09420736222768483
0.5081080794334412 1.0756757259368896 0.09111968105995163
0.5216216444969177 1.0756757259368896 0.08800610203712489
0.5351351499557495 1.0756757259368896 0.08487119920593801
0.5486486554145813 1.0756757259368896 0.08171966666684452
0.5621621608734131 1.0756757259368896 0.0785563185740179
0.5756756663322449 1.0756757259368896 0.07538608913535177
0.5891891717910767 1.0756757259368896 0.07221403261245966
0.6027026772499084 1.0756757259368896 0.06904532332067526
0.616216242313385 1.0756757259368896 0.06588525562905215
0.6297297477722168 1.0756757259368896 0.06273924396036415
0.6432432532310486 1.0756757259368896 0.05961282279110497
0.6567567586898804 1.0756757259368896 0.05651164665148834
0.6702702641487122 1.0756757259368896 0.05344149012544814
0.683783769607544 1.0756757259368896 0.05040824785063826
0.6972972750663757 1.0756757259368896 0.047417934518432535
0.7108108401298523 1.0756757259368896 0.04447668487392492
0.7243243455886841 1.0756757259368896 0.04159075371592945
0.7378378510475159 1.0756757259368896 0.03876651589698006
0.7513513565063477 1.0756757259368896 0.036010466323330825
0.7648648619651794 1.0756757259368896 0.03332921995495586
0.7783783674240112 1.0756757259368896 0.030729511805549274
0.791891872882843 1.0756757259368896 0.02821819694252522
0.8054053783416748 1.0756757259368896 0.02580225048701794
0.8189189434051514 1.0756757259368896 0.023488767613881613
0.8324324488639832 1.0756757259368896 0.021284963551690628
0.8459459543228149 1.0756757259368896 0.019198173582739154
0.8594594597816467 1.0756757259368896 0.017235853043041684
0.8729729652404785 1.0756757259368896 0.015405577322332524
0.8864864706993103 1.0756757259368896 0.013715041864066111
0.8999999761581421 1.0756757259368896 0.012172062165416976
0.9135135412216187 1.0756757259368896 0.010784573777279552
0.9270270466804504 1.0756757259368896 0.009560632304268438
0.9405405521392822 1.0756757259368896 0.008508413404718187
0.954054057598114 1.0756757259368896 0.007636212790683416
0.9675675630569458 1.0756757259368896 0.006952446227938805
0.9810810685157776 1.0756757259368896 0.006465649535979046
0.9945945739746094 1.0756757259368896 0.006184478588018868
1.008108139038086 1.0756757259368896 0.00611770931099304
1.021621584892273 1.0756757259368896 0.006274237685556378
1.0351351499557495 1.0756757259368896 0.006663079746083725
1.0486485958099365 1.0756757259368896 0.007293371580669973
1.062162160873413 1.0756757259368896 0.008174369331130055
1.0756757259368896 1.0756757259368896 0.009315449192998917
1.0891891717910767 1.0756757259368896 0.010726107415531549
1.1027027368545532 1.0756757259368896 0.012415960301702986
1.1162161827087402 1.0756757259368896 0.01439474420820837
1.1297297477722168 1.0756757259368896 0.01667231554546275
1.1432431936264038 1.0756757259368896 0.019258650777601305
1.1567567586898804 1.0756757259368896 0.022163846422479178
1.170270323753357 1.0756757259368896 0.02539811905167164
1.183783769607544 1.0756757259368896 0.028971805290473978
1.1972973346710205 1.0756757259368896 0.032895361817901446
1.2108107805252075 1.0756757259368896 0.037179365366689435
1.224324345588684 1.0756757259368896 0.04183451272329322
1.237837791442871 1.0756757259368896 0.046871620727888405
1.2513513565063477 1.0756757259368896 0.052301626274370225
1.2648649215698242 1.0756757259368896 0.05813558631035433
1.2783783674240112 1.0756757259368896 0.06438467783717623
1.2918919324874878 1.0756757259368896 0.07106019790989139
1.3054053783416748 1.0756757259368896 0.07817356363727558
1.3189189434051514 1.0756757259368896 0.0857363121818242
1.3324323892593384 1.0756757259368896 0.09376010075975329
1.345945954322815 1.0756757259368896 0.10225670664099834
1.359459400177002 1.0756757259368896 0.11123802714921513
1.3729729652404785 1.0756757259368896 0.1207160796617793
1.386486530303955 1.0756757259368896 0.13070300160978685
1.399999976158142 1.0756757259368896 0.14121105047805385

0.4000000059604645 1.0891891717910767 0.11323069480156722
0.41351351141929626 1.0891891717910767 0.11047444860660319
0.42702701687812805 1.0891891717910767 0.10766471621168089
0.4405405521392822 1.0891891717910767 0.10480523128749344
0.454054057598114 1.0891891717910767 0.10189984755845413
0.4675675630569458 1.0891891717910767 0.09895253880269628
0.4810810685157776 1.0891891717910767 0.095967398852073
0.49459460377693176 1.0891891717910767 0.0929486415921578
0.5081080794334412 1.0891891717910767 0.08990060096224393
0.5216216444969177 1.0891891717910767 0.08682773095534484
0.5351351499557495 1.0891891717910767 0.08373460561819396
0.5486486554145813 1.0891891717910767 0.08062591905124482
0.5621621608734131 1.0891891717910767 0.07750648540867086
0.5756756663322449 1.0891891717910767 0.07438123889836575
0.5891891717910767 1.0891891717910767 0.07125523378194298
0.6027026772499084 1.0891891717910767 0.06813364437473625
0.616216242313385 1.0891891717910767 0.06502176504579917
0.6297297477722168 1.0891891717910767 0.061925010217905516
0.6432432532310486 1.0891891717910767 0.05884891436754904
0.6567567586898804 1.0891891717910767 0.05579913202494345
0.6702702641487122 1.0891891717910767 0.05278143777402263
0.683783769607544 1.0891891717910767 0.049801726252440455
0.6972972750663757 1.0891891717910767 0.046866012151570775
0.7108108401298523 1.0891891717910767 0.043980430216507556
0.7243243455886841 1.0891891717910767 0.04115123524606481
0.7378378510475159 1.0891891717910767 0.03838480209277648
0.7513513565063477 1.0891891717910767 0.03568762566289664
0.7648648619651794 1.0891891717910767 0.03306632091639941
0.7783783674240112 1.0891891717910767 0.0305276228669789
0.791891872882843 1.0891891717910767 0.02807838658204925
0.8054053783416748 1.0891891717910767 0.025725587182744723
0.8189189434051514 1.0891891717910767 0.02347631984391949
0.8324324488639832 1.0891891717910767 0.021337799794147926
0.8459459543228149 1.0891891717910767 0.01931736231572421
0.8594594597816467 1.0891891717910767 0.01742246274466283
0.8729729652404785 1.0891891717910767 0.01566067647069811
0.8864864706993103 1.0891891717910767 0.014039698937284474
0.8999999761581421 1.0891891717910767 0.012567345641596447
0.9135135412216187 1.0891891717910767 0.011251552134528473
0.9270270466804504 1.0891891717910767 0.010100374020695144
0.9405405521392822 1.0891891717910767 0.009121986958431017
0.954054057598114 1.0891891717910767 0.008324686659790708
0.9675675630569458 1.0891891717910767 0.007716888890548896
0.9810810685157776 1.0891891717910767 0.007307129470200273
0.9945945739746094 1.0891891717910767 0.007104064271959568
1.008108139038086 1.0891891717910767 0.007116469222761553
1.021621584892273 1.0891891717910767 0.00735324030326104
1.0351351499557495 1.0891891717910767 0.007823393547832869
1.0486485958099365 1.0891891717910767 0.008536065044571944
1.062162160873413 1.0891891717910767 0.009500510935293185
1.0756757259368896 1.0891891717910767 0.010726107415531549
1.0891891717910767 1.0891891717910767 0.012222350734542016
1.1027027368545532 1.0891891717910767 0.013998857195299625
1.1162161827087402 1.0891891717910767 0.016065363154499523
1.1297297477722168 1.0891891717910767 0.018431725022556755
1.1432431936264038 1.0891891717910767 0.021107919263606497
1.1567567586898804 1.0891891717910767 0.024104042395503896
1.170270323753357 1.0891891717910767 0.027430310989824222
1.183783769607544 1.0891891717910767 0.031097061671862755
1.1972973346710205 1.0891891717910767 0.03511475112063475
1.2108107805252075 1.0891891717910767 0.03949395606887562
1.224324345588684 1.0891891717910767 0.04424537330304062
1.237837791442871 1.0891891717910767 0.04937981966330535
1.2513513565063477 1.0891891717910767 0.054908232043565056
1.2648649215698242 1.0891891717910767 0.060841667391435386
1.2783783674240112 1.0891891717910767 0.06719130270825185
1.2918919324874878 1.0891891717910767 0.07396843504906991
1.3054053783416748 1.0891891717910767 0.08118448152266534
1.3189189434051514 1.0891891717910767 0.08885097929153354
1.3324323892593384 1.0891891717910767 0.09697958557189053
1.345945954322815 1.0891891717910767 0.10558207763367183
1.359459400177002 1.0891891717910767 0.1146703528005332
1.3729729652404785 1.0891891717910767 0.1242564284498503
1.386486530303955 1.0891891717910767 0.13435244201271912
1.399999976158142 1.0891891717910767 0.14497065097395573

0.4000000059604645 1.1027027368545532 0.11196718615689906
0.41351351141929626 1.1027027368545532 0.109243502665993
0.42702701687812805 1.1027027368545532 0.10646741479253924
0.4405405521392822 1.1027027368545532 0.10364265620723088
0.454054057598114 1.1027027368545532 0.10077308063448126
0.4675675630569458 1.1027027368545532 0.09786266185242362
0.4810810685157776 1.1027027368545532 0.09491549369291116
0.49459460377693176 1.1027027368545532 0.09193579004151729
0.5081080794334412 1.1027027368545532 0.08892788483753533
0.5216216444969177 1.1027027368545532 0.08589623207397871
0.5351351499557495 1.1027027368545532 0.08284540579758093
0.5486486554145813 1.1027027368545532 0.07978010010879535
0.5621621608734131 1.1027027368545532 0.07670512916179562
0.5756756663322449 1.1027027368545532 0.07362542716447525
0.5891891717910767 1.1027027368545532 0.07054604837844779
0.6027026772499084 1.1027027368545532 0.0674721671190469
0.616216242313385 1.1027027368545532 0.06440907775532628
0.6297297477722168 1.1027027368545532 0.061362194710059624
0.6432432532310486 1.1027027368545532 0.05833705245974066
0.6567567586898804 1.1027027368545532 0.05533930553458322
0.6702702641487122 1.1027027368545532 0.05237472851852109
0.683783769607544 1.1027027368545532 0.0494492160492082
0.6972972750663757 1.1027027368545532 0.04656878281801834
0.7108108401298523 1.1027027368545532 0.04373956357004548
0.7243243455886841 1.1027027368545532 0.0409678131041037
0.7378378510475159 1.1027027368545532 0.03825990627272684
0.7513513565063477 1.1027027368545532 0.035622337982169114
0.7648648619651794 1.1027027368545532 0.03306172319240452
0.7783783674240112 1.1027027368545532 0.03058479691712719
0.791891872882843 1.1027027368545532 0.028198414223751328
0.8054053783416748 1.1027027368545532 0.025909550233411127
0.8189189434051514 1.1027027368545532 0.023725300120960788
0.8324324488639832 1.1027027368545532 0.021652879114974665
0.8459459543228149 1.1027027368545532 0.019699622497746993
0.8594594597816467 1.1027027368545532 0.017872985605292175
0.8729729652404785 1.1027027368545532 0.016180543827344605
0.8864864706993103 1.1027027368545532 0.014629992607358705
0.8999999761581421 1.1027027368545532 0.013229147442508946
0.9135135412216187 1.1027027368545532 0.011985943883689822
0.9270270466804504 1.1027027368545532 0.010908437535515887
0.9405405521392822 1.1027027368545532 0.010004804056321731
0.954054057598114 1.1027027368545532 0.009283339158161966
0.9675675630569458 1.1027027368545532 0.008752458606811253
0.9810810685157776 1.1027027368545532 0.00842069822176429
0.9945945739746094 1.1027027368545532 0.008296713876235809
1.008108139038086 1.1027027368545532 0.008389281497160585
1.021621584892273 1.1027027368545532 0.008707297065193423
1.0351351499557495 1.1027027368545532 0.009259776614709172
1.0486485958099365 1.1027027368545532 0.010055856233802734
1.062162160873413 1.1027027368545532 0.011104792064289014
1.0756757259368896 1.1027027368545532 0.012415960301702986
1.0891891717910767 1.1027027368545532 0.013998857195299625
1.1027027368545532 1.1027027368545532 0.015863099048053993
1.1162161827087402 1.1027027368545532 0.01801842221666117
1.1297297477722168 1.1027027368545532 0.02047468311153629
1.1432431936264038 1.1027027368545532 0.023241858196814465
1.1567567586898804 1.1027027368545532 0.02633004399035086
1.170270323753357 1.1027027368545532 0.02974945706372071
1.183783769607544 1.1027027368545532 0.033510434042219366
1.1972973346710205 1.1027027368545532 0.03762343160486209
1.2108107805252075 1.1027027368545532 0.042099026484384204
1.224324345588684 1.1027027368545532 0.04694791546724098
1.237837791442871 1.1027027368545532 0.052180915393608085
1.2513513565063477 1.1027027368545532 0.05780896315738074
1.2648649215698242 1.1027027368545532 0.06384311570617457
1.2783783674240112 1.1027027368545532 0.07029455004132511
1.2918919324874878 1.1027027368545532 0.07717456321788778
1.3054053783416748 1.1027027368545532 0.08449457234463842
1.3189189434051514 1.1027027368545532 0.09226611458407238
1.3324323892593384 1.1027027368545532 0.1005008471524057
1.345945954322815 1.1027027368545532 0.10921054731957389
1.359459400177002 1.1027027368545532 0.11840711240923271
1.3729729652404785 1.1027027368545532 0.12810255979875781
1.386486530303955 1.1027027368545532 0.1383090269192453
1.399999976158142 1.1027027368545532 0.149038771255511

0.4000000059604645 1.1162161827087402 0.11095619223748654
0.41351351141929626 1.1162161827087402 0.10826547296363549
0.42702701687812805 1.1162161827087402 0.10552344446394947
0.4405405521392822 1.1162161827087402 0.10273384040912177
0.454054057598114 1.1162161827087402 0.0999005145235655
0.4675675630569458 1.1162161827087402 0.097027440585414
0.4810810685157776 1.1162161827087402 0.0941187124265205
0.49459460377693176 1.1162161827087402 0.09117854393245833
0.5081080794334412 1.1162161827087402 0.08821126904252093
0.5216216444969177 1.1162161827087402 0.08522134174972164
0.5351351499557495 1.1162161827087402 0.08221333610079394
0.5486486554145813 1.1162161827087402 0.07919194619619127
0.5621621608734131 1.1162161827087402 0.07616198619008722
0.5756756663322449 1.1162161827087402 0.07312839029037527
0.5891891717910767 1.1162161827087402 0.07009621275866909
0.6027026772499084 1.1162161827087402 0.06707062791030227
0.616216242313385 1.1162161827087402 0.0640569301143285
0.6297297477722168 1.1162161827087402 0.06106053379352149
0.6432432532310486 1.1162161827087402 0.05808697342437498
0.6567567586898804 1.1162161827087402 0.055141903537102736
0.6702702641487122 1.1162161827087402 0.05223109871563864
0.683783769607544 1.1162161827087402 0.049360453597636515
0.6972972750663757 1.1162161827087402 0.04653598287447025
0.7108108401298523 1.1162161827087402 0.043763821291233795
0.7243243455886841 1.1162161827087402 0.041050223646741144
0.7378378510475159 1.1162161827087402 0.038401564793526285
0.7513513565063477 1.1162161827087402 0.03582433963784332
0.7648648619651794 1.1162161827087402 0.03332516313966626
0.7783783674240112 1.1162161827087402 0.030910770312689247
0.791891872882843 1.1162161827087402 0.028588016224326513
0.8054053783416748 1.1162161827087402 0.026363875995712223
0.8189189434051514 1.1162161827087402 0.0242454448017006
0.8324324488639832 1.1162161827087402 0.022239937870865964
0.8459459543228149 1.1162161827087402 0.02035469048550258
0.8594594597816467 1.1162161827087402 0.018597157981624843
0.8729729652404785 1.1162161827087402 0.016974915748967145
0.8864864706993103 1.1162161827087402 0.015495659230983894
0.8999999761581421 1.1162161827087402 0.014167203924849584
0.9135135412216187 1.1162161827087402 0.012997485381458696
0.9270270466804504 1.1162161827087402 0.011994559205425788
0.9405405521392822 1.1162161827087402 0.011166601055085452
0.954054057598114 1.1162161827087402 0.010521906642492291
0.9675675630569458 1.1162161827087402 0.010068891733420977
0.9810810685157776 1.1162161827087402 0.009816092147366201
0.9945945739746094 1.1162161827087402 0.009772163757542704
1.008108139038086 1.1162161827087402 0.009945882490885249
1.021621584892273 1.1162161827087402 0.010346144328048647
1.0351351499557495 1.1162161827087402 0.010981965303407755
1.0486485958099365 1.1162161827087402 0.01186248150505745
1.062162160873413 1.1162161827087402 0.012996949074812674
1.0756757259368896 1.1162161827087402 0.01439474420820837
1.0891891717910767 1.1162161827087402 0.016065363154499523
1.1027027368545532 1.1162161827087402 0.01801842221666117
1.1162161827087402 1.1162161827087402 0.02026365775138845
1.1297297477722168 1.1162161827087402 0.022810926169096454
1.1432431936264038 1.1162161827087402 0.025670203933920298
1.1567567586898804 1.1162161827087402 0.028851587563715156
1.170270323753357 1.1162161827087402 0.03236529363005626
1.183783769607544 1.1162161827087402 0.03622165875823896
1.1972973346710205 1.1162161827087402 0.040431139627278526
1.2108107805252075 1.1162161827087402 0.04500431296991027
1.224324345588684 1.1162161827087402 0.049951875572589496
1.237837791442871 1.1162161827087402 0.05528464427549182
1.2513513565063477 1.1162161827087402 0.061013555972512415
1.2648649215698242 1.1162161827087402 0.06714966761126709
1.2783783674240112 1.1162161827087402 0.0737041561930912
1.2918919324874878 1.1162161827087402 0.0806883187730402
1.3054053783416748 1.1162161827087402 0.08811357245988999
1.3189189434051514 1.1162161827087402 0.09599145441613598
1.3324323892593384 1.1162161827087402 0.10433362185799397
1.345945954322815 1.1162161827087402 0.11315185205539968
1.359459400177002 1.1162161827087402 0.12245804233200883
1.3729729652404785 1.1162161827087402 0.13226421006519704
1.386486530303955 1.1162161827087402 0.1425824926860604
1.399999976158142 1.1162161827087402 0.1534251476794148

0.4000000059604645 1.1297297477722168 0.11020756945374494
0.41351351141929626 1.1297297477722168 0.10755021590994586
0.42702701687812805 1.1297297477722168 0.10484266163632691
0.4405405521392822 1.1297297477722168 0.10208864030358118
0.454054057598114 1.1297297477722168 0.09929200563612198
0.4675675630569458 1.1297297477722168 0.09645673141208258
0.4810810685157776 1.1297297477722168 0.09358691146331613
0.49459460377693176 1.1297297477722168 0.0906867596753961
0.5081080794334412 1.1297297477722168 0.0877606099876158
0.5216216444969177 1.1297297477722168 0.08481291639298864
0.5351351499557495 1.1297297477722168 0.08184825293824811
0.5486486554145813 1.1297297477722168 0.07887131372384763
0.5621621608734131 1.1297297477722168 0.07588691290396077
0.5756756663322449 1.1297297477722168 0.07289998468648107
0.5891891717910767 1.1297297477722168 0.0699155833330221
0.6027026772499084 1.1297297477722168 0.06693888315891752
0.616216242313385 1.1297297477722168 0.06397517853322102
0.6297297477722168 1.1297297477722168 0.06102988387870628
0.6432432532310486 1.1297297477722168 0.05810853367186705
0.6567567586898804 1.1297297477722168 0.05521678244291714
0.6702702641487122 1.1297297477722168 0.05236040477579034
0.683783769607544 1.1297297477722168 0.04954529530814059
0.6972972750663757 1.1297297477722168 0.046777468731341684
0.7108108401298523 1.1297297477722168 0.04406305979048758
0.7243243455886841 1.1297297477722168 0.04140832328439236
0.7378378510475159 1.1297297477722168 0.038819634065589886
0.7513513565063477 1.1297297477722168 0.036303487040334335
0.7648648619651794 1.1297297477722168 0.033866497168599734
0.7783783674240112 1.1297297477722168 0.031515399464080204
0.791891872882843 1.1297297477722168 0.029257048994189946
0.8054053783416748 1.1297297477722168 0.027098420880063156
0.8189189434051514 1.1297297477722168 0.025046610296554035
0.8324324488639832 1.1297297477722168 0.023108832472236933
0.8459459543228149 1.1297297477722168 0.021292422689406093
0.8594594597816467 1.1297297477722168 0.01960483628407592
0.8729729652404785 1.1297297477722168 0.01805364864598079
0.8864864706993103 1.1297297477722168 0.016646555218575144
0.8999999761581421 1.1297297477722168 0.015391371499033447
0.9135135412216187 1.1297297477722168 0.014296033038250194
0.9270270466804504 1.1297297477722168 0.013368595440839938
0.9405405521392822 1.1297297477722168 0.012617234365137266
0.954054057598114 1.1297297477722168 0.012050245523196789
0.9675675630569458 1.1297297477722168 0.011676044680793174
0.9810810685157776 1.1297297477722168 0.011503167657421116
0.9945945739746094 1.1297297477722168 0.011540270326295343
1.008108139038086 1.1297297477722168 0.011796128614350646
1.021621584892273 1.1297297477722168 0.012279638502241811
1.0351351499557495 1.1297297477722168 0.012999816024343686
1.0486485958099365 1.1297297477722168 0.013965797268751197
1.062162160873413 1.1297297477722168 0.015186838377279226
1.0756757259368896 1.1297297477722168 0.01667231554546275
1.0891891717910767 1.1297297477722168 0.018431725022556755
1.1027027368545532 1.1297297477722168 0.02047468311153629
1.1162161827087402 1.1297297477722168 0.022810926169096454
1.1297297477722168 1.1297297477722168 0.02545031060565236
1.1432431936264038 1.1297297477722168 0.028402812885339124
1.1567567586898804 1.1297297477722168 0.03167852952601192
1.170270323753357 1.1297297477722168 0.03528767709924597
1.183783769607544 1.1297297477722168 0.03924059223033664
1.1972973346710205 1.1297297477722168 0.043547731598299194
1.2108107805252075 1.1297297477722168 0.04821967193586894
1.224324345588684 1.1297297477722168 0.053267110029501144
1.237837791442871 1.1297297477722168 0.0587008627193715
1.2513513565063477 1.1297297477722168 0.0645318668993752
1.2648649215698242 1.1297297477722168 0.07077117951712789
1.2783783674240112 1.1297297477722168 0.07742997757396508
1.2918919324874878 1.1297297477722168 0.08451955812494223
1.3054053783416748 1.1297297477722168 0.09205133827883516
1.3189189434051514 1.1297297477722168 0.10003685519813921
1.3324323892593384 1.1297297477722168 0.1084877660990704
1.345945954322815 1.1297297477722168 0.11741584825156431
1.359459400177002 1.1297297477722168 0.12683299897927663
1.3729729652404785 1.1297297477722168 0.13675123565958305
1.386486530303955 1.1297297477722168 0.14718269572357967
1.399999976158142 1.1297297477722168 0.15813963665608227

0.4000000059604645 1.1432431936264038 0.10973129426980929
0.41351351141929626 1.1432431936264038 0.10710770796905925
0.42702701687812805 1.1432431936264038 0.10443504277380655
0.4405405521392822 1.1432431936264038 0.10171703235474434
0.454054057598114 1.1432431936264038 0.0989575304362859
0.4675675630569458 1.1432431936264038 0.09616051079656449
0.4810810685157776 1.1432431936264038 0.09333006726743329
0.49459460377693176 1.1432431936264038 0.09047041373446574
0.5081080794334412 1.1432431936264038 0.08758588413695516
0.5216216444969177 1.1432431936264038 0.08468093246791497
0.5351351499557495 1.1432431936264038 0.08176013277407868
0.5486486554145813 1.1432431936264038 0.07882817915589962
0.5621621608734131 1.1432431936264038 0.07588988576755146
0.5756756663322449 1.1432431936264038 0.07295018681692772
0.5891891717910767 1.1432431936264038 0.07001413656564193
0.6027026772499084 1.1432431936264038 0.06708690932902779
0.616216242313385 1.1432431936264038 0.06417379947613895
0.6297297477722168 1.1432431936264038 0.06128022142974912
0.6432432532310486 1.1432431936264038 0.05841170966635205
0.6567567586898804 1.1432431936264038 0.05557391871616155
0.6702702641487122 1.1432431936264038 0.05277262316311139
0.683783769607544 1.1432431936264038 0.05001371764485553
0.6972972750663757 1.1432431936264038 0.047303216852767754
0.7108108401298523 1.1432431936264038 0.044647255531942036
0.7243243455886841 1.1432431936264038 0.04205208848119243
0.7378378510475159 1.1432431936264038 0.03952409055305281
0.7513513565063477 1.1432431936264038 0.037069756653777375
0.7648648619651794 1.1432431936264038 0.03469570174334012
0.7783783674240112 1.1432431936264038 0.03240866083543518
0.791891872882843 1.1432431936264038 0.030215488997476756
0.8054053783416748 1.1432431936264038 0.028123161350599044
0.8189189434051514 1.1432431936264038 0.026138773069656247
0.8324324488639832 1.1432431936264038 0.02426953938322271
0.8459459543228149 1.1432431936264038 0.02252279557359268
0.8594594597816467 1.1432431936264038 0.020905996976780562
0.8729729652404785 1.1432431936264038 0.019426718982520727
0.8864864706993103 1.1432431936264038 0.01809265703426761
0.8999999761581421 1.1432431936264038 0.0169116266291957
0.9135135412216187 1.1432431936264038 0.01589156331819947
0.9270270466804504 1.1432431936264038 0.015040522705893483
0.9405405521392822 1.1432431936264038 0.014366680450612323
0.954054057598114 1.1432431936264038 0.013878332264410598
0.9675675630569458 1.1432431936264038 0.013583893913062983
0.9810810685157776 1.1432431936264038 0.013491901216064167
0.9945945739746094 1.1432431936264038 0.013611010046628878
1.008108139038086 1.1432431936264038 0.013949996331691913
1.021621584892273 1.1432431936264038 0.014517756051908047
1.0351351499557495 1.1432431936264038 0.015323305241652135
1.0486485958099365 1.1432431936264038 0.01637577998901911
1.062162160873413 1.1432431936264038 0.017684436435823833
1.0756757259368896 1.1432431936264038 0.019258650777601305
1.0891891717910767 1.1432431936264038 0.021107919263606497
1.1027027368545532 1.1432431936264038 0.023241858196814465
1.1162161827087402 1.1432431936264038 0.025670203933920298
1.1297297477722168 1.1432431936264038 0.028402812885339124
1.1432431936264038 1.1432431936264038 0.03144966151520605
1.1567567586898804 1.1432431936264038 0.03482084634137625
1.170270323753357 1.1432431936264038 0.03852658393542495
1.183783769607544 1.1432431936264038 0.042577210922647504
1.1972973346710205 1.1432431936264038 0.046983183982059196
1.2108107805252075 1.1432431936264038 0.05175507984639532
1.224324345588684 1.1432431936264038 0.05690359530211114
1.237837791442871 1.1432431936264038 0.06243954718938237
1.2513513565063477 1.1432431936264038 0.06837387240210417
1.2648649215698242 1.1432431936264038 0.07471762788789221
1.2783783674240112 1.1432431936264038 0.08148199064808201
1.2918919324874878 1.1432431936264038 0.08867825773772899
1.3054053783416748 1.1432431936264038 0.09631784626560899
1.3189189434051514 1.1432431936264038 0.10441229339421736
1.3324323892593384 1.1432431936264038 0.11297325633977015
1.345945954322815 1.1432431936264038 0.12201251237220284
1.359459400177002 1.1432431936264038 0.13154195881517122
1.3729729652404785 1.1432431936264038 0.14157361304605096
1.386486530303955 1.1432431936264038 0.15211961249593808
1.399999976158142 1.1432431936264038 0.1631922146496485

0.4000000059604645 1.1567567586898804 0.10953746320353484
0.41351351141929626 1.1567567586898804 0.10694804565883083
0.42702701687812805 1.1567567586898804 0.10431068439424365
0.4405405521392822 1.1567567586898804 0.10162911308046642
0.454054057598114 1.1567567586898804 0.0989071854419124
0.4675675630569458 1.1567567586898804 0.09614887525671492
0.4810810685157776 1.1567567586898804 0.09335827635672711
0.49459460377693176 1.1567567586898804 0.09053960262752242
0.5081080794334412 1.1567567586898804 0.08769718800839417
0.5216216444969177 1.1567567586898804 0.08483548649235578
0.5351351499557495 1.1567567586898804 0.08195907212614073
0.5486486554145813 1.1567567586898804 0.07907263901020244
0.5621621608734131 1.1567567586898804 0.07618100129871447
0.5756756663322449 1.1567567586898804 0.07328909319957039
0.5891891717910767 1.1567567586898804 0.07040196897438375
0.6027026772499084 1.1567567586898804 0.06752480293848823
0.616216242313385 1.1567567586898804 0.06466288946093747
0.6297297477722168 1.1567567586898804 0.06182164296450521
0.6432432532310486 1.1567567586898804 0.059006597925685154
0.6567567586898804 1.1567567586898804 0.05622340887469115
0.6702702641487122 1.1567567586898804 0.05347785039545696
0.683783769607544 1.1567567586898804 0.050775817125636516
0.6972972750663757 1.1567567586898804 0.04812332375660365
0.7108108401298523 1.1567567586898804 0.045526505033452305
0.7243243455886841 1.1567567586898804 0.04299161575499654
0.7378378510475159 1.1567567586898804 0.04052503077377024
0.7513513565063477 1.1567567586898804 0.03813324499602758
0.7648648619651794 1.1567567586898804 0.035822873381742566
0.7783783674240112 1.1567567586898804 0.03360065094460935
0.791891872882843 1.1567567586898804 0.03147343275204212
0.8054053783416748 1.1567567586898804 0.029448193925175066
0.8189189434051514 1.1567567586898804 0.027532029638862407
0.8324324488639832 1.1567567586898804 0.025732155121678476
0.8459459543228149 1.1567567586898804 0.024055905655917507
0.8594594597816467 1.1567567586898804 0.022510736577593924
0.8729729652404785 1.1567567586898804 0.021104223276442107
0.8864864706993103 1.1567567586898804 0.019844061195916467
0.8999999761581421 1.1567567586898804 0.018738065833191507
0.9135135412216187 1.1567567586898804 0.017794172739161694
0.9270270466804504 1.1567567586898804 0.017020437518441595
0.9405405521392822 1.1567567586898804 0.016425035829365792
0.954054057598114 1.1567567586898804 0.01601626338398889
0.9675675630569458 1.1567567586898804 0.01580253594808557
0.9810810685157776 1.1567567586898804 0.01579238934115052
0.9945945739746094 1.1567567586898804 0.01599447943639847
1.008108139038086 1.1567567586898804 0.01641758216076421
1.021621584892273 1.1567567586898804 0.017070593494902524
1.0351351499557495 1.1567567586898804 0.017962529473188254
1.0486485958099365 1.1567567586898804 0.019102526183716346
1.062162160873413 1.1567567586898804 0.02049983976830165
1.0756757259368896 1.1567567586898804 0.022163846422479178
1.0891891717910767 1.1567567586898804 0.024104042395503896
1.1027027368545532 1.1567567586898804 0.02633004399035086
1.1162161827087402 1.1567567586898804 0.028851587563715156
1.1297297477722168 1.1567567586898804 0.03167852952601192
1.1432431936264038 1.1567567586898804 0.03482084634137625
1.1567567586898804 1.1567567586898804 0.03828863452766332
1.170270323753357 1.1567567586898804 0.042092110656448356
1.183783769607544 1.1567567586898804 0.046241611353026735
1.1972973346710205 1.1567567586898804 0.05074759329641369
1.2108107805252075 1.1567567586898804 0.05562063321934458
1.224324345588684 1.1567567586898804 0.060871427908274614
1.237837791442871 1.1567567586898804 0.06651079420337953
1.2513513565063477 1.1567567586898804 0.0725496689985545
1.2648649215698242 1.1567567586898804 0.07899910924141515
1.2783783674240112 1.1567567586898804 0.08587029193329707
1.2918919324874878 1.1567567586898804 0.09317451412925562
1.3054053783416748 1.1567567586898804 0.10092319293806667
1.3189189434051514 1.1567567586898804 0.10912786552222555
1.3324323892593384 1.1567567586898804 0.11780018909794829
1.345945954322815 1.1567567586898804 0.12695194093517045
1.359459400177002 1.1567567586898804 0.13659501835754775
1.3729729652404785 1.1567567586898804 0.14674143874245585
1.386486530303955 1.1567567586898804 0.15740333952099086
1.399999976158142 1.1567567586898804 0.1685929781779686

0.4000000059604645 1.170270323753357 0.10963629282649676
0.41351351141929626 1.170270323753357 0.10708144555083582
0.42702701687812805 1.170270323753357 0.10447980306921337
0.4405405521392822 1.170270323753357 0.10183509905232263
0.454054057598114 1.170270323753357 0.09915118722457678
0.4675675630569458 1.170270323753357 0.09643204136410909
0.4810810685157776 1.170270323753357 0.09368175530277285
0.49459460377693176 1.170270323753357 0.09090454292614136
0.5081080794334412 1.170270323753357 0.08810473817350806
0.5216216444969177 1.170270323753357 0.08528679503788629
0.5351351499557495 1.170270323753357 0.08245528756600956
0.5486486554145813 1.170270323753357 0.07961490985833129
0.5621621608734131 1.170270323753357 0.07677047606902503
0.5756756663322449 1.170270323753357 0.07392692040598432
0.5891891717910767 1.170270323753357 0.0710892971308228
0.6027026772499084 1.170270323753357 0.06826278055887407
0.616216242313385 1.170270323753357 0.06545266505919181
0.6297297477722168 1.170270323753357 0.06266436505454974
0.6432432532310486 1.170270323753357 0.0599034150214416
0.6567567586898804 1.170270323753357 0.05717546949008115
0.6702702641487122 1.170270323753357 0.05448630304440226
0.683783769607544 1.170270323753357 0.05184181032205879
0.6972972750663757 1.170270323753357 0.04924800601442459
0.7108108401298523 1.170270323753357 0.046711024866593634
0.7243243455886841 1.170270323753357 0.044237121677379906
0.7378378510475159 1.170270323753357 0.04183267129931739
0.7513513565063477 1.170270323753357 0.03950416863866019
0.7648648619651794 1.170270323753357 0.03725822865538234
0.7783783674240112 1.170270323753357 0.035101586363177964
0.791891872882843 1.170270323753357 0.033041096829461276
0.8054053783416748 1.170270323753357 0.03108373517536647
0.8189189434051514 1.170270323753357 0.029236596575747748
0.8324324488639832 1.170270323753357 0.027506896259179438
0.8459459543228149 1.170270323753357 0.025901969507955813
0.8594594597816467 1.170270323753357 0.024429271658091258
0.8729729652404785 1.170270323753357 0.023096378099320164
0.8864864706993103 1.170270323753357 0.02191098427509694
0.8999999761581421 1.170270323753357 0.020880905682596096
0.9135135412216187 1.170270323753357 0.020014077872712092
0.9270270466804504 1.170270323753357 0.0193185564500595
0.9405405521392822 1.170270323753357 0.018802517072972903
0.954054057598114 1.170270323753357 0.0184742554535069
0.9675675630569458 1.170270323753357 0.018342187357436177
0.9810810685157776 1.170270323753357 0.01841484860425542
0.9945945739746094 1.170270323753357 0.01870089506717937
1.008108139038086 1.170270323753357 0.019209102673142783
1.021621584892273 1.170270323753357 0.01994836740280047
1.0351351499557495 1.170270323753357 0.020927705290527298
1.0486485958099365 1.170270323753357 0.022156252424418144
1.062162160873413 1.170270323753357 0.023643264946287944
1.0756757259368896 1.170270323753357 0.02539811905167164
1.0891891717910767 1.170270323753357 0.027430310989824222
1.1027027368545532 1.170270323753357 0.02974945706372071
1.1162161827087402 1.170270323753357 0.03236529363005626
1.1297297477722168 1.170270323753357 0.03528767709924597
1.1432431936264038 1.170270323753357 0.03852658393542495
1.1567567586898804 1.170270323753357 0.042092110656448356
1.170270323753357 1.170270323753357 0.045994473833891436
1.183783769607544 1.170270323753357 0.050244010093049546
1.1972973346710205 1.170270323753357 0.05485117611293795
1.2108107805252075 1.170270323753357 0.05982654862629195
1.224324345588684 1.170270323753357 0.06518082441956687
1.237837791442871 1.170270323753357 0.07092482033293829
1.2513513565063477 1.170270323753357 0.07706947326030142
1.2648649215698242 1.170270323753357 0.08362584014927205
1.2783783674240112 1.170270323753357 0.09060509800118557
1.2918919324874878 1.170270323753357 0.09801854387109737
1.3054053783416748 1.170270323753357 0.1058775948677834
1.3189189434051514 1.170270323753357 0.11419378815373905
1.3324323892593384 1.170270323753357 0.12297878094518014
1.345945954322815 1.170270323753357 0.13224435051204236
1.359459400177002 1.170270323753357 0.14200239417798147
1.3729729652404785 1.170270323753357 0.15226492932037305
1.386486530303955 1.170270323753357 0.16304409337031323
1.399999976158142 1.170270323753357 0.17435214381261782

0.4000000059604645 1.183783769607544 0.11003811976399039
0.41351351141929626 1.183783769607544 0.10751824427036952
0.42702701687812805 1.183783769607544 0.10495273542401107
0.4405405521392822 1.183783769607544 0.10234532689560824
0.454054057598114 1.183783769607544 0.0996998724095742
0.4675675630569458 1.183783769607544 0.09702034574404228
0.4810810685157776 1.183783769607544 0.0943108407308657
0.49459460377693176 1.183783769607544 0.09157557125561785
0.5081080794334412 1.183783769607544 0.0888188712575921
0.5216216444969177 1.183783769607544 0.0860451947298018
0.5351351499557495 1.183783769607544 0.0832591157189804
0.5486486554145813 1.183783769607544 0.08046532832558144
0.5621621608734131 1.183783769607544 0.0776686467037784
0.5756756663322449 1.183783769607544 0.07487400506146484
0.5891891717910767 1.183783769607544 0.07208645766025437
0.6027026772499084 1.183783769607544 0.06931117881548064
0.616216242313385 1.183783769607544 0.06655346289619726
0.6297297477722168 1.183783769607544 0.06381872432517803
0.6432432532310486 1.183783769607544 0.06111249757891666
0.6567567586898804 1.183783769607544 0.05844043718762689
0.6702702641487122 1.183783769607544 0.0558083177352426
0.683783769607544 1.183783769607544 0.053222033859417636
0.6972972750663757 1.183783769607544 0.05068760025152588
0.7108108401298523 1.183783769607544 0.04821115165666131
0.7243243455886841 1.183783769607544 0.04579894287363787
0.7378378510475159 1.183783769607544 0.04345734875498958
0.7513513565063477 1.183783769607544 0.04119286420697048
0.7648648619651794 1.183783769607544 0.039012104189554704
0.7783783674240112 1.183783769607544 0.03692180371643631
0.791891872882843 1.183783769607544 0.03492881785502952
0.8054053783416748 1.183783769607544 0.03304012172646854
0.8189189434051514 1.183783769607544 0.03126281050560757
0.8324324488639832 1.183783769607544 0.029604099421020935
0.8459459543228149 1.183783769607544 0.028071323755002903
0.8594594597816467 1.183783769607544 0.026671938843567864
0.8729729652404785 1.183783769607544 0.02541352007645021
0.8864864706993103 1.183783769607544 0.02430376289710435
0.8999999761581421 1.183783769607544 0.023350482802704783
0.9135135412216187 1.183783769607544 0.02256161534414599
0.9270270466804504 1.183783769607544 0.021945216126042527
0.9405405521392822 1.183783769607544 0.02150946080672898
0.954054057598114 1.183783769607544 0.021262645098259963
0.9675675630569458 1.183783769607544 0.021213184766410126
0.9810810685157776 1.183783769607544 0.021369615630674205
0.9945945739746094 1.183783769607544 0.02174059356426688
1.008108139038086 1.183783769607544 0.022334894494122962
1.021621584892273 1.183783769607544 0.023161414400897234
1.0351351499557495 1.183783769607544 0.024229169318964572
1.0486485958099365 1.183783769607544 0.025547295336419848
1.062162160873413 1.183783769607544 0.027125048595078003
1.0756757259368896 1.183783769607544 0.028971805290473978
1.0891891717910767 1.183783769607544 0.031097061671862755
1.1027027368545532 1.183783769607544 0.033510434042219366
1.1162161827087402 1.183783769607544 0.03622165875823896
1.1297297477722168 1.183783769607544 0.03924059223033664
1.1432431936264038 1.183783769607544 0.042577210922647504
1.1567567586898804 1.183783769607544 0.046241611353026735
1.170270323753357 1.183783769607544 0.050244010093049546
1.183783769607544 1.183783769607544 0.054594743768011364
1.1972973346710205 1.183783769607544 0.0593042690569273
1.2108107805252075 1.183783769607544 0.0643831626925328
1.224324345588684 1.183783769607544 0.06984212146128314
1.237837791442871 1.183783769607544 0.07569196220335393
1.2513513565063477 1.183783769607544 0.08194362181264031
1.2648649215698242 1.183783769607544 0.08860815723675815
1.2783783674240112 1.183783769607544 0.09569674547704278
1.2918919324874878 1.183783769607544 0.10322068358854969
1.3054053783416748 1.183783769607544 0.11119138868005461
1.3189189434051514 1.183783769607544 0.11962039791405316
1.3324323892593384 1.183783769607544 0.12851936850676104
1.345945954322815 1.183783769607544 0.13790007772811402
1.359459400177002 1.183783769607544 0.14777442290176784
1.3729729652404785 1.183783769607544 0.158154421405098
1.386486530303955 1.183783769607544 0.16905221066920056
1.399999976158142 1.183783769607544 0.18048004817889168

0.4000000059604645 1.1972973346710205 0.11075340069503102
0.41351351141929626 1.1972973346710205 0.10826889849644725
0.42702701687812805 1.1972973346710205 0.10573993813765203
0.4405405521392822 1.1972973346710205 0.10317025328933854
0.454054057598114 1.1972973346710205 0.10056369767592005
0.4675675630569458 1.1972973346710205 0.09792424507552984
0.4810810685157776 1.1972973346710205 0.09525598932002108
0.49459460377693176 1.1972973346710205 0.09256314429496722
0.5081080794334412 1.1972973346710205 0.08985004393966155
0.5216216444969177 1.1972973346710205 0.0871211422471175
0.5351351499557495 1.1972973346710205 0.08438101326406858
0.5486486554145813 1.1972973346710205 0.08163435109096819
0.5621621608734131 1.1972973346710205 0.07888596988198986
0.5756756663322449 1.1972973346710205 0.07614080384502721
0.5891891717910767 1.1972973346710205 0.07340390724169377
0.6027026772499084 1.1972973346710205 0.07068045438732318
0.616216242313385 1.1972973346710205 0.06797573965096915
0.6297297477722168 1.1972973346710205 0.06529517745540539
0.6432432532310486 1.1972973346710205 0.0626443022771256
0.6567567586898804 1.1972973346710205 0.06002876864634363
0.6702702641487122 1.1972973346710205 0.057454351146993245
0.683783769607544 1.1972973346710205 0.05492694441672836
0.6972972750663757 1.1972973346710205 0.05245256314692283
0.7108108401298523 1.1972973346710205 0.05003734208267059
0.7243243455886841 1.1972973346710205 0.04768753602278569
0.7378378510475159 1.1972973346710205 0.045409519819802034
0.7513513565063477 1.1972973346710205 0.043209788379973774
0.7648648619651794 1.1972973346710205 0.04109495666327495
0.7783783674240112 1.1972973346710205 0.03907175968339968
0.791891872882843 1.1972973346710205 0.03714705250776214
0.8054053783416748 1.1972973346710205 0.03532781025749656
0.8189189434051514 1.1972973346710205 0.03362112810745715
0.8324324488639832 1.1972973346710205 0.03203422128621822
0.8459459543228149 1.1972973346710205 0.030574425076074038
0.8594594597816467 1.1972973346710205 0.02924919481303901
0.8729729652404785 1.1972973346710205 0.02806610588684751
0.8864864706993103 1.1972973346710205 0.027032853740953947
0.8999999761581421 1.1972973346710205 0.02615725387253284
0.9135135412216187 1.1972973346710205 0.02544724183247864
0.9270270466804504 1.1972973346710205 0.02491087322540593
0.9405405521392822 1.1972973346710205 0.024556323709649282
0.954054057598114 1.1972973346710205 0.0243918889972633
0.9675675630569458 1.1972973346710205 0.02442598485402268
0.9810810685157776 1.1972973346710205 0.024667147099422082
0.9945945739746094 1.1972973346710205 0.02512403160667625
1.008108139038086 1.1972973346710205 0.025805414302719997
1.021621584892273 1.1972973346710205 0.026720191168208063
1.0351351499557495 1.1972973346710205 0.02787737823751532
1.0486485958099365 1.1972973346710205 0.029286111598736713
1.062162160873413 1.1972973346710205 0.030955647393687082
1.0756757259368896 1.1972973346710205 0.032895361817901446
1.0891891717910767 1.1972973346710205 0.03511475112063475
1.1027027368545532 1.1972973346710205 0.03762343160486209
1.1162161827087402 1.1972973346710205 0.040431139627278526
1.1297297477722168 1.1972973346710205 0.043547731598299194
1.1432431936264038 1.1972973346710205 0.046983183982059196
1.1567567586898804 1.1972973346710205 0.05074759329641369
1.170270323753357 1.1972973346710205 0.05485117611293795
1.183783769607544 1.1972973346710205 0.0593042690569273
1.1972973346710205 1.1972973346710205 0.06411732880739701
1.2108107805252075 1.1972973346710205 0.06930093209708241
1.224324345588684 1.1972973346710205 0.0748657757124387
1.237837791442871 1.1972973346710205 0.08082267649364167
1.2513513565063477 1.1972973346710205 0.08718257133458646
1.2648649215698242 1.1972973346710205 0.0939565171828887
1.2783783674240112 1.1972973346710205 0.10115569103988395
1.2918919324874878 1.1972973346710205 0.10879138996062762
1.3054053783416748 1.1972973346710205 0.11687503105389556
1.3189189434051514 1.1972973346710205 0.12541815148218308
1.3324323892593384 1.1972973346710205 0.13443240846170626
1.345945954322815 1.1972973346710205 0.14392957926240063
1.359459400177002 1.1972973346710205 0.15392156120792186
1.3729729652404785 1.1972973346710205 0.16442037167564572
1.386486530303955 1.1972973346710205 0.1754381480966682
1.399999976158142 1.1972973346710205 0.18698714795580518

0.4000000059604645 1.2108107805252075 0.11179271235235397
0.41351351141929626 1.2108107805252075 0.10934398496180427
0.42702701687812805 1.2108107805252075 0.10685198794287154
0.4405405521392822 1.2108107805252075 0.1043204549662489
0.454054057598114 1.2108107805252075 0.10175323975634964
0.4675675630569458 1.2108107805252075 0.09915431609130704
0.4810810685157776 1.2108107805252075 0.09652777780297425
0.49459460377693176 1.2108107805252075 0.09387783877692475
0.5081080794334412 1.2108107805252075 0.0912088329524518
0.5216216444969177 1.2108107805252075 0.08852521432256888
0.5351351499557495 1.2108107805252075 0.08583155693400943
0.5486486554145813 1.2108107805252075 0.08313255488722689
0.5621621608734131 1.2108107805252075 0.08043302233639481
0.5756756663322449 1.2108107805252075 0.07773789348940675
0.5891891717910767 1.2108107805252075 0.07505222260787629
0.6027026772499084 1.2108107805252075 0.07238118400713707
0.616216242313385 1.2108107805252075 0.06973007205624278
0.6297297477722168 1.2108107805252075 0.06710430117796712
0.6432432532310486 1.2108107805252075 0.06450940584880382
0.6567567586898804 1.2108107805252075 0.061951040598966695
0.6702702641487122 1.2108107805252075 0.05943498001238955
0.683783769607544 1.2108107805252075 0.05696711872672628
0.6972972750663757 1.2108107805252075 0.054553471433350736
0.7108108401298523 1.2108107805252075 0.052200172877356864
0.7243243455886841 1.2108107805252075 0.0499134778575587
0.7378378510475159 1.2108107805252075 0.04769976122649017
0.7513513565063477 1.2108107805252075 0.04556551789040539
0.7648648619651794 1.2108107805252075 0.043517362809278426
0.7783783674240112 1.2108107805252075 0.04156203099680339
0.791891872882843 1.2108107805252075 0.03970637752039447
0.8054053783416748 1.2108107805252075 0.03795737750118589
0.8189189434051514 1.2108107805252075 0.036322126114031836
0.8324324488639832 1.2108107805252075 0.034807838587506655
0.8459459543228149 1.2108107805252075 0.0334218502039046
0.8594594597816467 1.2108107805252075 0.03217161629924005
0.8729729652404785 1.2108107805252075 0.031064712263247418
0.8864864706993103 1.2108107805252075 0.030108833539381104
0.8999999761581421 1.2108107805252075 0.029311795624815614
0.9135135412216187 1.2108107805252075 0.028681534070445405
0.9270270466804504 1.2108107805252075 0.028226104480885066
0.9405405521392822 1.2108107805252075 0.027953682514469166
0.954054057598114 1.2108107805252075 0.027872563883252304
0.9675675630569458 1.2108107805252075 0.02799116435300918
0.9810810685157776 1.2108107805252075 0.028318019743234456
0.9945945739746094 1.2108107805252075 0.02886178592714287
1.008108139038086 1.2108107805252075 0.02963123883166924
1.021621584892273 1.2108107805252075 0.030635274437468305
1.0351351499557495 1.2108107805252075 0.031882908778914934
1.0486485958099365 1.2108107805252075 0.033383277944104076
1.062162160873413 1.2108107805252075 0.03514563807485057
1.0756757259368896 1.2108107805252075 0.037179365366689435
1.0891891717910767 1.2108107805252075 0.03949395606887562
1.1027027368545532 1.2108107805252075 0.042099026484384204
1.1162161827087402 1.2108107805252075 0.04500431296991027
1.1297297477722168 1.2108107805252075 0.04821967193586894
1.1432431936264038 1.2108107805252075 0.05175507984639532
1.1567567586898804 1.2108107805252075 0.05562063321934458
1.170270323753357 1.2108107805252075 0.05982654862629195
1.183783769607544 1.2108107805252075 0.0643831626925328
1.1972973346710205 1.2108107805252075 0.06930093209708241
1.2108107805252075 1.2108107805252075 0.07459043357267604
1.224324345588684 1.2108107805252075 0.08026236390576898
1.237837791442871 1.2108107805252075 0.08632753993653694
1.2513513565063477 1.2108107805252075 0.0927968985588751
1.2648649215698242 1.2108107805252075 0.09968149672039911
1.2783783674240112 1.2108107805252075 0.10699251142244448
1.2918919324874878 1.2108107805252075 0.11474123972006668
1.3054053783416748 1.2108107805252075 0.1229390987220415
1.3189189434051514 1.2108107805252075 0.13159762559086427
1.3324323892593384 1.2108107805252075 0.1407284775427511
1.345945954322815 1.2108107805252075 0.15034343184763746
1.359459400177002 1.2108107805252075 0.1604543858291791
1.3729729652404785 1.2108107805252075 0.17107335686475167
1.386486530303955 1.2108107805252075 0.18221248238545132
1.399999976158142 1.2108107805252075 0.19388401987609377

0.4000000059604645 1.224324345588684 0.11316675152241457
0.41351351141929626 1.224324345588684 0.11075420045289598
0.42702701687812805 1.224324345588684 0.10829958162612496
0.4405405521392822 1.224324345588684 0.10580662871279467
0.454054057598114 1.224324345588684 0.10327919543731834
0.4675675630569458 1.224324345588684 0.10072125557782924
0.4810810685157776 1.224324345588684 0.09813690296618059
0.49459460377693176 1.224324345588684 0.09553035148794581
0.5081080794334412 1.224324345588684 0.0929059350824182
0.5216216444969177 1.224324345588684 0.09026810774261122
0.5351351499557495 1.224324345588684 0.08762144351525829
0.5486486554145813 1.224324345588684 0.08497063650081291
0.5621621608734131 1.224324345588684 0.08232050085344852
0.5756756663322449 1.224324345588684 0.07967597078105883
0.5891891717910767 1.224324345588684 0.07704210054525731
0.6027026772499084 1.224324345588684 0.07442406446137766
0.616216242313385 1.224324345588684 0.0718271568984735
0.6297297477722168 1.224324345588684 0.06925679227931857
0.6432432532310486 1.224324345588684 0.06671850508040664
0.6567567586898804 1.224324345588684 0.06421794983195146
0.6702702641487122 1.224324345588684 0.06176090111788687
0.683783769607544 1.224324345588684 0.059353253575866745
0.6972972750663757 1.224324345588684 0.057001021897264956
0.7108108401298523 1.224324345588684 0.054710340827175456
0.7243243455886841 1.224324345588684 0.05248746516441223
0.7378378510475159 1.224324345588684 0.05033876976150928
0.7513513565063477 1.224324345588684 0.04827074952472066
0.7648648619651794 1.224324345588684 0.04629001941402045
0.7783783674240112 1.224324345588684 0.0444033144431028
0.791891872882843 1.224324345588684 0.042617489679381844
0.8054053783416748 1.224324345588684 0.040939520243991834
0.8189189434051514 1.224324345588684 0.03937650131178696
0.8324324488639832 1.224324345588684 0.03793564811134155
0.8459459543228149 1.224324345588684 0.03662429592494986
0.8594594597816467 1.224324345588684 0.03544990008862631
0.8729729652404785 1.224324345588684 0.03442003599210525
0.8864864706993103 1.224324345588684 0.03354239907884112
0.8999999761581421 1.224324345588684 0.0328248048460084
0.9135135412216187 1.224324345588684 0.0322751888445016
0.9270270466804504 1.224324345588684 0.03190160667893524
0.9405405521392822 1.224324345588684 0.03171223400764392
0.954054057598114 1.224324345588684 0.03171536654268227
0.9675675630569458 1.224324345588684 0.03191942004982495
0.9810810685157776 1.224324345588684 0.032332930348566616
0.9945945739746094 1.224324345588684 0.03296455331212202
1.008108139038086 1.224324345588684 0.033823064867426
1.021621584892273 1.224324345588684 0.03491736099513326
1.0351351499557495 1.224324345588684 0.0362564577296187
1.0486485958099365 1.224324345588684 0.03784949115897722
1.062162160873413 1.224324345588684 0.039705717425023754
1.0756757259368896 1.224324345588684 0.04183451272329322
1.0891891717910767 1.224324345588684 0.04424537330304062
1.1027027368545532 1.224324345588684 0.04694791546724098
1.1162161827087402 1.224324345588684 0.049951875572589496
1.1297297477722168 1.224324345588684 0.053267110029501144
1.1432431936264038 1.224324345588684 0.05690359530211114
1.1567567586898804 1.224324345588684 0.060871427908274614
1.170270323753357 1.224324345588684 0.06518082441956687
1.183783769607544 1.224324345588684 0.06984212146128314
1.1972973346710205 1.224324345588684 0.0748657757124387
1.2108107805252075 1.224324345588684 0.08026236390576898
1.224324345588684 1.224324345588684 0.0860425828277292
1.237837791442871 1.224324345588684 0.09221724931849501
1.2513513565063477 1.224324345588684 0.09879730027196161
1.2648649215698242 1.224324345588684 0.10579379263574464
1.2783783674240112 1.224324345588684 0.11321790341117967
1.2918919324874878 1.224324345588684 0.1210809296533221
1.3054053783416748 1.224324345588684 0.12939428847094775
1.3189189434051514 1.224324345588684 0.13816951702655195
1.3324323892593384 1.224324345588684 0.14741827253635084
1.345945954322815 1.224324345588684 0.15715233227027986
1.359459400177002 1.224324345588684 0.16738359355199472
1.3729729652404785 1.224324345588684 0.17812407375887118
1.386486530303955 1.224324345588684 0.18938591032200514
1.399999976158142 1.224324345588684 0.20118136072621284

0.4000000059604645 1.237837791442871 0.11488633504538834
0.41351351141929626 1.237837791442871 0.11251036180989789
0.42702701687812805 1.237837791442871 0.11009353602758784
0.4405405521392822 1.237837791442871 0.10763959136915133
0.454054057598114 1.237837791442871 0.1051523815590016
0.4675675630569458 1.237837791442871 0.10263588037527198
0.4810810685157776 1.237837791442871 0.10009418164981558
0.49459460377693176 1.237837791442871 0.09753149926820591
0.5081080794334412 1.237837791442871 0.09495216716973624
0.5216216444969177 1.237837791442871 0.09236063934742002
0.5351351499557495 1.237837791442871 0.08976148984799068
0.5486486554145813 1.237837791442871 0.08715941277190169
0.5621621608734131 1.237837791442871 0.08455922227332659
0.5756756663322449 1.237837791442871 0.08196585256015895
0.5891891717910767 1.237837791442871 0.07938435789401233
0.6027026772499084 1.237837791442871 0.07681991259022039
0.616216242313385 1.237837791442871 0.07427781101783679
0.6297297477722168 1.237837791442871 0.07176346759963527
0.6432432532310486 1.237837791442871 0.06928241681210957
0.6567567586898804 1.237837791442871 0.06684031318547341
0.6702702641487122 1.237837791442871 0.06444293130366069
0.683783769607544 1.237837791442871 0.06209616580432527
0.6972972750663757 1.237837791442871 0.05980603137884101
0.7108108401298523 1.237837791442871 0.05757866277230188
0.7243243455886841 1.237837791442871 0.055420314783521836
0.7378378510475159 1.237837791442871 0.05333736226503489
0.7513513565063477 1.237837791442871 0.05133630012309511
0.7648648619651794 1.237837791442871 0.04942374331767658
0.7783783674240112 1.237837791442871 0.04760642686247342
0.791891872882843 1.237837791442871 0.045891205824899806
0.8054053783416748 1.237837791442871 0.044285055326089943
0.8189189434051514 1.237837791442871 0.04279507054089805
0.8324324488639832 1.237837791442871 0.04142846669789846
0.8459459543228149 1.237837791442871 0.040192579079385414
0.8594594597816467 1.237837791442871 0.03909486302137332
0.8729729652404785 1.237837791442871 0.038142893913596564
0.8864864706993103 1.237837791442871 0.037344367199509565
0.8999999761581421 1.237837791442871 0.0367070983762868
0.9135135412216187 1.237837791442871 0.03623902299482278
0.9270270466804504 1.237837791442871 0.03594819665973202
0.9405405521392822 1.237837791442871 0.035842795029349145
0.954054057598114 1.237837791442871 0.03593111381572878
0.9675675630569458 1.237837791442871 0.03622156878464553
0.9810810685157776 1.237837791442871 0.03672269575559413
0.9945945739746094 1.237837791442871 0.03744315060178929
1.008108139038086 1.237837791442871 0.03839170925016585
1.021621584892273 1.237837791442871 0.03957726768137853
1.0351351499557495 1.237837791442871 0.0410088419298022
1.0486485958099365 1.237837791442871 0.04269556808353178
1.062162160873413 1.237837791442871 0.04464670228438221
1.0756757259368896 1.237837791442871 0.046871620727888405
1.0891891717910767 1.237837791442871 0.04937981966330535
1.1027027368545532 1.237837791442871 0.052180915393608085
1.1162161827087402 1.237837791442871 0.05528464427549182
1.1297297477722168 1.237837791442871 0.0587008627193715
1.1432431936264038 1.237837791442871 0.06243954718938237
1.1567567586898804 1.237837791442871 0.06651079420337953
1.170270323753357 1.237837791442871 0.07092482033293829
1.183783769607544 1.237837791442871 0.07569196220335393
1.1972973346710205 1.237837791442871 0.08082267649364167
1.2108107805252075 1.237837791442871 0.08632753993653694
1.224324345588684 1.237837791442871 0.09221724931849501
1.237837791442871 1.237837791442871 0.09850262147969147
1.2513513565063477 1.237837791442871 0.10519459331402156
1.2648649215698242 1.237837791442871 0.11230422176910093
1.2783783674240112 1.237837791442871 0.11984268384626509
1.2918919324874878 1.237837791442871 0.1278212766005695
1.3054053783416748 1.237837791442871 0.13625141714078998
1.3189189434051514 1.237837791442871 0.1451446426294218
1.3324323892593384 1.237837791442871 0.15451261028268115
1.345945954322815 1.237837791442871 0.16436709737050342
1.359459400177002 1.237837791442871 0.17472000121654446
1.3729729652404785 1.237837791442871 0.18558333919817982
1.386486530303955 1.237837791442871 0.1969692487465056
1.399999976158142 1.237837791442871 0.20888998734633785

0.4000000059604645 1.2513513565063477 0.1169623998151706
0.41351351141929626 1.2513513565063477 0.11462340592670532
0.42702701687812805 1.2513513565063477 0.11224478804115545
0.4405405521392822 1.2513513565063477 0.10983027982921424
0.454054057598114 1.2513513565063477 0.10738373501529484
0.4675675630569458 1.2513513565063477 0.10490912737753055
0.4810810685157776 1.2513513565063477 0.10241055074777461
0.49459460377693176 1.2513513565063477 0.09989221901160039
0.5081080794334412 1.2513513565063477 0.09735846610830125
0.5216216444969177 1.2513513565063477 0.0948137460308906
0.5351351499557495 1.2513513565063477 0.09226263282610193
0.5486486554145813 1.2513513565063477 0.08970982059438863
0.5621621608734131 1.2513513565063477 0.08716012348992429
0.5756756663322449 1.2513513565063477 0.08461847572060242
0.5891891717910767 1.2513513565063477 0.08208993154803668
0.6027026772499084 1.2513513565063477 0.07957966528756066
0.616216242313385 1.2513513565063477 0.07709297130822804
0.6297297477722168 1.2513513565063477 0.07463526403281252
0.6432432532310486 1.2513513565063477 0.0722120779378079
0.6567567586898804 1.2513513565063477 0.06982906755342788
0.6702702641487122 1.2513513565063477 0.06749200746360637
0.683783769607544 1.2513513565063477 0.06520679230599716
0.6972972750663757 1.2513513565063477 0.06297943677197422
0.7108108401298523 1.2513513565063477 0.06081607560663142
0.7243243455886841 1.2513513565063477 0.0587229636087828
0.7378378510475159 1.2513513565063477 0.056706475630962316
0.7513513565063477 1.2513513565063477 0.05477310657942406
0.7648648619651794 1.2513513565063477 0.05292947141414211
0.7783783674240112 1.2513513565063477 0.05118230514881056
0.791891872882843 1.2513513565063477 0.04953846285084364
0.8054053783416748 1.2513513565063477 0.04800491964137551
0.8189189434051514 1.2513513565063477 0.04658877069526041
0.8324324488639832 1.2513513565063477 0.04529723124107266
0.8459459543228149 1.2513513565063477 0.044137636561106516
0.8594594597816467 1.2513513565063477 0.04311744199137638
0.8729729652404785 1.2513513565063477 0.04224422292161664
0.8864864706993103 1.2513513565063477 0.04152567479528169
0.8999999761581421 1.2513513565063477 0.04096961310954606
0.9135135412216187 1.2513513565063477 0.0405839734153042
0.9270270466804504 1.2513513565063477 0.04037681131717069
0.9405405521392822 1.2513513565063477 0.0403563024734801
0.954054057598114 1.2513513565063477 0.04053074259628704
0.9675675630569458 1.2513513565063477 0.0409085474513662
0.9810810685157776 1.2513513565063477 0.04149825285821224
0.9945945739746094 1.2513513565063477 0.04230851469003993
1.008108139038086 1.2513513565063477 0.04334810887378402
1.021621584892273 1.2513513565063477 0.04462593139009931
1.0351351499557495 1.2513513565063477 0.04615099827336068
1.0486485958099365 1.2513513565063477 0.04793244561166298
1.062162160873413 1.2513513565063477 0.0499795295468212
1.0756757259368896 1.2513513565063477 0.052301626274370225
1.0891891717910767 1.2513513565063477 0.054908232043565056
1.1027027368545532 1.2513513565063477 0.05780896315738074
1.1162161827087402 1.2513513565063477 0.061013555972512415
1.1297297477722168 1.2513513565063477 0.0645318668993752
1.1432431936264038 1.2513513565063477 0.06837387240210417
1.1567567586898804 1.2513513565063477 0.0725496689985545
1.170270323753357 1.2513513565063477 0.07706947326030142
1.183783769607544 1.2513513565063477 0.08194362181264031
1.1972973346710205 1.2513513565063477 0.08718257133458646
1.2108107805252075 1.2513513565063477 0.0927968985588751
1.224324345588684 1.2513513565063477 0.09879730027196161
1.237837791442871 1.2513513565063477 0.10519459331402156
1.2513513565063477 1.2513513565063477 0.11199971457895011
1.2648649215698242 1.2513513565063477 0.11922372101436315
1.2783783674240112 1.2513513565063477 0.126877789621596
1.2918919324874878 1.2513513565063477 0.134973217455704
1.3054053783416748 1.2513513565063477 0.14352142162546322
1.3189189434051514 1.2513513565063477 0.152533939293369
1.3324323892593384 1.2513513565063477 0.16202242767563713
1.345945954322815 1.2513513565063477 0.17199866404220332
1.359459400177002 1.2513513565063477 0.18247454571672334
1.3729729652404785 1.2513513565063477 0.19346209007657272
1.386486530303955 1.2513513565063477 0.20497343455284767
1.399999976158142 1.2513513565063477 0.21702083663036398

0.4000000059604645 1.2648649215698242 0.119406002779377
0.41351351141929626 1.2648649215698242 0.11710438975093387
0.42702701687812805 1.2648649215698242 0.11476439461444347
0.4405405521392822 1.2648649215698242 0.11238975104059895
0.454054057598114 1.2648649215698242 0.10998431275381354
0.4675675630569458 1.2648649215698242 0.10755205353222058
0.4810810685157776 1.2648649215698242 0.10509706720767319
0.49459460377693176 1.2648649215698242 0.10262356766574485
0.5081080794334412 1.2648649215698242 0.10013588884572884
0.5216216444969177 1.2648649215698242 0.0976384847406386
0.5351351499557495 1.2648649215698242 0.09513592939720761
0.5486486554145813 1.2648649215698242 0.09263291691588929
0.5621621608734131 1.2648649215698242 0.0901342614508572
0.5756756663322449 1.2648649215698242 0.08764489721000492
0.5891891717910767 1.2648649215698242 0.08516987845494596
0.6027026772499084 1.2648649215698242 0.08271437950101407
0.616216242313385 1.2648649215698242 0.08028369471726281
0.6297297477722168 1.2648649215698242 0.07788323852646598
0.6432432532310486 1.2648649215698242 0.0755185454051173
0.6567567586898804 1.2648649215698242 0.07319526988343049
0.6702702641487122 1.2648649215698242 0.07091918654533948
0.683783769607544 1.2648649215698242 0.06869619002849808
0.6972972750663757 1.2648649215698242 0.0665322950242802
0.7108108401298523 1.2648649215698242 0.06443363627777976
0.7243243455886841 1.2648649215698242 0.062406468587810765
0.7378378510475159 1.2648649215698242 0.06045716680690719
0.7513513565063477 1.2648649215698242 0.05859222584132313
0.7648648619651794 1.2648649215698242 0.05681826065103264
0.7783783674240112 1.2648649215698242 0.05514200624972986
0.791891872882843 1.2648649215698242 0.05357031770482897
0.8054053783416748 1.2648649215698242 0.05211017013746416
0.8189189434051514 1.2648649215698242 0.050768658722489673
0.8324324488639832 1.2648649215698242 0.0495529986884798
0.8459459543228149 1.2648649215698242 0.04847052531772883
0.8594594597816467 1.2648649215698242 0.04752869394625114
0.8729729652404785 1.2648649215698242 0.046735079963781116
0.8864864706993103 1.2648649215698242 0.04609737881377319
0.8999999761581421 1.2648649215698242 0.045623405993401825
0.9135135412216187 1.2648649215698242 0.04532109705356156
0.9270270466804504 1.2648649215698242 0.04519850759886688
0.9405405521392822 1.2648649215698242 0.04526381328765242
0.954054057598114 1.2648649215698242 0.0455253098319728
0.9675675630569458 1.2648649215698242 0.04599141299760265
0.9810810685157776 1.2648649215698242 0.04667065860403667
0.9945945739746094 1.2648649215698242 0.04757170252448959
1.008108139038086 1.2648649215698242 0.04870332068589625
1.021621584892273 1.2648649215698242 0.05007440906891136
1.0351351499557495 1.2648649215698242 0.05169398370790979
1.0486485958099365 1.2648649215698242 0.05357118069098648
1.062162160873413 1.2648649215698242 0.05571525615995635
1.0756757259368896 1.2648649215698242 0.05813558631035433
1.0891891717910767 1.2648649215698242 0.060841667391435386
1.1027027368545532 1.2648649215698242 0.06384311570617457
1.1162161827087402 1.2648649215698242 0.06714966761126709
1.1297297477722168 1.2648649215698242 0.07077117951712789
1.1432431936264038 1.2648649215698242 0.07471762788789221
1.1567567586898804 1.2648649215698242 0.07899910924141515
1.170270323753357 1.2648649215698242 0.08362584014927205
1.183783769607544 1.2648649215698242 0.08860815723675815
1.1972973346710205 1.2648649215698242 0.0939565171828887
1.2108107805252075 1.2648649215698242 0.09968149672039911
1.224324345588684 1.2648649215698242 0.10579379263574464
1.237837791442871 1.2648649215698242 0.11230422176910093
1.2513513565063477 1.2648649215698242 0.11922372101436315
1.2648649215698242 1.2648649215698242 0.12656334731914698
1.2783783674240112 1.2648649215698242 0.13433427768478798
1.2918919324874878 1.2648649215698242 0.14254780916634152
1.3054053783416748 1.2648649215698242 0.1512153588725835
1.3189189434051514 1.2648649215698242 0.16034846396600916
1.3324323892593384 1.2648649215698242 0.16995878166283468
1.345945954322815 1.2648649215698242 0.18005808923299543
1.359459400177002 1.2648649215698242 0.19065828400014728
1.3729729652404785 1.2648649215698242 0.20177138334166583
1.386486530303955 1.2648649215698242 0.2134095246886471
1.399999976158142 1.2648649215698242 0.22558496552590718

0.4000000059604645 1.2783783674240112 0.12222832093934301
0.41351351141929626 1.2783783674240112 0.11996449028391906
0.42702701687812805 1.2783783674240112 0.11766353274878734
0.4405405521392822 1.2783783674240112 0.11532918200464101
0.454054057598114 1.2783783674240112 0.11296529177589332
0.4675675630569458 1.2783783674240112 0.11057583584067754
0.4810810685157776 1.2783783674240112 0.10816490803084688
0.49459460377693176 1.2783783674240112 0.10573672223197476
0.5081080794334412 1.2783783674240112 0.1032956123833545
0.5216216444969177 1.2783783674240112 0.1008460324779995
0.5351351499557495 1.2783783674240112 0.09839255656264326
0.5486486554145813 1.2783783674240112 0.09593987873773921
0.5621621608734131 1.2783783674240112 0.09349281315746089
0.5756756663322449 1.2783783674240112 0.09105629402970185
0.5891891717910767 1.2783783674240112 0.08863537561607568
0.6027026772499084 1.2783783674240112 0.08623523223191606
0.616216242313385 1.2783783674240112 0.0838611582462766
0.6297297477722168 1.2783783674240112 0.08151856808193107
0.6432432532310486 1.2783783674240112 0.07921299621537321
0.6567567586898804 1.2783783674240112 0.07695009717681674
0.6702702641487122 1.2783783674240112 0.07473564555019555
0.683783769607544 1.2783783674240112 0.07257553597316348
0.6972972750663757 1.2783783674240112 0.07047578313709442
0.7108108401298523 1.2783783674240112 0.06844252178708235
0.7243243455886841 1.2783783674240112 0.06648200672194121
0.7378378510475159 1.2783783674240112 0.064600612794205
0.7513513565063477 1.2783783674240112 0.06280483491012781
0.7648648619651794 1.2783783674240112 0.0611012880296837
0.7783783674240112 1.2783783674240112 0.05949670716656681
0.791891872882843 1.2783783674240112 0.05799794738819131
0.8054053783416748 1.2783783674240112 0.056611983815691415
0.8189189434051514 1.2783783674240112 0.05534591162392133
0.8324324488639832 1.2783783674240112 0.05420694604145537
0.8459459543228149 1.2783783674240112 0.05320242235058783
0.8594594597816467 1.2783783674240112 0.05233979588733306
0.8729729652404785 1.2783783674240112 0.05162664204142548
0.8864864706993103 1.2783783674240112 0.05107065625631951
0.8999999761581421 1.2783783674240112 0.05067965402918961
0.9135135412216187 1.2783783674240112 0.05046157091093031
0.9270270466804504 1.2783783674240112 0.05042446250615609
0.9405405521392822 1.2783783674240112 0.05057650447320161
0.954054057598114 1.2783783674240112 0.05092599252412148
0.9675675630569458 1.2783783674240112 0.05148134242469033
0.9810810685157776 1.2783783674240112 0.05225108999440285
0.9945945739746094 1.2783783674240112 0.053243891106473776
1.008108139038086 1.2783783674240112 0.05446852168783796
1.021621584892273 1.2783783674240112 0.055933877719150094
1.0351351499557495 1.2783783674240112 0.05764897523478505
1.0486485958099365 1.2783783674240112 0.05962295032283778
1.062162160873413 1.2783783674240112 0.061865059125123203
1.0756757259368896 1.2783783674240112 0.06438467783717623
1.0891891717910767 1.2783783674240112 0.06719130270825185
1.1027027368545532 1.2783783674240112 0.07029455004132511
1.1162161827087402 1.2783783674240112 0.0737041561930912
1.1297297477722168 1.2783783674240112 0.07742997757396508
1.1432431936264038 1.2783783674240112 0.08148199064808201
1.1567567586898804 1.2783783674240112 0.08587029193329707
1.170270323753357 1.2783783674240112 0.09060509800118557
1.183783769607544 1.2783783674240112 0.09569674547704278
1.1972973346710205 1.2783783674240112 0.10115569103988395
1.2108107805252075 1.2783783674240112 0.10699251142244448
1.224324345588684 1.2783783674240112 0.11321790341117967
1.237837791442871 1.2783783674240112 0.11984268384626509
1.2513513565063477 1.2783783674240112 0.126877789621596
1.2648649215698242 1.2783783674240112 0.13433427768478798
1.2783783674240112 1.2783783674240112 0.14222332503717663
1.2918919324874878 1.2783783674240112 0.15055622873381735
1.3054053783416748 1.2783783674240112 0.15934440588348603
1.3189189434051514 1.2783783674240112 0.16859939364867788
1.3324323892593384 1.2783783674240112 0.1783328492456091
1.345945954322815 1.2783783674240112 0.1885565499442151
1.359459400177002 1.2783783674240112 0.19928239306815165
1.3729729652404785 1.2783783674240112 0.21052239599479441
1.386486530303955 1.2783783674240112 0.22228869615523938
1.399999976158142 1.2783783674240112 0.23459355103430274

0.4000000059604645 1.2918919324874878 0.1254406513501241
0.41351351141929626 1.2918919324874878 0.12321500458071637
0.42702701687812805 1.2918919324874878 0.12095349949924257
0.4405405521392822 1.2918919324874878 0.11865986977639593
0.454054057598114 1.2918919324874878 0.11633796913658964
0.4675675630569458 1.2918919324874878 0.11399177135795696
0.4810810685157776 1.2918919324874878 0.11162537027235118
0.49459460377693176 1.2918919324874878 0.10924297976534564
0.5081080794334412 1.2918919324874878 0.10684893377623374
0.5216216444969177 1.2918919324874878 0.10444768629802881
0.5351351499557495 1.2918919324874878 0.10204381137746435
0.5486486554145813 1.2918919324874878 0.09964200311499385
0.5621621608734131 1.2918919324874878 0.0972470756647908
0.5756756663322449 1.2918919324874878 0.09486396323474874
0.5891891717910767 1.2918919324874878 0.09249772008648136
0.6027026772499084 1.2918919324874878 0.09015352053532218
0.616216242313385 1.2918919324874878 0.08783665895032494
0.6297297477722168 1.2918919324874878 0.08555254975426335
0.6432432532310486 1.2918919324874878 0.08330672742363114
0.6567567586898804 1.2918919324874878 0.0811048464886421
0.6702702641487122 1.2918919324874878 0.07895268153323004
0.683783769607544 1.2918919324874878 0.07685612719504888
0.6972972750663757 1.2918919324874878 0.07482119816547242
0.7108108401298523 1.2918919324874878 0.07285402918959467
0.7243243455886841 1.2918919324874878 0.07096087506622961
0.7378378510475159 1.2918919324874878 0.06914811064791122
0.7513513565063477 1.2918919324874878 0.06742223084089358
0.7648648619651794 1.2918919324874878 0.06578985060515076
0.7783783674240112 1.2918919324874878 0.06425770495437688
0.791891872882843 1.2918919324874878 0.06283264895598614
0.8054053783416748 1.2918919324874878 0.06152165773111271
0.8189189434051514 1.2918919324874878 0.06033182645461084
0.8324324488639832 1.2918919324874878 0.05927037035505484
0.8459459543228149 1.2918919324874878 0.05834462471473898
0.8594594597816467 1.2918919324874878 0.05756204486967764
0.8729729652404785 1.2918919324874878 0.05693020620960521
0.8864864706993103 1.2918919324874878 0.05645680417797614
0.8999999761581421 1.2918919324874878 0.056149654271964854
0.9135135412216187 1.2918919324874878 0.056016692042465906
0.9270270466804504 1.2918919324874878 0.056065973094093786
0.9405405521392822 1.2918919324874878 0.05630567308518314
0.954054057598114 1.2918919324874878 0.056744087727788564
0.9675675630569458 1.2918919324874878 0.05738963278768467
0.9810810685157776 1.2918919324874878 0.05825084408436626
0.9945945739746094 1.2918919324874878 0.05933637749104795
1.008108139038086 1.2918919324874878 0.060655008934664585
1.021621584892273 1.2918919324874878 0.06221563439587094
1.0351351499557495 1.2918919324874878 0.06402726990904191
1.0486485958099365 1.2918919324874878 0.06609905156227233
1.062162160873413 1.2918919324874878 0.06844023549737718
1.0756757259368896 1.2918919324874878 0.07106019790989139
1.0891891717910767 1.2918919324874878 0.07396843504906991
1.1027027368545532 1.2918919324874878 0.07717456321788778
1.1162161827087402 1.2918919324874878 0.0806883187730402
1.1297297477722168 1.2918919324874878 0.08451955812494223
1.1432431936264038 1.2918919324874878 0.08867825773772899
1.1567567586898804 1.2918919324874878 0.09317451412925562
1.170270323753357 1.2918919324874878 0.09801854387109737
1.183783769607544 1.2918919324874878 0.10322068358854969
1.1972973346710205 1.2918919324874878 0.10879138996062762
1.2108107805252075 1.2918919324874878 0.11474123972006668
1.224324345588684 1.2918919324874878 0.1210809296533221
1.237837791442871 1.2918919324874878 0.1278212766005695
1.2513513565063477 1.2918919324874878 0.134973217455704
1.2648649215698242 1.2918919324874878 0.14254780916634152
1.2783783674240112 1.2918919324874878 0.15055622873381735
1.2918919324874878 1.2918919324874878 0.15900977321318702
1.3054053783416748 1.2918919324874878 0.1679198597132262
1.3189189434051514 1.2918919324874878 0.17729802539643055
1.3324323892593384 1.2918919324874878 0.18715592747901577
1.345945954322815 1.2918919324874878 0.19750534323091762
1.359459400177002 1.2918919324874878 0.20835816997579187
1.3729729652404785 1.2918919324874878 0.21972642509101395
1.386486530303955 1.2918919324874878 0.23162224600767997
1.399999976158142 1.2918919324874878 0.24405789021060612

0.4000000059604645 1.3054053783416748 0.12905441112049604
0.41351351141929626 1.3054053783416748 0.12686734975010153
0.42702701687812805 1.3054053783416748 0.12464571197458489
0.4405405521392822 1.3054053783416748 0.1223932314646394
0.454054057598114 1.3054053783416748 0.12011376194467818
0.4675675630569458 1.3054053783416748 0.11781127719283457
0.4810810685157776 1.3054053783416748 0.11548987104096181
0.49459460377693176 1.3054053783416748 0.11315375737463323
0.5081080794334412 1.3054053783416748 0.11080727013314226
0.5216216444969177 1.3054053783416748 0.10845486330950224
0.5351351499557495 1.3054053783416748 0.10610111095044664
0.5486486554145813 1.3054053783416748 0.10375070715642894
0.5621621608734131 1.3054053783416748 0.10140846608162266
0.5756756663322449 1.3054053783416748 0.09907932193392135
0.5891891717910767 1.3054053783416748 0.09676832897493866
0.6027026772499084 1.3054053783416748 0.09448066152000816
0.616216242313385 1.3054053783416748 0.09222161393818354
0.6297297477722168 1.3054053783416748 0.08999660065223852
0.6432432532310486 1.3054053783416748 0.08781115613866684
0.6567567586898804 1.3054053783416748 0.08567093492768231
0.6702702641487122 1.3054053783416748 0.08358171160321873
0.683783769607544 1.3054053783416748 0.08154938080292996
0.6972972750663757 1.3054053783416748 0.0795799572181899
0.7108108401298523 1.3054053783416748 0.07767957559409248
0.7243243455886841 1.3054053783416748 0.07585449072945175
0.7378378510475159 1.3054053783416748 0.07411107747680162
0.7513513565063477 1.3054053783416748 0.0724558307423962
0.7648648619651794 1.3054053783416748 0.07089536548620956
0.7783783674240112 1.3054053783416748 0.06943641672193583
0.791891872882843 1.3054053783416748 0.0680858395169892
0.8054053783416748 1.3054053783416748 0.06685060899250383
0.8189189434051514 1.3054053783416748 0.065737820323334
0.8324324488639832 1.3054053783416748 0.064754688738054
0.8459459543228149 1.3054053783416748 0.06390854951895808
0.8594594597816467 1.3054053783416748 0.06320685800206066
0.8729729652404785 1.3054053783416748 0.0626571895770961
0.8864864706993103 1.3054053783416748 0.06226723968751882
0.8999999761581421 1.3054053783416748 0.06204482383050335
0.9135135412216187 1.3054053783416748 0.061997877556944136
0.9270270466804504 1.3054053783416748 0.062134456471455754
0.9405405521392822 1.3054053783416748 0.06246273623237277
0.954054057598114 1.3054053783416748 0.0629910125517498
0.9675675630569458 1.3054053783416748 0.06372770119536154
0.9810810685157776 1.3054053783416748 0.06468133798270265
0.9945945739746094 1.3054053783416748 0.06586057878698788
1.008108139038086 1.3054053783416748 0.06727419953515199
1.021621584892273 1.3054053783416748 0.06893109620784979
1.0351351499557495 1.3054053783416748 0.07084028483945615
1.0486485958099365 1.3054053783416748 0.07301090151806593
1.062162160873413 1.3054053783416748 0.07545220238549412
1.0756757259368896 1.3054053783416748 0.07817356363727558
1.0891891717910767 1.3054053783416748 0.08118448152266534
1.1027027368545532 1.3054053783416748 0.08449457234463842
1.1162161827087402 1.3054053783416748 0.08811357245988999
1.1297297477722168 1.3054053783416748 0.09205133827883516
1.1432431936264038 1.3054053783416748 0.09631784626560899
1.1567567586898804 1.3054053783416748 0.10092319293806667
1.170270323753357 1.3054053783416748 0.1058775948677834
1.183783769607544 1.3054053783416748 0.11119138868005461
1.1972973346710205 1.3054053783416748 0.11687503105389556
1.2108107805252075 1.3054053783416748 0.1229390987220415
1.224324345588684 1.3054053783416748 0.12939428847094775
1.237837791442871 1.3054053783416748 0.13625141714078998
1.2513513565063477 1.3054053783416748 0.14352142162546322
1.2648649215698242 1.3054053783416748 0.1512153588725835
1.2783783674240112 1.3054053783416748 0.15934440588348603
1.2918919324874878 1.3054053783416748 0.1679198597132262
1.3054053783416748 1.3054053783416748 0.1769531374705801
1.3189189434051514 1.3054053783416748 0.18645577631804303
1.3324323892593384 1.3054053783416748 0.19643943347183077
1.345945954322815 1.3054053783416748 0.20691588620187912
1.359459400177002 1.3054053783416748 0.21789703183184367
1.3729729652404785 1.3054053783416748 0.22939488773910016
1.386486530303955 1.3054053783416748 0.2414215913547447
1.399999976158142 1.3054053783416748 0.253989400163593

0.4000000059604645 1.3189189434051514 0.13308113741295435
0.41351351141929626 1.3189189434051514 0.13093306295457002
0.42702701687812805 1.3189189434051514 0.1287517073373098
0.4405405521392822 1.3189189434051514 0.1265408042318669
0.454054057598114 1.3189189434051514 0.12430420736265449
0.4675675630569458 1.3189189434051514 0.12204589050780587
0.4810810685157776 1.3189189434051514 0.11976994749917426
0.49459460377693176 1.3189189434051514 0.11748059222233304
0.5081080794334412 1.3189189434051514 0.1151821586165756
0.5216216444969177 1.3189189434051514 0.11287910067491531
0.5351351499557495 1.3189189434051514 0.11057599244408559
0.5486486554145813 1.3189189434051514 0.10827752802454
0.5621621608734131 1.3189189434051514 0.10598852157045202
0.5756756663322449 1.3189189434051514 0.1037139072897152
0.5891891717910767 1.3189189434051514 0.10145873944394314
0.6027026772499084 1.3189189434051514 0.09922819234846948
0.616216242313385 1.3189189434051514 0.09702756037234789
0.6297297477722168 1.3189189434051514 0.0948622579383521
0.6432432532310486 1.3189189434051514 0.09273781952297584
0.6567567586898804 1.3189189434051514 0.09065989965643288
0.6702702641487122 1.3189189434051514 0.08863427292265708
0.683783769607544 1.3189189434051514 0.08666683395930228
0.6972972750663757 1.3189189434051514 0.08476359745774237
0.7108108401298523 1.3189189434051514 0.0829306981630713
0.7243243455886841 1.3189189434051514 0.08117439087410308
0.7378378510475159 1.3189189434051514 0.07950105044337166
0.7513513565063477 1.3189189434051514 0.07791717177713116
0.7648648619651794 1.3189189434051514 0.07642936983535562
0.7783783674240112 1.3189189434051514 0.07504437963173916
0.791891872882843 1.3189189434051514 0.07376905623369596
0.8054053783416748 1.3189189434051514 0.07261037476236026
0.8189189434051514 1.3189189434051514 0.07157543039258628
0.8324324488639832 1.3189189434051514 0.07067143835294827
0.8459459543228149 1.3189189434051514 0.06990573392574058
0.8594594597816467 1.3189189434051514 0.06928577244697753
0.8729729652404785 1.3189189434051514 0.06881912930639356
0.8864864706993103 1.3189189434051514 0.06851349994744307
0.8999999761581421 1.3189189434051514 0.06837669986730054
0.9135135412216187 1.3189189434051514 0.06841666461686048
0.9270270466804504 1.3189189434051514 0.06864144980073741
0.9405405521392822 1.3189189434051514 0.06905923107726594
0.954054057598114 1.3189189434051514 0.06967830415850072
0.9675675630569458 1.3189189434051514 0.07050708481021634
0.9810810685157776 1.3189189434051514 0.07155410885190752
0.9945945739746094 1.3189189434051514 0.07282803215678899
1.008108139038086 1.3189189434051514 0.0743376306517956
1.021621584892273 1.3189189434051514 0.07609180031758203
1.0351351499557495 1.3189189434051514 0.07809955718852318
1.0486485958099365 1.3189189434051514 0.08037003735271397
1.062162160873413 1.3189189434051514 0.08291249695196937
1.0756757259368896 1.3189189434051514 0.0857363121818242
1.0891891717910767 1.3189189434051514 0.08885097929153354
1.1027027368545532 1.3189189434051514 0.09226611458407238
1.1162161827087402 1.3189189434051514 0.09599145441613598
1.1297297477722168 1.3189189434051514 0.10003685519813921
1.1432431936264038 1.3189189434051514 0.10441229339421736
1.1567567586898804 1.3189189434051514 0.10912786552222555
1.170270323753357 1.3189189434051514 0.11419378815373905
1.183783769607544 1.3189189434051514 0.11962039791405316
1.1972973346710205 1.3189189434051514 0.12541815148218308
1.2108107805252075 1.3189189434051514 0.13159762559086427
1.224324345588684 1.3189189434051514 0.13816951702655195
1.237837791442871 1.3189189434051514 0.1451446426294218
1.2513513565063477 1.3189189434051514 0.152533939293369
1.2648649215698242 1.3189189434051514 0.16034846396600916
1.2783783674240112 1.3189189434051514 0.16859939364867788
1.2918919324874878 1.3189189434051514 0.17729802539643055
1.3054053783416748 1.3189189434051514 0.18645577631804303
1.3189189434051514 1.3189189434051514 0.19608418357601057
1.3324323892593384 1.3189189434051514 0.20619490438654936
1.345945954322815 1.3189189434051514 0.21679971601959486
1.359459400177002 1.3189189434051514 0.22791051579880275
1.3729729652404785 1.3189189434051514 0.23953932110154874
1.386486530303955 1.3189189434051514 0.2516982693589288
1.399999976158142 1.3189189434051514 0.2643996180557592

0.4000000059604645 1.3324323892593384 0.1375324874437148
0.41351351141929626 1.3324323892593384 0.13542380141033772
0.42702701687812805 1.3324323892593384 0.1332831428036332
0.4405405521392822 1.3324323892593384 0.13111424529429433
0.454054057598114 1.3324323892593384 0.12892096260673439
0.4675675630569458 1.3324323892593384 0.12670726851908667
0.4810810685157776 1.3324323892593384 0.12447725686320438
0.49459460377693176 1.3324323892593384 0.1222351415246609
0.5081080794334412 1.3324323892593384 0.11998525644274959
0.5216216444969177 1.3324323892593384 0.1177320556104838
0.5351351499557495 1.3324323892593384 0.1154801130745971
0.5486486554145813 1.3324323892593384 0.11323412293554289
0.5621621608734131 1.3324323892593384 0.11099889934749467
0.5756756663322449 1.3324323892593384 0.10877937651834604
0.5891891717910767 1.3324323892593384 0.10658060870971064
0.6027026772499084 1.3324323892593384 0.10440777023692199
0.616216242313385 1.3324323892593384 0.10226615546903384
0.6297297477722168 1.3324323892593384 0.10016117882881992
0.6432432532310486 1.3324323892593384 0.09809837479277393
0.6567567586898804 1.3324323892593384 0.09608339789110966
0.6702702641487122 1.3324323892593384 0.09412202270776093
0.683783769607544 1.3324323892593384 0.09222014388038166
0.6972972750663757 1.3324323892593384 0.09038377610034568
0.7108108401298523 1.3324323892593384 0.08861905411274697
0.7243243455886841 1.3324323892593384 0.08693223271639948
0.7378378510475159 1.3324323892593384 0.08532968676383723
0.7513513565063477 1.3324323892593384 0.08381791116131428
0.7648648619651794 1.3324323892593384 0.08240352086880474
0.7783783674240112 1.3324323892593384 0.0810932509000027
0.791891872882843 1.3324323892593384 0.07989395632232231
0.8054053783416748 1.3324323892593384 0.07881261225689784
0.8189189434051514 1.3324323892593384 0.0778563138785835
0.8324324488639832 1.3324323892593384 0.07703227641595356
0.8459459543228149 1.3324323892593384 0.07634783515130232
0.8594594597816467 1.3324323892593384 0.07581044542064419
0.8729729652404785 1.3324323892593384 0.07542768261371352
0.8864864706993103 1.3324323892593384 0.07520724217396473
0.8999999761581421 1.3324323892593384 0.07515693959857232
0.9135135412216187 1.3324323892593384 0.0752847104384308
0.9270270466804504 1.3324323892593384 0.07559861029815472
0.9405405521392822 1.3324323892593384 0.07610681483607862
0.954054057598114 1.3324323892593384 0.07681761976425712
0.9675675630569458 1.3324323892593384 0.07773944084846494
0.9810810685157776 1.3324323892593384 0.07888081390819673
0.9945945739746094 1.3324323892593384 0.08025039481666726
1.008108139038086 1.3324323892593384 0.08185695950081126
1.021621584892273 1.3324323892593384 0.08370940394128354
1.0351351499557495 1.3324323892593384 0.08581674417245899
1.0486485958099365 1.3324323892593384 0.08818811628243246
1.062162160873413 1.3324323892593384 0.09083277641301893
1.0756757259368896 1.3324323892593384 0.09376010075975329
1.0891891717910767 1.3324323892593384 0.09697958557189053
1.1027027368545532 1.3324323892593384 0.1005008471524057
1.1162161827087402 1.3324323892593384 0.10433362185799397
1.1297297477722168 1.3324323892593384 0.1084877660990704
1.1432431936264038 1.3324323892593384 0.11297325633977015
1.1567567586898804 1.3324323892593384 0.11780018909794829
1.170270323753357 1.3324323892593384 0.12297878094518014
1.183783769607544 1.3324323892593384 0.12851936850676104
1.1972973346710205 1.3324323892593384 0.13443240846170626
1.2108107805252075 1.3324323892593384 0.1407284775427511
1.224324345588684 1.3324323892593384 0.14741827253635084
1.237837791442871 1.3324323892593384 0.15451261028268115
1.2513513565063477 1.3324323892593384 0.16202242767563713
1.2648649215698242 1.3324323892593384 0.16995878166283468
1.2783783674240112 1.3324323892593384 0.1783328492456091
1.2918919324874878 1.3324323892593384 0.18715592747901577
1.3054053783416748 1.3324323892593384 0.19643943347183077
1.3189189434051514 1.3324323892593384 0.20619490438654936
1.3324323892593384 1.3324323892593384 0.2164339974393874
1.345945954322815 1.3324323892593384 0.22716848990028063
1.359459400177002 1.3324323892593384 0.2384102790928847
1.3729729652404785 1.3324323892593384 0.2501713823945753
1.386486530303955 1.3324323892593384 0.2624639372364485
1.399999976158142 1.3324323892593384 0.27530020110332015

0.4000000059604645 1.345945954322815 0.14242023848271307
0.41351351141929626 1.345945954322815 0.14035134238734026
0.42702701687812805 1.345945954322815 0.1382517956434906
0.4405405521392822 1.345945954322815 0.13612533192185733
0.454054057598114 1.345945954322815 0.13397580494685357
0.4675675630569458 1.345945954322815 0.13180718849661266
0.4810810685157776 1.345945954322815 0.12962357640298783
0.49459460377693176 1.345945954322815 0.12742918255155242
0.5081080794334412 1.345945954322815 0.12522834088159984
0.5216216444969177 1.345945954322815 0.12302550538614347
0.5351351499557495 1.345945954322815 0.12082525011191676
0.5486486554145813 1.345945954322815 0.1186322691593732
0.5621621608734131 1.345945954322815 0.1164513766826863
0.5756756663322449 1.345945954322815 0.11428750688974963
0.5891891717910767 1.345945954322815 0.11214571404217676
0.6027026772499084 1.345945954322815 0.11003117245530136
0.616216242313385 1.345945954322815 0.10794917649817706
0.6297297477722168 1.345945954322815 0.10590514059357761
0.6432432532310486 1.345945954322815 0.10390459921799677
0.6567567586898804 1.345945954322815 0.10195320690164826
0.6702702641487122 1.345945954322815 0.10005673822846597
0.683783769607544 1.345945954322815 0.09822108783610375
0.6972972750663757 1.345945954322815 0.09645227041593546
0.7108108401298523 1.345945954322815 0.09475642071305508
0.7243243455886841 1.345945954322815 0.09313979352627659
0.7378378510475159 1.345945954322815 0.09160876370813395
0.7513513565063477 1.345945954322815 0.09016982616488126
0.7648648619651794 1.345945954322815 0.08882959585649261
0.7783783674240112 1.345945954322815 0.0875948077966621
0.791891872882843 1.345945954322815 0.0864723170528039
0.8054053783416748 1.345945954322815 0.08546909874605224
0.8189189434051514 1.345945954322815 0.08459224805126135
0.8324324488639832 1.345945954322815 0.08384898019700551
0.8459459543228149 1.345945954322815 0.083246630465579
0.8594594597816467 1.345945954322815 0.08279265419299625
0.8729729652404785 1.345945954322815 0.08249462676899158
0.8864864706993103 1.345945954322815 0.08236024363701942
0.8999999761581421 1.345945954322815 0.08239732029425434
0.9135135412216187 1.345945954322815 0.08261379229159074
0.9270270466804504 1.345945954322815 0.08301771523364322
0.9405405521392822 1.345945954322815 0.08361726477874634
0.954054057598114 1.345945954322815 0.0844207366389547
0.9675675630569458 1.345945954322815 0.08543654658004302
0.9810810685157776 1.345945954322815 0.08667323042150593
0.9945945739746094 1.345945954322815 0.08813944403655824
1.008108139038086 1.345945954322815 0.08984396335213465
1.021621584892273 1.345945954322815 0.09179568434888997
1.0351351499557495 1.345945954322815 0.09400362306119914
1.0486485958099365 1.345945954322815 0.09647691557715693
1.062162160873413 1.345945954322815 0.09922481803857838
1.0756757259368896 1.345945954322815 0.10225670664099834
1.0891891717910767 1.345945954322815 0.10558207763367183
1.1027027368545532 1.345945954322815 0.10921054731957389
1.1162161827087402 1.345945954322815 0.11315185205539968
1.1297297477722168 1.345945954322815 0.11741584825156431
1.1432431936264038 1.345945954322815 0.12201251237220284
1.1567567586898804 1.345945954322815 0.12695194093517045
1.170270323753357 1.345945954322815 0.13224435051204236
1.183783769607544 1.345945954322815 0.13790007772811402
1.1972973346710205 1.345945954322815 0.14392957926240063
1.2108107805252075 1.345945954322815 0.15034343184763746
1.224324345588684 1.345945954322815 0.15715233227027986
1.237837791442871 1.345945954322815 0.16436709737050342
1.2513513565063477 1.345945954322815 0.17199866404220332
1.2648649215698242 1.345945954322815 0.18005808923299543
1.2783783674240112 1.345945954322815 0.1885565499442151
1.2918919324874878 1.345945954322815 0.19750534323091762
1.3054053783416748 1.345945954322815 0.20691588620187912
1.3189189434051514 1.345945954322815 0.21679971601959486
1.3324323892593384 1.345945954322815 0.22716848990028063
1.345945954322815 1.345945954322815 0.23803398511387228
1.359459400177002 1.345945954322815 0.2494080989840254
1.3729729652404785 1.345945954322815 0.26130284888811567
1.386486530303955 1.345945954322815 0.27373037225723923
1.399999976158142 1.345945954322815 0.2867029265762118

0.4000000059604645 1.359459400177002 0.14775628785360495
0.41351351141929626 1.359459400177002 0.1457275832092334
0.42702701687812805 1.359459400177002 0.14366956318053786
0.4405405521392822 1.359459400177002 0.14158596143821162
0.454054057598114 1.359459400177002 0.13948063170666775
0.4675675630569458 1.359459400177002 0.13735754776403955
0.4810810685157776 1.359459400177002 0.1352208034421803
0.49459460377693176 1.359459400177002 0.1330746126266634
0.5081080794334412 1.359459400177002 0.13092330925678214
0.5216216444969177 1.359459400177002 0.12877134732555
0.5351351499557495 1.359459400177002 0.12662330087970036
0.5486486554145813 1.359459400177002 0.12448386401968674
0.5621621608734131 1.359459400177002 0.12235785089968264
0.5756756663322449 1.359459400177002 0.12025019572758161
0.5891891717910767 1.359459400177002 0.11816595276499728
0.6027026772499084 1.359459400177002 0.11611029632726327
0.616216242313385 1.359459400177002 0.11408852078343326
0.6297297477722168 1.359459400177002 0.11210604055628098
0.6432432532310486 1.359459400177002 0.11016839012230012
0.6567567586898804 1.359459400177002 0.1082812240117045
0.6702702641487122 1.359459400177002 0.10645031680842791
0.683783769607544 1.359459400177002 0.10468156315012432
0.6972972750663757 1.359459400177002 0.10298097772816749
0.7108108401298523 1.359459400177002 0.10135469528765143
0.7243243455886841 1.359459400177002 0.09980897062739012
0.7378378510475159 1.359459400177002 0.09835017859991756
0.7513513565063477 1.359459400177002 0.09698481411148781
0.7648648619651794 1.359459400177002 0.09571949212207494
0.7783783674240112 1.359459400177002 0.09456094764537311
0.791891872882843 1.359459400177002 0.09351603574879644
0.8054053783416748 1.359459400177002 0.09259173155347919
0.8189189434051514 1.359459400177002 0.09179513023427553
0.8324324488639832 1.359459400177002 0.09113344701975984
0.8459459543228149 1.359459400177002 0.09061401719222632
0.8594594597816467 1.359459400177002 0.09024429608768943
0.8729729652404785 1.359459400177002 0.09003185909588349
0.8864864706993103 1.359459400177002 0.08998440166026297
0.8999999761581421 1.359459400177002 0.09010973927800231
0.9135135412216187 1.359459400177002 0.09041580749999607
0.9270270466804504 1.359459400177002 0.09091066193085871
0.9405405521392822 1.359459400177002 0.09160247822892488
0.954054057598114 1.359459400177002 0.09249955210624922
0.9675675630569458 1.359459400177002 0.09361029932860628
0.9810810685157776 1.359459400177002 0.09494325571549089
0.9945945739746094 1.359459400177002 0.09650707714011769
1.008108139038086 1.359459400177002 0.0983105395294215
1.021621584892273 1.359459400177002 0.10036253886405706
1.0351351499557495 1.359459400177002 0.10267209117839933
1.0486485958099365 1.359459400177002 0.10524833256054314
1.062162160873413 1.359459400177002 0.10810051915230343
1.0756757259368896 1.359459400177002 0.11123802714921513
1.0891891717910767 1.359459400177002 0.1146703528005332
1.1027027368545532 1.359459400177002 0.11840711240923271
1.1162161827087402 1.359459400177002 0.12245804233200883
1.1297297477722168 1.359459400177002 0.12683299897927663
1.1432431936264038 1.359459400177002 0.13154195881517122
1.1567567586898804 1.359459400177002 0.13659501835754775
1.170270323753357 1.359459400177002 0.14200239417798147
1.183783769607544 1.359459400177002 0.14777442290176784
1.1972973346710205 1.359459400177002 0.15392156120792186
1.2108107805252075 1.359459400177002 0.1604543858291791
1.224324345588684 1.359459400177002 0.16738359355199472
1.237837791442871 1.359459400177002 0.17472000121654446
1.2513513565063477 1.359459400177002 0.18247454571672334
1.2648649215698242 1.359459400177002 0.19065828400014728
1.2783783674240112 1.359459400177002 0.19928239306815165
1.2918919324874878 1.359459400177002 0.20835816997579187
1.3054053783416748 1.359459400177002 0.21789703183184367
1.3189189434051514 1.359459400177002 0.22791051579880275
1.3324323892593384 1.359459400177002 0.2384102790928847
1.345945954322815 1.359459400177002 0.2494080989840254
1.359459400177002 1.359459400177002 0.2609158727958806
1.3729729652404785 1.359459400177002 0.2729456179058256
1.386486530303955 1.359459400177002 0.28550947174495667
1.399999976158142 1.359459400177002 0.29861969179808995

0.4000000059604645 1.3729729652404785 0.15355265293376605
0.41351351141929626 1.3729729652404785 0.15156454125339283
0.42702701687812805 1.3729729652404785 0.1495484627921507
0.4405405521392822 1.3729729652404785 0.14750815122073288
0.454054057598114 1.3729729652404785 0.14544746026355257
0.4675675630569458 1.3729729652404785 0.14337036369874304
0.4810810685157776 1.3729729652404785 0.14128095535815757
0.49459460377693176 1.3729729652404785 0.13918344912736952
0.5081080794334412 1.3729729652404785 0.1370821789456722
0.5216216444969177 1.3729729652404785 0.13498159880607907
0.5351351499557495 1.3729729652404785 0.13288628275532358
0.5486486554145813 1.3729729652404785 0.13080092489385914
0.5621621608734131 1.3729729652404785 0.12873033937585934
0.5756756663322449 1.3729729652404785 0.12667946040921774
0.5891891717910767 1.3729729652404785 0.12465334225554792
0.6027026772499084 1.3729729652404785 0.12265715923018351
0.616216242313385 1.3729729652404785 0.12069620570217816
0.6297297477722168 1.3729729652404785 0.11877589609430564
0.6432432532310486 1.3729729652404785 0.11690176488305963
0.6567567586898804 1.3729729652404785 0.11507946659865396
0.6702702641487122 1.3729729652404785 0.11331477582502247
0.683783769607544 1.3729729652404785 0.111613587199819
0.6972972750663757 1.3729729652404785 0.1099819154144174
0.7108108401298523 1.3729729652404785 0.10842589521391166
0.7243243455886841 1.3729729652404785 0.1069517813971158
0.7378378510475159 1.3729729652404785 0.10556594881656374
0.7513513565063477 1.3729729652404785 0.1042748923785096
0.7648648619651794 1.3729729652404785 0.10308522704292743
0.7783783674240112 1.3729729652404785 0.1020036878235114
0.791891872882843 1.3729729652404785 0.10103712978767562
0.8054053783416748 1.3729729652404785 0.10019252805655435
0.8189189434051514 1.3729729652404785 0.09947697780500175
0.8324324488639832 1.3729729652404785 0.0988976942615922
0.8459459543228149 1.3729729652404785 0.09846201270861996
0.8594594597816467 1.3729729652404785 0.09817738848209942
0.8729729652404785 1.3729729652404785 0.09805139697176492
0.8864864706993103 1.3729729652404785 0.09809173362107093
0.8999999761581421 1.3729729652404785 0.0983062139271919
0.9135135412216187 1.3729729652404785 0.09870277344102238
0.9270270466804504 1.3729729652404785 0.09928946776717683
0.9405405521392822 1.3729729652404785 0.10007447256398991
0.954054057598114 1.3729729652404785 0.10106608354351623
0.9675675630569458 1.3729729652404785 0.10227271647153038
0.9810810685157776 1.3729729652404785 0.1037029071675272
0.9945945739746094 1.3729729652404785 0.10536531150472125
1.008108139038086 1.3729729652404785 0.10726870541004742
1.021621584892273 1.3729729652404785 0.10942198486416047
1.0351351499557495 1.3729729652404785 0.11183416590143529
1.0486485958099365 1.3729729652404785 0.11451438460996674
1.062162160873413 1.3729729652404785 0.11747189713156977
1.0756757259368896 1.3729729652404785 0.1207160796617793
1.0891891717910767 1.3729729652404785 0.1242564284498503
1.1027027368545532 1.3729729652404785 0.12810255979875781
1.1162161827087402 1.3729729652404785 0.13226421006519704
1.1297297477722168 1.3729729652404785 0.13675123565958305
1.1432431936264038 1.3729729652404785 0.14157361304605096
1.1567567586898804 1.3729729652404785 0.14674143874245585
1.170270323753357 1.3729729652404785 0.15226492932037305
1.183783769607544 1.3729729652404785 0.158154421405098
1.1972973346710205 1.3729729652404785 0.16442037167564572
1.2108107805252075 1.3729729652404785 0.17107335686475167
1.224324345588684 1.3729729652404785 0.17812407375887118
1.237837791442871 1.3729729652404785 0.18558333919817982
1.2513513565063477 1.3729729652404785 0.19346209007657272
1.2648649215698242 1.3729729652404785 0.20177138334166583
1.2783783674240112 1.3729729652404785 0.21052239599479441
1.2918919324874878 1.3729729652404785 0.21972642509101395
1.3054053783416748 1.3729729652404785 0.22939488773910016
1.3189189434051514 1.3729729652404785 0.23953932110154874
1.3324323892593384 1.3729729652404785 0.2501713823945753
1.345945954322815 1.3729729652404785 0.26130284888811567
1.359459400177002 1.3729729652404785 0.2729456179058256
1.3729729652404785 1.3729729652404785 0.2851117068250806
1.386486530303955 1.3729729652404785 0.2978132530769766
1.399999976158142 1.3729729652404785 0.3110625141463299

0.4000000059604645 1.386486530303955 0.15982147115429243
0.41351351141929626 1.386486530303955 0.1578743539509145
0.42702701687812805 1.386486530303955 0.15590063190942502
0.4405405521392822 1.386486530303955 0.1539040387005171
0.454054057598114 1.386486530303955 0.15188842804860403
0.4675675630569458 1.386486530303955 0.14985777373181913
0.4810810685157776 1.386486530303955 0.14781616958201557
0.49459460377693176 1.386486530303955 0.14576782948476671
0.5081080794334412 1.386486530303955 0.14371708737936595
0.5216216444969177 1.386486530303955 0.14166839725882666
0.5351351499557495 1.386486530303955 0.13962633316988232
0.5486486554145813 1.386486530303955 0.13759558921298645
0.5621621608734131 1.386486530303955 0.13558097954231244
0.5756756663322449 1.386486530303955 0.13358743836575396
0.5891891717910767 1.386486530303955 0.13162001994492462
0.6027026772499084 1.386486530303955 0.12968389859515794
0.616216242313385 1.386486530303955 0.1277843686855077
0.6297297477722168 1.386486530303955 0.1259268446387476
0.6432432532310486 1.386486530303955 0.12411686093137134
0.6567567586898804 1.386486530303955 0.12236007209359272
0.6702702641487122 1.386486530303955 0.12066225270934558
0.683783769607544 1.386486530303955 0.11902929741628376
0.6972972750663757 1.386486530303955 0.11746722090578121
0.7108108401298523 1.386486530303955 0.11598215792293182
0.7243243455886841 1.386486530303955 0.11458036326654958
0.7378378510475159 1.386486530303955 0.11326821178916852
0.7513513565063477 1.386486530303955 0.11205219839704264
0.7648648619651794 1.386486530303955 0.11093893805014607
0.7783783674240112 1.386486530303955 0.10993516576217292
0.791891872882843 1.386486530303955 0.10904773660053742
0.8054053783416748 1.386486530303955 0.10828362568637367
0.8189189434051514 1.386486530303955 0.10764992819453602
0.8324324488639832 1.386486530303955 0.10715385935359863
0.8459459543228149 1.386486530303955 0.10680275444585592
0.8594594597816467 1.386486530303955 0.10660406880732222
0.8729729652404785 1.386486530303955 0.10656537782773189
0.8864864706993103 1.386486530303955 0.10669437695053935
0.8999999761581421 1.386486530303955 0.10699888167291913
0.9135135412216187 1.386486530303955 0.10748682754576569
0.9270270466804504 1.386486530303955 0.10816627017369361
0.9405405521392822 1.386486530303955 0.10904538521503745
0.954054057598114 1.386486530303955 0.1101324683818518
0.9675675630569458 1.386486530303955 0.11143593543991138
0.9810810685157776 1.386486530303955 0.11296432220871086
0.9945945739746094 1.386486530303955 0.11472628456146494
1.008108139038086 1.386486530303955 0.11673059842510852
1.021621584892273 1.386486530303955 0.11898615978029622
1.0351351499557495 1.386486530303955 0.12150198466140297
1.0486485958099365 1.386486530303955 0.12428720915652378
1.062162160873413 1.386486530303955 0.1273510894074734
1.0756757259368896 1.386486530303955 0.13070300160978685
1.0891891717910767 1.386486530303955 0.13435244201271912
1.1027027368545532 1.386486530303955 0.1383090269192453
1.1162161827087402 1.386486530303955 0.1425824926860604
1.1297297477722168 1.386486530303955 0.14718269572357967
1.1432431936264038 1.386486530303955 0.15211961249593808
1.1567567586898804 1.386486530303955 0.15740333952099086
1.170270323753357 1.386486530303955 0.16304409337031323
1.183783769607544 1.386486530303955 0.16905221066920056
1.1972973346710205 1.386486530303955 0.1754381480966682
1.2108107805252075 1.386486530303955 0.18221248238545132
1.224324345588684 1.386486530303955 0.18938591032200514
1.237837791442871 1.386486530303955 0.1969692487465056
1.2513513565063477 1.386486530303955 0.20497343455284767
1.2648649215698242 1.386486530303955 0.2134095246886471
1.2783783674240112 1.386486530303955 0.22228869615523938
1.2918919324874878 1.386486530303955 0.23162224600767997
1.3054053783416748 1.386486530303955 0.2414215913547447
1.3189189434051514 1.386486530303955 0.2516982693589288
1.3324323892593384 1.386486530303955 0.2624639372364485
1.345945954322815 1.386486530303955 0.27373037225723923
1.359459400177002 1.386486530303955 0.28550947174495667
1.3729729652404785 1.386486530303955 0.2978132530769766
1.386486530303955 1.386486530303955 0.310653853684395
1.399999976158142 1.386486530303955 0.32404353105202777

0.4000000059604645 1.399999976158142 0.16657499999999995
0.41351351141929626 1.399999976158142 0.16466927878661433
0.42702701687812805 1.399999976158142 0.16273832801717672
0.4405405521392822 1.399999976158142 0.16078588136238026
0.454054057598114 1.399999976158142 0.15881579254663816
0.4675675630569458 1.399999976158142 0.1568320353480837
0.4810810685157776 1.399999976158142 0.15483870359857022
0.49459460377693176 1.399999976158142 0.15284001118367097
0.5081080794334412 1.399999976158142 0.15084029204267932
0.5216216444969177 1.399999976158142 0.14884400016860874
0.5351351499557495 1.399999976158142 0.14685570960819266
0.5486486554145813 1.399999976158142 0.14488011446188448
0.5621621608734131 1.399999976158142 0.14292202888385785
0.5756756663322449 1.399999976158142 0.14098638708200623
0.5891891717910767 1.399999976158142 0.13907824331794327
0.6027026772499084 1.399999976158142 0.1372027719070026
0.616216242313385 1.399999976158142 0.13536526721823788
0.6297297477722168 1.399999976158142 0.1335711436744228
0.6432432532310486 1.399999976158142 0.13182593575205112
0.6567567586898804 1.399999976158142 0.13013529798133666
0.6702702641487122 1.399999976158142 0.1285050049462132
0.683783769607544 1.399999976158142 0.12694095128433466
0.6972972750663757 1.399999976158142 0.12544915168707485
0.7108108401298523 1.399999976158142 0.12403574089952778
0.7243243455886841 1.399999976158142 0.12270697372050741
0.7378378510475159 1.399999976158142 0.12146922500254774
0.7513513565063477 1.399999976158142 0.12032898965190286
0.7648648619651794 1.399999976158142 0.11929288262854679
0.7783783674240112 1.399999976158142 0.11836763894617372
0.791891872882843 1.399999976158142 0.11756011367219779
0.8054053783416748 1.399999976158142 0.11687728192775322
0.8189189434051514 1.399999976158142 0.1163262388876942
0.8324324488639832 1.399999976158142 0.11591419978059511
0.8459459543228149 1.399999976158142 0.11564849988875014
0.8594594597816467 1.399999976158142 0.11553659454817376
0.8729729652404785 1.399999976158142 0.11558605914860029
0.8864864706993103 1.399999976158142 0.11580458913348422
0.8999999761581421 1.399999976158142 0.11619999999999991
0.9135135412216187 1.399999976158142 0.11678022729904203
0.9270270466804504 1.399999976158142 0.11755332663522497
0.9405405521392822 1.399999976158142 0.1185274736668834
0.954054057598114 1.399999976158142 0.11971096410607195
0.9675675630569458 1.399999976158142 0.12111221371856516
0.9810810685157776 1.399999976158142 0.12273975832385793
0.9945945739746094 1.399999976158142 0.12460225379516479
1.008108139038086 1.399999976158142 0.12670847605942065
1.021621584892273 1.399999976158142 0.12906732109728022
1.0351351499557495 1.399999976158142 0.13168780494311844
1.0486485958099365 1.399999976158142 0.13457906368503017
1.062162160873413 1.399999976158142 0.13775035346483033
1.0756757259368896 1.399999976158142 0.14121105047805385
1.0891891717910767 1.399999976158142 0.14497065097395573
1.1027027368545532 1.399999976158142 0.149038771255511
1.1162161827087402 1.399999976158142 0.1534251476794148
1.1297297477722168 1.399999976158142 0.15813963665608227
1.1432431936264038 1.399999976158142 0.1631922146496485
1.1567567586898804 1.399999976158142 0.1685929781779686
1.170270323753357 1.399999976158142 0.17435214381261782
1.183783769607544 1.399999976158142 0.18048004817889168
1.1972973346710205 1.399999976158142 0.18698714795580518
1.2108107805252075 1.399999976158142 0.19388401987609377
1.224324345588684 1.399999976158142 0.20118136072621284
1.237837791442871 1.399999976158142 0.20888998734633785
1.2513513565063477 1.399999976158142 0.21702083663036398
1.2648649215698242 1.399999976158142 0.22558496552590718
1.2783783674240112 1.399999976158142 0.23459355103430274
1.2918919324874878 1.399999976158142 0.24405789021060612
1.3054053783416748 1.399999976158142 0.253989400163593
1.3189189434051514 1.399999976158142 0.2643996180557592
1.3324323892593384 1.399999976158142 0.27530020110332015
1.345945954322815 1.399999976158142 0.2867029265762118
1.359459400177002 1.399999976158142 0.29861969179808995
1.3729729652404785 1.399999976158142 0.3110625141463299
1.386486530303955 1.399999976158142 0.32404353105202777
1.399999976158142 1.399999976158142 0.33757499999999985



==> figures/data/Phi_bi.dat <==
2.9999999999999999e-01 3.3124000000000003e-01
3.0603015075376883e-01 3.2858490010315722e-01
3.1206030150753766e-01 3.2588796746143833e-01
3.1809045226130650e-01 3.2314985262049961e-01
3.2412060301507539e-01 3.2037121881957087e-01
3.3015075376884423e-01 3.1755274199145589e-01
3.3618090452261307e-01 3.1469511076253220e-01
3.4221105527638190e-01 3.1179902645275093e-01
3.4824120603015074e-01 3.0886520307563720e-01
3.5427135678391958e-01 3.0589436733828979e-01
3.6030150753768841e-01 3.0288725864138122e-01
3.6633165829145731e-01 2.9984462907915788e-01
3.7236180904522609e-01 2.9676724343944011e-01
3.7839195979899498e-01 2.9365587920362157e-01
3.8442211055276382e-01 2.9051132654667006e-01
3.9045226130653266e-01 2.8733438833712721e-01
3.9648241206030149e-01 2.8412588013710799e-01
4.0251256281407033e-01 2.8088663020230165e-01
4.0854271356783917e-01 2.7761747948197096e-01
4.1457286432160800e-01 2.7431928161895253e-01
4.2060301507537690e-01 2.7099290294965661e-01
4.2663316582914568e-01 2.6763922250406752e-01
4.3266331658291457e-01 2.6425913200574308e-01
4.3869346733668341e-01 2.6085353587181503e-01
4.4472361809045224e-01 2.5742335121298887e-01
4.5075376884422108e-01 2.5396950783354383e-01
4.5678391959798992e-01 2.5049294823133295e-01
4.6281407035175881e-01 2.4699462759778312e-01
4.6884422110552759e-01 2.4347551381789492e-01
4.7487437185929648e-01 2.3993658747024274e-01
4.8090452261306532e-01 2.3637884182697455e-01
4.8693467336683416e-01 2.3280328285381260e-01
4.9296482412060300e-01 2.2921092921005234e-01
4.9899497487437183e-01 2.2560281224856338e-01
5.0502512562814061e-01 2.2197997601578906e-01
5.1105527638190951e-01 2.1834347725174619e-01
5.1708542713567840e-01 2.1469438539002575e-01
5.2311557788944718e-01 2.1103378255779237e-01
5.2914572864321607e-01 2.0736276357578440e-01
5.3517587939698497e-01 2.0368243595831401e-01
5.4120603015075375e-01 1.9999391991326715e-01
5.4723618090452253e-01 1.9629834834210352e-01
5.5326633165829142e-01 1.9259686683985655e-01
5.5929648241206031e-01 1.8889063369513359e-01
5.6532663316582910e-01 1.8518081989011581e-01
5.7135678391959799e-01 1.8146860910055773e-01
5.7738693467336688e-01 1.7775519769578818e-01
5.8341708542713566e-01 1.7404179473870965e-01
5.8944723618090444e-01 1.7032962198579815e-01
5.9547738693467334e-01 1.6661991388710351e-01
6.0150753768844223e-01 1.6291391758624965e-01
6.0753768844221101e-01 1.5921289292043408e-01
6.1356783919597979e-01 1.5551811242042796e-01
6.1959798994974880e-01 1.5183086131057630e-01
6.2562814070351758e-01 1.4815243750879814e-01
6.3165829145728636e-01 1.4448415162658604e-01
6.3768844221105525e-01 1.4082732696900621e-01
6.4371859296482414e-01 1.3718329953469899e-01
6.4974874371859292e-01 1.3355341801587836e-01
6.5577889447236171e-01 1.2993904379833199e-01
6.6180904522613071e-01 1.2634155096142122e-01
6.6783919597989949e-01 1.2276232627808165e-01
6.7386934673366827e-01 1.1920276921482212e-01
6.7989949748743717e-01 1.1566429193172556e-01
6.8592964824120606e-01 1.1214831928244853e-01
6.9195979899497484e-01 1.0865628881422157e-01
6.9798994974874362e-01 1.0518965076784870e-01
7.0402010050251251e-01 1.0174986807770790e-01
7.1005025125628141e-01 9.8338416371750920e-02
7.1608040201005019e-01 9.4956783971503367e-02
7.2211055276381908e-01 9.1606471892064389e-02
7.2814070351758797e-01 8.8288993842107102e-02
7.3417085427135675e-01 8.5005876223878424e-02
7.4020100502512554e-01 8.1758658133198922e-02
7.4623115577889443e-01 7.8548891359462997e-02
7.5226130653266332e-01 7.5378140385638795e-02
7.5829145728643210e-01 7.2247982388268350e-02
7.6432160804020099e-01 6.9160007237467347e-02
7.7035175879396989e-01 6.6115817496925300e-02
7.7638190954773867e-01 6.3117028423905652e-02
7.8241206030150745e-01 6.0165267969245255e-02
7.8844221105527634e-01 5.7262176777355026e-02
7.9447236180904524e-01 5.4409408186219678e-02
8.0050251256281402e-01 5.1608628227397577e-02
8.0653266331658280e-01 4.8861515626020952e-02
8.1256281407035180e-01 4.6169761800795572e-02
8.1859296482412058e-01 4.3535070864001463e-02
8.2462311557788937e-01 4.0959159621491992e-02
8.3065326633165837e-01 3.8443757572694408e-02
8.3668341708542715e-01 3.5990606910609922e-02
8.4271356783919593e-01 3.3601462521813355e-02
8.4874371859296471e-01 3.1278091986453337e-02
8.5477386934673372e-01 2.9022275578252155e-02
8.6080402010050250e-01 2.6835806264506202e-02
8.6683417085427128e-01 2.4720489706085352e-02
8.7286432160804006e-01 2.2678144257433388e-02
8.7889447236180906e-01 2.0710600966567724e-02
8.8492462311557785e-01 1.8819703575079821e-02
8.9095477386934663e-01 1.7007308518134697e-02
8.9698492462311563e-01 1.5275284924471156e-02
9.0301507537688441e-01 1.3625514616401943e-02
9.0904522613065319e-01 1.2059892109813444e-02
9.1507537688442198e-01 1.0580324614165842e-02
9.2110552763819098e-01 9.1887320324930480e-03
9.2713567839195976e-01 7.8870469614029295e-03
9.3316582914572854e-01 6.6772146910769898e-03
9.3919597989949755e-01 5.5611932052704706e-03
9.4522613065326633e-01 4.5409531813125478e-03
9.5125628140703511e-01 3.6184779901060693e-03
9.5728643216080389e-01 2.7957636961276453e-03
9.6331658291457289e-01 2.0748190574277061e-03
9.6934673366834168e-01 1.4576655256304865e-03
9.7537688442211046e-01 9.4633724593395647e-04
9.8140703517587946e-01 5.4288105710985292e-04
9.8743718592964824e-01 2.4935649150374867e-04
9.9346733668341702e-01 6.7835775034934956e-05
9.9949748743718581e-01 4.0382719651214977e-07
1.0055276381909548e+00 4.9158261055355778e-05
1.0115577889447236e+00 2.1620938325211524e-04
1.0175879396984924e+00 5.0368019400121749e-04
1.0236180904522614e+00 9.1370638709088498e-04
1.0296482412060302e+00 1.4484363498830828e-03
1.0356783919597989e+00 2.1100311633135793e-03
1.0417085427135677e+00 2.9006646018919302e-03
1.0477386934673367e+00 3.8225231337014783e-03
1.0537688442211055e+00 4.8778059203992558e-03
1.0597989949748743e+00 6.0687248172161690e-03
1.0658291457286431e+00 7.3975043729569189e-03
1.0718592964824121e+00 8.8663818299999277e-03
1.0778894472361809e+00 1.0477607124297352e-02
1.0839195979899496e+00 1.2233442885375206e-02
1.0899497487437186e+00 1.4136164436333358e-02
1.0959798994974874e+00 1.6188059793845196e-02
1.1020100502512562e+00 1.8391429668158103e-02
1.1080402010050250e+00 2.0748587463093226e-02
1.1140703517587940e+00 2.3261859276045491e-02
1.1201005025125628e+00 2.5933583897983392e-02
1.1261306532663315e+00 2.8766112813449502e-02
1.1321608040201006e+00 3.1761810200560132e-02
1.1381909547738693e+00 3.4923052931004991e-02
1.1442211055276381e+00 3.8252230570048049e-02
1.1502512562814069e+00 4.1751745376526803e-02
1.1562814070351759e+00 4.5424012302852756e-02
1.1623115577889447e+00 4.9271458995010800e-02
1.1683417085427135e+00 5.3296525792559814e-02
1.1743718592964825e+00 5.7501665728632717e-02
1.1804020100502512e+00 6.1889344529935608e-02
1.1864321608040200e+00 6.6462040616748944e-02
1.1924623115577888e+00 7.1222245102926629e-02
1.1984924623115578e+00 7.6172461795896707e-02
1.2045226130653266e+00 8.1315207196660313e-02
1.2105527638190954e+00 8.6653010499792960e-02
1.2165829145728644e+00 9.2188413593443999e-02
1.2226130653266332e+00 9.7923971059335826e-02
1.2286432160804019e+00 1.0386225017276554e-01
1.2346733668341707e+00 1.1000583090260337e-01
1.2407035175879397e+00 1.1635730591129383e-01
1.2467336683417085e+00 1.2291928055485449e-01
1.2527638190954773e+00 1.2969437288287752e-01
1.2587939698492461e+00 1.3668521363852815e-01
1.2648241206030151e+00 1.4389444625854617e-01
1.2708542713567839e+00 1.5132472687324436e-01
1.2768844221105526e+00 1.5897872430650947e-01
1.2829145728643216e+00 1.6685912007580286e-01
1.2889447236180904e+00 1.7496860839215816e-01
1.2949748743718592e+00 1.8330989616018398e-01
1.3010050251256282e+00 1.9188570297806268e-01
1.3070351758793970e+00 2.0069876113754920e-01
1.3130653266331658e+00 2.0975181562397369e-01
1.3190954773869348e+00 2.1904762411623985e-01
1.3251256281407036e+00 2.2858895698682391e-01
1.3311557788944723e+00 2.3837859730177732e-01
1.3371859296482411e+00 2.4841934082072464e-01
1.3432160804020101e+00 2.5871399599686468e-01
1.3492462311557789e+00 2.6926538397696897e-01
1.3552763819095477e+00 2.8007633860138392e-01
1.3613065326633167e+00 2.9114970640402976e-01
1.3673366834170855e+00 3.0248834661239926e-01
1.3733668341708543e+00 3.1409513114756021e-01
1.3793969849246230e+00 3.2597294462415372e-01
1.3854271356783920e+00 3.3812468435039461e-01
1.3914572864321608e+00 3.5055326032807177e-01
1.3974874371859296e+00 3.6326159525254714e-01
1.4035175879396984e+00 3.7625262451275737e-01
1.4095477386934674e+00 3.8952929619121290e-01
1.4155778894472362e+00 4.0309457106399682e-01
1.4216080402010050e+00 4.1695142260076673e-01
1.4276381909547740e+00 4.3110283696475471e-01
1.4336683417085427e+00 4.4555181301276514e-01
1.4396984924623115e+00 4.6030136229517693e-01
1.4457286432160803e+00 4.7535450905594323e-01
1.4517587939698493e+00 4.9071429023259072e-01
1.4577889447236181e+00 5.0638375545621872e-01
1.4638190954773869e+00 5.2236596705150173e-01
1.4698492462311559e+00 5.3866400003668868e-01
1.4758793969849247e+00 5.5528094212359902e-01
1.4819095477386934e+00 5.7221989371762916e-01
1.4879396984924622e+00 5.8948396791774860e-01
1.4939698492462312e+00 6.0707629051650036e-01
1.5000000000000000e+00 6.2500000000000000e-01


==> figures/data/Phi_tri.dat <==
2.9999999999999999e-01 6.2107500000000004e-01
3.0603015075376883e-01 6.1609668769341974e-01
3.1206030150753766e-01 6.1103993899019693e-01
3.1809045226130650e-01 6.0590597366343668e-01
3.2412060301507539e-01 6.0069603528669546e-01
3.3015075376884423e-01 5.9541139123397979e-01
3.3618090452261307e-01 5.9005333267974791e-01
3.4221105527638190e-01 5.8462317459890789e-01
3.4824120603015074e-01 5.7912225576681986e-01
3.5427135678391958e-01 5.7355193875929333e-01
3.6030150753768841e-01 5.6791360995258977e-01
3.6633165829145731e-01 5.6220867952342113e-01
3.7236180904522609e-01 5.5643858144895020e-01
3.7839195979899498e-01 5.5060477350679049e-01
3.8442211055276382e-01 5.4470873727500646e-01
3.9045226130653266e-01 5.3875197813211340e-01
3.9648241206030149e-01 5.3273602525707742e-01
4.0251256281407033e-01 5.2666243162931559e-01
4.0854271356783917e-01 5.2053277402869547e-01
4.1457286432160800e-01 5.1434865303553590e-01
4.2060301507537690e-01 5.0811169303060610e-01
4.2663316582914568e-01 5.0182354219512659e-01
4.3266331658291457e-01 4.9548587251076831e-01
4.3869346733668341e-01 4.8910037975965315e-01
4.4472361809045224e-01 4.8266878352435405e-01
4.5075376884422108e-01 4.7619282718789469e-01
4.5678391959798992e-01 4.6967427793374927e-01
4.6281407035175881e-01 4.6311492674584342e-01
4.6884422110552759e-01 4.5651658840855303e-01
4.7487437185929648e-01 4.4988110150670513e-01
4.8090452261306532e-01 4.4321032842557739e-01
4.8693467336683416e-01 4.3650615535089859e-01
4.9296482412060300e-01 4.2977049226884823e-01
4.9899497487437183e-01 4.2300527296605633e-01
5.0502512562814061e-01 4.1621245502960447e-01
5.1105527638190951e-01 4.0939401984702406e-01
5.1708542713567840e-01 4.0255197260629827e-01
5.2311557788944718e-01 3.9568834229586081e-01
5.2914572864321607e-01 3.8880518170459566e-01
5.3517587939698497e-01 3.8190456742183876e-01
5.4120603015075375e-01 3.7498859983737587e-01
5.4723618090452253e-01 3.6805940314144414e-01
5.5326633165829142e-01 3.6111912532473101e-01
5.5929648241206031e-01 3.5416993817837550e-01
5.6532663316582910e-01 3.4721403729396716e-01
5.7135678391959799e-01 3.4025364206354580e-01
5.7738693467336688e-01 3.3329099567960291e-01
5.8341708542713566e-01 3.2632836513508062e-01
5.8944723618090444e-01 3.1936804122337148e-01
5.9547738693467334e-01 3.1241233853831907e-01
6.0150753768844223e-01 3.0546359547421809e-01
6.0753768844221101e-01 2.9852417422581390e-01
6.1356783919597979e-01 2.9159646078830237e-01
6.1959798994974880e-01 2.8468286495733053e-01
6.2562814070351758e-01 2.7778582032899657e-01
6.3165829145728636e-01 2.7090778429984880e-01
6.3768844221105525e-01 2.6405123806688663e-01
6.4371859296482414e-01 2.5721868662756053e-01
6.4974874371859292e-01 2.5041265877977192e-01
6.5577889447236171e-01 2.4363570712187244e-01
6.6180904522613071e-01 2.3689040805266476e-01
6.6783919597989949e-01 2.3017936177140302e-01
6.7386934673366827e-01 2.2350519227779150e-01
6.7989949748743717e-01 2.1687054737198541e-01
6.8592964824120606e-01 2.1027809865459099e-01
6.9195979899497484e-01 2.0373054152666542e-01
6.9798994974874362e-01 1.9723059518971633e-01
7.0402010050251251e-01 1.9078100264570230e-01
7.1005025125628141e-01 1.8438453069703298e-01
7.1608040201005019e-01 1.7804396994656879e-01
7.2211055276381908e-01 1.7176213479762076e-01
7.2814070351758797e-01 1.6554186345395086e-01
7.3417085427135675e-01 1.5938601791977203e-01
7.4020100502512554e-01 1.5329748399974805e-01
7.4623115577889443e-01 1.4727917129899309e-01
7.5226130653266332e-01 1.4133401322307274e-01
7.5829145728643210e-01 1.3546496697800314e-01
7.6432160804020099e-01 1.2967501357025132e-01
7.7035175879396989e-01 1.2396715780673495e-01
7.7638190954773867e-01 1.1834442829482303e-01
7.8241206030150745e-01 1.1280987744233484e-01
7.8844221105527634e-01 1.0736658145754072e-01
7.9447236180904524e-01 1.0201764034916189e-01
8.0050251256281402e-01 9.6766177926370489e-02
8.0653266331658280e-01 9.1615341798789274e-02
8.1256281407035180e-01 8.6568303376491684e-02
8.1859296482412058e-01 8.1628257870002704e-02
8.2462311557788937e-01 7.6798424290297443e-02
8.3065326633165837e-01 7.2082045448801979e-02
8.3668341708542715e-01 6.7482387957393600e-02
8.4271356783919593e-01 6.3002742228400049e-02
8.4874371859296471e-01 5.8646422474599988e-02
8.5477386934673372e-01 5.4416766709222825e-02
8.6080402010050250e-01 5.0317136745949127e-02
8.6683417085427128e-01 4.6350918198910060e-02
8.7286432160804006e-01 4.2521520482687578e-02
8.7889447236180906e-01 3.8832376812314454e-02
8.8492462311557785e-01 3.5286944203274662e-02
8.9095477386934663e-01 3.1888703471502543e-02
8.9698492462311563e-01 2.8641159233383430e-02
9.0301507537688441e-01 2.5547839905753635e-02
9.0904522613065319e-01 2.2612297705900203e-02
9.1507537688442198e-01 1.9838108651560934e-02
9.2110552763819098e-01 1.7228872560924445e-02
9.2713567839195976e-01 1.4788213052630490e-02
9.3316582914572854e-01 1.2519777545769342e-02
9.3919597989949755e-01 1.0427237259882118e-02
9.4522613065326633e-01 8.5142872149610287e-03
9.5125628140703511e-01 6.7846462314488688e-03
9.5728643216080389e-01 5.2420569302393406e-03
9.6331658291457289e-01 3.8902857326769407e-03
9.6934673366834168e-01 2.7331228605571695e-03
9.7537688442211046e-01 1.7743823361261683e-03
9.8140703517587946e-01 1.0179019820809785e-03
9.8743718592964824e-01 4.6754342156952582e-04
9.9346733668341702e-01 1.2719207819050218e-04
9.9949748743718581e-01 7.5717599346021384e-07
1.0055276381909548e+00 9.2171739478792079e-05
1.0115577889447236e+00 4.0539259359771452e-04
1.0175879396984924e+00 9.4440036375228044e-04
1.0236180904522614e+00 1.7131994757954095e-03
1.0296482412060302e+00 2.7158181560307843e-03
1.0356783919597989e+00 3.9563084312129668e-03
1.0417085427135677e+00 5.4387461285473632e-03
1.0477386934673367e+00 7.1672308756902722e-03
1.0537688442211055e+00 9.1458861007486063e-03
1.0597989949748743e+00 1.1378859032280324e-02
1.0658291457286431e+00 1.3870320699294234e-02
1.0718592964824121e+00 1.6624465931249853e-02
1.0778894472361809e+00 1.9645513358057545e-02
1.0839195979899496e+00 2.2937705410078512e-02
1.0899497487437186e+00 2.6505308318125032e-02
1.0959798994974874e+00 3.0352612113459757e-02
1.1020100502512562e+00 3.4483930627796443e-02
1.1080402010050250e+00 3.8903601493299814e-02
1.1140703517587940e+00 4.3615986142585314e-02
1.1201005025125628e+00 4.8625469808718860e-02
1.1261306532663315e+00 5.3936461525217833e-02
1.1321608040201006e+00 5.9553394126050249e-02
1.1381909547738693e+00 6.5480724245634378e-02
1.1442211055276381e+00 7.1722932318840082e-02
1.1502512562814069e+00 7.8284522580987753e-02
1.1562814070351759e+00 8.5170023067848877e-02
1.1623115577889447e+00 9.2383985615645259e-02
1.1683417085427135e+00 9.9930985861049704e-02
1.1743718592964825e+00 1.0781562324118632e-01
1.1804020100502512e+00 1.1604252099362930e-01
1.1864321608040200e+00 1.2461632615640426e-01
1.1924623115577888e+00 1.3354170956798744e-01
1.1984924623115578e+00 1.4282336586730632e-01
1.2045226130653266e+00 1.5246601349373806e-01
1.2105527638190954e+00 1.6247439468711178e-01
1.2165829145728644e+00 1.7285327548770746e-01
1.2226130653266332e+00 1.8360744573625470e-01
1.2286432160804019e+00 1.9474171907393534e-01
1.2346733668341707e+00 2.0626093294238121e-01
1.2407035175879397e+00 2.1816994858367605e-01
1.2467336683417085e+00 2.3047365104035228e-01
1.2527638190954773e+00 2.4317694915539523e-01
1.2587939698492461e+00 2.5628477557224016e-01
1.2648241206030151e+00 2.6980208673477424e-01
1.2708542713567839e+00 2.8373386288733299e-01
1.2768844221105526e+00 2.9808510807470517e-01
1.2829145728643216e+00 3.1286085014213028e-01
1.2889447236180904e+00 3.2806614073529661e-01
1.2949748743718592e+00 3.4370605530034481e-01
1.3010050251256282e+00 3.5978569308386743e-01
1.3070351758793970e+00 3.7631017713290493e-01
1.3130653266331658e+00 3.9328465429495063e-01
1.3190954773869348e+00 4.1071429521794967e-01
1.3251256281407036e+00 4.2860429435029490e-01
1.3311557788944723e+00 4.4695986994083259e-01
1.3371859296482411e+00 4.6578626403885859e-01
1.3432160804020101e+00 4.8508874249412121e-01
1.3492462311557789e+00 5.0487259495681691e-01
1.3552763819095477e+00 5.2514313487759501e-01
1.3613065326633167e+00 5.4590569950755596e-01
1.3673366834170855e+00 5.6716564989824869e-01
1.3733668341708543e+00 5.8892837090167538e-01
1.3793969849246230e+00 6.1119927117028794e-01
1.3854271356783920e+00 6.3398378315699011e-01
1.3914572864321608e+00 6.5728736311513436e-01
1.3974874371859296e+00 6.8111549109852609e-01
1.4035175879396984e+00 7.0547367096142022e-01
1.4095477386934674e+00 7.3036743035852414e-01
1.4155778894472362e+00 7.5580232074499420e-01
1.4216080402010050e+00 7.8178391737643749e-01
1.4276381909547740e+00 8.0831781930891489e-01
1.4336683417085427e+00 8.3540964939893469e-01
1.4396984924623115e+00 8.6306505430345670e-01
1.4457286432160803e+00 8.9128970447989353e-01
1.4517587939698493e+00 9.2008929418610741e-01
1.4577889447236181e+00 9.4946954148041018e-01
1.4638190954773869e+00 9.7943618822156575e-01
1.4698492462311559e+00 1.0099950000687914e+00
1.4758793969849247e+00 1.0411517664817482e+00
1.4819095477386934e+00 1.0729123007205548e+00
1.4879396984924622e+00 1.1052824398457788e+00
1.4939698492462312e+00 1.1382680447184383e+00
1.5000000000000000e+00 1.1718750000000000e+00


==> figures/data/Phi_uni.dat <==
2.9999999999999999e-01 1.2421500000000002e-01
3.0603015075376883e-01 1.2321933753868396e-01
3.1206030150753766e-01 1.2220798779803940e-01
3.1809045226130650e-01 1.2118119473268738e-01
3.2412060301507539e-01 1.2013920705733905e-01
3.3015075376884423e-01 1.1908227824679596e-01
3.3618090452261307e-01 1.1801066653594958e-01
3.4221105527638190e-01 1.1692463491978160e-01
3.4824120603015074e-01 1.1582445115336393e-01
3.5427135678391958e-01 1.1471038775185866e-01
3.6030150753768841e-01 1.1358272199051798e-01
3.6633165829145731e-01 1.1244173590468423e-01
3.7236180904522609e-01 1.1128771628979006e-01
3.7839195979899498e-01 1.1012095470135808e-01
3.8442211055276382e-01 1.0894174745500126e-01
3.9045226130653266e-01 1.0775039562642269e-01
3.9648241206030149e-01 1.0654720505141549e-01
4.0251256281407033e-01 1.0533248632586314e-01
4.0854271356783917e-01 1.0410655480573912e-01
4.1457286432160800e-01 1.0286973060710720e-01
4.2060301507537690e-01 1.0162233860612124e-01
4.2663316582914568e-01 1.0036470843902534e-01
4.3266331658291457e-01 9.9097174502153662e-02
4.3869346733668341e-01 9.7820075951930638e-02
4.4472361809045224e-01 9.6533756704870854e-02
4.5075376884422108e-01 9.5238565437578943e-02
4.5678391959798992e-01 9.3934855586749855e-02
4.6281407035175881e-01 9.2622985349168699e-02
4.6884422110552759e-01 9.1303317681710600e-02
4.7487437185929648e-01 8.9976220301341031e-02
4.8090452261306532e-01 8.8642065685115456e-02
4.8693467336683416e-01 8.7301231070179730e-02
4.9296482412060300e-01 8.5954098453769640e-02
4.9899497487437183e-01 8.4601054593211239e-02
5.0502512562814061e-01 8.3242491005920918e-02
5.1105527638190951e-01 8.1878803969404820e-02
5.1708542713567840e-01 8.0510394521259659e-02
5.2311557788944718e-01 7.9137668459172125e-02
5.2914572864321607e-01 7.7761036340919146e-02
5.3517587939698497e-01 7.6380913484367749e-02
5.4120603015075375e-01 7.4997719967475202e-02
5.4723618090452253e-01 7.3611880628288814e-02
5.5326633165829142e-01 7.2223825064946207e-02
5.5929648241206031e-01 7.0833987635675097e-02
5.6532663316582910e-01 6.9442807458793429e-02
5.7135678391959799e-01 6.8050728412709136e-02
5.7738693467336688e-01 6.6658199135920554e-02
5.8341708542713566e-01 6.5265673027016108e-02
5.8944723618090444e-01 6.3873608244674293e-02
5.9547738693467334e-01 6.2482467707663816e-02
6.0150753768844223e-01 6.1092719094843609e-02
6.0753768844221101e-01 5.9704834845162799e-02
6.1356783919597979e-01 5.8319292157660498e-02
6.1959798994974880e-01 5.6936572991466101e-02
6.2562814070351758e-01 5.5557164065799296e-02
6.3165829145728636e-01 5.4181556859969775e-02
6.3768844221105525e-01 5.2810247613377312e-02
6.4371859296482414e-01 5.1443737325512121e-02
6.4974874371859292e-01 5.0082531755954382e-02
6.5577889447236171e-01 4.8727141424374482e-02
6.6180904522613071e-01 4.7378081610532946e-02
6.6783919597989949e-01 4.6035872354280603e-02
6.7386934673366827e-01 4.4701038455558305e-02
6.7989949748743717e-01 4.3374109474397085e-02
6.8592964824120606e-01 4.2055619730918210e-02
6.9195979899497484e-01 4.0746108305333095e-02
6.9798994974874362e-01 3.9446119037943254e-02
7.0402010050251251e-01 3.8156200529140469e-02
7.1005025125628141e-01 3.6876906139406605e-02
7.1608040201005019e-01 3.5608793989313763e-02
7.2211055276381908e-01 3.4352426959524160e-02
7.2814070351758797e-01 3.3108372690790165e-02
7.3417085427135675e-01 3.1877203583954399e-02
7.4020100502512554e-01 3.0659496799949598e-02
7.4623115577889443e-01 2.9455834259798624e-02
7.5226130653266332e-01 2.8266802644614550e-02
7.5829145728643210e-01 2.7092993395600624e-02
7.6432160804020099e-01 2.5935002714050255e-02
7.7035175879396989e-01 2.4793431561346987e-02
7.7638190954773867e-01 2.3668885658964613e-02
7.8241206030150745e-01 2.2561975488466980e-02
7.8844221105527634e-01 2.1473316291508136e-02
7.9447236180904524e-01 2.0403528069832373e-02
8.0050251256281402e-01 1.9353235585274089e-02
8.0653266331658280e-01 1.8323068359757864e-02
8.1256281407035180e-01 1.7313660675298340e-02
8.1859296482412058e-01 1.6325651574000545e-02
8.2462311557788937e-01 1.5359684858059495e-02
8.3065326633165837e-01 1.4416409089760409e-02
8.3668341708542715e-01 1.3496477591478720e-02
8.4271356783919593e-01 1.2600548445680008e-02
8.4874371859296471e-01 1.1729284494920007e-02
8.5477386934673372e-01 1.0883353341844560e-02
8.6080402010050250e-01 1.0063427349189826e-02
8.6683417085427128e-01 9.2701836397820082e-03
8.7286432160804006e-01 8.5043040965375183e-03
8.7889447236180906e-01 7.7664753624628949e-03
8.8492462311557785e-01 7.0573888406549323e-03
8.9095477386934663e-01 6.3777406943005162e-03
8.9698492462311563e-01 5.7282318466766787e-03
9.0301507537688441e-01 5.1095679811507325e-03
9.0904522613065319e-01 4.5224595411800413e-03
9.1507537688442198e-01 3.9676217303121902e-03
9.2110552763819098e-01 3.4457745121848921e-03
9.2713567839195976e-01 2.9576426105260983e-03
9.3316582914572854e-01 2.5039555091538705e-03
9.3919597989949755e-01 2.0854474519764257e-03
9.4522613065326633e-01 1.7028574429922053e-03
9.5125628140703511e-01 1.3569292462897755e-03
9.5728643216080389e-01 1.0484113860478651e-03
9.6331658291457289e-01 7.7805714653538948e-04
9.6934673366834168e-01 5.4662457211143278e-04
9.7537688442211046e-01 3.5487646722523366e-04
9.8140703517587946e-01 2.0358039641619503e-04
9.8743718592964824e-01 9.3508684313905603e-05
9.9346733668341702e-01 2.5438415638100898e-05
9.9949748743718581e-01 1.5143519869207847e-07
1.0055276381909548e+00 1.8434347895758419e-05
1.0115577889447236e+00 8.1078518719543730e-05
1.0175879396984924e+00 1.8888007275045735e-04
1.0236180904522614e+00 3.4263989515908189e-04
1.0296482412060302e+00 5.4316363120615477e-04
1.0356783919597989e+00 7.9126168624259067e-04
1.0417085427135677e+00 1.0877492257094757e-03
1.0477386934673367e+00 1.4334461751380543e-03
1.0537688442211055e+00 1.8291772201497209e-03
1.0597989949748743e+00 2.2757718064560606e-03
1.0658291457286431e+00 2.7740641398588417e-03
1.0718592964824121e+00 3.3248931862499762e-03
1.0778894472361809e+00 3.9291026716115028e-03
1.0839195979899496e+00 4.5875410820157021e-03
1.0899497487437186e+00 5.3010616636250136e-03
1.0959798994974874e+00 6.0705224226919440e-03
1.1020100502512562e+00 6.8967861255592889e-03
1.1080402010050250e+00 7.7807202986599541e-03
1.1140703517587940e+00 8.7231972285170545e-03
1.1201005025125628e+00 9.7250939617437721e-03
1.1261306532663315e+00 1.0787292305043557e-02
1.1321608040201006e+00 1.1910678825210051e-02
1.1381909547738693e+00 1.3096144849126867e-02
1.1442211055276381e+00 1.4344586463768018e-02
1.1502512562814069e+00 1.5656904516197549e-02
1.1562814070351759e+00 1.7034004613569784e-02
1.1623115577889447e+00 1.8476797123129052e-02
1.1683417085427135e+00 1.9986197172209931e-02
1.1743718592964825e+00 2.1563124648237269e-02
1.1804020100502512e+00 2.3208504198725846e-02
1.1864321608040200e+00 2.4923265231280856e-02
1.1924623115577888e+00 2.6708341913597486e-02
1.1984924623115578e+00 2.8564673173461265e-02
1.2045226130653266e+00 3.0493202698747626e-02
1.2105527638190954e+00 3.2494878937422367e-02
1.2165829145728644e+00 3.4570655097541508e-02
1.2226130653266332e+00 3.6721489147250923e-02
1.2286432160804019e+00 3.8948343814787081e-02
1.2346733668341707e+00 4.1252186588476257e-02
1.2407035175879397e+00 4.3633989716735190e-02
1.2467336683417085e+00 4.6094730208070436e-02
1.2527638190954773e+00 4.8635389831079068e-02
1.2587939698492461e+00 5.1256955114448055e-02
1.2648241206030151e+00 5.3960417346954823e-02
1.2708542713567839e+00 5.6746772577466631e-02
1.2768844221105526e+00 5.9617021614941049e-02
1.2829145728643216e+00 6.2572170028426077e-02
1.2889447236180904e+00 6.5613228147059305e-02
1.2949748743718592e+00 6.8741211060068988e-02
1.3010050251256282e+00 7.1957138616773497e-02
1.3070351758793970e+00 7.5262035426580956e-02
1.3130653266331658e+00 7.8656930858990129e-02
1.3190954773869348e+00 8.2142859043589950e-02
1.3251256281407036e+00 8.5720858870058966e-02
1.3311557788944723e+00 8.9391973988166493e-02
1.3371859296482411e+00 9.3157252807771734e-02
1.3432160804020101e+00 9.7017748498824247e-02
1.3492462311557789e+00 1.0097451899136337e-01
1.3552763819095477e+00 1.0502862697551897e-01
1.3613065326633167e+00 1.0918113990151115e-01
1.3673366834170855e+00 1.1343312997964972e-01
1.3733668341708543e+00 1.1778567418033509e-01
1.3793969849246230e+00 1.2223985423405762e-01
1.3854271356783920e+00 1.2679675663139800e-01
1.3914572864321608e+00 1.3145747262302690e-01
1.3974874371859296e+00 1.3622309821970519e-01
1.4035175879396984e+00 1.4109473419228402e-01
1.4095477386934674e+00 1.4607348607170484e-01
1.4155778894472362e+00 1.5116046414899875e-01
1.4216080402010050e+00 1.5635678347528759e-01
1.4276381909547740e+00 1.6166356386178307e-01
1.4336683417085427e+00 1.6708192987978698e-01
1.4396984924623115e+00 1.7261301086069142e-01
1.4457286432160803e+00 1.7825794089597871e-01
1.4517587939698493e+00 1.8401785883722158e-01
1.4577889447236181e+00 1.8989390829608196e-01
1.4638190954773869e+00 1.9588723764431315e-01
1.4698492462311559e+00 2.0199900001375826e-01
1.4758793969849247e+00 2.0823035329634965e-01
1.4819095477386934e+00 2.1458246014411098e-01
1.4879396984924622e+00 2.2105648796915567e-01
1.4939698492462312e+00 2.2765360894368758e-01
1.5000000000000000e+00 2.3437500000000000e-01


==> figures/data/PhipcNNsliceSTVK_3d_Ball.dat <==
0.4 0.4 0.10619201511144638
0.42040816326530617 0.4 0.10497655719518661
0.44081632653061226 0.4 0.10376255214214325
0.4612244897959184 0.4 0.10255016386508942
0.4816326530612245 0.4 0.10133965313434601
0.5020408163265306 0.4 0.10013135522603989
0.5224489795918368 0.4 0.09892569482326508
0.5428571428571429 0.4 0.09772320091724396
0.563265306122449 0.4 0.09652455151081085
0.5836734693877551 0.4 0.09533052146434784
0.6040816326530613 0.4 0.09414192289113998
0.6244897959183673 0.4 0.09295952320098877
0.6448979591836734 0.4 0.09178385138511658
0.6653061224489796 0.4 0.09061526507139206
0.6857142857142857 0.4 0.08945387601852417
0.7061224489795919 0.4 0.08829968422651291
0.726530612244898 0.4 0.08715277165174484
0.7469387755102042 0.4 0.08601333945989609
0.7673469387755102 0.4 0.08488179743289948
0.7877551020408163 0.4 0.08375886082649231
0.8081632653061224 0.4 0.08264556527137756
0.8285714285714285 0.4 0.08154351264238358
0.8489795918367347 0.4 0.0804549977183342
0.8693877551020408 0.4 0.0793832540512085
0.889795918367347 0.4 0.07833288609981537
0.9102040816326531 0.4 0.07731034606695175
0.9306122448979591 0.4 0.07632455974817276
0.9510204081632653 0.4 0.0753878802061081
0.9714285714285714 0.4 0.07451720535755157
0.9918367346938776 0.4 0.07373549044132233
1.0122448979591836 0.4 0.07307349145412445
1.0326530612244897 0.4 0.07257167249917984
1.0530612244897959 0.4 0.0722818598151207
1.073469387755102 0.4 0.07226806879043579
1.0938775510204082 0.4 0.0726054459810257
1.1142857142857143 0.4 0.0733761191368103
1.1346938775510202 0.4 0.07466141879558563
1.1551020408163266 0.4 0.07653229683637619
1.1755102040816325 0.4 0.07904358208179474
1.1959183673469387 0.4 0.0822361409664154
1.2163265306122448 0.4 0.08614468574523926
1.236734693877551 0.4 0.09080646932125092
1.2571428571428571 0.4 0.09626637399196625
1.2775510204081633 0.4 0.10257550328969955
1.2979591836734694 0.4 0.10977669805288315
1.3183673469387753 0.4 0.11788125336170197
1.3387755102040817 0.4 0.1268591284751892
1.3591836734693876 0.4 0.13665324449539185
1.379591836734694 0.4 0.1472007781267166
1.4 0.4 0.1584496796131134

0.4 0.42040816326530617 0.10497693717479706
0.42040816326530617 0.42040816326530617 0.10369318723678589
0.44081632653061226 0.42040816326530617 0.10241121053695679
0.4612244897959184 0.42040816326530617 0.10113131999969482
0.4816326530612245 0.42040816326530617 0.09985389560461044
0.5020408163265306 0.42040816326530617 0.09857944399118423
0.5224489795918368 0.42040816326530617 0.09730859845876694
0.5428571428571429 0.42040816326530617 0.09604215621948242
0.563265306122449 0.42040816326530617 0.09478099644184113
0.5836734693877551 0.42040816326530617 0.09352605044841766
0.6040816326530613 0.42040816326530617 0.09227802604436874
0.6244897959183673 0.42040816326530617 0.09103735536336899
0.6448979591836734 0.42040816326530617 0.08980417996644974
0.6653061224489796 0.42040816326530617 0.08857838809490204
0.6857142857142857 0.42040816326530617 0.08735983818769455
0.7061224489795919 0.42040816326530617 0.08614841848611832
0.726530612244898 0.42040816326530617 0.08494420349597931
0.7469387755102042 0.42040816326530617 0.08374734967947006
0.7673469387755102 0.42040816326530617 0.0825582966208458
0.7877551020408163 0.42040816326530617 0.0813777819275856
0.8081632653061224 0.42040816326530617 0.08020689338445663
0.8285714285714285 0.42040816326530617 0.0790473073720932
0.8489795918367347 0.42040816326530617 0.0779014453291893
0.8693877551020408 0.42040816326530617 0.0767727941274643
0.889795918367347 0.42040816326530617 0.07566621899604797
0.9102040816326531 0.42040816326530617 0.07458852231502533
0.9306122448979591 0.42040816326530617 0.0735490694642067
0.9510204081632653 0.42040816326530617 0.07256075739860535
0.9714285714285714 0.42040816326530617 0.07164112478494644
0.9918367346938776 0.42040816326530617 0.07081393152475357
1.0122448979591836 0.42040816326530617 0.07011091709136963
1.0326530612244897 0.42040816326530617 0.06957370787858963
1.0530612244897959 0.42040816326530617 0.06925547122955322
1.073469387755102 0.42040816326530617 0.06922158598899841
1.0938775510204082 0.42040816326530617 0.06954823434352875
1.1142857142857143 0.42040816326530617 0.07031799107789993
1.1346938775510202 0.42040816326530617 0.07161151617765427
1.1551020408163266 0.42040816326530617 0.07349815219640732
1.1755102040816325 0.42040816326530617 0.07603064179420471
1.1959183673469387 0.42040816326530617 0.07924790680408478
1.2163265306122448 0.42040816326530617 0.08318333327770233
1.236734693877551 0.42040816326530617 0.08787323534488678
1.2571428571428571 0.42040816326530617 0.09336195141077042
1.2775510204081633 0.42040816326530617 0.0997001975774765
1.2979591836734694 0.42040816326530617 0.10693071782588959
1.3183673469387753 0.42040816326530617 0.11506494134664536
1.3387755102040817 0.42040816326530617 0.12407319247722626
1.3591836734693876 0.42040816326530617 0.1338990032672882
1.379591836734694 0.42040816326530617 0.14448046684265137
1.4 0.42040816326530617 0.1557665765285492

0.4 0.44081632653061226 0.10376350581645966
0.42040816326530617 0.44081632653061226 0.10241179168224335
0.44081632653061226 0.44081632653061226 0.1010623574256897
0.4612244897959184 0.44081632653061226 0.09971563518047333
0.4816326530612245 0.44081632653061226 0.09837223589420319
0.5020408163265306 0.44081632653061226 0.09703288227319717
0.5224489795918368 0.44081632653061226 0.09569847583770752
0.5428571428571429 0.44081632653061226 0.0943700522184372
0.563265306122449 0.44081632653061226 0.093048594892025
0.5836734693877551 0.44081632653061226 0.09173480421304703
0.6040816326530613 0.44081632653061226 0.09042896330356598
0.6244897959183673 0.44081632653061226 0.08913103491067886
0.6448979591836734 0.44081632653061226 0.0878407284617424
0.6653061224489796 0.44081632653061226 0.0865577757358551
0.6857142857142857 0.44081632653061226 0.08528194576501846
0.7061224489795919 0.44081632653061226 0.08401311933994293
0.726530612244898 0.44081632653061226 0.0827513262629509
0.7469387755102042 0.44081632653061226 0.08149679005146027
0.7673469387755102 0.44081632653061226 0.08024992048740387
0.7877551020408163 0.44081632653061226 0.07901150733232498
0.8081632653061224 0.44081632653061226 0.07778275012969971
0.8285714285714285 0.44081632653061226 0.07656549662351608
0.8489795918367347 0.44081632653061226 0.07536238431930542
0.8693877551020408 0.44081632653061226 0.07417714595794678
0.889795918367347 0.44081632653061226 0.07301493734121323
0.9102040816326531 0.44081632653061226 0.07188291102647781
0.9306122448979591 0.44081632653061226 0.07079079002141953
0.9510204081632653 0.44081632653061226 0.06975191086530685
0.9714285714285714 0.44081632653061226 0.06878438591957092
0.9918367346938776 0.44081632653061226 0.06791267544031143
1.0122448979591836 0.44081632653061226 0.06716950237751007
1.0326530612244897 0.44081632653061226 0.06659774482250214
1.0530612244897959 0.44081632653061226 0.06625205278396606
1.073469387755102 0.44081632653061226 0.06619926542043686
1.0938775510204082 0.44081632653061226 0.06651673465967178
1.1142857142857143 0.44081632653061226 0.0672874003648758
1.1346938775510202 0.44081632653061226 0.06859122216701508
1.1551020408163266 0.44081632653061226 0.07049576938152313
1.1755102040816325 0.44081632653061226 0.07305166125297546
1.1959183673469387 0.44081632653061226 0.07629591226577759
1.2163265306122448 0.44081632653061226 0.08026063442230225
1.236734693877551 0.44081632653061226 0.08498134464025497
1.2571428571428571 0.44081632653061226 0.09050189703702927
1.2775510204081633 0.44081632653061226 0.09687276929616928
1.2979591836734694 0.44081632653061226 0.10413656383752823
1.3183673469387753 0.44081632653061226 0.1123046875
1.3387755102040817 0.44081632653061226 0.12134756147861481
1.3591836734693876 0.44081632653061226 0.13120907545089722
1.379591836734694 0.44081632653061226 0.141828253865242
1.4 0.44081632653061226 0.15315504372119904

0.4 0.4612244897959184 0.1025519147515297
0.42040816326530617 0.4612244897959184 0.10113273561000824
0.44081632653061226 0.4612244897959184 0.09971649944782257
0.4612244897959184 0.4612244897959184 0.0983038917183876
0.4816326530612245 0.4612244897959184 0.0968957394361496
0.5020408163265306 0.4612244897959184 0.09549308568239212
0.5224489795918368 0.4612244897959184 0.0940970927476883
0.5428571428571429 0.4612244897959184 0.09270881116390228
0.563265306122449 0.4612244897959184 0.09132890403270721
0.5836734693877551 0.4612244897959184 0.089957594871521
0.6040816326530613 0.4612244897959184 0.08859464526176453
0.6244897959183673 0.4612244897959184 0.08723960816860199
0.6448979591836734 0.4612244897959184 0.08589212596416473
0.6653061224489796 0.4612244897959184 0.08455183357000351
0.6857142857142857 0.4612244897959184 0.08321847766637802
0.7061224489795919 0.4612244897959184 0.08189194649457932
0.726530612244898 0.4612244897959184 0.08057228475809097
0.7469387755102042 0.4612244897959184 0.07925967872142792
0.7673469387755102 0.4612244897959184 0.07795465737581253
0.7877551020408163 0.4612244897959184 0.07665811479091644
0.8081632653061224 0.4612244897959184 0.07537144422531128
0.8285714285714285 0.4612244897959184 0.0740966796875
0.8489795918367347 0.4612244897959184 0.07283671200275421
0.8693877551020408 0.4612244897959184 0.07159550487995148
0.889795918367347 0.4612244897959184 0.07037843763828278
0.9102040816326531 0.4612244897959184 0.06919286400079727
0.9306122448979591 0.4612244897959184 0.06804879754781723
0.9510204081632653 0.4612244897959184 0.06695990264415741
0.9714285714285714 0.4612244897959184 0.06594483554363251
0.9918367346938776 0.4612244897959184 0.06502891331911087
1.0122448979591836 0.4612244897959184 0.06424596160650253
1.0326530612244897 0.4612244897959184 0.06364037096500397
1.0530612244897959 0.4612244897959184 0.06326834857463837
1.073469387755102 0.4612244897959184 0.06319835036993027
1.0938775510204082 0.4612244897959184 0.06350885331630707
1.1142857142857143 0.4612244897959184 0.06428305059671402
1.1346938775510202 0.4612244897959184 0.0655999407172203
1.1551020408163266 0.4612244897959184 0.0675252303481102
1.1755102040816325 0.4612244897959184 0.07010721415281296
1.1959183673469387 0.4612244897959184 0.07338110357522964
1.2163265306122448 0.4612244897959184 0.07737775146961212
1.236734693877551 0.4612244897959184 0.0821320116519928
1.2571428571428571 0.4612244897959184 0.08768745511770248
1.2775510204081633 0.4612244897959184 0.0940944105386734
1.2979591836734694 0.4612244897959184 0.10139530897140503
1.3183673469387753 0.4612244897959184 0.1096014752984047
1.3387755102040817 0.4612244897959184 0.11868318170309067
1.3591836734693876 0.4612244897959184 0.1285846084356308
1.379591836734694 0.4612244897959184 0.13924559950828552
1.4 0.4612244897959184 0.1506170779466629

0.4 0.4816326530612245 0.10134253650903702
0.42040816326530617 0.4816326530612245 0.09985650330781937
0.44081632653061226 0.4816326530612245 0.09837435185909271
0.4612244897959184 0.4816326530612245 0.09689703583717346
0.4816326530612245 0.4816326530612245 0.09542571008205414
0.5020408163265306 0.4816326530612245 0.0939616933465004
0.5224489795918368 0.4816326530612245 0.09250612556934357
0.5428571428571429 0.4816326530612245 0.09105966240167618
0.563265306122449 0.4816326530612245 0.08962243795394897
0.5836734693877551 0.4816326530612245 0.08819407969713211
0.6040816326530613 0.4816326530612245 0.0867740586400032
0.6244897959183673 0.4816326530612245 0.08536181598901749
0.6448979591836734 0.4816326530612245 0.08395691215991974
0.6653061224489796 0.4816326530612245 0.0825590044260025
0.6857142857142857 0.4816326530612245 0.0811678096652031
0.7061224489795919 0.4816326530612245 0.07978321611881256
0.726530612244898 0.4816326530612245 0.07840524613857269
0.7469387755102042 0.4816326530612245 0.07703424990177155
0.7673469387755102 0.4816326530612245 0.07567090541124344
0.7877551020408163 0.4816326530612245 0.07431624829769135
0.8081632653061224 0.4816326530612245 0.07297191768884659
0.8285714285714285 0.4816326530612245 0.07164013385772705
0.8489795918367347 0.4816326530612245 0.07032392174005508
0.8693877551020408 0.4816326530612245 0.069027379155159
0.889795918367347 0.4816326530612245 0.06775598227977753
0.9102040816326531 0.4816326530612245 0.0665171816945076
0.9306122448979591 0.4816326530612245 0.06532122194766998
0.9510204081632653 0.4816326530612245 0.06418220698833466
0.9714285714285714 0.4816326530612245 0.06311950832605362
0.9918367346938776 0.4816326530612245 0.06215947866439819
1.0122448979591836 0.4816326530612245 0.06133730337023735
1.0326530612244897 0.4816326530612245 0.06069890409708023
1.0530612244897959 0.4816326530612245 0.0603022575378418
1.073469387755102 0.4816326530612245 0.06021733954548836
1.0938775510204082 0.4816326530612245 0.060523658990859985
1.1142857142857143 0.4816326530612245 0.06130445748567581
1.1346938775510202 0.4816326530612245 0.06263758987188339
1.1551020408163266 0.4816326530612245 0.0645865947008133
1.1755102040816325 0.4816326530612245 0.0671975165605545
1.1959183673469387 0.4816326530612245 0.07050372660160065
1.2163265306122448 0.4816326530612245 0.07453499734401703
1.236734693877551 0.4816326530612245 0.07932577282190323
1.2571428571428571 0.4816326530612245 0.08491946756839752
1.2775510204081633 0.4816326530612245 0.09136636555194855
1.2979591836734694 0.4816326530612245 0.09870890527963638
1.3183673469387753 0.4816326530612245 0.10695810616016388
1.3387755102040817 0.4816326530612245 0.11608390510082245
1.3591836734693876 0.4816326530612245 0.12603044509887695
1.379591836734694 0.4816326530612245 0.13673818111419678
1.4 0.4816326530612245 0.14815925061702728

0.4 0.5020408163265306 0.10013572871685028
0.42040816326530617 0.5020408163265306 0.09858367592096329
0.44081632653061226 0.5020408163265306 0.09703676402568817
0.4612244897959184 0.5020408163265306 0.09549625217914581
0.4816326530612245 0.5020408163265306 0.093963623046875
0.5020408163265306 0.5020408163265306 0.09244014322757721
0.5224489795918368 0.5020408163265306 0.09092656522989273
0.5428571428571429 0.5020408163265306 0.08942289650440216
0.563265306122449 0.5020408163265306 0.08792868256568909
0.5836734693877551 0.5020408163265306 0.08644326031208038
0.6040816326530613 0.5020408163265306 0.08496598154306412
0.6244897959183673 0.5020408163265306 0.08349628001451492
0.6448979591836734 0.5020408163265306 0.0820336788892746
0.6653061224489796 0.5020408163265306 0.0805777758359909
0.6857142857142857 0.5020408163265306 0.07912833988666534
0.7061224489795919 0.5020408163265306 0.07768525183200836
0.726530612244898 0.5020408163265306 0.07624872028827667
0.7469387755102042 0.5020408163265306 0.07481922954320908
0.7673469387755102 0.5020408163265306 0.07339763641357422
0.7877551020408163 0.5020408163265306 0.07198522984981537
0.8081632653061224 0.5020408163265306 0.07058374583721161
0.8285714285714285 0.5020408163265306 0.06919548660516739
0.8489795918367347 0.5020408163265306 0.06782351434230804
0.8693877551020408 0.5020408163265306 0.0664718747138977
0.889795918367347 0.5020408163265306 0.0651460736989975
0.9102040816326531 0.5020408163265306 0.06385375559329987
0.9306122448979591 0.5020408163265306 0.06260553002357483
0.9510204081632653 0.5020408163265306 0.06141616031527519
0.9714285714285714 0.5020408163265306 0.060305893421173096
0.9918367346938776 0.5020408163265306 0.059302229434251785
1.0122448979591836 0.5020408163265306 0.05844179913401604
1.0326530612244897 0.5020408163265306 0.05777217820286751
1.0530612244897959 0.5020408163265306 0.057353049516677856
1.073469387755102 0.5020408163265306 0.05725589394569397
1.0938775510204082 0.5020408163265306 0.057561106979846954
1.1142857142857143 0.5020408163265306 0.058351702988147736
1.1346938775510202 0.5020408163265306 0.05970410630106926
1.1551020408163266 0.5020408163265306 0.061679624021053314
1.1755102040816325 0.5020408163265306 0.06432200968265533
1.1959183673469387 0.5020408163265306 0.06766293942928314
1.2163265306122448 0.5020408163265306 0.07173134386539459
1.236734693877551 0.5020408163265306 0.07656139880418777
1.2571428571428571 0.5020408163265306 0.08219662308692932
1.2775510204081633 0.5020408163265306 0.08868743479251862
1.2979591836734694 0.5020408163265306 0.09607633203268051
1.3183673469387753 0.5020408163265306 0.1043739914894104
1.3387755102040817 0.5020408163265306 0.11354976892471313
1.3591836734693876 0.5020408163265306 0.1235475167632103
1.379591836734694 0.5020408163265306 0.13430826365947723
1.4 0.5020408163265306 0.1457851380109787

0.4 0.5224489795918368 0.09893205016851425
0.42040816326530617 0.5224489795918368 0.09731504321098328
0.44081632653061226 0.5224489795918368 0.09570477157831192
0.4612244897959184 0.5224489795918368 0.09410285204648972
0.4816326530612245 0.5224489795918368 0.09251074492931366
0.5020408163265306 0.5224489795918368 0.090929314494133
0.5224489795918368 0.5224489795918368 0.08935858309268951
0.5428571428571429 0.5224489795918368 0.08779797703027725
0.563265306122449 0.5224489795918368 0.08624670654535294
0.5836734693877551 0.5224489795918368 0.08470401912927628
0.6040816326530613 0.5224489795918368 0.08316921442747116
0.6244897959183673 0.5224489795918368 0.08164173364639282
0.6448979591836734 0.5224489795918368 0.08012102544307709
0.6653061224489796 0.5224489795918368 0.07860670983791351
0.6857142857142857 0.5224489795918368 0.07709863036870956
0.7061224489795919 0.5224489795918368 0.07559682428836823
0.726530612244898 0.5224489795918368 0.07410167902708054
0.7469387755102042 0.5224489795918368 0.07261388003826141
0.7673469387755102 0.5224489795918368 0.07113447040319443
0.7877551020408163 0.5224489795918368 0.06966480612754822
0.8081632653061224 0.5224489795918368 0.06820662319660187
0.8285714285714285 0.5224489795918368 0.06676217168569565
0.8489795918367347 0.5224489795918368 0.06533438712358475
0.8693877551020408 0.5224489795918368 0.0639273077249527
0.889795918367347 0.5224489795918368 0.06254664808511734
0.9102040816326531 0.5224489795918368 0.06120035797357559
0.9306122448979591 0.5224489795918368 0.05989962816238403
0.9510204081632653 0.5224489795918368 0.05865995213389397
0.9714285714285714 0.5224489795918368 0.057502567768096924
0.9918367346938776 0.5224489795918368 0.056456197053194046
1.0122448979591836 0.5224489795918368 0.055558957159519196
1.0326530612244897 0.5224489795918368 0.054860103875398636
1.0530612244897959 0.5224489795918368 0.05442100018262863
1.073469387755102 0.5224489795918368 0.05431453138589859
1.0938775510204082 0.5224489795918368 0.05462173745036125
1.1142857142857143 0.5224489795918368 0.05542520433664322
1.1346938775510202 0.5224489795918368 0.056799739599227905
1.1551020408163266 0.5224489795918368 0.05880427360534668
1.1755102040816325 0.5224489795918368 0.061480313539505005
1.1959183673469387 0.5224489795918368 0.06485811620950699
1.2163265306122448 0.5224489795918368 0.06896591931581497
1.236734693877551 0.5224489795918368 0.07383782416582108
1.2571428571428571 0.5224489795918368 0.07951752841472626
1.2775510204081633 0.5224489795918368 0.08605575561523438
1.2979591836734694 0.5224489795918368 0.09349502623081207
1.3183673469387753 0.5224489795918368 0.10184565931558609
1.3387755102040817 0.5224489795918368 0.11107633262872696
1.3591836734693876 0.5224489795918368 0.12113046646118164
1.379591836734694 0.5224489795918368 0.13194972276687622
1.4 0.5224489795918368 0.1434883177280426

0.4 0.5428571428571429 0.09773213416337967
0.42040816326530617 0.5428571428571429 0.09605146944522858
0.44081632653061226 0.5428571428571429 0.09437952935695648
0.4612244897959184 0.5428571428571429 0.0927179679274559
0.4816326530612245 0.5428571428571429 0.09106786549091339
0.5020408163265306 0.5428571428571429 0.08942931145429611
0.5224489795918368 0.5428571428571429 0.08780166506767273
0.5428571428571429 0.5428571428571429 0.08618401736021042
0.563265306122449 0.5428571428571429 0.08457547426223755
0.5836734693877551 0.5428571428571429 0.08297525346279144
0.6040816326530613 0.5428571428571429 0.08138259500265121
0.6244897959183673 0.5428571428571429 0.07979689538478851
0.6448979591836734 0.5428571428571429 0.07821764051914215
0.6653061224489796 0.5428571428571429 0.07664456218481064
0.6857142857142857 0.5428571428571429 0.07507763803005219
0.7061224489795919 0.5428571428571429 0.07351712882518768
0.726530612244898 0.5428571428571429 0.07196363806724548
0.7469387755102042 0.5428571428571429 0.07041798532009125
0.7673469387755102 0.5428571428571429 0.06888120621442795
0.7877551020408163 0.5428571428571429 0.06735462695360184
0.8081632653061224 0.5428571428571429 0.06583983451128006
0.8285714285714285 0.5428571428571429 0.06433890759944916
0.8489795918367347 0.5428571428571429 0.0628548264503479
0.8693877551020408 0.5428571428571429 0.06139180064201355
0.889795918367347 0.5428571428571429 0.05995583534240723
0.9102040816326531 0.5428571428571429 0.05855538696050644
0.9306122448979591 0.5428571428571429 0.057202260941267014
0.9510204081632653 0.5428571428571429 0.05591276288032532
0.9714285714285714 0.5428571428571429 0.054709117859601974
0.9918367346938776 0.5428571428571429 0.05362134426832199
1.0122448979591836 0.5428571428571429 0.0526890754699707
1.0326530612244897 0.5428571428571429 0.05196324735879898
1.0530612244897959 0.5428571428571429 0.0515068843960762
1.073469387755102 0.5428571428571429 0.05139409750699997
1.0938775510204082 0.5428571428571429 0.05170639604330063
1.1142857142857143 0.5428571428571429 0.05252569168806076
1.1346938775510202 0.5428571428571429 0.05392495542764664
1.1551020408163266 0.5428571428571429 0.05596081167459488
1.1755102040816325 0.5428571428571429 0.05867265909910202
1.1959183673469387 0.5428571428571429 0.06208944320678711
1.2163265306122448 0.5428571428571429 0.0662389025092125
1.236734693877551 0.5428571428571429 0.07115520536899567
1.2571428571428571 0.5428571428571429 0.07688231766223907
1.2775510204081633 0.5428571428571429 0.08347120136022568
1.2979591836734694 0.5428571428571429 0.0909644216299057
1.3183673469387753 0.5428571428571429 0.09937180578708649
1.3387755102040817 0.5428571428571429 0.10866118967533112
1.3591836734693876 0.5428571428571429 0.11877566576004028
1.379591836734694 0.5428571428571429 0.1296575665473938
1.4 0.5428571428571429 0.1412622183561325

0.4 0.563265306122449 0.09653671085834503
0.42040816326530617 0.563265306122449 0.09479396045207977
0.44081632653061226 0.563265306122449 0.09306208044290543
0.4612244897959184 0.563265306122449 0.09134237468242645
0.4816326530612245 0.563265306122449 0.08963514864444733
0.5020408163265306 0.563265306122449 0.08793970942497253
0.5224489795918368 0.563265306122449 0.08625505119562149
0.5428571428571429 0.563265306122449 0.08458013832569122
0.563265306122449 0.563265306122449 0.08291403949260712
0.5836734693877551 0.563265306122449 0.08125589787960052
0.6040816326530613 0.563265306122449 0.07960496842861176
0.6244897959183673 0.563265306122449 0.07796062529087067
0.6448979591836734 0.563265306122449 0.07632250338792801
0.6653061224489796 0.563265306122449 0.07469049841165543
0.6857142857142857 0.563265306122449 0.07306481152772903
0.7061224489795919 0.563265306122449 0.07144591212272644
0.726530612244898 0.563265306122449 0.06983451545238495
0.7469387755102042 0.563265306122449 0.06823141127824783
0.7673469387755102 0.563265306122449 0.06663750857114792
0.7877551020408163 0.563265306122449 0.06505391746759415
0.8081632653061224 0.563265306122449 0.06348209828138351
0.8285714285714285 0.563265306122449 0.06192417070269585
0.8489795918367347 0.563265306122449 0.06038327142596245
0.8693877551020408 0.563265306122449 0.05886391922831535
0.889795918367347 0.563265306122449 0.057372529059648514
0.9102040816326531 0.563265306122449 0.055918097496032715
0.9306122448979591 0.563265306122449 0.05451304465532303
0.9510204081632653 0.563265306122449 0.05317448824644089
0.9714285714285714 0.563265306122449 0.051925767213106155
0.9918367346938776 0.563265306122449 0.050798166543245316
1.0122448979591836 0.563265306122449 0.04983288049697876
1.0326530612244897 0.563265306122449 0.04908255115151405
1.0530612244897959 0.563265306122449 0.04861174896359444
1.073469387755102 0.563265306122449 0.048495687544345856
1.0938775510204082 0.563265306122449 0.048816125839948654
1.1142857142857143 0.563265306122449 0.04965405538678169
1.1346938775510202 0.563265306122449 0.051080603152513504
1.1551020408163266 0.563265306122449 0.05315005034208298
1.1755102040816325 0.563265306122449 0.055899880826473236
1.1959183673469387 0.563265306122449 0.05935788154602051
1.2163265306122448 0.563265306122449 0.06355150043964386
1.236734693877551 0.563265306122449 0.06851495802402496
1.2571428571428571 0.563265306122449 0.07429251074790955
1.2775510204081633 0.563265306122449 0.08093546330928802
1.2979591836734694 0.563265306122449 0.08848617970943451
1.3183673469387753 0.563265306122449 0.0969538763165474
1.3387755102040817 0.563265306122449 0.10630550235509872
1.3591836734693876 0.563265306122449 0.11648379266262054
1.379591836734694 0.563265306122449 0.12743179500102997
1.4 0.563265306122449 0.13910621404647827

0.4 0.5836734693877551 0.09534666687250137
0.42040816326530617 0.5836734693877551 0.09354349225759506
0.44081632653061226 0.5836734693877551 0.09175319224596024
0.4612244897959184 0.5836734693877551 0.08997628837823868
0.4816326530612245 0.5836734693877551 0.08821220695972443
0.5020408163265306 0.5836734693877551 0.08645983040332794
0.5224489795918368 0.5836734693877551 0.08471794426441193
0.5428571428571429 0.5836734693877551 0.08298548310995102
0.563265306122449 0.5836734693877551 0.08126145601272583
0.5836734693877551 0.5836734693877551 0.07954499125480652
0.6040816326530613 0.5836734693877551 0.07783534377813339
0.6244897959183673 0.5836734693877551 0.07613202184438705
0.6448979591836734 0.5836734693877551 0.07443489879369736
0.6653061224489796 0.5836734693877551 0.07274407893419266
0.6857142857142857 0.5836734693877551 0.07105997949838638
0.7061224489795919 0.5836734693877551 0.0693831518292427
0.726530612244898 0.5836734693877551 0.06771421432495117
0.7469387755102042 0.5836734693877551 0.06605377048254013
0.7673469387755102 0.5836734693877551 0.06440253555774689
0.7877551020408163 0.5836734693877551 0.06276145577430725
0.8081632653061224 0.5836734693877551 0.06113206222653389
0.8285714285714285 0.5836734693877551 0.059516649693250656
0.8489795918367347 0.5836734693877551 0.057918645441532135
0.8693877551020408 0.5836734693877551 0.05634292960166931
0.889795918367347 0.5836734693877551 0.05479631945490837
0.9102040816326531 0.5836734693877551 0.053288329392671585
0.9306122448979591 0.5836734693877551 0.05183207988739014
0.9510204081632653 0.5836734693877551 0.05044551566243172
0.9714285714285714 0.5836734693877551 0.04915308952331543
0.9918367346938776 0.5836734693877551 0.0479874424636364
1.0122448979591836 0.5836734693877551 0.046991366893053055
1.0326530612244897 0.5836734693877551 0.04621914401650429
1.0530612244897959 0.5836734693877551 0.04573681205511093
1.073469387755102 0.5836734693877551 0.04562053084373474
1.0938775510204082 0.5836734693877551 0.04595207795500755
1.1142857142857143 0.5836734693877551 0.04681143909692764
1.1346938775510202 0.5836734693877551 0.04826778173446655
1.1551020408163266 0.5836734693877551 0.050373174250125885
1.1755102040816325 0.5836734693877551 0.053163327276706696
1.1959183673469387 0.5836734693877551 0.056665074080228806
1.2163265306122448 0.5836734693877551 0.06090555712580681
1.236734693877551 0.5836734693877551 0.06591920554637909
1.2571428571428571 0.5836734693877551 0.07175061851739883
1.2775510204081633 0.5836734693877551 0.07845120877027512
1.2979591836734694 0.5836734693877551 0.08606316149234772
1.3183673469387753 0.5836734693877551 0.09459487348794937
1.3387755102040817 0.5836734693877551 0.10401234775781631
1.3591836734693876 0.5836734693877551 0.11425799131393433
1.379591836734694 0.5836734693877551 0.1252756267786026
1.4 0.5836734693877551 0.13702332973480225

0.4 0.6040816326530613 0.09416286647319794
0.42040816326530617 0.6040816326530613 0.09230084717273712
0.44081632653061226 0.6040816326530613 0.09045318514108658
0.4612244897959184 0.6040816326530613 0.08861946314573288
0.4816326530612245 0.6040816326530613 0.08679850399494171
0.5020408163265306 0.6040816326530613 0.08498896658420563
0.5224489795918368 0.6040816326530613 0.08318956196308136
0.5428571428571429 0.6040816326530613 0.08139920234680176
0.563265306122449 0.6040816326530613 0.07961682975292206
0.5836734693877551 0.6040816326530613 0.077841617166996
0.6040816326530613 0.6040816326530613 0.07607293874025345
0.6244897959183673 0.6040816326530613 0.0743105560541153
0.6448979591836734 0.6040816326530613 0.0725545659661293
0.6653061224489796 0.6040816326530613 0.07080529630184174
0.6857142857142857 0.6040816326530613 0.069063201546669
0.7061224489795919 0.6040816326530613 0.06732876598834991
0.726530612244898 0.6040816326530613 0.06560231745243073
0.7469387755102042 0.6040816326530613 0.06388425827026367
0.7673469387755102 0.6040816326530613 0.062175165861845016
0.7877551020408163 0.6040816326530613 0.06047607585787773
0.8081632653061224 0.6040816326530613 0.05878869816660881
0.8285714285714285 0.6040816326530613 0.05711561441421509
0.8489795918367347 0.6040816326530613 0.05546051263809204
0.8693877551020408 0.6040816326530613 0.0538286454975605
0.889795918367347 0.6040816326530613 0.052227266132831573
0.9102040816326531 0.6040816326530613 0.05066641420125961
0.9306122448979591 0.6040816326530613 0.04915986955165863
0.9510204081632653 0.6040816326530613 0.04772654548287392
0.9714285714285714 0.6040816326530613 0.04639197140932083
0.9918367346938776 0.6040816326530613 0.0451902411878109
1.0122448979591836 0.6040816326530613 0.04416573792695999
1.0326530612244897 0.6040816326530613 0.04337434843182564
1.0530612244897959 0.6040816326530613 0.04288346692919731
1.073469387755102 0.6040816326530613 0.042770009487867355
1.0938775510204082 0.6040816326530613 0.043115634471178055
1.1142857142857143 0.6040816326530613 0.04399921000003815
1.1346938775510202 0.6040816326530613 0.04548795893788338
1.1551020408163266 0.6040816326530613 0.04763183742761612
1.1755102040816325 0.6040816326530613 0.050464920699596405
1.1959183673469387 0.6040816326530613 0.0540132038295269
1.2163265306122448 0.6040816326530613 0.058303654193878174
1.236734693877551 0.6040816326530613 0.06337089836597443
1.2571428571428571 0.6040816326530613 0.06925981491804123
1.2775510204081633 0.6040816326530613 0.07602196931838989
1.2979591836734694 0.6040816326530613 0.08369921147823334
1.3183673469387753 0.6040816326530613 0.0922989621758461
1.3387755102040817 0.6040816326530613 0.10178618133068085
1.3591836734693876 0.6040816326530613 0.11210297048091888
1.379591836734694 0.6040816326530613 0.12319407612085342
1.4 0.6040816326530613 0.13501890003681183

0.4 0.6244897959183673 0.09298612922430038
0.42040816326530617 0.6244897959183673 0.09106644988059998
0.44081632653061226 0.6244897959183673 0.0891619622707367
0.4612244897959184 0.6244897959183673 0.08727145195007324
0.4816326530612245 0.6244897959183673 0.08539342135190964
0.5020408163265306 0.6244897959183673 0.08352642506361008
0.5224489795918368 0.6244897959183673 0.08166919648647308
0.5428571428571429 0.6244897959183673 0.07982052862644196
0.563265306122449 0.6244897959183673 0.07797939330339432
0.5836734693877551 0.6244897959183673 0.07614511251449585
0.6040816326530613 0.6244897959183673 0.0743173360824585
0.6244897959183673 0.6244897959183673 0.07249604165554047
0.6448979591836734 0.6244897959183673 0.07068155705928802
0.6653061224489796 0.6244897959183673 0.06887425482273102
0.6857142857142857 0.6244897959183673 0.0670744776725769
0.7061224489795919 0.6244897959183673 0.06528238207101822
0.726530612244898 0.6244897959183673 0.06349809467792511
0.7469387755102042 0.6244897959183673 0.061721913516521454
0.7673469387755102 0.6244897959183673 0.05995448678731918
0.7877551020408163 0.6244897959183673 0.058197058737277985
0.8081632653061224 0.6244897959183673 0.05645156651735306
0.8285714285714285 0.6244897959183673 0.054720837622880936
0.8489795918367347 0.6244897959183673 0.05300890654325485
0.8693877551020408 0.6244897959183673 0.05132133513689041
0.889795918367347 0.6244897959183673 0.04966580867767334
0.9102040816326531 0.6244897959183673 0.04805292189121246
0.9306122448979591 0.6244897959183673 0.04649718850851059
0.9510204081632653 0.6244897959183673 0.045018453150987625
0.9714285714285714 0.6244897959183673 0.04364347457885742
0.9918367346938776 0.6244897959183673 0.04240778833627701
1.0122448979591836 0.6244897959183673 0.0413573794066906
1.0326530612244897 0.6244897959183673 0.040549665689468384
1.0530612244897959 0.6244897959183673 0.040053270757198334
1.073469387755102 0.6244897959183673 0.03994571045041084
1.0938775510204082 0.6244897959183673 0.040308427065610886
1.1142857142857143 0.6244897959183673 0.04121910780668259
1.1346938775510202 0.6244897959183673 0.04274305701255798
1.1551020408163266 0.6244897959183673 0.04492820426821709
1.1755102040816325 0.6244897959183673 0.04780713468790054
1.1959183673469387 0.6244897959183673 0.051405102014541626
1.2163265306122448 0.6244897959183673 0.05574895069003105
1.236734693877551 0.6244897959183673 0.06087353825569153
1.2571428571428571 0.6244897959183673 0.0668240338563919
1.2775510204081633 0.6244897959183673 0.07365206629037857
1.2979591836734694 0.6244897959183673 0.08139897882938385
1.3183673469387753 0.6244897959183673 0.0900711715221405
1.3387755102040817 0.6244897959183673 0.09963250160217285
1.3591836734693876 0.6244897959183673 0.1100248247385025
1.379591836734694 0.6244897959183673 0.1211937665939331
1.4 0.6244897959183673 0.1331002414226532

0.4 0.6448979591836734 0.09181700646877289
0.42040816326530617 0.6448979591836734 0.08984039723873138
0.44081632653061226 0.6448979591836734 0.08787921071052551
0.4612244897959184 0.6448979591836734 0.08593174815177917
0.4816326530612245 0.6448979591836734 0.08399640023708344
0.5020408163265306 0.6448979591836734 0.08207166939973831
0.5224489795918368 0.6448979591836734 0.08015619218349457
0.5428571428571429 0.6448979591836734 0.07824879884719849
0.563265306122449 0.6448979591836734 0.07634861767292023
0.5836734693877551 0.6448979591836734 0.07445519417524338
0.6040816326530613 0.6448979591836734 0.07256843894720078
0.6244897959183673 0.6448979591836734 0.07068861275911331
0.6448979591836734 0.6448979591836734 0.06881605088710785
0.6653061224489796 0.6448979591836734 0.06695099920034409
0.6857142857142857 0.6448979591836734 0.06509347259998322
0.7061224489795919 0.6448979591836734 0.06324337422847748
0.726530612244898 0.6448979591836734 0.061400771141052246
0.7469387755102042 0.6448979591836734 0.05956603214144707
0.7673469387755102 0.6448979591836734 0.057739995419979095
0.7877551020408163 0.6448979591836734 0.055924125015735626
0.8081632653061224 0.6448979591836734 0.05412061884999275
0.8285714285714285 0.6448979591836734 0.0523325577378273
0.8489795918367347 0.6448979591836734 0.050564222037792206
0.8693877551020408 0.6448979591836734 0.048821546137332916
0.889795918367347 0.6448979591836734 0.04711265116930008
0.9102040816326531 0.6448979591836734 0.04544871300458908
0.9306122448979591 0.6448979591836734 0.04384499788284302
0.9510204081632653 0.6448979591836734 0.04232238978147507
0.9714285714285714 0.6448979591836734 0.040908899158239365
0.9918367346938776 0.6448979591836734 0.03964156657457352
1.0122448979591836 0.6448979591836734 0.038567908108234406
1.0326530612244897 0.6448979591836734 0.03774680942296982
1.0530612244897959 0.6448979591836734 0.03724799305200577
1.073469387755102 0.6448979591836734 0.03714950755238533
1.0938775510204082 0.6448979591836734 0.03753244876861572
1.1142857142857143 0.6448979591836734 0.03847330063581467
1.1346938775510202 0.6448979591836734 0.04003547877073288
1.1551020408163266 0.6448979591836734 0.04226498678326607
1.1755102040816325 0.6448979591836734 0.04519302397966385
1.1959183673469387 0.6448979591836734 0.04884418845176697
1.2163265306122448 0.6448979591836734 0.053245313465595245
1.236734693877551 0.6448979591836734 0.058431439101696014
1.2571428571428571 0.6448979591836734 0.0644480362534523
1.2775510204081633 0.6448979591836734 0.07134667038917542
1.2979591836734694 0.6448979591836734 0.07916811853647232
1.3183673469387753 0.6448979591836734 0.08791768550872803
1.3387755102040817 0.6448979591836734 0.0975581556558609
1.3591836734693876 0.6448979591836734 0.10803109407424927
1.379591836734694 0.6448979591836734 0.11928311735391617
1.4 0.6448979591836734 0.13127657771110535

0.4 0.6653061224489796 0.09065578877925873
0.42040816326530617 0.6653061224489796 0.08862253278493881
0.44081632653061226 0.6653061224489796 0.086604543030262
0.4612244897959184 0.6653061224489796 0.08459989726543427
0.4816326530612245 0.6653061224489796 0.08260694146156311
0.5020408163265306 0.6653061224489796 0.08062408864498138
0.5224489795918368 0.6653061224489796 0.07864999026060104
0.5428571428571429 0.6653061224489796 0.07668358087539673
0.563265306122449 0.6653061224489796 0.0747242420911789
0.5836734693877551 0.6653061224489796 0.07277180254459381
0.6040816326530613 0.6653061224489796 0.070826455950737
0.6244897959183673 0.6653061224489796 0.06888851523399353
0.6448979591836734 0.6653061224489796 0.06695815175771713
0.6653061224489796 0.6653061224489796 0.06503528356552124
0.6857142857142857 0.6653061224489796 0.06311967223882675
0.7061224489795919 0.6653061224489796 0.061211131513118744
0.726530612244898 0.6653061224489796 0.05930980294942856
0.7469387755102042 0.6653061224489796 0.05741626024246216
0.7673469387755102 0.6653061224489796 0.0555315725505352
0.7877551020408163 0.6653061224489796 0.053657423704862595
0.8081632653061224 0.6653061224489796 0.051796216517686844
0.8285714285714285 0.6653061224489796 0.049951255321502686
0.8489795918367347 0.6653061224489796 0.048127125948667526
0.8693877551020408 0.6653061224489796 0.046330083161592484
0.889795918367347 0.6653061224489796 0.04456872493028641
0.9102040816326531 0.6653061224489796 0.04285481572151184
0.9306122448979591 0.6653061224489796 0.041204508394002914
0.9510204081632653 0.6653061224489796 0.03963971883058548
0.9714285714285714 0.6653061224489796 0.038189806044101715
0.9918367346938776 0.6653061224489796 0.036893267184495926
1.0122448979591836 0.6653061224489796 0.03579917550086975
1.0326530612244897 0.6653061224489796 0.03496776893734932
1.0530612244897959 0.6653061224489796 0.034469760954380035
1.073469387755102 0.6653061224489796 0.034383624792099
1.0938775510204082 0.6653061224489796 0.034790121018886566
1.1142857142857143 0.6653061224489796 0.03576444834470749
1.1346938775510202 0.6653061224489796 0.037368208169937134
1.1551020408163266 0.6653061224489796 0.03964554890990257
1.1755102040816325 0.6653061224489796 0.04262636601924896
1.1959183673469387 0.6653061224489796 0.04633476212620735
1.2163265306122448 0.6653061224489796 0.0507974810898304
1.236734693877551 0.6653061224489796 0.05604984611272812
1.2571428571428571 0.6653061224489796 0.062137555330991745
1.2775510204081633 0.6653061224489796 0.06911208480596542
1.2979591836734694 0.6653061224489796 0.07701357454061508
1.3183673469387753 0.6653061224489796 0.08584614098072052
1.3387755102040817 0.6653061224489796 0.09557156264781952
1.3591836734693876 0.6653061224489796 0.10613125562667847
1.379591836734694 0.6653061224489796 0.11747272312641144
1.4 0.6653061224489796 0.12955978512763977

0.4 0.6857142857142857 0.08950252830982208
0.42040816326530617 0.6857142857142857 0.08741261810064316
0.44081632653061226 0.6857142857142857 0.08533760905265808
0.4612244897959184 0.6857142857142857 0.08327553421258926
0.4816326530612245 0.6857142857142857 0.08122463524341583
0.5020408163265306 0.6857142857142857 0.07918331772089005
0.5224489795918368 0.6857142857142857 0.07715027779340744
0.5428571428571429 0.6857142857142857 0.07512471824884415
0.563265306122449 0.6857142857142857 0.07310633361339569
0.5836734693877551 0.6857142857142857 0.07109524309635162
0.6040816326530613 0.6857142857142857 0.06909172236919403
0.6244897959183673 0.6857142857142857 0.06709595769643784
0.6448979591836734 0.6857142857142857 0.06510777771472931
0.6653061224489796 0.6857142857142857 0.06312678754329681
0.6857142857142857 0.6857142857142857 0.061152659356594086
0.7061224489795919 0.6857142857142857 0.05918531492352486
0.726530612244898 0.6857142857142857 0.0572250671684742
0.7469387755102042 0.6857142857142857 0.05527272820472717
0.7673469387755102 0.6857142857142857 0.05332956835627556
0.7877551020408163 0.6857142857142857 0.05139746516942978
0.8081632653061224 0.6857142857142857 0.049479007720947266
0.8285714285714285 0.6857142857142857 0.04757774993777275
0.8489795918367347 0.6857142857142857 0.04569853097200394
0.8693877551020408 0.6857142857142857 0.043847981840372086
0.889795918367347 0.6857142857142857 0.04203518107533455
0.9102040816326531 0.6857142857142857 0.04027257859706879
0.9306122448979591 0.6857142857142857 0.03857721760869026
0.9510204081632653 0.6857142857142857 0.03697213530540466
0.9714285714285714 0.6857142857142857 0.03548804670572281
0.9918367346938776 0.6857142857142857 0.034164972603321075
1.0122448979591836 0.6857142857142857 0.03305342048406601
1.0326530612244897 0.6857142857142857 0.032214902341365814
1.0530612244897959 0.6857142857142857 0.0317210778594017
1.073469387755102 0.6857142857142857 0.03165081515908241
1.0938775510204082 0.6857142857142857 0.03208445757627487
1.1142857142857143 0.6857142857142857 0.03309595584869385
1.1346938775510202 0.6857142857142857 0.034745048731565475
1.1551020408163266 0.6857142857142857 0.03707413002848625
1.1755102040816325 0.6857142857142857 0.04011194780468941
1.1959183673469387 0.6857142857142857 0.0438820905983448
1.2163265306122448 0.6857142857142857 0.04841130971908569
1.236734693877551 0.6857142857142857 0.053735218942165375
1.2571428571428571 0.6857142857142857 0.0598997101187706
1.2775510204081633 0.6857142857142857 0.06695615500211716
1.2979591836734694 0.6857142857142857 0.07494388520717621
1.3183673469387753 0.6857142857142857 0.08386601507663727
1.3387755102040817 0.6857142857142857 0.09368330985307693
1.3591836734693876 0.6857142857142857 0.10433713346719742
1.379591836734694 0.6857142857142857 0.11577584594488144
1.4 0.6857142857142857 0.12796463072299957

0.4 0.7061224489795919 0.08835714310407639
0.42040816326530617 0.7061224489795919 0.08621040731668472
0.44081632653061226 0.7061224489795919 0.08407817035913467
0.4612244897959184 0.7061224489795919 0.08195836842060089
0.4816326530612245 0.7061224489795919 0.07984918355941772
0.5020408163265306 0.7061224489795919 0.07774905860424042
0.5224489795918368 0.7061224489795919 0.07565692812204361
0.5428571428571429 0.7061224489795919 0.0735723227262497
0.563265306122449 0.7061224489795919 0.07149522006511688
0.5836734693877551 0.7061224489795919 0.06942592561244965
0.6040816326530613 0.7061224489795919 0.06736458837985992
0.6244897959183673 0.7061224489795919 0.06531103700399399
0.6448979591836734 0.7061224489795919 0.06326475739479065
0.6653061224489796 0.7061224489795919 0.061225246638059616
0.6857142857142857 0.7061224489795919 0.05919228121638298
0.7061224489795919 0.7061224489795919 0.05716593936085701
0.726530612244898 0.7061224489795919 0.05514681339263916
0.7469387755102042 0.7061224489795919 0.05313587933778763
0.7673469387755102 0.7061224489795919 0.05113459378480911
0.7877551020408163 0.7061224489795919 0.04914501681923866
0.8081632653061224 0.7061224489795919 0.047169916331768036
0.8285714285714285 0.7061224489795919 0.04521306976675987
0.8489795918367347 0.7061224489795919 0.04327959939837456
0.8693877551020408 0.7061224489795919 0.04137653857469559
0.889795918367347 0.7061224489795919 0.039513494819402695
0.9102040816326531 0.7061224489795919 0.03770362585783005
0.9306122448979591 0.7061224489795919 0.03596491366624832
0.9510204081632653 0.7061224489795919 0.034321628510951996
0.9714285714285714 0.7061224489795919 0.032805878669023514
0.9918367346938776 0.7061224489795919 0.03145911544561386
1.0122448979591836 0.7061224489795919 0.030333269387483597
1.0326530612244897 0.7061224489795919 0.029491057619452477
1.0530612244897959 0.7061224489795919 0.029005061835050583
1.073469387755102 0.7061224489795919 0.02895449474453926
1.0938775510204082 0.7061224489795919 0.02941926382482052
1.1142857142857143 0.7061224489795919 0.03047202154994011
1.1346938775510202 0.7061224489795919 0.032170701771974564
1.1551020408163266 0.7061224489795919 0.03455602005124092
1.1755102040816325 0.7061224489795919 0.037655629217624664
1.1959183673469387 0.7061224489795919 0.04149269312620163
1.2163265306122448 0.7061224489795919 0.046094052493572235
1.236734693877551 0.7061224489795919 0.05149557441473007
1.2571428571428571 0.7061224489795919 0.05774334818124771
1.2775510204081633 0.7061224489795919 0.06488854438066483
1.2979591836734694 0.7061224489795919 0.07296980917453766
1.3183673469387753 0.7061224489795919 0.0819890946149826
1.3387755102040817 0.7061224489795919 0.09190648794174194
1.3591836734693876 0.7061224489795919 0.10266327857971191
1.379591836734694 0.7061224489795919 0.11420861631631851
1.4 0.7061224489795919 0.12650881707668304

0.4 0.726530612244898 0.08721956610679626
0.42040816326530617 0.726530612244898 0.08501583337783813
0.44081632653061226 0.726530612244898 0.08282609283924103
0.4612244897959184 0.726530612244898 0.08064823597669601
0.4816326530612245 0.726530612244898 0.07848043739795685
0.5020408163265306 0.726530612244898 0.07632134854793549
0.5224489795918368 0.726530612244898 0.07417017221450806
0.5428571428571429 0.726530612244898 0.0720268189907074
0.563265306122449 0.726530612244898 0.06989147514104843
0.5836734693877551 0.726530612244898 0.06776437163352966
0.6040816326530613 0.726530612244898 0.06564530730247498
0.6244897959183673 0.726530612244898 0.06353374570608139
0.6448979591836734 0.726530612244898 0.06142903119325638
0.6653061224489796 0.726530612244898 0.05933070927858353
0.6857142857142857 0.726530612244898 0.05723874643445015
0.7061224489795919 0.726530612244898 0.0551535002887249
0.726530612244898 0.726530612244898 0.053075700998306274
0.7469387755102042 0.726530612244898 0.05100654438138008
0.7673469387755102 0.726530612244898 0.048947639763355255
0.7877551020408163 0.726530612244898 0.04690118134021759
0.8081632653061224 0.726530612244898 0.04487016052007675
0.8285714285714285 0.726530612244898 0.0428585484623909
0.8489795918367347 0.726530612244898 0.04087182506918907
0.8693877551020408 0.726530612244898 0.03891740366816521
0.889795918367347 0.726530612244898 0.0370054692029953
0.9102040816326531 0.726530612244898 0.0351499542593956
0.9306122448979591 0.726530612244898 0.03336986154317856
0.9510204081632653 0.726530612244898 0.031690724194049835
0.9714285714285714 0.726530612244898 0.03014604188501835
0.9918367346938776 0.726530612244898 0.028778713196516037
1.0122448979591836 0.726530612244898 0.02764199674129486
1.0326530612244897 0.726530612244898 0.02679980918765068
1.0530612244897959 0.726530612244898 0.026325631886720657
1.073469387755102 0.726530612244898 0.026299014687538147
1.0938775510204082 0.726530612244898 0.026799386367201805
1.1142857142857143 0.726530612244898 0.02789807692170143
1.1346938775510202 0.726530612244898 0.029651230201125145
1.1551020408163266 0.726530612244898 0.0320979580283165
1.1755102040816325 0.726530612244898 0.03526490181684494
1.1959183673469387 0.726530612244898 0.03917489945888519
1.2163265306122448 0.726530612244898 0.04385488107800484
1.236734693877551 0.726530612244898 0.049341004341840744
1.2571428571428571 0.726530612244898 0.055679552257061005
1.2775510204081633 0.726530612244898 0.06292148679494858
1.2979591836734694 0.726530612244898 0.07110472023487091
1.3183673469387753 0.726530612244898 0.08023019880056381
1.3387755102040817 0.726530612244898 0.09025727212429047
1.3591836734693876 0.726530612244898 0.10112728923559189
1.379591836734694 0.726530612244898 0.11279002577066422
1.4 0.726530612244898 0.12521252036094666

0.4 0.7469387755102042 0.08608986437320709
0.42040816326530617 0.7469387755102042 0.0838288962841034
0.44081632653061226 0.7469387755102042 0.08158138394355774
0.4612244897959184 0.7469387755102042 0.07934518158435822
0.4816326530612245 0.7469387755102042 0.07711857557296753
0.5020408163265306 0.7469387755102042 0.07490048557519913
0.5224489795918368 0.7469387755102042 0.07269055396318436
0.5428571428571429 0.7469387755102042 0.07048890739679337
0.563265306122449 0.7469387755102042 0.06829577684402466
0.5836734693877551 0.7469387755102042 0.06611106544733047
0.6040816326530613 0.7469387755102042 0.06393415480852127
0.6244897959183673 0.7469387755102042 0.06176428869366646
0.6448979591836734 0.7469387755102042 0.059600867331027985
0.6653061224489796 0.7469387755102042 0.05744361877441406
0.6857142857142857 0.7469387755102042 0.0552927628159523
0.7061224489795919 0.7469387755102042 0.053148843348026276
0.726530612244898 0.7469387755102042 0.0510127954185009
0.7469387755102042 0.7469387755102042 0.04888591915369034
0.7673469387755102 0.7469387755102042 0.04676999896764755
0.7877551020408163 0.7469387755102042 0.044667407870292664
0.8081632653061224 0.7469387755102042 0.04258130118250847
0.8285714285714285 0.7469387755102042 0.04051593691110611
0.8489795918367347 0.7469387755102042 0.038477085530757904
0.8693877551020408 0.7469387755102042 0.036472637206315994
0.889795918367347 0.7469387755102042 0.034513384103775024
0.9102040816326531 0.7469387755102042 0.03261410444974899
0.9306122448979591 0.7469387755102042 0.030794885009527206
0.9510204081632653 0.7469387755102042 0.029082540422677994
0.9714285714285714 0.7469387755102042 0.02751200459897518
0.9918367346938776 0.7469387755102042 0.026127561926841736
1.0122448979591836 0.7469387755102042 0.024983759969472885
1.0326530612244897 0.7469387755102042 0.024145711213350296
1.0530612244897959 0.7469387755102042 0.023687824606895447
1.073469387755102 0.7469387755102042 0.0236899945884943
1.0938775510204082 0.7469387755102042 0.02423110045492649
1.1142857142857143 0.7469387755102042 0.02538110315799713
1.1346938775510202 0.7469387755102042 0.027194391936063766
1.1551020408163266 0.7469387755102042 0.029708560556173325
1.1755102040816325 0.7469387755102042 0.03294935077428818
1.1959183673469387 0.7469387755102042 0.03693927079439163
1.2163265306122448 0.7469387755102042 0.041705422103405
1.236734693877551 0.7469387755102042 0.04728427156805992
1.2571428571428571 0.7469387755102042 0.05372227355837822
1.2775510204081633 0.7469387755102042 0.06107015162706375
1.2979591836734694 0.7469387755102042 0.06936510652303696
1.3183673469387753 0.7469387755102042 0.07860703766345978
1.3387755102040817 0.7469387755102042 0.08875463157892227
1.3591836734693876 0.7469387755102042 0.09974928945302963
1.379591836734694 0.7469387755102042 0.1115410327911377
1.4 0.7469387755102042 0.12409716844558716

0.4 0.7673469387755102 0.08496825397014618
0.42040816326530617 0.7673469387755102 0.082649827003479
0.44081632653061226 0.7673469387755102 0.08034427464008331
0.4612244897959184 0.7673469387755102 0.07804949581623077
0.4816326530612245 0.7673469387755102 0.0757640153169632
0.5020408163265306 0.7673469387755102 0.07348717004060745
0.5224489795918368 0.7673469387755102 0.07121892273426056
0.5428571428571429 0.7673469387755102 0.06895948946475983
0.563265306122449 0.7673469387755102 0.06670889258384705
0.5836734693877551 0.7673469387755102 0.06446655094623566
0.6040816326530613 0.7673469387755102 0.06223158910870552
0.6244897959183673 0.7673469387755102 0.06000319868326187
0.6448979591836734 0.7673469387755102 0.05778098106384277
0.6653061224489796 0.7673469387755102 0.055564939975738525
0.6857142857142857 0.7673469387755102 0.05335547775030136
0.7061224489795919 0.7673469387755102 0.05115332081913948
0.726530612244898 0.7673469387755102 0.04895956814289093
0.7469387755102042 0.7673469387755102 0.04677563160657883
0.7673469387755102 0.7673469387755102 0.044603485614061356
0.7877551020408163 0.7673469387755102 0.04244562238454819
0.8081632653061224 0.7673469387755102 0.040305450558662415
0.8285714285714285 0.7673469387755102 0.038187481462955475
0.8489795918367347 0.7673469387755102 0.03609784319996834
0.8693877551020408 0.7673469387755102 0.03404492139816284
0.889795918367347 0.7673469387755102 0.03204018995165825
0.9102040816326531 0.7673469387755102 0.030099326744675636
0.9306122448979591 0.7673469387755102 0.028243577107787132
0.9510204081632653 0.7673469387755102 0.026501089334487915
0.9714285714285714 0.7673469387755102 0.02490820549428463
0.9918367346938776 0.7673469387755102 0.023510539904236794
1.0122448979591836 0.7673469387755102 0.02236391231417656
1.0326530612244897 0.7673469387755102 0.021534724161028862
1.0530612244897959 0.7673469387755102 0.0210983045399189
1.073469387755102 0.7673469387755102 0.0211348719894886
1.0938775510204082 0.7673469387755102 0.021722694858908653
1.1142857142857143 0.7673469387755102 0.022930311039090157
1.1346938775510202 0.7673469387755102 0.02481042966246605
1.1551020408163266 0.7673469387755102 0.027399158105254173
1.1755102040816325 0.7673469387755102 0.030721405521035194
1.1959183673469387 0.7673469387755102 0.034799445420503616
1.2163265306122448 0.7673469387755102 0.039660558104515076
1.236734693877551 0.7673469387755102 0.04534153640270233
1.2571428571428571 0.7673469387755102 0.05188897252082825
1.2775510204081633 0.7673469387755102 0.059353314340114594
1.2979591836734694 0.7673469387755102 0.06777093559503555
1.3183673469387753 0.7673469387755102 0.07714058458805084
1.3387755102040817 0.7673469387755102 0.08742023259401321
1.3591836734693876 0.7673469387755102 0.09855125844478607
1.379591836734694 0.7673469387755102 0.11048372089862823
1.4 0.7673469387755102 0.12318474054336548

0.4 0.7877551020408163 0.08385519683361053
0.42040816326530617 0.7877551020408163 0.08147908747196198
0.44081632653061226 0.7877551020408163 0.07911527156829834
0.4612244897959184 0.7877551020408163 0.07676181942224503
0.4816326530612245 0.7877551020408163 0.07441765069961548
0.5020408163265306 0.7877551020408163 0.07208245992660522
0.5224489795918368 0.7877551020408163 0.06975644826889038
0.5428571428571429 0.7877551020408163 0.06743969768285751
0.563265306122449 0.7877551020408163 0.0651317611336708
0.5836734693877551 0.7877551020408163 0.06283167749643326
0.6040816326530613 0.7877551020408163 0.06053846329450607
0.6244897959183673 0.7877551020408163 0.05825153738260269
0.6448979591836734 0.7877551020408163 0.0559706874191761
0.6653061224489796 0.7877551020408163 0.053696177899837494
0.6857142857142857 0.7877551020408163 0.05142859369516373
0.7061224489795919 0.7877551020408163 0.049168817698955536
0.726530612244898 0.7877551020408163 0.04691806435585022
0.7469387755102042 0.7877551020408163 0.04467792436480522
0.7673469387755102 0.7877551020408163 0.04245045781135559
0.7877551020408163 0.7877551020408163 0.0402384027838707
0.8081632653061224 0.7877551020408163 0.03804536908864975
0.8285714285714285 0.7877551020408163 0.03587616607546806
0.8489795918367347 0.7877551020408163 0.033737339079380035
0.8693877551020408 0.7877551020408163 0.03163779154419899
0.889795918367347 0.7877551020408163 0.029589753597974777
0.9102040816326531 0.7877551020408163 0.02760990336537361
0.9306122448979591 0.7877551020408163 0.025720691308379173
0.9510204081632653 0.7877551020408163 0.023951644077897072
0.9714285714285714 0.7877551020408163 0.022340457886457443
0.9918367346938776 0.7877551020408163 0.02093406580388546
1.0122448979591836 0.7877551020408163 0.01978963427245617
1.0326530612244897 0.7877551020408163 0.01897483505308628
1.0530612244897959 0.7877551020408163 0.018566010519862175
1.073469387755102 0.7877551020408163 0.018643613904714584
1.0938775510204082 0.7877551020408163 0.019285257905721664
1.1142857142857143 0.7877551020408163 0.020558033138513565
1.1346938775510202 0.7877551020408163 0.022512946277856827
1.1551020408163266 0.7877551020408163 0.02518470585346222
1.1755102040816325 0.7877551020408163 0.028597410768270493
1.1959183673469387 0.7877551020408163 0.03277317434549332
1.2163265306122448 0.7877551020408163 0.03773944824934006
1.236734693877551 0.7877551020408163 0.04353330284357071
1.2571428571428571 0.7877551020408163 0.050201416015625
1.2775510204081633 0.7877551020408163 0.05779378488659859
1.2979591836734694 0.7877551020408163 0.06634572148323059
1.3183673469387753 0.7877551020408163 0.07585472613573074
1.3387755102040817 0.7877551020408163 0.08627796173095703
1.3591836734693876 0.7877551020408163 0.09755676239728928
1.379591836734694 0.7877551020408163 0.1096411719918251
1.4 0.7877551020408163 0.12249785661697388

0.4 0.8081632653061224 0.08275148272514343
0.42040816326530617 0.8081632653061224 0.08031751215457916
0.44081632653061226 0.8081632653061224 0.07789532095193863
0.4612244897959184 0.8081632653061224 0.07548331469297409
0.4816326530612245 0.8081632653061224 0.07308082282543182
0.5020408163265306 0.8081632653061224 0.0706879049539566
0.5224489795918368 0.8081632653061224 0.06830470263957977
0.5428571428571429 0.8081632653061224 0.06593092530965805
0.563265306122449 0.8081632653061224 0.06356565654277802
0.5836734693877551 0.8081632653061224 0.061207741498947144
0.6040816326530613 0.8081632653061224 0.058856330811977386
0.6244897959183673 0.8081632653061224 0.05651106312870979
0.6448979591836734 0.8081632653061224 0.05417199060320854
0.6653061224489796 0.8081632653061224 0.051839590072631836
0.6857142857142857 0.8081632653061224 0.04951458424329758
0.7061224489795919 0.8081632653061224 0.047197986394166946
0.726530612244898 0.8081632653061224 0.04489115998148918
0.7469387755102042 0.8081632653061224 0.04259582608938217
0.7673469387755102 0.8081632653061224 0.040314216166734695
0.7877551020408163 0.8081632653061224 0.03804926946759224
0.8081632653061224 0.8081632653061224 0.03580483794212341
0.8285714285714285 0.8081632653061224 0.033586084842681885
0.8489795918367347 0.8081632653061224 0.03139997273683548
0.8693877551020408 0.8081632653061224 0.029256045818328857
0.889795918367347 0.8081632653061224 0.027167344465851784
0.9102040816326531 0.8081632653061224 0.02515161596238613
0.9306122448979591 0.8081632653061224 0.023232627660036087
0.9510204081632653 0.8081632653061224 0.021441275253891945
0.9714285714285714 0.8081632653061224 0.01981661096215248
0.9918367346938776 0.8081632653061224 0.018406886607408524
1.0122448979591836 0.8081632653061224 0.0172706488519907
1.0326530612244897 0.8081632653061224 0.016476964578032494
1.0530612244897959 0.8081632653061224 0.01610315777361393
1.073469387755102 0.8081632653061224 0.016229871660470963
1.0938775510204082 0.8081632653061224 0.016933966428041458
1.1142857142857143 0.8081632653061224 0.018281031399965286
1.1346938775510202 0.8081632653061224 0.02032034657895565
1.1551020408163266 0.8081632653061224 0.023085245862603188
1.1755102040816325 0.8081632653061224 0.026599053293466568
1.1959183673469387 0.8081632653061224 0.030883699655532837
1.2163265306122448 0.8081632653061224 0.03596680238842964
1.236734693877551 0.8081632653061224 0.04188557714223862
1.2571428571428571 0.8081632653061224 0.048686567693948746
1.2775510204081633 0.8081632653061224 0.056419067084789276
1.2979591836734694 0.8081632653061224 0.06511712819337845
1.3183673469387753 0.8081632653061224 0.07477672398090363
1.3387755102040817 0.8081632653061224 0.08535430580377579
1.3591836734693876 0.8081632653061224 0.09679140150547028
1.379591836734694 0.8081632653061224 0.10903812944889069
1.4 0.8081632653061224 0.12206057459115982

0.4 0.8285714285714285 0.08165834099054337
0.42040816326530617 0.8285714285714285 0.07916639745235443
0.44081632653061226 0.8285714285714285 0.07668591290712357
0.4612244897959184 0.8285714285714285 0.07421570271253586
0.4816326530612245 0.8285714285714285 0.07175551354885101
0.5020408163265306 0.8285714285714285 0.06930552423000336
0.5224489795918368 0.8285714285714285 0.06686564534902573
0.5428571428571429 0.8285714285714285 0.06443502753973007
0.563265306122449 0.8285714285714285 0.06201246380805969
0.5836734693877551 0.8285714285714285 0.05959682539105415
0.6040816326530613 0.8285714285714285 0.05718749761581421
0.6244897959183673 0.8285714285714285 0.054784368723630905
0.6448979591836734 0.8285714285714285 0.05238776281476021
0.6653061224489796 0.8285714285714285 0.049998264759778976
0.6857142857142857 0.8285714285714285 0.04761677235364914
0.7061224489795919 0.8285714285714285 0.045244425535202026
0.726530612244898 0.8285714285714285 0.04288269579410553
0.7469387755102042 0.8285714285714285 0.04053347557783127
0.7673469387755102 0.8285714285714285 0.038199182599782944
0.7877551020408163 0.8285714285714285 0.03588295727968216
0.8081632653061224 0.8285714285714285 0.0335889533162117
0.8285714285714285 0.8285714285714285 0.031322699040174484
0.8489795918367347 0.8285714285714285 0.029091695323586464
0.8693877551020408 0.8285714285714285 0.026906151324510574
0.889795918367347 0.8285714285714285 0.024780025705695152
0.9102040816326531 0.8285714285714285 0.022732248529791832
0.9306122448979591 0.8285714285714285 0.020787956193089485
0.9510204081632653 0.8285714285714285 0.018979478627443314
0.9714285714285714 0.8285714285714285 0.017347201704978943
0.9918367346938776 0.8285714285714285 0.015940722078084946
1.0122448979591836 0.8285714285714285 0.014820086769759655
1.0326530612244897 0.8285714285714285 0.014055809006094933
1.0530612244897959 0.8285714285714285 0.013726204633712769
1.073469387755102 0.8285714285714285 0.013911995105445385
1.0938775510204082 0.8285714285714285 0.014689129777252674
1.1142857142857143 0.8285714285714285 0.01612158864736557
1.1346938775510202 0.8285714285714285 0.018256884068250656
1.1551020408163266 0.8285714285714285 0.02112693525850773
1.1755102040816325 0.8285714285714285 0.024754270911216736
1.1959183673469387 0.8285714285714285 0.029160570353269577
1.2163265306122448 0.8285714285714285 0.034373439848423004
1.236734693877551 0.8285714285714285 0.040430061519145966
1.2571428571428571 0.8285714285714285 0.04737657308578491
1.2775510204081633 0.8285714285714285 0.05526123195886612
1.2979591836734694 0.8285714285714285 0.06411648541688919
1.3183673469387753 0.8285714285714285 0.07393677532672882
1.3387755102040817 0.8285714285714285 0.08467807620763779
1.3591836734693876 0.8285714285714285 0.09628254175186157
1.379591836734694 0.8285714285714285 0.10870077461004257
1.4 0.8285714285714285 0.12189830839633942

0.4 0.8489795918367347 0.08057759702205658
0.42040816326530617 0.8489795918367347 0.07802774757146835
0.44081632653061226 0.8489795918367347 0.07548928260803223
0.4612244897959184 0.8489795918367347 0.0729614645242691
0.4816326530612245 0.8489795918367347 0.07044436037540436
0.5020408163265306 0.8489795918367347 0.06793802976608276
0.5224489795918368 0.8489795918367347 0.06544188410043716
0.5428571428571429 0.8489795918367347 0.06295464187860489
0.563265306122449 0.8489795918367347 0.06047497317194939
0.5836734693877551 0.8489795918367347 0.058001983910799026
0.6040816326530613 0.8489795918367347 0.05553533509373665
0.6244897959183673 0.8489795918367347 0.053075164556503296
0.6448979591836734 0.8489795918367347 0.050621964037418365
0.6653061224489796 0.8489795918367347 0.048176467418670654
0.6857142857142857 0.8489795918367347 0.045739706605672836
0.7061224489795919 0.8489795918367347 0.04331294819712639
0.726530612244898 0.8489795918367347 0.04089781641960144
0.7469387755102042 0.8489795918367347 0.03849635273218155
0.7673469387755102 0.8489795918367347 0.03611118718981743
0.7877551020408163 0.8489795918367347 0.03374570980668068
0.8081632653061224 0.8489795918367347 0.03140440955758095
0.8285714285714285 0.8489795918367347 0.02909325435757637
0.8489795918367347 0.8489795918367347 0.026820305734872818
0.8693877551020408 0.8489795918367347 0.0245965626090765
0.889795918367347 0.8489795918367347 0.022437037900090218
0.9102040816326531 0.8489795918367347 0.02036193385720253
0.9306122448979591 0.8489795918367347 0.018397847190499306
0.9510204081632653 0.8489795918367347 0.016578564420342445
0.9714285714285714 0.8489795918367347 0.014945847913622856
0.9918367346938776 0.8489795918367347 0.013550719246268272
1.0122448979591836 0.8489795918367347 0.012454858049750328
1.0326530612244897 0.8489795918367347 0.011730285361409187
1.0530612244897959 0.8489795918367347 0.011456197127699852
1.073469387755102 0.8489795918367347 0.011713242158293724
1.0938775510204082 0.8489795918367347 0.01257624663412571
1.1142857142857143 0.8489795918367347 0.014107408933341503
1.1346938775510202 0.8489795918367347 0.016352321952581406
1.1551020408163266 0.8489795918367347 0.01934138312935829
1.1755102040816325 0.8489795918367347 0.023096252232789993
1.1959183673469387 0.8489795918367347 0.027638142928481102
1.2163265306122448 0.8489795918367347 0.03299446776509285
1.236734693877551 0.8489795918367347 0.039202116429805756
1.2571428571428571 0.8489795918367347 0.04630645737051964
1.2775510204081633 0.8489795918367347 0.05435445159673691
1.2979591836734694 0.8489795918367347 0.06337673962116241
1.3183673469387753 0.8489795918367347 0.07336637377738953
1.3387755102040817 0.8489795918367347 0.08427919447422028
1.3591836734693876 0.8489795918367347 0.09605862200260162
1.379591836734694 0.8489795918367347 0.1086563915014267
1.4 0.8489795918367347 0.1220378503203392

0.4 0.8693877551020408 0.07951200008392334
0.42040816326530617 0.8693877551020408 0.0769045501947403
0.44081632653061226 0.8693877551020408 0.07430868595838547
0.4612244897959184 0.8693877551020408 0.07172412425279617
0.4816326530612245 0.8693877551020408 0.06915100663900375
0.5020408163265306 0.8693877551020408 0.06658902019262314
0.5224489795918368 0.8693877551020408 0.0640370324254036
0.5428571428571429 0.8693877551020408 0.06149350851774216
0.563265306122449 0.8693877551020408 0.05895723029971123
0.5836734693877551 0.8693877551020408 0.056427620351314545
0.6040816326530613 0.8693877551020408 0.053904592990875244
0.6244897959183673 0.8693877551020408 0.05138850212097168
0.6448979591836734 0.8693877551020408 0.04887998849153519
0.6653061224489796 0.8693877551020408 0.046379923820495605
0.6857142857142857 0.8693877551020408 0.04388948157429695
0.7061224489795919 0.8693877551020408 0.041410040110349655
0.726530612244898 0.8693877551020408 0.03894340619444847
0.7469387755102042 0.8693877551020408 0.03649178892374039
0.7673469387755102 0.8693877551020408 0.034058041870594025
0.7877551020408163 0.8693877551020408 0.031645867973566055
0.8081632653061224 0.8693877551020408 0.029260125011205673
0.8285714285714285 0.8693877551020408 0.026907309889793396
0.8489795918367347 0.8693877551020408 0.024596121162176132
0.8693877551020408 0.8693877551020408 0.022338489070534706
0.889795918367347 0.8693877551020408 0.020150553435087204
0.9102040816326531 0.8693877551020408 0.018053963780403137
0.9306122448979591 0.8693877551020408 0.01607688143849373
0.9510204081632653 0.8693877551020408 0.014254571869969368
0.9714285714285714 0.8693877551020408 0.012630199082195759
0.9918367346938776 0.8693877551020408 0.011256399564445019
1.0122448979591836 0.8693877551020408 0.010196572169661522
1.0326530612244897 0.8693877551020408 0.009524241089820862
1.0530612244897959 0.8693877551020408 0.009319355711340904
1.073469387755102 0.8693877551020408 0.009662210941314697
1.0938775510204082 0.8693877551020408 0.010626254603266716
1.1142857142857143 0.8693877551020408 0.012271622195839882
1.1346938775510202 0.8693877551020408 0.01464178878813982
1.1551020408163266 0.8693877551020408 0.01776544749736786
1.1755102040816325 0.8693877551020408 0.021663136780261993
1.1959183673469387 0.8693877551020408 0.026355426758527756
1.2163265306122448 0.8693877551020408 0.031869251281023026
1.236734693877551 0.8693877551020408 0.03824090212583542
1.2571428571428571 0.8693877551020408 0.04551469907164574
1.2775510204081633 0.8693877551020408 0.0537361316382885
1.2979591836734694 0.8693877551020408 0.0629340186715126
1.3183673469387753 0.8693877551020408 0.07310016453266144
1.3387755102040817 0.8693877551020408 0.0841907262802124
1.3591836734693876 0.8693877551020408 0.09615126997232437
1.379591836734694 0.8693877551020408 0.10893557220697403
1.4 0.8693877551020408 0.12250946462154388

0.4 0.889795918367347 0.07846550643444061
0.42040816326530617 0.889795918367347 0.0758010521531105
0.44081632653061226 0.889795918367347 0.073148712515831
0.4612244897959184 0.889795918367347 0.07050848752260208
0.4816326530612245 0.889795918367347 0.06788036972284317
0.5020408163265306 0.889795918367347 0.06526346504688263
0.5224489795918368 0.889795918367347 0.0626562088727951
0.5428571428571429 0.889795918367347 0.06005704402923584
0.563265306122449 0.889795918367347 0.05746505409479141
0.5836734693877551 0.889795918367347 0.054879944771528244
0.6040816326530613 0.889795918367347 0.052301883697509766
0.6244897959183673 0.889795918367347 0.04973141849040985
0.6448979591836734 0.889795918367347 0.04716929793357849
0.6653061224489796 0.889795918367347 0.044616565108299255
0.6857142857142857 0.889795918367347 0.04207448288798332
0.7061224489795919 0.889795918367347 0.039544619619846344
0.726530612244898 0.889795918367347 0.03702893108129501
0.7469387755102042 0.889795918367347 0.03452985733747482
0.7673469387755102 0.889795918367347 0.03205050900578499
0.7877551020408163 0.889795918367347 0.029594924300909042
0.8081632653061224 0.889795918367347 0.027168432250618935
0.8285714285714285 0.889795918367347 0.024778077378869057
0.8489795918367347 0.889795918367347 0.02243337780237198
0.8693877551020408 0.889795918367347 0.020147254690527916
0.889795918367347 0.889795918367347 0.017937185242772102
0.9102040816326531 0.889795918367347 0.015826387330889702
0.9306122448979591 0.889795918367347 0.013844648376107216
0.9510204081632653 0.889795918367347 0.012028796598315239
0.9714285714285714 0.889795918367347 0.01042352057993412
0.9918367346938776 0.889795918367347 0.009083157405257225
1.0122448979591836 0.889795918367347 0.008072929456830025
1.0326530612244897 0.889795918367347 0.00746780913323164
1.0530612244897959 0.889795918367347 0.007348263170570135
1.073469387755102 0.889795918367347 0.007793952710926533
1.0938775510204082 0.889795918367347 0.00887657143175602
1.1142857142857143 0.889795918367347 0.010653897188603878
1.1346938775510202 0.889795918367347 0.013166964054107666
1.1551020408163266 0.889795918367347 0.01644246093928814
1.1755102040816325 0.889795918367347 0.02049953304231167
1.1959183673469387 0.889795918367347 0.025357788428664207
1.2163265306122448 0.889795918367347 0.031043414026498795
1.236734693877551 0.889795918367347 0.03759176656603813
1.2571428571428571 0.889795918367347 0.04504603520035744
1.2775510204081633 0.889795918367347 0.05345012992620468
1.2979591836734694 0.889795918367347 0.06283123791217804
1.3183673469387753 0.889795918367347 0.07318016141653061
1.3387755102040817 0.889795918367347 0.08445385098457336
1.3591836734693876 0.889795918367347 0.09660064429044724
1.379591836734694 0.889795918367347 0.10957752168178558
1.4 0.889795918367347 0.12335196882486343

0.4 0.9102040816326531 0.07744387537240982
0.42040816326530617 0.9102040816326531 0.07472335547208786
0.44081632653061226 0.9102040816326531 0.07201579958200455
0.4612244897959184 0.9102040816326531 0.06932125240564346
0.4816326530612245 0.9102040816326531 0.0666392520070076
0.5020408163265306 0.9102040816326531 0.06396832317113876
0.5224489795918368 0.9102040816326531 0.06130668520927429
0.5428571428571429 0.9102040816326531 0.058653008192777634
0.563265306122449 0.9102040816326531 0.05600670725107193
0.5836734693877551 0.9102040816326531 0.053367745131254196
0.6040816326530613 0.9102040816326531 0.05073655769228935
0.6244897959183673 0.9102040816326531 0.04811379685997963
0.6448979591836734 0.9102040816326531 0.045500390231609344
0.6653061224489796 0.9102040816326531 0.04289747029542923
0.6857142857142857 0.9102040816326531 0.04030647873878479
0.7061224489795919 0.9102040816326531 0.0377291738986969
0.726530612244898 0.9102040816326531 0.035167671740055084
0.7469387755102042 0.9102040816326531 0.032624684274196625
0.7673469387755102 0.9102040816326531 0.03010362759232521
0.7877551020408163 0.9102040816326531 0.027608927339315414
0.8081632653061224 0.9102040816326531 0.02514640986919403
0.8285714285714285 0.9102040816326531 0.022723808884620667
0.8489795918367347 0.9102040816326531 0.020351549610495567
0.8693877551020408 0.9102040816326531 0.018043704330921173
0.889795918367347 0.9102040816326531 0.015819255262613297
0.9102040816326531 0.9102040816326531 0.013703113421797752
0.9306122448979591 0.9102040816326531 0.01172685157507658
0.9510204081632653 0.9102040816326531 0.009928894229233265
0.9714285714285714 0.9102040816326531 0.008355575613677502
0.9918367346938776 0.9102040816326531 0.007063081953674555
1.0122448979591836 0.9102040816326531 0.006118475459516048
1.0326530612244897 0.9102040816326531 0.005598006770014763
1.0530612244897959 0.9102040816326531 0.005582374520599842
1.073469387755102 0.9102040816326531 0.006150234956294298
1.0938775510204082 0.9102040816326531 0.007371185813099146
1.1142857142857143 0.9102040816326531 0.009300246834754944
1.1346938775510202 0.9102040816326531 0.011975625529885292
1.1551020408163266 0.9102040816326531 0.015421626158058643
1.1755102040816325 0.9102040816326531 0.019655566662549973
1.1959183673469387 0.9102040816326531 0.024695780128240585
1.2163265306122448 0.9102040816326531 0.03056735172867775
1.236734693877551 0.9102040816326531 0.037304602563381195
1.2571428571428571 0.9102040816326531 0.04494953900575638
1.2775510204081633 0.9102040816326531 0.05354471132159233
1.2979591836734694 0.9102040816326531 0.0631161481142044
1.3183673469387753 0.9102040816326531 0.07365414500236511
1.3387755102040817 0.9102040816326531 0.08511683344841003
1.3591836734693876 0.9102040816326531 0.09745542705059052
1.379591836734694 0.9102040816326531 0.11063052713871002
1.4 0.9102040816326531 0.12461282312870026

0.4 0.9306122448979591 0.0764552503824234
0.42040816326530617 0.9306122448979591 0.07368012517690659
0.44081632653061226 0.9306122448979591 0.07091899961233139
0.4612244897959184 0.9306122448979591 0.06817170232534409
0.4816326530612245 0.9306122448979591 0.0654371827840805
0.5020408163265306 0.9306122448979591 0.06271348893642426
0.5224489795918368 0.9306122448979591 0.05999891832470894
0.5428571428571429 0.9306122448979591 0.05729246139526367
0.563265306122449 0.9306122448979591 0.05459389090538025
0.5836734693877551 0.9306122448979591 0.05190344899892807
0.6040816326530613 0.9306122448979591 0.0492217019200325
0.6244897959183673 0.9306122448979591 0.046549491584300995
0.6448979591836734 0.9306122448979591 0.043887875974178314
0.6653061224489796 0.9306122448979591 0.04123814031481743
0.6857142857142857 0.9306122448979591 0.03860190138220787
0.7061224489795919 0.9306122448979591 0.03598106652498245
0.726530612244898 0.9306122448979591 0.03337802737951279
0.7469387755102042 0.9306122448979591 0.030795762315392494
0.7673469387755102 0.9306122448979591 0.028238017112016678
0.7877551020408163 0.9306122448979591 0.02570965513586998
0.8081632653061224 0.9306122448979591 0.02321709878742695
0.8285714285714285 0.9306122448979591 0.020768839865922928
0.8489795918367347 0.9306122448979591 0.01837633177638054
0.8693877551020408 0.9306122448979591 0.016055013984441757
0.889795918367347 0.9306122448979591 0.01382551621645689
0.9102040816326531 0.9306122448979591 0.011714678257703781
0.9306122448979591 0.9306122448979591 0.009755900129675865
0.9510204081632653 0.9306122448979591 0.007989361882209778
0.9714285714285714 0.9306122448979591 0.006463110446929932
0.9918367346938776 0.9306122448979591 0.005235257558524609
1.0122448979591836 0.9306122448979591 0.004374619107693434
1.0326530612244897 0.9306122448979591 0.003958447370678186
1.0530612244897959 0.9306122448979591 0.004067317582666874
1.073469387755102 0.9306122448979591 0.004778495989739895
1.0938775510204082 0.9306122448979591 0.006159102078527212
1.1142857142857143 0.9306122448979591 0.008260989561676979
1.1346938775510202 0.9306122448979591 0.011119088158011436
1.1551020408163266 0.9306122448979591 0.014754844829440117
1.1755102040816325 0.9306122448979591 0.019183296710252762
1.1959183673469387 0.9306122448979591 0.024421075358986855
1.2163265306122448 0.9306122448979591 0.030491933226585388
1.236734693877551 0.9306122448979591 0.0374290868639946
1.2571428571428571 0.9306122448979591 0.045273538678884506
1.2775510204081633 0.9306122448979591 0.054067086428403854
1.2979591836734694 0.9306122448979591 0.06383534520864487
1.3183673469387753 0.9306122448979591 0.07456918060779572
1.3387755102040817 0.9306122448979591 0.0862281396985054
1.3591836734693876 0.9306122448979591 0.0987657979130745
1.379591836734694 0.9306122448979591 0.11214552819728851
1.4 0.9306122448979591 0.12634196877479553

0.4 0.9510204081632653 0.0755113810300827
0.42040816326530617 0.9510204081632653 0.07268361747264862
0.44081632653061226 0.9510204081632653 0.06987102329730988
0.4612244897959184 0.9510204081632653 0.06707294285297394
0.4816326530612245 0.9510204081632653 0.06428766995668411
0.5020408163265306 0.9510204081632653 0.06151309609413147
0.5224489795918368 0.9510204081632653 0.0587477870285511
0.5428571428571429 0.9510204081632653 0.05599113553762436
0.563265306122449 0.9510204081632653 0.05324319750070572
0.5836734693877551 0.9510204081632653 0.05050446465611458
0.6040816326530613 0.9510204081632653 0.04777568578720093
0.6244897959183673 0.9510204081632653 0.04505784064531326
0.6448979591836734 0.9510204081632653 0.04235213249921799
0.6653061224489796 0.9510204081632653 0.0396600142121315
0.6857142857142857 0.9510204081632653 0.03698328137397766
0.7061224489795919 0.9510204081632653 0.0343240424990654
0.726530612244898 0.9510204081632653 0.03168494626879692
0.7469387755102042 0.9510204081632653 0.02906925044953823
0.7673469387755102 0.9510204081632653 0.026481101289391518
0.7877551020408163 0.9510204081632653 0.02392585016787052
0.8081632653061224 0.9510204081632653 0.021410545334219933
0.8285714285714285 0.9510204081632653 0.018944591283798218
0.8489795918367347 0.9510204081632653 0.016540616750717163
0.8693877551020408 0.9510204081632653 0.01421562023460865
0.889795918367347 0.9510204081632653 0.011992109008133411
0.9102040816326531 0.9510204081632653 0.009899008087813854
0.9306122448979591 0.9510204081632653 0.007971708662807941
0.9510204081632653 0.9510204081632653 0.006252112798392773
0.9714285714285714 0.9510204081632653 0.00479010958224535
0.9918367346938776 0.9510204081632653 0.0036456845700740814
1.0122448979591836 0.9510204081632653 0.0028892408590763807
1.0326530612244897 0.9510204081632653 0.0025986782275140285
1.0530612244897959 0.9510204081632653 0.0028540105558931828
1.073469387755102 0.9510204081632653 0.003730671014636755
1.0938775510204082 0.9510204081632653 0.005292905494570732
1.1142857142857143 0.9510204081632653 0.0075889467261731625
1.1346938775510202 0.9510204081632653 0.010649983771145344
1.1551020408163266 0.9510204081632653 0.01449408195912838
1.1755102040816325 0.9510204081632653 0.019133590161800385
1.1959183673469387 0.9510204081632653 0.024583060294389725
1.2163265306122448 0.9510204081632653 0.030864736065268517
1.236734693877551 0.9510204081632653 0.0380108468234539
1.2571428571428571 0.9510204081632653 0.04606190696358681
1.2775510204081633 0.9510204081632653 0.055059779435396194
1.2979591836734694 0.9510204081632653 0.0650307685136795
1.3183673469387753 0.9510204081632653 0.07596707344055176
1.3387755102040817 0.9510204081632653 0.08783034235239029
1.3591836734693876 0.9510204081632653 0.10057614743709564
1.379591836734694 0.9510204081632653 0.11416888236999512
1.4 0.9510204081632653 0.12858542799949646

0.4 0.9714285714285714 0.07462900131940842
0.42040816326530617 0.9714285714285714 0.07175125181674957
0.44081632653061226 0.9714285714285714 0.06888983398675919
0.4612244897959184 0.9714285714285714 0.06604345142841339
0.4816326530612245 0.9714285714285714 0.0632099062204361
0.5020408163265306 0.9714285714285714 0.06038724258542061
0.5224489795918368 0.9714285714285714 0.05757438391447067
0.5428571428571429 0.9714285714285714 0.05477112531661987
0.563265306122449 0.9714285714285714 0.05197781324386597
0.5836734693877551 0.9714285714285714 0.04919513314962387
0.6040816326530613 0.9714285714285714 0.04642399027943611
0.6244897959183673 0.9714285714285714 0.043665532022714615
0.6448979591836734 0.9714285714285714 0.04092108830809593
0.6653061224489796 0.9714285714285714 0.03819231316447258
0.6857142857142857 0.9714285714285714 0.03548114746809006
0.7061224489795919 0.9714285714285714 0.03278995677828789
0.726530612244898 0.9714285714285714 0.03012162819504738
0.7469387755102042 0.9714285714285714 0.027479734271764755
0.7673469387755102 0.9714285714285714 0.02486884593963623
0.7877551020408163 0.9714285714285714 0.022294843569397926
0.8081632653061224 0.9714285714285714 0.019765522330999374
0.8285714285714285 0.9714285714285714 0.017291320487856865
0.8489795918367347 0.9714285714285714 0.014886218123137951
0.8693877551020408 0.9714285714285714 0.012568960897624493
0.889795918367347 0.9714285714285714 0.010364207439124584
0.9102040816326531 0.9714285714285714 0.008303090929985046
0.9306122448979591 0.9714285714285714 0.006423042621463537
0.9510204081632653 0.9714285714285714 0.004767749924212694
0.9714285714285714 0.9714285714285714 0.0033888760954141617
0.9918367346938776 0.9714285714285714 0.0023482688702642918
1.0122448979591836 0.9714285714285714 0.001717610051855445
1.0326530612244897 0.9714285714285714 0.0015750313177704811
1.0530612244897959 0.9714285714285714 0.00199944362975657
1.073469387755102 0.9714285714285714 0.0030639420729130507
1.0938775510204082 0.9714285714285714 0.00482937041670084
1.1142857142857143 0.9714285714285714 0.007339852396398783
1.1346938775510202 0.9714285714285714 0.01062236912548542
1.1551020408163266 0.9714285714285714 0.014691215939819813
1.1755102040816325 0.9714285714285714 0.01955571398139
1.1959183673469387 0.9714285714285714 0.025228193029761314
1.2163265306122448 0.9714285714285714 0.03172953426837921
1.236734693877551 0.9714285714285714 0.03909137099981308
1.2571428571428571 0.9714285714285714 0.04735445976257324
1.2775510204081633 0.9714285714285714 0.05656162649393082
1.2979591836734694 0.9714285714285714 0.06674071401357651
1.3183673469387753 0.9714285714285714 0.07788590341806412
1.3387755102040817 0.9714285714285714 0.08996111154556274
1.3591836734693876 0.9714285714285714 0.10292394459247589
1.379591836734694 0.9714285714285714 0.11673929542303085
1.4 0.9714285714285714 0.13138353824615479

0.4 0.9918367346938776 0.07383167743682861
0.42040816326530617 0.9918367346938776 0.07090737670660019
0.44081632653061226 0.9918367346938776 0.06800054013729095
0.4612244897959184 0.9918367346938776 0.06510917097330093
0.4816326530612245 0.9918367346938776 0.062230903655290604
0.5020408163265306 0.9918367346938776 0.05936409905552864
0.5224489795918368 0.9918367346938776 0.0565081350505352
0.5428571428571429 0.9918367346938776 0.05366317182779312
0.563265306122449 0.9918367346938776 0.05082980915904045
0.5836734693877551 0.9918367346938776 0.048008907586336136
0.6040816326530613 0.9918367346938776 0.045201513916254044
0.6244897959183673 0.9918367346938776 0.042408909648656845
0.6448979591836734 0.9918367346938776 0.039632607251405716
0.6653061224489796 0.9918367346938776 0.036874376237392426
0.6857142857142857 0.9918367346938776 0.03413637354969978
0.7061224489795919 0.9918367346938776 0.031421173363924026
0.726530612244898 0.9918367346938776 0.028731923550367355
0.7469387755102042 0.9918367346938776 0.02607257105410099
0.7673469387755102 0.9918367346938776 0.023448128253221512
0.7877551020408163 0.9918367346938776 0.02086508460342884
0.8081632653061224 0.9918367346938776 0.018332084640860558
0.8285714285714285 0.9918367346938776 0.01586068794131279
0.8489795918367347 0.9918367346938776 0.01346643827855587
0.8693877551020408 0.9918367346938776 0.01117006130516529
0.889795918367347 0.9918367346938776 0.008998526260256767
0.9102040816326531 0.9918367346938776 0.006985333748161793
0.9306122448979591 0.9918367346938776 0.005169940181076527
0.9510204081632653 0.9918367346938776 0.0035977698862552643
0.9714285714285714 0.9918367346938776 0.0023222756572067738
0.9918367346938776 0.9918367346938776 0.001406953320838511
1.0122448979591836 0.9918367346938776 0.0009244517423212528
1.0326530612244897 0.9918367346938776 0.0009526165085844696
1.0530612244897959 0.9918367346938776 0.0015686128754168749
1.073469387755102 0.9918367346938776 0.002842472866177559
1.0938775510204082 0.9918367346938776 0.0048309494741261005
1.1142857142857143 0.9918367346938776 0.007573600858449936
1.1346938775510202 0.9918367346938776 0.011092813685536385
1.1551020408163266 0.9918367346938776 0.015398885123431683
1.1755102040816325 0.9918367346938776 0.020498136058449745
1.1959183673469387 0.9918367346938776 0.026400962844491005
1.2163265306122448 0.9918367346938776 0.033127374947071075
1.236734693877551 0.9918367346938776 0.04070918262004852
1.2571428571428571 0.9918367346938776 0.04918815568089485
1.2775510204081633 0.9918367346938776 0.058608800172805786
1.2979591836734694 0.9918367346938776 0.06900100409984589
1.3183673469387753 0.9918367346938776 0.08036098629236221
1.3387755102040817 0.9918367346938776 0.09265457838773727
1.3591836734693876 0.9918367346938776 0.10584153980016708
1.379591836734694 0.9918367346938776 0.11988820880651474
1.4 0.9918367346938776 0.13476906716823578

0.4 1.0122448979591836 0.07315192371606827
0.42040816326530617 1.0122448979591836 0.07018552720546722
0.44081632653061226 1.0122448979591836 0.06723766028881073
0.4612244897959184 1.0122448979591836 0.06430579721927643
0.4816326530612245 1.0122448979591836 0.06138770654797554
0.5020408163265306 1.0122448979591836 0.058482199907302856
0.5224489795918368 1.0122448979591836 0.05558913201093674
0.5428571428571429 1.0122448979591836 0.052708983421325684
0.563265306122449 1.0122448979591836 0.04984254390001297
0.5836734693877551 1.0122448979591836 0.04699080064892769
0.6040816326530613 1.0122448979591836 0.044154949486255646
0.6244897959183673 1.0122448979591836 0.041336365044116974
0.6448979591836734 1.0122448979591836 0.03853671997785568
0.6653061224489796 1.0122448979591836 0.035757921636104584
0.6857142857142857 1.0122448979591836 0.033002324402332306
0.7061224489795919 1.0122448979591836 0.0302727110683918
0.726530612244898 1.0122448979591836 0.027572542428970337
0.7469387755102042 1.0122448979591836 0.02490614913403988
0.7673469387755102 1.0122448979591836 0.02227901667356491
0.7877551020408163 1.0122448979591836 0.01969834789633751
0.8081632653061224 1.0122448979591836 0.017173681408166885
0.8285714285714285 1.0122448979591836 0.01471785455942154
0.8489795918367347 1.0122448979591836 0.0123481135815382
0.8693877551020408 1.0122448979591836 0.01008736714720726
0.889795918367347 1.0122448979591836 0.00796507764607668
0.9102040816326531 1.0122448979591836 0.006017159204930067
0.9306122448979591 1.0122448979591836 0.004285063594579697
0.9510204081632653 1.0122448979591836 0.002815874991938472
0.9714285714285714 1.0122448979591836 0.0016647301381453872
0.9918367346938776 1.0122448979591836 0.000896536570508033
1.0122448979591836 1.0122448979591836 0.0005844668485224247
1.0326530612244897 1.0122448979591836 0.0008054465288296342
1.0530612244897959 1.0122448979591836 0.001634065993130207
1.073469387755102 1.0122448979591836 0.0031363696325570345
1.0938775510204082 1.0122448979591836 0.005364325363188982
1.1142857142857143 1.0122448979591836 0.008352418430149555
1.1346938775510202 1.0122448979591836 0.012118326500058174
1.1551020408163266 1.0122448979591836 0.016668561846017838
1.1755102040816325 1.0122448979591836 0.022006869316101074
1.1959183673469387 1.0122448979591836 0.028142442926764488
1.2163265306122448 1.0122448979591836 0.035095326602458954
1.236734693877551 1.0122448979591836 0.042898308485746384
1.2571428571428571 1.0122448979591836 0.051595013588666916
1.2775510204081633 1.0122448979591836 0.0612320713698864
1.2979591836734694 1.0122448979591836 0.07184148579835892
1.3183673469387753 1.0122448979591836 0.08342111110687256
1.3387755102040817 1.0122448979591836 0.09593826532363892
1.3591836734693876 1.0122448979591836 0.10935485363006592
1.379591836734694 1.0122448979591836 0.12364007532596588
1.4 1.0122448979591836 0.13876540958881378

0.4 1.0326530612244897 0.07263274490833282
0.42040816326530617 1.0326530612244897 0.06962990760803223
0.44081632653061226 1.0326530612244897 0.06664671003818512
0.4612244897959184 1.0326530612244897 0.06368038058280945
0.4816326530612245 1.0326530612244897 0.060729049146175385
0.5020408163265306 1.0326530612244897 0.057792097330093384
0.5224489795918368 1.0326530612244897 0.05486975982785225
0.5428571428571429 1.0326530612244897 0.05196278169751167
0.563265306122449 1.0326530612244897 0.04907204955816269
0.5836734693877551 1.0326530612244897 0.04619868844747543
0.6040816326530613 1.0326530612244897 0.04334395006299019
0.6244897959183673 1.0326530612244897 0.040509335696697235
0.6448979591836734 1.0326530612244897 0.037696611136198044
0.6653061224489796 1.0326530612244897 0.03490786254405975
0.6857142857142857 1.0326530612244897 0.03214562311768532
0.7061224489795919 1.0326530612244897 0.02941291406750679
0.726530612244898 1.0326530612244897 0.026713529601693153
0.7469387755102042 1.0326530612244897 0.024052176624536514
0.7673469387755102 1.0326530612244897 0.021434906870126724
0.7877551020408163 1.0326530612244897 0.018869617953896523
0.8081632653061224 1.0326530612244897 0.0163668654859066
0.8285714285714285 1.0326530612244897 0.013940831646323204
0.8489795918367347 1.0326530612244897 0.011610647663474083
0.8693877551020408 1.0326530612244897 0.00940154492855072
0.889795918367347 1.0326530612244897 0.007345573045313358
0.9102040816326531 1.0326530612244897 0.005481092259287834
0.9306122448979591 1.0326530612244897 0.0038514267653226852
0.9510204081632653 1.0326530612244897 0.002505213487893343
0.9714285714285714 1.0326530612244897 0.001499096630141139
0.9918367346938776 1.0326530612244897 0.0008990488713607192
1.0122448979591836 1.0326530612244897 0.0007781622116453946
1.0326530612244897 1.0326530612244897 0.0012115983990952373
1.0530612244897959 1.0326530612244897 0.0022704224102199078
1.073469387755102 1.0326530612244897 0.004015758633613586
1.0938775510204082 1.0326530612244897 0.0064940243028104305
1.1142857142857143 1.0326530612244897 0.009734466671943665
1.1346938775510202 1.0326530612244897 0.013750359416007996
1.1551020408163266 1.0326530612244897 0.018545083701610565
1.1755102040816325 1.0326530612244897 0.02412072755396366
1.1959183673469387 1.0326530612244897 0.03048628568649292
1.2163265306122448 1.0326530612244897 0.03766278922557831
1.236734693877551 1.0326530612244897 0.045684970915317535
1.2571428571428571 1.0326530612244897 0.054598771035671234
1.2775510204081633 1.0326530612244897 0.06445322185754776
1.2979591836734694 1.0326530612244897 0.07528222352266312
1.3183673469387753 1.0326530612244897 0.08708492666482925
1.3387755102040817 1.0326530612244897 0.0998297929763794
1.3591836734693876 1.0326530612244897 0.11348123848438263
1.379591836734694 1.0326530612244897 0.12801150977611542
1.4 1.0326530612244897 0.14338655769824982

0.4 1.0530612244897959 0.07232804596424103
0.42040816326530617 1.0530612244897959 0.06929587572813034
0.44081632653061226 1.0530612244897959 0.0662846565246582
0.4612244897959184 1.0530612244897959 0.06329167634248734
0.4816326530612245 1.0530612244897959 0.06031562760472298
0.5020408163265306 1.0530612244897959 0.057356394827365875
0.5224489795918368 1.0530612244897959 0.05441455915570259
0.5428571428571429 1.0530612244897959 0.05149098485708237
0.563265306122449 1.0530612244897959 0.04858662188053131
0.5836734693877551 1.0530612244897959 0.04570259898900986
0.6040816326530613 1.0530612244897959 0.042840249836444855
0.6244897959183673 1.0530612244897959 0.04000116512179375
0.6448979591836734 1.0530612244897959 0.037187207490205765
0.6653061224489796 1.0530612244897959 0.03440064564347267
0.6857142857142857 1.0530612244897959 0.03164418786764145
0.7061224489795919 1.0530612244897959 0.02892114222049713
0.726530612244898 1.0530612244897959 0.026235556229948997
0.7469387755102042 1.0530612244897959 0.023592587560415268
0.7673469387755102 1.0530612244897959 0.020998839288949966
0.7877551020408163 1.0530612244897959 0.018462982028722763
0.8081632653061224 1.0530612244897959 0.015996607020497322
0.8285714285714285 1.0530612244897959 0.013615372590720654
0.8489795918367347 1.0530612244897959 0.01134035550057888
0.8693877551020408 1.0530612244897959 0.009199237450957298
0.889795918367347 1.0530612244897959 0.007226720452308655
0.9102040816326531 1.0530612244897959 0.005463567562401295
0.9306122448979591 1.0530612244897959 0.0039548445492982864
0.9510204081632653 1.0530612244897959 0.0027505611069500446
0.9714285714285714 1.0530612244897959 0.0019085478270426393
0.9918367346938776 1.0530612244897959 0.0014953392092138529
1.0122448979591836 1.0530612244897959 0.0015831582713872194
1.0326530612244897 1.0530612244897959 0.0022443989291787148
1.0530612244897959 1.0530612244897959 0.0035455655306577682
1.073469387755102 1.0530612244897959 0.0055420417338609695
1.0938775510204082 1.0530612244897959 0.00827435590326786
1.1142857142857143 1.0530612244897959 0.011766702868044376
1.1346938775510202 1.0530612244897959 0.016028782352805138
1.1551020408163266 1.0530612244897959 0.021061938256025314
1.1755102040816325 1.0530612244897959 0.026867777109146118
1.1959183673469387 1.0530612244897959 0.03345616161823273
1.2163265306122448 1.0530612244897959 0.04085007309913635
1.236734693877551 1.0530612244897959 0.049086786806583405
1.2571428571428571 1.0530612244897959 0.05821497365832329
1.2775510204081633 1.0530612244897959 0.06828600913286209
1.2979591836734694 1.0530612244897959 0.07933545112609863
1.3183673469387753 1.0530612244897959 0.09136364609003067
1.3387755102040817 1.0530612244897959 0.10434045642614365
1.3591836734693876 1.0530612244897959 0.1182326227426529
1.379591836734694 1.0530612244897959 0.1330137997865677
1.4 1.0530612244897959 0.1486402451992035

0.4 1.073469387755102 0.07230223715305328
0.42040816326530617 1.073469387755102 0.06924943625926971
0.44081632653061226 1.073469387755102 0.06621919572353363
0.4612244897959184 1.073469387755102 0.06320925056934357
0.4816326530612245 1.073469387755102 0.06021886318922043
0.5020408163265306 1.073469387755102 0.05724836513400078
0.5224489795918368 1.073469387755102 0.05429853871464729
0.5428571428571429 1.073469387755102 0.05137019231915474
0.563265306122449 1.073469387755102 0.04846429079771042
0.5836734693877551 1.073469387755102 0.04558192938566208
0.6040816326530613 1.073469387755102 0.042724475264549255
0.6244897959183673 1.073469387755102 0.03989357501268387
0.6448979591836734 1.073469387755102 0.03709124028682709
0.6653061224489796 1.073469387755102 0.03431987017393112
0.6857142857142857 1.073469387755102 0.031582340598106384
0.7061224489795919 1.073469387755102 0.028882194310426712
0.726530612244898 1.073469387755102 0.026223793625831604
0.7469387755102042 1.073469387755102 0.023612702265381813
0.7673469387755102 1.073469387755102 0.021056106314063072
0.7877551020408163 1.073469387755102 0.01856347732245922
0.8081632653061224 1.073469387755102 0.016147524118423462
0.8285714285714285 1.073469387755102 0.013825470581650734
0.8489795918367347 1.073469387755102 0.01162044145166874
0.8693877551020408 1.073469387755102 0.009562639519572258
0.889795918367347 1.073469387755102 0.007689520716667175
0.9102040816326531 1.073469387755102 0.006044135894626379
0.9306122448979591 1.073469387755102 0.004673120100051165
0.9510204081632653 1.073469387755102 0.0036275782622396946
0.9714285714285714 1.073469387755102 0.0029660940635949373
0.9918367346938776 1.073469387755102 0.0027550174854695797
1.0122448979591836 1.073469387755102 0.003064654301851988
1.0326530612244897 1.073469387755102 0.0039635878056287766
1.0530612244897959 1.073469387755102 0.00551283685490489
1.073469387755102 1.073469387755102 0.00776159530505538
1.0938775510204082 1.073469387755102 0.010744640603661537
1.1142857142857143 1.073469387755102 0.014481875114142895
1.1346938775510202 1.073469387755102 0.01898055337369442
1.1551020408163266 1.073469387755102 0.024241339415311813
1.1755102040816325 1.073469387755102 0.030266601592302322
1.1959183673469387 1.073469387755102 0.03706806153059006
1.2163265306122448 1.073469387755102 0.044671423733234406
1.236734693877551 1.073469387755102 0.05311695486307144
1.2571428571428571 1.073469387755102 0.06245606020092964
1.2775510204081633 1.073469387755102 0.0727422684431076
1.2979591836734694 1.073469387755102 0.08401280641555786
1.3183673469387753 1.073469387755102 0.0962693989276886
1.3387755102040817 1.073469387755102 0.10948344320058823
1.3591836734693876 1.073469387755102 0.12362265586853027
1.379591836734694 1.073469387755102 0.13865813612937927
1.4 1.073469387755102 0.1545332968235016

0.4 1.0938775510204082 0.07262967526912689
0.42040816326530617 1.0938775510204082 0.0695662572979927
0.44081632653061226 1.0938775510204082 0.06652754545211792
0.4612244897959184 1.0938775510204082 0.06351183354854584
0.4816326530612245 1.0938775510204082 0.06051896885037422
0.5020408163265306 1.0938775510204082 0.057549525052309036
0.5224489795918368 1.0938775510204082 0.05460425466299057
0.5428571428571429 1.0938775510204082 0.05168386176228523
0.563265306122449 1.0938775510204082 0.04878916218876839
0.5836734693877551 1.0938775510204082 0.0459212027490139
0.6040816326530613 1.0938775510204082 0.04308135434985161
0.6244897959183673 1.0938775510204082 0.0402713343501091
0.6448979591836734 1.0938775510204082 0.03749322146177292
0.6653061224489796 1.0938775510204082 0.03474952653050423
0.6857142857142857 1.0938775510204082 0.03204328939318657
0.7061224489795919 1.0938775510204082 0.029378244653344154
0.726530612244898 1.0938775510204082 0.026759076863527298
0.7469387755102042 1.0938775510204082 0.02419177256524563
0.7673469387755102 1.0938775510204082 0.02168416604399681
0.7877551020408163 1.0938775510204082 0.019246617332100868
0.8081632653061224 1.0938775510204082 0.01689309813082218
0.8285714285714285 1.0938775510204082 0.014642494730651379
0.8489795918367347 1.0938775510204082 0.012520146556198597
0.8693877551020408 1.0938775510204082 0.010558895766735077
0.889795918367347 1.0938775510204082 0.008798932656645775
0.9102040816326531 1.0938775510204082 0.007285550236701965
0.9306122448979591 1.0938775510204082 0.006066682282835245
0.9510204081632653 1.0938775510204082 0.005194106139242649
0.9714285714285714 1.0938775510204082 0.004726494662463665
0.9918367346938776 1.0938775510204082 0.004728986881673336
1.0122448979591836 1.0938775510204082 0.005268916487693787
1.0326530612244897 1.0938775510204082 0.006409955210983753
1.0530612244897959 1.0938775510204082 0.008207139559090137
1.073469387755102 1.0938775510204082 0.010703577660024166
1.0938775510204082 1.0938775510204082 0.013928997330367565
1.1142857142857143 1.0938775510204082 0.017900073900818825
1.1346938775510202 1.0938775510204082 0.02262294664978981
1.1551020408163266 1.0938775510204082 0.028098855167627335
1.1755102040816325 1.0938775510204082 0.034331999719142914
1.1959183673469387 1.0938775510204082 0.04133688658475876
1.2163265306122448 1.0938775510204082 0.049142394214868546
1.236734693877551 1.0938775510204082 0.057791948318481445
1.2571428571428571 1.0938775510204082 0.06733961403369904
1.2775510204081633 1.0938775510204082 0.0778409093618393
1.2979591836734694 1.0938775510204082 0.08933470398187637
1.3183673469387753 1.0938775510204082 0.10182446241378784
1.3387755102040817 1.0938775510204082 0.11528237164020538
1.3591836734693876 1.0938775510204082 0.12967370450496674
1.379591836734694 1.0938775510204082 0.144962340593338
1.4 1.0938775510204082 0.16107986867427826

0.4 1.1142857142857143 0.07339296489953995
0.42040816326530617 1.1142857142857143 0.07032982259988785
0.44081632653061226 1.1142857142857143 0.06729404628276825
0.4612244897959184 1.1142857142857143 0.06428453326225281
0.4816326530612245 1.1142857142857143 0.06130153685808182
0.5020408163265306 1.1142857142857143 0.05834563449025154
0.5224489795918368 1.1142857142857143 0.055417317897081375
0.5428571428571429 1.1142857142857143 0.05251701921224594
0.563265306122449 1.1142857142857143 0.04964539781212807
0.5836734693877551 1.1142857142857143 0.04680342227220535
0.6040816326530613 1.1142857142857143 0.043992407619953156
0.6244897959183673 1.1142857142857143 0.04121411591768265
0.6448979591836734 1.1142857142857143 0.038470663130283356
0.6653061224489796 1.1142857142857143 0.0357646569609642
0.6857142857142857 1.1142857142857143 0.033099301159381866
0.7061224489795919 1.1142857142857143 0.030478576198220253
0.726530612244898 1.1142857142857143 0.027907520532608032
0.7469387755102042 1.1142857142857143 0.025392696261405945
0.7673469387755102 1.1142857142857143 0.02294269949197769
0.7877551020408163 1.1142857142857143 0.020568972453475
0.8081632653061224 1.1142857142857143 0.018286947160959244
0.8285714285714285 1.1142857142857143 0.016117390245199203
0.8489795918367347 1.1142857142857143 0.014087962917983532
0.8693877551020408 1.1142857142857143 0.012234227731823921
0.889795918367347 1.1142857142857143 0.010599082335829735
0.9102040816326531 1.1142857142857143 0.00922984816133976
0.9306122448979591 1.1142857142857143 0.008175363764166832
0.9510204081632653 1.1142857142857143 0.00748749915510416
0.9714285714285714 1.1142857142857143 0.00722405593842268
0.9918367346938776 1.1142857142857143 0.00744786998257041
1.0122448979591836 1.1142857142857143 0.008222131058573723
1.0326530612244897 1.1142857142857143 0.0096049839630723
1.0530612244897959 1.1142857142857143 0.011645480990409851
1.073469387755102 1.1142857142857143 0.014381391927599907
1.0938775510204082 1.1142857142857143 0.017838526517152786
1.1142857142857143 1.1142857142857143 0.0220316294580698
1.1346938775510202 1.1142857142857143 0.0269668810069561
1.1551020408163266 1.1142857142857143 0.03264721482992172
1.1755102040816325 1.1142857142857143 0.03907952085137367
1.1959183673469387 1.1142857142857143 0.046281587332487106
1.2163265306122448 1.1142857142857143 0.0542856864631176
1.236734693877551 1.1142857142857143 0.06313826888799667
1.2571428571428571 1.1142857142857143 0.07289572060108185
1.2775510204081633 1.1142857142857143 0.08361544460058212
1.2979591836734694 1.1142857142857143 0.09533795714378357
1.3183673469387753 1.1142857142857143 0.10806794464588165
1.3387755102040817 1.1142857142857143 0.1217762678861618
1.3591836734693876 1.1142857142857143 0.13642126321792603
1.379591836734694 1.1142857142857143 0.15195754170417786
1.4 1.1142857142857143 0.16830997169017792

0.4 1.1346938775510202 0.07467834651470184
0.42040816326530617 1.1346938775510202 0.07162615656852722
0.44081632653061226 1.1346938775510202 0.06860431283712387
0.4612244897959184 1.1346938775510202 0.06561222672462463
0.4816326530612245 1.1346938775510202 0.06265024095773697
0.5020408163265306 1.1346938775510202 0.05971862003207207
0.5224489795918368 1.1346938775510202 0.05681746453046799
0.5428571428571429 1.1346938775510202 0.05394682288169861
0.563265306122449 1.1346938775510202 0.05110718682408333
0.5836734693877551 1.1346938775510202 0.04829942435026169
0.6040816326530613 1.1346938775510202 0.04552486911416054
0.6244897959183673 1.1346938775510202 0.04278525710105896
0.6448979591836734 1.1346938775510202 0.04008286073803902
0.6653061224489796 1.1346938775510202 0.037420425564050674
0.6857142857142857 1.1346938775510202 0.0348014272749424
0.7061224489795919 1.1346938775510202 0.032230209559202194
0.726530612244898 1.1346938775510202 0.029712384566664696
0.7469387755102042 1.1346938775510202 0.027255257591605186
0.7673469387755102 1.1346938775510202 0.024868400767445564
0.7877551020408163 1.1346938775510202 0.0225646011531353
0.8081632653061224 1.1346938775510202 0.020360935479402542
0.8285714285714285 1.1346938775510202 0.01828022673726082
0.8489795918367347 1.1346938775510202 0.016352536156773567
0.8693877551020408 1.1346938775510202 0.014616045169532299
0.889795918367347 1.1346938775510202 0.013116163201630116
0.9102040816326531 1.1346938775510202 0.011901887133717537
0.9306122448979591 1.1346938775510202 0.01102245319634676
0.9510204081632653 1.1346938775510202 0.010528991930186749
0.9714285714285714 1.1346938775510202 0.010477417148649693
0.9918367346938776 1.1346938775510202 0.010927080176770687
1.0122448979591836 1.1346938775510202 0.011936215683817863
1.0326530612244897 1.1346938775510202 0.013557267375290394
1.0530612244897959 1.1346938775510202 0.01583392359316349
1.073469387755102 1.1346938775510202 0.01879974827170372
1.0938775510204082 1.1346938775510202 0.02247804030776024
1.1142857142857143 1.1346938775510202 0.026882871985435486
1.1346938775510202 1.1346938775510202 0.03202156722545624
1.1551020408163266 1.1346938775510202 0.03789959102869034
1.1755102040816325 1.1346938775510202 0.04452717304229736
1.1959183673469387 1.1346938775510202 0.0519256517291069
1.2163265306122448 1.1346938775510202 0.06013057753443718
1.236734693877551 1.1346938775510202 0.06919101625680923
1.2571428571428571 1.1346938775510202 0.07916519790887833
1.2775510204081633 1.1346938775510202 0.09011199325323105
1.2979591836734694 1.1346938775510202 0.10207291692495346
1.3183673469387753 1.1346938775510202 0.11505230516195297
1.3387755102040817 1.1346938775510202 0.1290164291858673
1.3591836734693876 1.1346938775510202 0.14391419291496277
1.379591836734694 1.1346938775510202 0.1596924364566803
1.4 1.1346938775510202 0.17627567052841187

0.4 1.1551020408163266 0.0765656977891922
0.42040816326530617 1.1551020408163266 0.0735333114862442
0.44081632653061226 1.1551020408163266 0.07053415477275848
0.4612244897959184 1.1551020408163266 0.06756791472434998
0.4816326530612245 1.1551020408163266 0.06463467329740524
0.5020408163265306 1.1551020408163266 0.06173419952392578
0.5224489795918368 1.1551020408163266 0.05886605381965637
0.5428571428571429 1.1551020408163266 0.05603005364537239
0.563265306122449 1.1551020408163266 0.05322654917836189
0.5836734693877551 1.1551020408163266 0.050456453114748
0.6040816326530613 1.1551020408163266 0.04772118479013443
0.6244897959183673 1.1551020408163266 0.045022688806056976
0.6448979591836734 1.1551020408163266 0.042363427579402924
0.6653061224489796 1.1551020408163266 0.039746515452861786
0.6857142857142857 1.1551020408163266 0.037175871431827545
0.7061224489795919 1.1551020408163266 0.03465643152594566
0.726530612244898 1.1551020408163266 0.032194584608078
0.7469387755102042 1.1551020408163266 0.029798563569784164
0.7673469387755102 1.1551020408163266 0.027479195967316628
0.7877551020408163 1.1551020408163266 0.025250732898712158
0.8081632653061224 1.1551020408163266 0.023132065311074257
0.8285714285714285 1.1551020408163266 0.02114809677004814
0.8489795918367347 1.1551020408163266 0.0193311870098114
0.8693877551020408 1.1551020408163266 0.01772185042500496
0.889795918367347 1.1551020408163266 0.016367608681321144
0.9102040816326531 1.1551020408163266 0.015318654477596283
0.9306122448979591 1.1551020408163266 0.014623990282416344
0.9510204081632653 1.1551020408163266 0.014333179220557213
0.9714285714285714 1.1551020408163266 0.014499157667160034
0.9918367346938776 1.1551020408163266 0.015176892280578613
1.0122448979591836 1.1551020408163266 0.016419336199760437
1.0326530612244897 1.1551020408163266 0.018273649737238884
1.0530612244897959 1.1551020408163266 0.020779140293598175
1.073469387755102 1.1551020408163266 0.023966500535607338
1.0938775510204082 1.1551020408163266 0.027857834473252296
1.1142857142857143 1.1551020408163266 0.032467614859342575
1.1346938775510202 1.1551020408163266 0.037805140018463135
1.1551020408163266 1.1551020408163266 0.04387903958559036
1.1755102040816325 1.1551020408163266 0.050703179091215134
1.1959183673469387 1.1551020408163266 0.05830248072743416
1.2163265306122448 1.1551020408163266 0.06671543419361115
1.236734693877551 1.1551020408163266 0.0759931355714798
1.2571428571428571 1.1551020408163266 0.08619507402181625
1.2775510204081633 1.1551020408163266 0.09738077968358994
1.2979591836734694 1.1551020408163266 0.10959160327911377
1.3183673469387753 1.1551020408163266 0.12282921373844147
1.3387755102040817 1.1551020408163266 0.13705359399318695
1.3591836734693876 1.1551020408163266 0.1522047072649002
1.379591836734694 1.1551020408163266 0.16822472214698792
1.4 1.1551020408163266 0.18504224717617035

0.4 1.1755102040816325 0.07911647856235504
0.42040816326530617 1.1755102040816325 0.07610906660556793
0.44081632653061226 1.1755102040816325 0.07313725352287292
0.4612244897959184 1.1755102040816325 0.07020071893930435
0.4816326530612245 1.1755102040816325 0.06729906052350998
0.5020408163265306 1.1755102040816325 0.06443148106336594
0.5224489795918368 1.1755102040816325 0.06159719079732895
0.5428571428571429 1.1755102040816325 0.0587959811091423
0.563265306122449 1.1755102040816325 0.05602831766009331
0.5836734693877551 1.1755102040816325 0.05329534411430359
0.6040816326530613 1.1755102040816325 0.050598789006471634
0.6244897959183673 1.1755102040816325 0.0479409396648407
0.6448979591836734 1.1755102040816325 0.04532472416758537
0.6653061224489796 1.1755102040816325 0.04275375232100487
0.6857142857142857 1.1755102040816325 0.040232595056295395
0.7061224489795919 1.1755102040816325 0.0377669520676136
0.726530612244898 1.1755102040816325 0.03536412864923477
0.7469387755102042 1.1755102040816325 0.03303346037864685
0.7673469387755102 1.1755102040816325 0.030787106603384018
0.7877551020408163 1.1755102040816325 0.02864089608192444
0.8081632653061224 1.1755102040816325 0.02661552093923092
0.8285714285714285 1.1755102040816325 0.024737896397709846
0.8489795918367347 1.1755102040816325 0.023042356595396996
0.8693877551020408 1.1755102040816325 0.021571286022663116
0.889795918367347 1.1755102040816325 0.020373718813061714
0.9102040816326531 1.1755102040816325 0.0195004940032959
0.9306122448979591 1.1755102040816325 0.018999826163053513
0.9510204081632653 1.1755102040816325 0.018918883055448532
0.9714285714285714 1.1755102040816325 0.019306767731904984
0.9918367346938776 1.1755102040816325 0.020213589072227478
1.0122448979591836 1.1755102040816325 0.021687209606170654
1.0326530612244897 1.1755102040816325 0.023770388215780258
1.0530612244897959 1.1755102040816325 0.026499271392822266
1.073469387755102 1.1755102040816325 0.029902923852205276
1.0938775510204082 1.1755102040816325 0.03400328382849693
1.1142857142857143 1.1755102040816325 0.038816068321466446
1.1346938775510202 1.1755102040816325 0.04435305297374725
1.1551020408163266 1.1755102040816325 0.05062621086835861
1.1755102040816325 1.1755102040816325 0.05765310674905777
1.1959183673469387 1.1755102040816325 0.06546185165643692
1.2163265306122448 1.1755102040816325 0.074093297123909
1.236734693877551 1.1755102040816325 0.08359988778829575
1.2571428571428571 1.1755102040816325 0.0940416231751442
1.2775510204081633 1.1755102040816325 0.10547776520252228
1.2979591836734694 1.1755102040816325 0.11794809997081757
1.3183673469387753 1.1755102040816325 0.131450816988945
1.3387755102040817 1.1755102040816325 0.1459399163722992
1.3591836734693876 1.1755102040816325 0.16134820878505707
1.379591836734694 1.1755102040816325 0.17761585116386414
1.4 1.1755102040816325 0.19467784464359283

0.4 1.1959183673469387 0.08236671984195709
0.42040816326530617 1.1959183673469387 0.07938501983880997
0.44081632653061226 1.1959183673469387 0.07644072920084
0.4612244897959184 1.1959183673469387 0.0735333263874054
0.4816326530612245 1.1959183673469387 0.07066188752651215
0.5020408163265306 1.1959183673469387 0.06782521307468414
0.5224489795918368 1.1959183673469387 0.06502251327037811
0.5428571428571429 1.1959183673469387 0.062253791838884354
0.563265306122449 1.1959183673469387 0.059519898146390915
0.5836734693877551 1.1959183673469387 0.05682243034243584
0.6040816326530613 1.1959183673469387 0.05416359379887581
0.6244897959183673 1.1959183673469387 0.05154622718691826
0.6448979591836734 1.1959183673469387 0.04897380992770195
0.6653061224489796 1.1959183673469387 0.04645061120390892
0.6857142857142857 1.1959183673469387 0.04398191720247269
0.7061224489795919 1.1959183673469387 0.04157430678606033
0.726530612244898 1.1959183673469387 0.03923604264855385
0.7469387755102042 1.1959183673469387 0.03697764128446579
0.7673469387755102 1.1959183673469387 0.03481261059641838
0.7877551020408163 1.1959183673469387 0.032758332788944244
0.8081632653061224 1.1959183673469387 0.03083723783493042
0.8285714285714285 1.1959183673469387 0.029078001156449318
0.8489795918367347 1.1959183673469387 0.027516454458236694
0.8693877551020408 1.1959183673469387 0.026196207851171494
0.889795918367347 1.1959183673469387 0.02516711875796318
0.9102040816326531 1.1959183673469387 0.0244801826775074
0.9306122448979591 1.1959183673469387 0.024182269349694252
0.9510204081632653 1.1959183673469387 0.024317562580108643
0.9714285714285714 1.1959183673469387 0.024930808693170547
0.9918367346938776 1.1959183673469387 0.026067296043038368
1.0122448979591836 1.1959183673469387 0.027770455926656723
1.0326530612244897 1.1959183673469387 0.03007969632744789
1.0530612244897959 1.1959183673469387 0.033029183745384216
1.073469387755102 1.1959183673469387 0.036647357046604156
1.0938775510204082 1.1959183673469387 0.04095679894089699
1.1142857142857143 1.1959183673469387 0.0459749773144722
1.1346938775510202 1.1959183673469387 0.051716286689043045
1.1551020408163266 1.1959183673469387 0.05819600820541382
1.1755102040816325 1.1959183673469387 0.0654350146651268
1.1959183673469387 1.1959183673469387 0.0734640508890152
1.2163265306122448 1.1959183673469387 0.08232567459344864
1.236734693877551 1.1959183673469387 0.09207305312156677
1.2571428571428571 1.1959183673469387 0.10276590287685394
1.2775510204081633 1.1959183673469387 0.1144624799489975
1.2979591836734694 1.1959183673469387 0.1272006332874298
1.3183673469387753 1.1959183673469387 0.14097508788108826
1.3387755102040817 1.1959183673469387 0.1557351052761078
1.3591836734693876 1.1959183673469387 0.17140844464302063
1.379591836734694 1.1959183673469387 0.18793435394763947
1.4 1.1959183673469387 0.20525598526000977

0.4 1.2163265306122448 0.08633270114660263
0.42040816326530617 1.2163265306122448 0.08337442576885223
0.44081632653061226 1.2163265306122448 0.08045531809329987
0.4612244897959184 1.2163265306122448 0.07757451385259628
0.4816326530612245 1.2163265306122448 0.07473063468933105
0.5020408163265306 1.2163265306122448 0.07192236185073853
0.5224489795918368 1.2163265306122448 0.06914912909269333
0.5428571428571429 1.2163265306122448 0.06641142070293427
0.563265306122449 1.2163265306122448 0.06371061503887177
0.5836734693877551 1.2163265306122448 0.06104893237352371
0.6040816326530613 1.2163265306122448 0.05842914432287216
0.6244897959183673 1.2163265306122448 0.05585470795631409
0.6448979591836734 1.2163265306122448 0.053329773247241974
0.6653061224489796 1.2163265306122448 0.050859272480010986
0.6857142857142857 1.2163265306122448 0.048449307680130005
0.7061224489795919 1.2163265306122448 0.046107254922389984
0.726530612244898 1.2163265306122448 0.043842438608407974
0.7469387755102042 1.2163265306122448 0.04166647791862488
0.7673469387755102 1.2163265306122448 0.039594195783138275
0.7877551020408163 1.2163265306122448 0.03764444589614868
0.8081632653061224 1.2163265306122448 0.03584124147891998
0.8285714285714285 1.2163265306122448 0.034214604645967484
0.8489795918367347 1.2163265306122448 0.03280133008956909
0.8693877551020408 1.2163265306122448 0.03164539858698845
0.889795918367347 1.2163265306122448 0.030796725302934647
0.9102040816326531 1.2163265306122448 0.030305922031402588
0.9306122448979591 1.2163265306122448 0.030218329280614853
0.9510204081632653 1.2163265306122448 0.030574794858694077
0.9714285714285714 1.2163265306122448 0.0314156599342823
0.9918367346938776 1.2163265306122448 0.03278181701898575
1.0122448979591836 1.2163265306122448 0.034713126718997955
1.0326530612244897 1.2163265306122448 0.037246719002723694
1.0530612244897959 1.2163265306122448 0.040415726602077484
1.073469387755102 1.2163265306122448 0.044248782098293304
1.0938775510204082 1.2163265306122448 0.04876957833766937
1.1142857142857143 1.2163265306122448 0.05399758741259575
1.1346938775510202 1.2163265306122448 0.05994989350438118
1.1551020408163266 1.2163265306122448 0.06664473563432693
1.1755102040816325 1.2163265306122448 0.07410581409931183
1.1959183673469387 1.2163265306122448 0.08236600458621979
1.2163265306122448 1.2163265306122448 0.09146895259618759
1.236734693877551 1.2163265306122448 0.10146784782409668
1.2571428571428571 1.2163265306122448 0.11242177337408066
1.2775510204081633 1.2163265306122448 0.12438764423131943
1.2979591836734694 1.2163265306122448 0.13740141689777374
1.3183673469387753 1.2163265306122448 0.15145517885684967
1.3387755102040817 1.2163265306122448 0.16649457812309265
1.3591836734693876 1.2163265306122448 0.18244394659996033
1.379591836734694 1.2163265306122448 0.1992427408695221
1.4 1.2163265306122448 0.21684281527996063

0.4 1.236734693877551 0.09102942794561386
0.42040816326530617 1.236734693877551 0.08809204399585724
0.44081632653061226 1.236734693877551 0.08519606292247772
0.4612244897959184 1.236734693877551 0.08234020322561264
0.4816326530612245 1.236734693877551 0.07952272891998291
0.5020408163265306 1.236734693877551 0.07674238085746765
0.5224489795918368 1.236734693877551 0.07399903237819672
0.5428571428571429 1.236734693877551 0.07129370421171188
0.563265306122449 1.236734693877551 0.06862841546535492
0.5836734693877551 1.236734693877551 0.06600603461265564
0.6040816326530613 1.236734693877551 0.06342994421720505
0.6244897959183673 1.236734693877551 0.06090430170297623
0.6448979591836734 1.236734693877551 0.05843387916684151
0.6653061224489796 1.236734693877551 0.056024353951215744
0.6857142857142857 1.236734693877551 0.05368254333734512
0.7061224489795919 1.236734693877551 0.051416683942079544
0.726530612244898 1.236734693877551 0.04923700541257858
0.7469387755102042 1.236734693877551 0.04715622216463089
0.7673469387755102 1.236734693877551 0.04519032686948776
0.7877551020408163 1.236734693877551 0.04335952550172806
0.8081632653061224 1.236734693877551 0.041689079254865646
0.8285714285714285 1.236734693877551 0.04020996764302254
0.8489795918367347 1.236734693877551 0.038959186524152756
0.8693877551020408 1.236734693877551 0.03798016533255577
0.889795918367347 1.236734693877551 0.03732196241617203
0.9102040816326531 1.236734693877551 0.03703447803854942
0.9306122448979591 1.236734693877551 0.03716159984469414
0.9510204081632653 1.236734693877551 0.03774107247591019
0.9714285714285714 1.236734693877551 0.03880917280912399
0.9918367346938776 1.236734693877551 0.0404030904173851
1.0122448979591836 1.236734693877551 0.04256013035774231
1.0326530612244897 1.236734693877551 0.045315977185964584
1.0530612244897959 1.236734693877551 0.04870351403951645
1.073469387755102 1.236734693877551 0.05275195837020874
1.0938775510204082 1.236734693877551 0.05748649686574936
1.1142857142857143 1.236734693877551 0.0629287138581276
1.1346938775510202 1.236734693877551 0.06909819692373276
1.1551020408163266 1.236734693877551 0.0760159119963646
1.1755102040816325 1.236734693877551 0.08370793610811234
1.1959183673469387 1.236734693877551 0.09220868349075317
1.2163265306122448 1.236734693877551 0.10156235843896866
1.236734693877551 1.236734693877551 0.11182177066802979
1.2571428571428571 1.236734693877551 0.12304500490427017
1.2775510204081633 1.236734693877551 0.135287806391716
1.2979591836734694 1.236734693877551 0.14858472347259521
1.3183673469387753 1.236734693877551 0.1629258096218109
1.3387755102040817 1.236734693877551 0.17825451493263245
1.3591836734693876 1.236734693877551 0.1944931447505951
1.379591836734694 1.236734693877551 0.21158163249492645
1.4 1.236734693877551 0.22947776317596436

0.4 1.2571428571428571 0.0964924544095993
0.42040816326530617 1.2571428571428571 0.09357501566410065
0.44081632653061226 1.2571428571428571 0.09070198237895966
0.4612244897959184 1.2571428571428571 0.08787159621715546
0.4816326530612245 1.2571428571428571 0.08508186042308807
0.5020408163265306 1.2571428571428571 0.08233174681663513
0.5224489795918368 1.2571428571428571 0.0796215832233429
0.5428571428571429 1.2571428571428571 0.0769529715180397
0.563265306122449 1.2571428571428571 0.07432857900857925
0.5836734693877551 1.2571428571428571 0.07175183296203613
0.6040816326530613 1.2571428571428571 0.06922683864831924
0.6244897959183673 1.2571428571428571 0.06675837188959122
0.6448979591836734 1.2571428571428571 0.06435185670852661
0.6653061224489796 1.2571428571428571 0.06201363354921341
0.6857142857142857 1.2571428571428571 0.05975114554166794
0.7061224489795919 1.2571428571428571 0.057573385536670685
0.726530612244898 1.2571428571428571 0.0554913766682148
0.7469387755102042 1.2571428571428571 0.05351874977350235
0.7673469387755102 1.2571428571428571 0.05167258903384209
0.7877551020408163 1.2571428571428571 0.04997417330741882
0.8081632653061224 1.2571428571428571 0.04844971001148224
0.8285714285714285 1.2571428571428571 0.04713062196969986
0.8489795918367347 1.2571428571428571 0.046053431928157806
0.8693877551020408 1.2571428571428571 0.045260023325681686
0.889795918367347 1.2571428571428571 0.04479772970080376
0.9102040816326531 1.2571428571428571 0.044715460389852524
0.9306122448979591 1.2571428571428571 0.045056264847517014
0.9510204081632653 1.2571428571428571 0.04585563763976097
0.9714285714285714 1.2571428571428571 0.04714665934443474
0.9918367346938776 1.2571428571428571 0.048963628709316254
1.0122448979591836 1.2571428571428571 0.05134207010269165
1.0326530612244897 1.2571428571428571 0.05431694909930229
1.0530612244897959 1.2571428571428571 0.05792123079299927
1.073469387755102 1.2571428571428571 0.062184982001781464
1.0938775510204082 1.2571428571428571 0.06713496148586273
1.1142857142857143 1.2571428571428571 0.0727948397397995
1.1346938775510202 1.2571428571428571 0.0791865736246109
1.1551020408163266 1.2571428571428571 0.08633353561162949
1.1755102040816325 1.2571428571428571 0.09426368772983551
1.1959183673469387 1.2571428571428571 0.10301254689693451
1.2163265306122448 1.2571428571428571 0.11262426525354385
1.236734693877551 1.2571428571428571 0.12315104901790619
1.2571428571428571 1.2571428571428571 0.13465017080307007
1.2775510204081633 1.2571428571428571 0.1471765786409378
1.2979591836734694 1.2571428571428571 0.16076382994651794
1.3183673469387753 1.2571428571428571 0.175400972366333
1.3387755102040817 1.2571428571428571 0.1910300999879837
1.3591836734693876 1.2571428571428571 0.20757198333740234
1.379591836734694 1.2571428571428571 0.22496438026428223
1.4 1.2571428571428571 0.24316564202308655

0.4 1.2775510204081633 0.10278946161270142
0.42040816326530617 1.2775510204081633 0.09989307820796967
0.44081632653061226 1.2775510204081633 0.09704490005970001
0.4612244897959184 1.2775510204081633 0.0942426398396492
0.4816326530612245 1.2775510204081633 0.09148412197828293
0.5020408163265306 1.2775510204081633 0.08876866102218628
0.5224489795918368 1.2775510204081633 0.08609702438116074
0.5428571428571429 1.2775510204081633 0.08347134292125702
0.563265306122449 1.2775510204081633 0.08089480549097061
0.5836734693877551 1.2775510204081633 0.07837145030498505
0.6040816326530613 1.2775510204081633 0.07590590417385101
0.6244897959183673 1.2775510204081633 0.07350350171327591
0.6448979591836734 1.2775510204081633 0.07117024809122086
0.6653061224489796 1.2775510204081633 0.06891296803951263
0.6857142857142857 1.2775510204081633 0.06673967838287354
0.7061224489795919 1.2775510204081633 0.06465991586446762
0.726530612244898 1.2775510204081633 0.06268541514873505
0.7469387755102042 1.2775510204081633 0.06083062291145325
0.7673469387755102 1.2775510204081633 0.05911359190940857
0.7877551020408163 1.2775510204081633 0.057556480169296265
0.8081632653061224 1.2775510204081633 0.05618618056178093
0.8285714285714285 1.2775510204081633 0.055034082382917404
0.8489795918367347 1.2775510204081633 0.054135631769895554
0.8693877551020408 1.2775510204081633 0.053530413657426834
0.889795918367347 1.2775510204081633 0.05326321721076965
0.9102040816326531 1.2775510204081633 0.05338180810213089
0.9306122448979591 1.2775510204081633 0.05392945930361748
0.9510204081632653 1.2775510204081633 0.05494093894958496
0.9714285714285714 1.2775510204081633 0.05644717067480087
0.9918367346938776 1.2775510204081633 0.0584803931415081
1.0122448979591836 1.2775510204081633 0.06107482314109802
1.0326530612244897 1.2775510204081633 0.06426502019166946
1.0530612244897959 1.2775510204081633 0.06808410584926605
1.073469387755102 1.2775510204081633 0.07256297767162323
1.0938775510204082 1.2775510204081633 0.07772982120513916
1.1142857142857143 1.2775510204081633 0.08361031115055084
1.1346938775510202 1.2775510204081633 0.09022868424654007
1.1551020408163266 1.2775510204081633 0.09761032462120056
1.1755102040816325 1.2775510204081633 0.10578463226556778
1.1959183673469387 1.2775510204081633 0.11478760093450546
1.2163265306122448 1.2775510204081633 0.12466321885585785
1.236734693877551 1.2775510204081633 0.13546311855316162
1.2571428571428571 1.2775510204081633 0.14724406599998474
1.2775510204081633 1.2775510204081633 0.16006077826023102
1.2979591836734694 1.2775510204081633 0.17394639551639557
1.3183673469387753 1.2775510204081633 0.18888919055461884
1.3387755102040817 1.2775510204081633 0.20482976734638214
1.3591836734693876 1.2775510204081633 0.2216854840517044
1.379591836734694 1.2775510204081633 0.23938801884651184
1.4 1.2775510204081633 0.2578936219215393

0.4 1.2979591836734694 0.10999275743961334
0.42040816326530617 1.2979591836734694 0.10712113231420517
0.44081632653061226 1.2979591836734694 0.10430216789245605
0.4612244897959184 1.2979591836734694 0.1015329584479332
0.4816326530612245 1.2979591836734694 0.09881137311458588
0.5020408163265306 1.2979591836734694 0.09613686800003052
0.5224489795918368 1.2979591836734694 0.09351067245006561
0.5428571428571429 1.2979591836734694 0.0909353643655777
0.563265306122449 1.2979591836734694 0.08841443061828613
0.5836734693877551 1.2979591836734694 0.08595231920480728
0.6040816326530613 1.2979591836734694 0.08355404436588287
0.6244897959183673 1.2979591836734694 0.08122527599334717
0.6448979591836734 1.2979591836734694 0.0789724662899971
0.6653061224489796 1.2979591836734694 0.0768028199672699
0.6857142857142857 1.2979591836734694 0.07472483068704605
0.7061224489795919 1.2979591836734694 0.07274864614009857
0.726530612244898 1.2979591836734694 0.07088664919137955
0.7469387755102042 1.2979591836734694 0.06915421038866043
0.7673469387755102 1.2979591836734694 0.06757030636072159
0.7877551020408163 1.2979591836734694 0.06615791469812393
0.8081632653061224 1.2979591836734694 0.0649443119764328
0.8285714285714285 1.2979591836734694 0.06396046280860901
0.8489795918367347 1.2979591836734694 0.06324024498462677
0.8693877551020408 1.2979591836734694 0.0628204420208931
0.889795918367347 1.2979591836734694 0.06274278461933136
0.9102040816326531 1.2979591836734694 0.06305380165576935
0.9306122448979591 1.2979591836734694 0.0637982040643692
0.9510204081632653 1.2979591836734694 0.06501181423664093
0.9714285714285714 1.2979591836734694 0.06672471016645432
0.9918367346938776 1.2979591836734694 0.0689675360918045
1.0122448979591836 1.2979591836734694 0.07177343219518661
1.0326530612244897 1.2979591836734694 0.07517638802528381
1.0530612244897959 1.2979591836734694 0.07920960336923599
1.073469387755102 1.2979591836734694 0.08390449732542038
1.0938775510204082 1.2979591836734694 0.08929059654474258
1.1142857142857143 1.2979591836734694 0.09539538621902466
1.1346938775510202 1.2979591836734694 0.10224512964487076
1.1551020408163266 1.2979591836734694 0.1098669022321701
1.1755102040816325 1.2979591836734694 0.118290975689888
1.1959183673469387 1.2979591836734694 0.12755361199378967
1.2163265306122448 1.2979591836734694 0.13769838213920593
1.236734693877551 1.2979591836734694 0.14877673983573914
1.2571428571428571 1.2979591836734694 0.16084541380405426
1.2775510204081633 1.2979591836734694 0.17395898699760437
1.2979591836734694 1.2979591836734694 0.18815022706985474
1.3183673469387753 1.2979591836734694 0.20340582728385925
1.3387755102040817 1.2979591836734694 0.21966323256492615
1.3591836734693876 1.2979591836734694 0.23683421313762665
1.379591836734694 1.2979591836734694 0.2548435926437378
1.4 1.2979591836734694 0.2736472487449646

0.4 1.3183673469387753 0.11811874061822891
0.42040816326530617 1.3183673469387753 0.11527745425701141
0.44081632653061226 1.3183673469387753 0.11249369382858276
0.4612244897959184 1.3183673469387753 0.1097639799118042
0.4816326530612245 1.3183673469387753 0.1070861667394638
0.5020408163265306 1.3183673469387753 0.1044599786400795
0.5224489795918368 1.3183673469387753 0.10188688337802887
0.5428571428571429 1.3183673469387753 0.09936956316232681
0.563265306122449 1.3183673469387753 0.09691183269023895
0.5836734693877551 1.3183673469387753 0.09451816976070404
0.6040816326530613 1.3183673469387753 0.09219373017549515
0.6244897959183673 1.3183673469387753 0.08994441479444504
0.6448979591836734 1.3183673469387753 0.08777689188718796
0.6653061224489796 1.3183673469387753 0.08569873869419098
0.6857142857142857 1.3183673469387753 0.08371903002262115
0.7061224489795919 1.3183673469387753 0.08184856921434402
0.726530612244898 1.3183673469387753 0.08010078221559525
0.7469387755102042 1.3183673469387753 0.07849203795194626
0.7673469387755102 1.3183673469387753 0.07704238593578339
0.7877551020408163 1.3183673469387753 0.07577560842037201
0.8081632653061224 1.3183673469387753 0.07471898943185806
0.8285714285714285 1.3183673469387753 0.07390248030424118
0.8489795918367347 1.3183673469387753 0.07335793972015381
0.8693877551020408 1.3183673469387753 0.07311922311782837
0.889795918367347 1.3183673469387753 0.07322490215301514
0.9102040816326531 1.3183673469387753 0.07372046262025833
0.9306122448979591 1.3183673469387753 0.07465284317731857
0.9510204081632653 1.3183673469387753 0.07606081664562225
0.9714285714285714 1.3183673469387753 0.07797481119632721
0.9918367346938776 1.3183673469387753 0.08042417466640472
1.0122448979591836 1.3183673469387753 0.08344072103500366
1.0326530612244897 1.3183673469387753 0.08705766499042511
1.0530612244897959 1.3183673469387753 0.09130783379077911
1.073469387755102 1.3183673469387753 0.09622304141521454
1.0938775510204082 1.3183673469387753 0.10183371603488922
1.1142857142857143 1.3183673469387753 0.10816888511180878
1.1346938775510202 1.3183673469387753 0.1152564138174057
1.1551020408163266 1.3183673469387753 0.1231243759393692
1.1755102040816325 1.3183673469387753 0.1318035125732422
1.1959183673469387 1.3183673469387753 0.14132995903491974
1.2163265306122448 1.3183673469387753 0.15174725651741028
1.236734693877551 1.3183673469387753 0.1631067842245102
1.2571428571428571 1.3183673469387753 0.17546525597572327
1.2775510204081633 1.3183673469387753 0.18887707591056824
1.2979591836734694 1.3183673469387753 0.2033737450838089
1.3183673469387753 1.3183673469387753 0.21893957257270813
1.3387755102040817 1.3183673469387753 0.2355078160762787
1.3591836734693876 1.3183673469387753 0.25298571586608887
1.379591836734694 1.3183673469387753 0.271293044090271
1.4 1.3183673469387753 0.2903866171836853

0.4 1.3387755102040817 0.12710373103618622
0.42040816326530617 1.3387755102040817 0.12429787218570709
0.44081632653061226 1.3387755102040817 0.1215544193983078
0.4612244897959184 1.3387755102040817 0.11886950582265854
0.4816326530612245 1.3387755102040817 0.1162409633398056
0.5020408163265306 1.3387755102040817 0.11366868019104004
0.5224489795918368 1.3387755102040817 0.11115433275699615
0.5428571428571429 1.3387755102040817 0.1087007075548172
0.563265306122449 1.3387755102040817 0.10631157457828522
0.5836734693877551 1.3387755102040817 0.10399143397808075
0.6040816326530613 1.3387755102040817 0.10174532234668732
0.6244897959183673 1.3387755102040817 0.09957917034626007
0.6448979591836734 1.3387755102040817 0.09749968349933624
0.6653061224489796 1.3387755102040817 0.09551489353179932
0.6857142857142857 1.3387755102040817 0.09363450109958649
0.7061224489795919 1.3387755102040817 0.09187035262584686
0.726530612244898 1.3387755102040817 0.09023711830377579
0.7469387755102042 1.3387755102040817 0.0887526124715805
0.7673469387755102 1.3387755102040817 0.08743812143802643
0.7877551020408163 1.3387755102040817 0.0863179937005043
0.8081632653061224 1.3387755102040817 0.08541914075613022
0.8285714285714285 1.3387755102040817 0.08476992696523666
0.8489795918367347 1.3387755102040817 0.08439960330724716
0.8693877551020408 1.3387755102040817 0.0843391865491867
0.889795918367347 1.3387755102040817 0.08462484180927277
0.9102040816326531 1.3387755102040817 0.08530125766992569
0.9306122448979591 1.3387755102040817 0.08641800284385681
0.9510204081632653 1.3387755102040817 0.08801805227994919
0.9714285714285714 1.3387755102040817 0.09013336896896362
0.9918367346938776 1.3387755102040817 0.09279206395149231
1.0122448979591836 1.3387755102040817 0.09602425247430801
1.0326530612244897 1.3387755102040817 0.09986183047294617
1.0530612244897959 1.3387755102040817 0.10433696210384369
1.073469387755102 1.3387755102040817 0.10948137938976288
1.0938775510204082 1.3387755102040817 0.11532598733901978
1.1142857142857143 1.3387755102040817 0.12190063297748566
1.1346938775510202 1.3387755102040817 0.12923365831375122
1.1551020408163266 1.3387755102040817 0.13735352456569672
1.1755102040816325 1.3387755102040817 0.1462910920381546
1.1959183673469387 1.3387755102040817 0.156082421541214
1.2163265306122448 1.3387755102040817 0.16677114367485046
1.236734693877551 1.3387755102040817 0.1784089058637619
1.2571428571428571 1.3387755102040817 0.19105264544487
1.2775510204081633 1.3387755102040817 0.204756498336792
1.2979591836734694 1.3387755102040817 0.21955092251300812
1.3183673469387753 1.3387755102040817 0.23541784286499023
1.3387755102040817 1.3387755102040817 0.2522876262664795
1.3591836734693876 1.3387755102040817 0.27006423473358154
1.379591836734694 1.3387755102040817 0.2886631488800049
1.4 1.3387755102040817 0.30804091691970825

0.4 1.3591836734693876 0.13685670495033264
0.42040816326530617 1.3591836734693876 0.13408957421779633
0.44081632653061226 1.3591836734693876 0.13138988614082336
0.4612244897959184 1.3591836734693876 0.1287534236907959
0.4816326530612245 1.3591836734693876 0.12617801129817963
0.5020408163265306 1.3591836734693876 0.12366362661123276
0.5224489795918368 1.3591836734693876 0.12121192365884781
0.5428571428571429 1.3591836734693876 0.11882573366165161
0.563265306122449 1.3591836734693876 0.11650867760181427
0.5836734693877551 1.3591836734693876 0.11426502466201782
0.6040816326530613 1.3591836734693876 0.11209976673126221
0.6244897959183673 1.3591836734693876 0.11001861095428467
0.6448979591836734 1.3591836734693876 0.10802841186523438
0.6653061224489796 1.3591836734693876 0.10613765567541122
0.6857142857142857 1.3591836734693876 0.10435684770345688
0.7061224489795919 1.3591836734693876 0.10269920527935028
0.726530612244898 1.3591836734693876 0.1011810302734375
0.7469387755102042 1.3591836734693876 0.09982188045978546
0.7673469387755102 1.3591836734693876 0.09864427149295807
0.7877551020408163 1.3591836734693876 0.09767307341098785
0.8081632653061224 1.3591836734693876 0.09693428128957748
0.8285714285714285 1.3591836734693876 0.0964539498090744
0.8489795918367347 1.3591836734693876 0.09625845402479172
0.8693877551020408 1.3591836734693876 0.09637641161680222
0.889795918367347 1.3591836734693876 0.0968424379825592
0.9102040816326531 1.3591836734693876 0.09770093858242035
0.9306122448979591 1.3591836734693876 0.0990040972828865
0.9510204081632653 1.3591836734693876 0.10079940408468246
0.9714285714285714 1.3591836734693876 0.10312123596668243
0.9918367346938776 1.3591836734693876 0.10599656403064728
1.0122448979591836 1.3591836734693876 0.1094532161951065
1.0326530612244897 1.3591836734693876 0.11352123320102692
1.0530612244897959 1.3591836734693876 0.11823166906833649
1.073469387755102 1.3591836734693876 0.12361568212509155
1.0938775510204082 1.3591836734693876 0.12970373034477234
1.1142857142857143 1.3591836734693876 0.13652534782886505
1.1346938775510202 1.3591836734693876 0.1441086232662201
1.1551020408163266 1.3591836734693876 0.1524818241596222
1.1755102040816325 1.3591836734693876 0.16167603433132172
1.1959183673469387 1.3591836734693876 0.1717279553413391
1.2163265306122448 1.3591836734693876 0.18268203735351562
1.236734693877551 1.3591836734693876 0.19459091126918793
1.2571428571428571 1.3591836734693876 0.20751237869262695
1.2775510204081633 1.3591836734693876 0.2215009480714798
1.2979591836734694 1.3591836734693876 0.23658640682697296
1.3183673469387753 1.3591836734693876 0.2527487874031067
1.3387755102040817 1.3591836734693876 0.2699158191680908
1.3591836734693876 1.3591836734693876 0.28798794746398926
1.379591836734694 1.3591836734693876 0.3068752884864807
1.4 1.3591836734693876 0.3265319764614105

0.4 1.379591836734694 0.14730511605739594
0.42040816326530617 1.379591836734694 0.14457838237285614
0.44081632653061226 1.379591836734694 0.14192429184913635
0.4612244897959184 1.379591836734694 0.13933870196342468
0.4816326530612245 1.379591836734694 0.1368194818496704
0.5020408163265306 1.379591836734694 0.13436654210090637
0.5224489795918368 1.379591836734694 0.13198138773441315
0.5428571428571429 1.379591836734694 0.12966659665107727
0.563265306122449 1.379591836734694 0.1274254024028778
0.5836734693877551 1.379591836734694 0.1252617985010147
0.6040816326530613 1.379591836734694 0.12318037450313568
0.6244897959183673 1.379591836734694 0.12118673324584961
0.6448979591836734 1.379591836734694 0.11928792297840118
0.6653061224489796 1.379591836734694 0.11749297380447388
0.6857142857142857 1.379591836734694 0.11581353843212128
0.7061224489795919 1.379591836734694 0.11426446586847305
0.726530612244898 1.379591836734694 0.11286405473947525
0.7469387755102042 1.379591836734694 0.11163364350795746
0.7673469387755102 1.379591836734694 0.11059705913066864
0.7877551020408163 1.379591836734694 0.10977921634912491
0.8081632653061224 1.379591836734694 0.10920463502407074
0.8285714285714285 1.379591836734694 0.10889671742916107
0.8489795918367347 1.379591836734694 0.10887888818979263
0.8693877551020408 1.379591836734694 0.10917772352695465
0.889795918367347 1.379591836734694 0.10982726514339447
0.9102040816326531 1.379591836734694 0.110872283577919
0.9306122448979591 1.379591836734694 0.11236677318811417
0.9510204081632653 1.379591836734694 0.1143624559044838
0.9714285714285714 1.379591836734694 0.1168966144323349
0.9918367346938776 1.379591836734694 0.11999519169330597
1.0122448979591836 1.379591836734694 0.12368331104516983
1.0326530612244897 1.379591836734694 0.12798872590065002
1.0530612244897959 1.379591836734694 0.13294096291065216
1.073469387755102 1.379591836734694 0.1385698765516281
1.0938775510204082 1.379591836734694 0.14490488171577454
1.1142857142857143 1.379591836734694 0.15197427570819855
1.1346938775510202 1.379591836734694 0.15980538725852966
1.1551020408163266 1.379591836734694 0.16842657327651978
1.1755102040816325 1.379591836734694 0.1778700053691864
1.1959183673469387 1.379591836734694 0.18817409873008728
1.2163265306122448 1.379591836734694 0.19938541948795319
1.236734693877551 1.379591836734694 0.21155819296836853
1.2571428571428571 1.379591836734694 0.2247518002986908
1.2775510204081633 1.379591836734694 0.23902113735675812
1.2979591836734694 1.379591836734694 0.2543949484825134
1.3183673469387753 1.379591836734694 0.2708508372306824
1.3387755102040817 1.379591836734694 0.28831276297569275
1.3591836734693876 1.379591836734694 0.30667629837989807
1.379591836734694 1.379591836734694 0.325844943523407
1.4 1.379591836734694 0.34576886892318726

0.4 1.4 0.15839305520057678
0.42040816326530617 1.4 0.15571019053459167
0.44081632653061226 1.4 0.15310542285442352
0.4612244897959184 1.4 0.1505746692419052
0.4816326530612245 1.4 0.14811596274375916
0.5020408163265306 1.4 0.1457292139530182
0.5224489795918368 1.4 0.14341554045677185
0.5428571428571429 1.4 0.1411769688129425
0.563265306122449 1.4 0.1390162706375122
0.5836734693877551 1.4 0.13693682849407196
0.6040816326530613 1.4 0.13494308292865753
0.6244897959183673 1.4 0.13304053246974945
0.6448979591836734 1.4 0.13123665750026703
0.6653061224489796 1.4 0.12954136729240417
0.6857142857142857 1.4 0.12796783447265625
0.7061224489795919 1.4 0.12653270363807678
0.726530612244898 1.4 0.1252562403678894
0.7469387755102042 1.4 0.12416140735149384
0.7673469387755102 1.4 0.1232725977897644
0.7877551020408163 1.4 0.12261408567428589
0.8081632653061224 1.4 0.12220823764801025
0.8285714285714285 1.4 0.12207566201686859
0.8489795918367347 1.4 0.12223716825246811
0.8693877551020408 1.4 0.12271808087825775
0.889795918367347 1.4 0.1235523596405983
0.9102040816326531 1.4 0.12478550523519516
0.9306122448979591 1.4 0.12647311389446259
0.9510204081632653 1.4 0.12867017090320587
0.9714285714285714 1.4 0.1314171701669693
0.9918367346938776 1.4 0.13473980128765106
1.0122448979591836 1.4 0.1386604607105255
1.0326530612244897 1.4 0.14320433139801025
1.0530612244897959 1.4 0.14839890599250793
1.073469387755102 1.4 0.1542724221944809
1.0938775510204082 1.4 0.1608525812625885
1.1142857142857143 1.4 0.1681661158800125
1.1346938775510202 1.4 0.17623946070671082
1.1551020408163266 1.4 0.18510141968727112
1.1755102040816325 1.4 0.19478602707386017
1.1959183673469387 1.4 0.20533469319343567
1.2163265306122448 1.4 0.21679656207561493
1.236734693877551 1.4 0.2292284220457077
1.2571428571428571 1.4 0.24269087612628937
1.2775510204081633 1.4 0.2572386562824249
1.2979591836734694 1.4 0.272898405790329
1.3183673469387753 1.4 0.2896435260772705
1.3387755102040817 1.4 0.3073928654193878
1.3591836734693876 1.4 0.3260362446308136
1.379591836734694 1.4 0.34547048807144165
1.4 1.4 0.3656423091888428



==> figures/data/PhipcNNsliceSTVK_3d_Iso.dat <==
0.4 0.4 0.10626338422298431
0.42040816326530617 0.4 0.1050199493765831
0.44081632653061226 0.4 0.10378386080265045
0.4612244897959184 0.4 0.10255446285009384
0.4816326530612245 0.4 0.10133101791143417
0.5020408163265306 0.4 0.10011287778615952
0.5224489795918368 0.4 0.09889966249465942
0.5428571428571429 0.4 0.09769130498170853
0.563265306122449 0.4 0.09648783504962921
0.5836734693877551 0.4 0.09528925269842148
0.6040816326530613 0.4 0.09409550577402115
0.6244897959183673 0.4 0.09290637075901031
0.6448979591836734 0.4 0.09172160178422928
0.6653061224489796 0.4 0.090540811419487
0.6857142857142857 0.4 0.08936383575201035
0.7061224489795919 0.4 0.08819041401147842
0.726530612244898 0.4 0.08702047169208527
0.7469387755102042 0.4 0.08585399389266968
0.7673469387755102 0.4 0.08469103276729584
0.7877551020408163 0.4 0.08353179693222046
0.8081632653061224 0.4 0.0823766440153122
0.8285714285714285 0.4 0.08122611045837402
0.8489795918367347 0.4 0.08008117228746414
0.8693877551020408 0.4 0.0789433941245079
0.889795918367347 0.4 0.07781528681516647
0.9102040816326531 0.4 0.07670094072818756
0.9306122448979591 0.4 0.07560689002275467
0.9510204081632653 0.4 0.07454387843608856
0.9714285714285714 0.4 0.07352963089942932
0.9918367346938776 0.4 0.07259337604045868
1.0122448979591836 0.4 0.07178115099668503
1.0326530612244897 0.4 0.07115882635116577
1.0530612244897959 0.4 0.07080581039190292
1.073469387755102 0.4 0.0707997977733612
1.0938775510204082 0.4 0.07120366394519806
1.1142857142857143 0.4 0.07206492125988007
1.1346938775510202 0.4 0.07342404127120972
1.1551020408163266 0.4 0.07533343136310577
1.1755102040816325 0.4 0.07781605422496796
1.1959183673469387 0.4 0.08093124628067017
1.2163265306122448 0.4 0.08482782542705536
1.236734693877551 0.4 0.08950041234493256
1.2571428571428571 0.4 0.09496863931417465
1.2775510204081633 0.4 0.10133726894855499
1.2979591836734694 0.4 0.10861070454120636
1.3183673469387753 0.4 0.1168304905295372
1.3387755102040817 0.4 0.12604431807994843
1.3591836734693876 0.4 0.1357806921005249
1.379591836734694 0.4 0.14581912755966187
1.4 0.4 0.15606001019477844

0.4 0.42040816326530617 0.10502276569604874
0.42040816326530617 0.42040816326530617 0.10371933877468109
0.44081632653061226 0.42040816326530617 0.102423295378685
0.4612244897959184 0.42040816326530617 0.10113408416509628
0.4816326530612245 0.42040816326530617 0.09985111653804779
0.5020408163265306 0.42040816326530617 0.09857378900051117
0.5224489795918368 0.42040816326530617 0.09730175137519836
0.5428571428571429 0.42040816326530617 0.09603482484817505
0.563265306122449 0.42040816326530617 0.0947730541229248
0.5836734693877551 0.42040816326530617 0.0935162678360939
0.6040816326530613 0.42040816326530617 0.09226422011852264
0.6244897959183673 0.42040816326530617 0.09101656824350357
0.6448979591836734 0.42040816326530617 0.08977293968200684
0.6653061224489796 0.42040816326530617 0.08853308856487274
0.6857142857142857 0.42040816326530617 0.0872967392206192
0.7061224489795919 0.42040816326530617 0.08606378734111786
0.726530612244898 0.42040816326530617 0.08483416587114334
0.7469387755102042 0.42040816326530617 0.08360792696475983
0.7673469387755102 0.42040816326530617 0.08238513767719269
0.7877551020408163 0.42040816326530617 0.08116606622934341
0.8081632653061224 0.42040816326530617 0.07995106279850006
0.8285714285714285 0.42040816326530617 0.07874075323343277
0.8489795918367347 0.42040816326530617 0.07753615081310272
0.8693877551020408 0.42040816326530617 0.07633895426988602
0.889795918367347 0.42040816326530617 0.07515181601047516
0.9102040816326531 0.42040816326530617 0.07397904247045517
0.9306122448979591 0.42040816326530617 0.07282762974500656
0.9510204081632653 0.42040816326530617 0.0717090517282486
0.9714285714285714 0.42040816326530617 0.07064256072044373
0.9918367346938776 0.42040816326530617 0.0696599930524826
1.0122448979591836 0.42040816326530617 0.06881128251552582
1.0326530612244897 0.42040816326530617 0.0681663304567337
1.0530612244897959 0.42040816326530617 0.06780634820461273
1.073469387755102 0.42040816326530617 0.0678076297044754
1.0938775510204082 0.42040816326530617 0.06822939217090607
1.1142857142857143 0.42040816326530617 0.069115549325943
1.1346938775510202 0.42040816326530617 0.07050390541553497
1.1551020408163266 0.42040816326530617 0.07244478166103363
1.1755102040816325 0.42040816326530617 0.07495158910751343
1.1959183673469387 0.42040816326530617 0.07808107137680054
1.2163265306122448 0.42040816326530617 0.08199785649776459
1.236734693877551 0.42040816326530617 0.08669867366552353
1.2571428571428571 0.42040816326530617 0.09219911694526672
1.2775510204081633 0.42040816326530617 0.09860605001449585
1.2979591836734694 0.42040816326530617 0.105923131108284
1.3183673469387753 0.42040816326530617 0.11418710649013519
1.3387755102040817 0.42040816326530617 0.1234651654958725
1.3591836734693876 0.42040816326530617 0.13328322768211365
1.379591836734694 0.42040816326530617 0.14340811967849731
1.4 0.42040816326530617 0.15373966097831726

0.4 0.44081632653061226 0.10380055755376816
0.42040816326530617 0.44081632653061226 0.10243717581033707
0.44081632653061226 0.44081632653061226 0.10108087956905365
0.4612244897959184 0.44081632653061226 0.09973125159740448
0.4816326530612245 0.44081632653061226 0.09838800877332687
0.5020408163265306 0.44081632653061226 0.09705071896314621
0.5224489795918368 0.44081632653061226 0.09571904689073563
0.5428571428571429 0.44081632653061226 0.0943928211927414
0.563265306122449 0.44081632653061226 0.09307188540697098
0.5836734693877551 0.44081632653061226 0.0917559564113617
0.6040816326530613 0.44081632653061226 0.09044462442398071
0.6244897959183673 0.44081632653061226 0.0891374796628952
0.6448979591836734 0.44081632653061226 0.0878341943025589
0.6653061224489796 0.44081632653061226 0.08653448522090912
0.6857142857142857 0.44081632653061226 0.08523821830749512
0.7061224489795919 0.44081632653061226 0.08394527435302734
0.726530612244898 0.44081632653061226 0.08265566825866699
0.7469387755102042 0.44081632653061226 0.08136943727731705
0.7673469387755102 0.44081632653061226 0.08008670061826706
0.7877551020408163 0.44081632653061226 0.07880773395299911
0.8081632653061224 0.44081632653061226 0.07753290981054306
0.8285714285714285 0.44081632653061226 0.0762629508972168
0.8489795918367347 0.44081632653061226 0.0749988928437233
0.8693877551020408 0.44081632653061226 0.07374253869056702
0.889795918367347 0.44081632653061226 0.072496697306633
0.9102040816326531 0.44081632653061226 0.07126597315073013
0.9306122448979591 0.44081632653061226 0.07005777209997177
0.9510204081632653 0.44081632653061226 0.06888450682163239
0.9714285714285714 0.44081632653061226 0.06776707619428635
0.9918367346938776 0.44081632653061226 0.06674019992351532
1.0122448979591836 0.44081632653061226 0.06585793197154999
1.0326530612244897 0.44081632653061226 0.06519387662410736
1.0530612244897959 0.44081632653061226 0.06483050435781479
1.073469387755102 0.44081632653061226 0.06484215706586838
1.0938775510204082 0.44081632653061226 0.06528452038764954
1.1142857142857143 0.44081632653061226 0.066197969019413
1.1346938775510202 0.44081632653061226 0.06761763989925385
1.1551020408163266 0.44081632653061226 0.06959155946969986
1.1755102040816325 0.44081632653061226 0.07212412357330322
1.1959183673469387 0.44081632653061226 0.07527069002389908
1.2163265306122448 0.44081632653061226 0.07921107858419418
1.236734693877551 0.44081632653061226 0.08394451439380646
1.2571428571428571 0.44081632653061226 0.08948169648647308
1.2775510204081633 0.44081632653061226 0.09592645615339279
1.2979591836734694 0.44081632653061226 0.10328660160303116
1.3183673469387753 0.44081632653061226 0.11159789562225342
1.3387755102040817 0.44081632653061226 0.12094108015298843
1.3591836734693876 0.44081632653061226 0.13083963096141815
1.379591836734694 0.44081632653061226 0.14104768633842468
1.4 0.44081632653061226 0.15146636962890625

0.4 0.4612244897959184 0.1025901809334755
0.42040816326530617 0.4612244897959184 0.10116586834192276
0.44081632653061226 0.4612244897959184 0.09974845498800278
0.4612244897959184 0.4612244897959184 0.09833762049674988
0.4816326530612245 0.4612244897959184 0.09693340957164764
0.5020408163265306 0.4612244897959184 0.09553569555282593
0.5224489795918368 0.4612244897959184 0.09414409101009369
0.5428571428571429 0.4612244897959184 0.09275831282138824
0.563265306122449 0.4612244897959184 0.09137791395187378
0.5836734693877551 0.4612244897959184 0.09000249952077866
0.6040816326530613 0.4612244897959184 0.0886315256357193
0.6244897959183673 0.4612244897959184 0.08726458251476288
0.6448979591836734 0.4612244897959184 0.08590136468410492
0.6653061224489796 0.4612244897959184 0.0845416709780693
0.6857142857142857 0.4612244897959184 0.08318539708852768
0.7061224489795919 0.4612244897959184 0.08183247596025467
0.726530612244898 0.4612244897959184 0.08048294484615326
0.7469387755102042 0.4612244897959184 0.07913683354854584
0.7673469387755102 0.4612244897959184 0.07779430598020554
0.7877551020408163 0.4612244897959184 0.07645563781261444
0.8081632653061224 0.4612244897959184 0.07512129098176956
0.8285714285714285 0.4612244897959184 0.07379193603992462
0.8489795918367347 0.4612244897959184 0.07246877253055573
0.8693877551020408 0.4612244897959184 0.0711536556482315
0.889795918367347 0.4612244897959184 0.06984959542751312
0.9102040816326531 0.4612244897959184 0.06856144964694977
0.9306122448979591 0.4612244897959184 0.06729717552661896
0.9510204081632653 0.4612244897959184 0.06607018411159515
0.9714285714285714 0.4612244897959184 0.06490325927734375
0.9918367346938776 0.4612244897959184 0.06383431702852249
1.0122448979591836 0.4612244897959184 0.06292159855365753
1.0326530612244897 0.4612244897959184 0.062241990119218826
1.0530612244897959 0.4612244897959184 0.06187860295176506
1.073469387755102 0.4612244897959184 0.06190365552902222
1.0938775510204082 0.4612244897959184 0.06236918643116951
1.1142857142857143 0.4612244897959184 0.06331197172403336
1.1346938775510202 0.4612244897959184 0.06476426124572754
1.1551020408163266 0.4612244897959184 0.06677194684743881
1.1755102040816325 0.4612244897959184 0.06933151930570602
1.1959183673469387 0.4612244897959184 0.07249781489372253
1.2163265306122448 0.4612244897959184 0.07646515220403671
1.236734693877551 0.4612244897959184 0.08123596012592316
1.2571428571428571 0.4612244897959184 0.0868147686123848
1.2775510204081633 0.4612244897959184 0.09329645335674286
1.2979591836734694 0.4612244897959184 0.1006985530257225
1.3183673469387753 0.4612244897959184 0.10905836522579193
1.3387755102040817 0.4612244897959184 0.11846773326396942
1.3591836734693876 0.4612244897959184 0.1284467875957489
1.379591836734694 0.4612244897959184 0.13873602449893951
1.4 0.4612244897959184 0.14923812448978424

0.4 0.4816326530612245 0.1013856753706932
0.42040816326530617 0.4816326530612245 0.09989993274211884
0.44081632653061226 0.4816326530612245 0.0984211415052414
0.4612244897959184 0.4816326530612245 0.09694905579090118
0.4816326530612245 0.4816326530612245 0.09548390656709671
0.5020408163265306 0.4816326530612245 0.09402583539485931
0.5224489795918368 0.4816326530612245 0.09257444739341736
0.5428571428571429 0.4816326530612245 0.0911291167140007
0.563265306122449 0.4816326530612245 0.08968924731016159
0.5836734693877551 0.4816326530612245 0.0882541760802269
0.6040816326530613 0.4816326530612245 0.08682341873645782
0.6244897959183673 0.4816326530612245 0.08539659529924393
0.6448979591836734 0.4816326530612245 0.08397342264652252
0.6653061224489796 0.4816326530612245 0.08255380392074585
0.6857142857142857 0.4816326530612245 0.08113761991262436
0.7061224489795919 0.4816326530612245 0.07972486317157745
0.726530612244898 0.4816326530612245 0.07831554114818573
0.7469387755102042 0.4816326530612245 0.07690976560115814
0.7673469387755102 0.4816326530612245 0.07550771534442902
0.7877551020408163 0.4816326530612245 0.07410962879657745
0.8081632653061224 0.4816326530612245 0.07271602004766464
0.8285714285714285 0.4816326530612245 0.07132766395807266
0.8489795918367347 0.4816326530612245 0.06994575262069702
0.8693877551020408 0.4816326530612245 0.06857229769229889
0.889795918367347 0.4816326530612245 0.06721051037311554
0.9102040816326531 0.4816326530612245 0.06586554646492004
0.9306122448979591 0.4816326530612245 0.06454598158597946
0.9510204081632653 0.4816326530612245 0.063266322016716
0.9714285714285714 0.4816326530612245 0.06205148249864578
0.9918367346938776 0.4816326530612245 0.0609428808093071
1.0122448979591836 0.4816326530612245 0.0600028857588768
1.0326530612244897 0.4816326530612245 0.05931119993329048
1.0530612244897959 0.4816326530612245 0.05895114690065384
1.073469387755102 0.4816326530612245 0.05899254232645035
1.0938775510204082 0.4816326530612245 0.05948353931307793
1.1142857142857143 0.4816326530612245 0.06045711040496826
1.1346938775510202 0.4816326530612245 0.061942510306835175
1.1551020408163266 0.4816326530612245 0.06398435682058334
1.1755102040816325 0.4816326530612245 0.06657211482524872
1.1959183673469387 0.4816326530612245 0.06976065784692764
1.2163265306122448 0.4816326530612245 0.07375802844762802
1.236734693877551 0.4816326530612245 0.07857111841440201
1.2571428571428571 0.4816326530612245 0.08419628441333771
1.2775510204081633 0.4816326530612245 0.09071426838636398
1.2979591836734694 0.4816326530612245 0.09815698117017746
1.3183673469387753 0.4816326530612245 0.10656511783599854
1.3387755102040817 0.4816326530612245 0.1160411387681961
1.3591836734693876 0.4816326530612245 0.12610161304473877
1.379591836734694 0.4816326530612245 0.13647204637527466
1.4 0.4816326530612245 0.1470547616481781

0.4 0.5020408163265306 0.10018473863601685
0.42040816326530617 0.5020408163265306 0.09863755851984024
0.44081632653061226 0.5020408163265306 0.09709750860929489
0.4612244897959184 0.5020408163265306 0.09556443989276886
0.4816326530612245 0.5020408163265306 0.09403868019580841
0.5020408163265306 0.5020408163265306 0.09252051264047623
0.5224489795918368 0.5020408163265306 0.0910094678401947
0.5428571428571429 0.5020408163265306 0.08950464427471161
0.563265306122449 0.5020408163265306 0.08800516277551651
0.5836734693877551 0.5020408163265306 0.08651037514209747
0.6040816326530613 0.5020408163265306 0.0850197821855545
0.6244897959183673 0.5020408163265306 0.08353305608034134
0.6448979591836734 0.5020408163265306 0.08205002546310425
0.6653061224489796 0.5020408163265306 0.08057057857513428
0.6857142857142857 0.5020408163265306 0.07909464836120605
0.7061224489795919 0.5020408163265306 0.07762222737073898
0.726530612244898 0.5020408163265306 0.07615337520837784
0.7469387755102042 0.5020408163265306 0.07468818128108978
0.7673469387755102 0.5020408163265306 0.07322682440280914
0.7877551020408163 0.5020408163265306 0.07176963984966278
0.8081632653061224 0.5020408163265306 0.07031716406345367
0.8285714285714285 0.5020408163265306 0.06887014210224152
0.8489795918367347 0.5020408163265306 0.06742990761995316
0.8693877551020408 0.5020408163265306 0.0659986063838005
0.889795918367347 0.5020408163265306 0.06457962095737457
0.9102040816326531 0.5020408163265306 0.06317849457263947
0.9306122448979591 0.5020408163265306 0.06180442497134209
0.9510204081632653 0.5020408163265306 0.060473211109638214
0.9714285714285714 0.5020408163265306 0.059212177991867065
0.9918367346938776 0.5020408163265306 0.05806645750999451
1.0122448979591836 0.5020408163265306 0.05710243061184883
1.0326530612244897 0.5020408163265306 0.056402068585157394
1.0530612244897959 0.5020408163265306 0.05604860186576843
1.073469387755102 0.5020408163265306 0.05610908940434456
1.0938775510204082 0.5020408163265306 0.0566275492310524
1.1142857142857143 0.5020408163265306 0.05763263255357742
1.1346938775510202 0.5020408163265306 0.059151239693164825
1.1551020408163266 0.5020408163265306 0.06122763082385063
1.1755102040816325 0.5020408163265306 0.06384493410587311
1.1959183673469387 0.5020408163265306 0.06705828756093979
1.2163265306122448 0.5020408163265306 0.07108861207962036
1.236734693877551 0.5020408163265306 0.07594908773899078
1.2571428571428571 0.5020408163265306 0.08162446320056915
1.2775510204081633 0.5020408163265306 0.08817895501852036
1.2979591836734694 0.5020408163265306 0.09566080570220947
1.3183673469387753 0.5020408163265306 0.10411616414785385
1.3387755102040817 0.5020408163265306 0.11365838348865509
1.3591836734693876 0.5020408163265306 0.12380155175924301
1.379591836734694 0.5020408163265306 0.13425475358963013
1.4 0.5020408163265306 0.14491748809814453

0.4 0.5224489795918368 0.09898670762777328
0.42040816326530617 0.5224489795918368 0.09737823158502579
0.44081632653061226 0.5224489795918368 0.09577721357345581
0.4612244897959184 0.5224489795918368 0.09418357908725739
0.4816326530612245 0.5224489795918368 0.09259762614965439
0.5020408163265306 0.5224489795918368 0.09101956337690353
0.5224489795918368 0.5224489795918368 0.08944888412952423
0.5428571428571429 0.5224489795918368 0.08788447082042694
0.563265306122449 0.5224489795918368 0.08632532507181168
0.5836734693877551 0.5224489795918368 0.08477073907852173
0.6040816326530613 0.5224489795918368 0.08322031795978546
0.6244897959183673 0.5224489795918368 0.08167379349470139
0.6448979591836734 0.5224489795918368 0.08013101667165756
0.6653061224489796 0.5224489795918368 0.07859189808368683
0.6857142857142857 0.5224489795918368 0.0770563930273056
0.7061224489795919 0.5224489795918368 0.07552454620599747
0.726530612244898 0.5224489795918368 0.07399636507034302
0.7469387755102042 0.5224489795918368 0.07247202843427658
0.7673469387755102 0.5224489795918368 0.07095172256231308
0.7877551020408163 0.5224489795918368 0.06943579018115997
0.8081632653061224 0.5224489795918368 0.06792476028203964
0.8285714285714285 0.5224489795918368 0.06641950458288193
0.8489795918367347 0.5224489795918368 0.06492139399051666
0.8693877551020408 0.5224489795918368 0.06343269348144531
0.889795918367347 0.5224489795918368 0.06195707246661186
0.9102040816326531 0.5224489795918368 0.06050042062997818
0.9306122448979591 0.5224489795918368 0.059072691947221756
0.9510204081632653 0.5224489795918368 0.057691097259521484
0.9714285714285714 0.5224489795918368 0.05638568475842476
0.9918367346938776 0.5224489795918368 0.05520555377006531
1.0122448979591836 0.5224489795918368 0.05422068387269974
1.0326530612244897 0.5224489795918368 0.0535149984061718
1.0530612244897959 0.5224489795918368 0.053171295672655106
1.073469387755102 0.5224489795918368 0.053253423422575
1.0938775510204082 0.5224489795918368 0.05380069091916084
1.1142857142857143 0.5224489795918368 0.054837457835674286
1.1346938775510202 0.5224489795918368 0.05638938024640083
1.1551020408163266 0.5224489795918368 0.05850108712911606
1.1755102040816325 0.5224489795918368 0.06114958971738815
1.1959183673469387 0.5224489795918368 0.06439050287008286
1.2163265306122448 0.5224489795918368 0.06845683604478836
1.236734693877551 0.5224489795918368 0.07336987555027008
1.2571428571428571 0.5224489795918368 0.07909801602363586
1.2775510204081633 0.5224489795918368 0.08569027483463287
1.2979591836734694 0.5224489795918368 0.0932101309299469
1.3183673469387753 0.5224489795918368 0.10171128809452057
1.3387755102040817 0.5224489795918368 0.11131840944290161
1.3591836734693876 0.5224489795918368 0.12154539674520493
1.379591836734694 0.5224489795918368 0.1320839524269104
1.4 0.5224489795918368 0.14282865822315216

0.4 0.5428571428571429 0.09779144823551178
0.42040816326530617 0.5428571428571429 0.09612192213535309
0.44081632653061226 0.5428571428571429 0.09446025639772415
0.4612244897959184 0.5428571428571429 0.09280645847320557
0.4816326530612245 0.5428571428571429 0.09116066992282867
0.5020408163265306 0.5428571428571429 0.08952286094427109
0.5224489795918368 0.5428571428571429 0.08789245039224625
0.5428571428571429 0.5428571428571429 0.0862683355808258
0.563265306122449 0.5428571428571429 0.08464942127466202
0.5836734693877551 0.5428571428571429 0.08303508907556534
0.6040816326530613 0.5428571428571429 0.08142491430044174
0.6244897959183673 0.5428571428571429 0.07981869578361511
0.6448979591836734 0.5428571428571429 0.0782163217663765
0.6653061224489796 0.5428571428571429 0.07661770284175873
0.6857142857142857 0.5428571428571429 0.0750228613615036
0.7061224489795919 0.5428571428571429 0.07343179732561111
0.726530612244898 0.5428571428571429 0.07184459269046783
0.7469387755102042 0.5428571428571429 0.0702614039182663
0.7673469387755102 0.5428571428571429 0.06868244707584381
0.7877551020408163 0.5428571428571429 0.06710809469223022
0.8081632653061224 0.5428571428571429 0.0655389130115509
0.8285714285714285 0.5428571428571429 0.06397582590579987
0.8489795918367347 0.5428571428571429 0.062420256435871124
0.8693877551020408 0.5428571428571429 0.060874663293361664
0.889795918367347 0.5428571428571429 0.05934295803308487
0.9102040816326531 0.5428571428571429 0.05783144757151604
0.9306122448979591 0.5428571428571429 0.056350864470005035
0.9510204081632653 0.5428571428571429 0.05492015928030014
0.9714285714285714 0.5428571428571429 0.05357231944799423
0.9918367346938776 0.5428571428571429 0.05236051231622696
1.0122448979591836 0.5428571428571429 0.0513579361140728
1.0326530612244897 0.5428571428571429 0.05065023899078369
1.0530612244897959 0.5428571428571429 0.050319332629442215
1.073469387755102 0.5428571428571429 0.050425220280885696
1.0938775510204082 0.5428571428571429 0.051002006977796555
1.1142857142857143 0.5428571428571429 0.05207033082842827
1.1346938775510202 0.5428571428571429 0.0536559596657753
1.1551020408163266 0.5428571428571429 0.05580408126115799
1.1755102040816325 0.5428571428571429 0.05848575755953789
1.1959183673469387 0.5428571428571429 0.06175706908106804
1.2163265306122448 0.5428571428571429 0.06586261093616486
1.236734693877551 0.5428571428571429 0.07083336263895035
1.2571428571428571 0.5428571428571429 0.07661566138267517
1.2775510204081633 0.5428571428571429 0.08324767649173737
1.2979591836734694 0.5428571428571429 0.09080536663532257
1.3183673469387753 0.5428571428571429 0.09935110062360764
1.3387755102040817 0.5428571428571429 0.1090216264128685
1.3591836734693876 0.5428571428571429 0.11933349072933197
1.379591836734694 0.5428571428571429 0.12996070086956024
1.4 0.5428571428571429 0.14079174399375916

0.4 0.563265306122449 0.0965990498661995
0.42040816326530617 0.563265306122449 0.09486868977546692
0.44081632653061226 0.563265306122449 0.09314671158790588
0.4612244897959184 0.563265306122449 0.09143311530351639
0.4816326530612245 0.563265306122449 0.08972775191068649
0.5020408163265306 0.563265306122449 0.08803024142980576
0.5224489795918368 0.563265306122449 0.08633999526500702
0.5428571428571429 0.563265306122449 0.08465604484081268
0.563265306122449 0.563265306122449 0.08297734707593918
0.5836734693877551 0.563265306122449 0.08130328357219696
0.6040816326530613 0.563265306122449 0.07963345944881439
0.6244897959183673 0.563265306122449 0.07796771824359894
0.6448979591836734 0.563265306122449 0.07630591839551926
0.6653061224489796 0.563265306122449 0.07464803755283356
0.6857142857142857 0.563265306122449 0.07299406826496124
0.7061224489795919 0.563265306122449 0.0713440403342247
0.726530612244898 0.563265306122449 0.06969808787107468
0.7469387755102042 0.563265306122449 0.06805633753538132
0.7673469387755102 0.563265306122449 0.06641906499862671
0.7877551020408163 0.563265306122449 0.06478668004274368
0.8081632653061224 0.563265306122449 0.06315973401069641
0.8285714285714285 0.563265306122449 0.061539191752672195
0.8489795918367347 0.563265306122449 0.059926606714725494
0.8693877551020408 0.563265306122449 0.05832459405064583
0.889795918367347 0.563265306122449 0.05673733353614807
0.9102040816326531 0.563265306122449 0.055171601474285126
0.9306122448979591 0.563265306122449 0.05363904684782028
0.9510204081632653 0.563265306122449 0.052160512655973434
0.9714285714285714 0.563265306122449 0.050772327929735184
0.9918367346938776 0.563265306122449 0.04953160136938095
1.0122448979591836 0.563265306122449 0.0485144779086113
1.0326530612244897 0.563265306122449 0.047808002680540085
1.0530612244897959 0.563265306122449 0.04749269410967827
1.073469387755102 0.563265306122449 0.04762381315231323
1.0938775510204082 0.563265306122449 0.048230212181806564
1.1142857142857143 0.563265306122449 0.04932989925146103
1.1346938775510202 0.563265306122449 0.050949834287166595
1.1551020408163266 0.563265306122449 0.05313561484217644
1.1755102040816325 0.563265306122449 0.05585243180394173
1.1959183673469387 0.563265306122449 0.05915690213441849
1.2163265306122448 0.563265306122449 0.06330491602420807
1.236734693877551 0.563265306122449 0.06833755970001221
1.2571428571428571 0.563265306122449 0.07417475432157516
1.2775510204081633 0.563265306122449 0.08084891736507416
1.2979591836734694 0.563265306122449 0.08844538778066635
1.3183673469387753 0.563265306122449 0.09703543782234192
1.3387755102040817 0.563265306122449 0.10676805675029755
1.3591836734693876 0.563265306122449 0.11716624349355698
1.379591836734694 0.563265306122449 0.12788601219654083
1.4 0.563265306122449 0.138808935880661

0.4 0.5836734693877551 0.09540949761867523
0.42040816326530617 0.5836734693877551 0.09361857920885086
0.44081632653061226 0.5836734693877551 0.09183663129806519
0.4612244897959184 0.5836734693877551 0.09006349742412567
0.4816326530612245 0.5836734693877551 0.08829868584871292
0.5020408163265306 0.5836734693877551 0.08654148876667023
0.5224489795918368 0.5836734693877551 0.08479131758213043
0.5428571428571429 0.5836734693877551 0.08304743468761444
0.563265306122449 0.5836734693877551 0.08130897581577301
0.5836734693877551 0.5836734693877551 0.07957527786493301
0.6040816326530613 0.5836734693877551 0.07784594595432281
0.6244897959183673 0.5836734693877551 0.07612083107233047
0.6448979591836734 0.5836734693877551 0.07439979910850525
0.6653061224489796 0.5836734693877551 0.07268285006284714
0.6857142857142857 0.5836734693877551 0.07097001373767853
0.7061224489795919 0.5836734693877551 0.06926129758358002
0.726530612244898 0.5836734693877551 0.06755688041448593
0.7469387755102042 0.5836734693877551 0.0658569186925888
0.7673469387755102 0.5836734693877551 0.06416170299053192
0.7877551020408163 0.5836734693877551 0.06247160956263542
0.8081632653061224 0.5836734693877551 0.06078726798295975
0.8285714285714285 0.5836734693877551 0.0591096505522728
0.8489795918367347 0.5836734693877551 0.05744045972824097
0.8693877551020408 0.5836734693877551 0.055782489478588104
0.889795918367347 0.5836734693877551 0.05414019897580147
0.9102040816326531 0.5836734693877551 0.05252084881067276
0.9306122448979591 0.5836734693877551 0.05093720555305481
0.9510204081632653 0.5836734693877551 0.04941224679350853
0.9714285714285714 0.5836734693877551 0.04798594117164612
0.9918367346938776 0.5836734693877551 0.04671912640333176
1.0122448979591836 0.5836734693877551 0.04569058492779732
1.0326530612244897 0.5836734693877551 0.04498855024576187
1.0530612244897959 0.5836734693877551 0.04469117149710655
1.073469387755102 0.5836734693877551 0.04484827071428299
1.0938775510204082 0.5836734693877551 0.04548393934965134
1.1142857142857143 0.5836734693877551 0.04661491513252258
1.1346938775510202 0.5836734693877551 0.048269860446453094
1.1551020408163266 0.5836734693877551 0.050494540482759476
1.1755102040816325 0.5836734693877551 0.05324817821383476
1.1959183673469387 0.5836734693877551 0.05658821016550064
1.2163265306122448 0.5836734693877551 0.060782045125961304
1.236734693877551 0.5836734693877551 0.06587906926870346
1.2571428571428571 0.5836734693877551 0.0717717856168747
1.2775510204081633 0.5836734693877551 0.07849044352769852
1.2979591836734694 0.5836734693877551 0.08612777292728424
1.3183673469387753 0.5836734693877551 0.09476323425769806
1.3387755102040817 0.5836734693877551 0.10455697774887085
1.3591836734693876 0.5836734693877551 0.11504246294498444
1.379591836734694 0.5836734693877551 0.12585780024528503
1.4 0.5836734693877551 0.1368771642446518

0.4 0.6040816326530613 0.09422283619642258
0.42040816326530617 0.6040816326530613 0.09237166494131088
0.44081632653061226 0.6040816326530613 0.09053001552820206
0.4612244897959184 0.6040816326530613 0.08869750797748566
0.4816326530612245 0.6040816326530613 0.08687327802181244
0.5020408163265306 0.6040816326530613 0.08505640923976898
0.5224489795918368 0.6040816326530613 0.08324627578258514
0.5428571428571429 0.6040816326530613 0.08144243061542511
0.563265306122449 0.6040816326530613 0.07964424043893814
0.5836734693877551 0.6040816326530613 0.07785102725028992
0.6040816326530613 0.6040816326530613 0.07606235146522522
0.6244897959183673 0.6040816326530613 0.07427801936864853
0.6448979591836734 0.6040816326530613 0.07249798625707626
0.6653061224489796 0.6040816326530613 0.07072219997644424
0.6857142857142857 0.6040816326530613 0.06895072758197784
0.7061224489795919 0.6040816326530613 0.06718362122774124
0.726530612244898 0.6040816326530613 0.06542102992534637
0.7469387755102042 0.6040816326530613 0.06366318464279175
0.7673469387755102 0.6040816326530613 0.06191033869981766
0.7877551020408163 0.6040816326530613 0.060162901878356934
0.8081632653061224 0.6040816326530613 0.05842151120305061
0.8285714285714285 0.6040816326530613 0.05668719485402107
0.8489795918367347 0.6040816326530613 0.054961781948804855
0.8693877551020408 0.6040816326530613 0.05324830487370491
0.889795918367347 0.6040816326530613 0.051551453769207
0.9102040816326531 0.6040816326530613 0.04987917095422745
0.9306122448979591 0.6040816326530613 0.048245348036289215
0.9510204081632653 0.6040816326530613 0.04667554050683975
0.9714285714285714 0.6040816326530613 0.045213472098112106
0.9918367346938776 0.6040816326530613 0.04392344504594803
1.0122448979591836 0.6040816326530613 0.04288666695356369
1.0326530612244897 0.6040816326530613 0.042192038148641586
1.0530612244897959 0.6040816326530613 0.04191436246037483
1.073469387755102 0.6040816326530613 0.0420975461602211
1.0938775510204082 0.6040816326530613 0.042762093245983124
1.1142857142857143 0.6040816326530613 0.04392441362142563
1.1346938775510202 0.6040816326530613 0.045615240931510925
1.1551020408163266 0.6040816326530613 0.047879867255687714
1.1755102040816325 0.6040816326530613 0.05067173391580582
1.1959183673469387 0.6040816326530613 0.05404948443174362
1.2163265306122448 0.6040816326530613 0.05829261615872383
1.236734693877551 0.6040816326530613 0.06345488876104355
1.2571428571428571 0.6040816326530613 0.06940402090549469
1.2775510204081633 0.6040816326530613 0.07616979628801346
1.2979591836734694 0.6040816326530613 0.0838506817817688
1.3183673469387753 0.6040816326530613 0.09253343194723129
1.3387755102040817 0.6040816326530613 0.10238669812679291
1.3591836734693876 0.6040816326530613 0.11295876652002335
1.379591836734694 0.6040816326530613 0.12387166917324066
1.4 0.6040816326530613 0.13499200344085693

0.4 0.6244897959183673 0.09303919225931168
0.42040816326530617 0.6244897959183673 0.09112799167633057
0.44081632653061226 0.6244897959183673 0.08922684192657471
0.4612244897959184 0.6244897959183673 0.0873350128531456
0.4816326530612245 0.6244897959183673 0.0854513868689537
0.5020408163265306 0.6244897959183673 0.0835748240351677
0.5224489795918368 0.6244897959183673 0.08170478045940399
0.5428571428571429 0.6244897959183673 0.07984103262424469
0.563265306122449 0.6244897959183673 0.07798315584659576
0.5836734693877551 0.6244897959183673 0.07613052427768707
0.6040816326530613 0.6244897959183673 0.07428264617919922
0.6244897959183673 0.6244897959183673 0.07243933528661728
0.6448979591836734 0.6244897959183673 0.0706004723906517
0.6653061224489796 0.6244897959183673 0.06876610964536667
0.6857142857142857 0.6244897959183673 0.06693626940250397
0.7061224489795919 0.6244897959183673 0.06511104851961136
0.726530612244898 0.6244897959183673 0.06329060345888138
0.7469387755102042 0.6244897959183673 0.06147516891360283
0.7673469387755102 0.6244897959183673 0.05966503545641899
0.7877551020408163 0.6244897959183673 0.05786057189106941
0.8081632653061224 0.6244897959183673 0.05606246739625931
0.8285714285714285 0.6244897959183673 0.05427177995443344
0.8489795918367347 0.6244897959183673 0.05249054357409477
0.8693877551020408 0.6244897959183673 0.05072195455431938
0.889795918367347 0.6244897959183673 0.04897110536694527
0.9102040816326531 0.6244897959183673 0.04724651575088501
0.9306122448979591 0.6244897959183673 0.04556359723210335
0.9510204081632653 0.6244897959183673 0.04395065829157829
0.9714285714285714 0.6244897959183673 0.042455337941646576
0.9918367346938776 0.6244897959183673 0.04114501178264618
1.0122448979591836 0.6244897959183673 0.040103159844875336
1.0326530612244897 0.6244897959183673 0.039418645203113556
1.0530612244897959 0.6244897959183673 0.03916168585419655
1.073469387755102 0.6244897959183673 0.039370663464069366
1.0938775510204082 0.6244897959183673 0.04006379842758179
1.1142857142857143 0.6244897959183673 0.04125775024294853
1.1346938775510202 0.6244897959183673 0.042985353618860245
1.1551020408163266 0.6244897959183673 0.045290954411029816
1.1755102040816325 0.6244897959183673 0.0481223538517952
1.1959183673469387 0.6244897959183673 0.05153990909457207
1.2163265306122448 0.6244897959183673 0.05583622306585312
1.236734693877551 0.6244897959183673 0.06106359884142876
1.2571428571428571 0.6244897959183673 0.0670703649520874
1.2775510204081633 0.6244897959183673 0.0738854929804802
1.2979591836734694 0.6244897959183673 0.08161216229200363
1.3183673469387753 0.6244897959183673 0.09034393727779388
1.3387755102040817 0.6244897959183673 0.10025545209646225
1.3591836734693876 0.6244897959183673 0.11091335117816925
1.379591836734694 0.6244897959183673 0.12192666530609131
1.4 0.6244897959183673 0.13315384089946747

0.4 0.6448979591836734 0.09185855090618134
0.42040816326530617 0.6448979591836734 0.0898875966668129
0.44081632653061226 0.6448979591836734 0.08792708814144135
0.4612244897959184 0.6448979591836734 0.08597596734762192
0.4816326530612245 0.6448979591836734 0.08403284847736359
0.5020408163265306 0.6448979591836734 0.0820966511964798
0.5224489795918368 0.6448979591836734 0.08016680926084518
0.5428571428571429 0.6448979591836734 0.0782432034611702
0.563265306122449 0.6448979591836734 0.07632569968700409
0.5836734693877551 0.6448979591836734 0.07441377639770508
0.6040816326530613 0.6448979591836734 0.0725068598985672
0.6244897959183673 0.6448979591836734 0.07060474157333374
0.6448979591836734 0.6448979591836734 0.06870733201503754
0.6653061224489796 0.6448979591836734 0.0668145939707756
0.6857142857142857 0.6448979591836734 0.0649266466498375
0.7061224489795919 0.6448979591836734 0.06304360926151276
0.726530612244898 0.6448979591836734 0.061165619641542435
0.7469387755102042 0.6448979591836734 0.05929293483495712
0.7673469387755102 0.6448979591836734 0.05742582678794861
0.7877551020408163 0.6448979591836734 0.055564653128385544
0.8081632653061224 0.6448979591836734 0.05371011421084404
0.8285714285714285 0.6448979591836734 0.0518634207546711
0.8489795918367347 0.6448979591836734 0.050026703625917435
0.8693877551020408 0.6448979591836734 0.048203449696302414
0.889795918367347 0.6448979591836734 0.04639912024140358
0.9102040816326531 0.6448979591836734 0.0446229949593544
0.9306122448979591 0.6448979591836734 0.04289212077856064
0.9510204081632653 0.6448979591836734 0.041237972676754
0.9714285714285714 0.6448979591836734 0.03971199691295624
0.9918367346938776 0.6448979591836734 0.038384340703487396
1.0122448979591836 0.6448979591836734 0.03734053298830986
1.0326530612244897 0.6448979591836734 0.03666825592517853
1.0530612244897959 0.6448979591836734 0.03643243759870529
1.073469387755102 0.6448979591836734 0.03666677325963974
1.0938775510204082 0.6448979591836734 0.03738843649625778
1.1142857142857143 0.6448979591836734 0.038614530116319656
1.1346938775510202 0.6448979591836734 0.040379974991083145
1.1551020408163266 0.6448979591836734 0.042727671563625336
1.1755102040816325 0.6448979591836734 0.0456000380218029
1.1959183673469387 0.6448979591836734 0.049059949815273285
1.2163265306122448 0.6448979591836734 0.05341321974992752
1.236734693877551 0.6448979591836734 0.05870478227734566
1.2571428571428571 0.6448979591836734 0.06476964801549911
1.2775510204081633 0.6448979591836734 0.07163549959659576
1.2979591836734694 0.6448979591836734 0.07940997928380966
1.3183673469387753 0.6448979591836734 0.08819352835416794
1.3387755102040817 0.6448979591836734 0.09816443920135498
1.3591836734693876 0.6448979591836734 0.10890907049179077
1.379591836734694 0.6448979591836734 0.12002746015787125
1.4 0.6448979591836734 0.1313696801662445

0.4 0.6653061224489796 0.09068100899457932
0.42040816326530617 0.6653061224489796 0.08865047246217728
0.44081632653061226 0.6653061224489796 0.0866306722164154
0.4612244897959184 0.6653061224489796 0.08462021499872208
0.4816326530612245 0.6653061224489796 0.08261760324239731
0.5020408163265306 0.6653061224489796 0.08062182366847992
0.5224489795918368 0.6653061224489796 0.07863230258226395
0.5428571428571429 0.6653061224489796 0.07664898782968521
0.563265306122449 0.6653061224489796 0.07467194646596909
0.5836734693877551 0.6653061224489796 0.07270081341266632
0.6040816326530613 0.6653061224489796 0.07073503732681274
0.6244897959183673 0.6653061224489796 0.06877430528402328
0.6448979591836734 0.6653061224489796 0.06681852787733078
0.6653061224489796 0.6653061224489796 0.06486771255731583
0.6857142857142857 0.6653061224489796 0.06292194873094559
0.7061224489795919 0.6653061224489796 0.060981351882219315
0.726530612244898 0.6653061224489796 0.05904613062739372
0.7469387755102042 0.6653061224489796 0.05711647868156433
0.7673469387755102 0.6653061224489796 0.05519267916679382
0.7877551020408163 0.6653061224489796 0.05327508971095085
0.8081632653061224 0.6653061224489796 0.05136444419622421
0.8285714285714285 0.6653061224489796 0.049462053924798965
0.8489795918367347 0.6653061224489796 0.04757026210427284
0.8693877551020408 0.6653061224489796 0.0456928089261055
0.889795918367347 0.6653061224489796 0.0438355877995491
0.9102040816326531 0.6653061224489796 0.042008716613054276
0.9306122448979591 0.6653061224489796 0.040231216698884964
0.9510204081632653 0.6653061224489796 0.03853796422481537
0.9714285714285714 0.6653061224489796 0.036984022706747055
0.9918367346938776 0.6653061224489796 0.035642072558403015
1.0122448979591836 0.6653061224489796 0.034599196165800095
1.0326530612244897 0.6653061224489796 0.033940646797418594
1.0530612244897959 0.6653061224489796 0.03372584283351898
1.073469387755102 0.6653061224489796 0.033985238522291183
1.0938775510204082 0.6653061224489796 0.03473567217588425
1.1142857142857143 0.6653061224489796 0.03599470108747482
1.1346938775510202 0.6653061224489796 0.037799328565597534
1.1551020408163266 0.6653061224489796 0.04019055515527725
1.1755102040816325 0.6653061224489796 0.043105676770210266
1.1959183673469387 0.6653061224489796 0.04661068320274353
1.2163265306122448 0.6653061224489796 0.05102325603365898
1.236734693877551 0.6653061224489796 0.05637736991047859
1.2571428571428571 0.6653061224489796 0.06250052154064178
1.2775510204081633 0.6653061224489796 0.06941894441843033
1.2979591836734694 0.6653061224489796 0.07724471390247345
1.3183673469387753 0.6653061224489796 0.08608469367027283
1.3387755102040817 0.6653061224489796 0.09611932933330536
1.3591836734693876 0.6653061224489796 0.10695435851812363
1.379591836734694 0.6653061224489796 0.11818523705005646
1.4 0.6653061224489796 0.12965378165245056

0.4 0.6857142857142857 0.0895066186785698
0.42040816326530617 0.6857142857142857 0.08741667121648788
0.44081632653061226 0.6857142857142857 0.0853375717997551
0.4612244897959184 0.6857142857142857 0.0832676962018013
0.4816326530612245 0.6857142857142857 0.0812055915594101
0.5020408163265306 0.6857142857142857 0.07915027439594269
0.5224489795918368 0.6857142857142857 0.07710124552249908
0.5428571428571429 0.6857142857142857 0.07505838572978973
0.563265306122449 0.6857142857142857 0.07302191853523254
0.5836734693877551 0.6857142857142857 0.07099170982837677
0.6040816326530613 0.6857142857142857 0.06896722316741943
0.6244897959183673 0.6857142857142857 0.06694808602333069
0.6448979591836734 0.6857142857142857 0.06493418663740158
0.6653061224489796 0.6857142857142857 0.0629255399107933
0.6857142857142857 0.6857142857142857 0.060922205448150635
0.7061224489795919 0.6857142857142857 0.058924365788698196
0.726530612244898 0.6857142857142857 0.05693219229578972
0.7469387755102042 0.6857142857142857 0.05494587495923042
0.7673469387755102 0.6857142857142857 0.0529656708240509
0.7877551020408163 0.6857142857142857 0.050991933792829514
0.8081632653061224 0.6857142857142857 0.04902549460530281
0.8285714285714285 0.6857142857142857 0.047067753970623016
0.8489795918367347 0.6857142857142857 0.045121289789676666
0.8693877551020408 0.6857142857142857 0.04319014027714729
0.889795918367347 0.6857142857142857 0.04128064960241318
0.9102040816326531 0.6857142857142857 0.03940396383404732
0.9306122448979591 0.6857142857142857 0.03758132457733154
0.9510204081632653 0.6857142857142857 0.03585129603743553
0.9714285714285714 0.6857142857142857 0.03427214175462723
0.9918367346938776 0.6857142857142857 0.03291896730661392
1.0122448979591836 0.6857142857142857 0.0318794772028923
1.0326530612244897 0.6857142857142857 0.03123544529080391
1.0530612244897959 0.6857142857142857 0.031041357666254044
1.073469387755102 0.6857142857142857 0.03132576495409012
1.0938775510204082 0.6857142857142857 0.032105617225170135
1.1142857142857143 0.6857142857142857 0.033398810774087906
1.1346938775510202 0.6857142857142857 0.03524438291788101
1.1551020408163266 0.6857142857142857 0.0376807302236557
1.1755102040816325 0.6857142857142857 0.04064001142978668
1.1959183673469387 0.6857142857142857 0.044192589819431305
1.2163265306122448 0.6857142857142857 0.04866531118750572
1.236734693877551 0.6857142857142857 0.054081372916698456
1.2571428571428571 0.6857142857142857 0.06026437133550644
1.2775510204081633 0.6857142857142857 0.06723904609680176
1.2979591836734694 0.6857142857142857 0.07512171566486359
1.3183673469387753 0.6857142857142857 0.08402495086193085
1.3387755102040817 0.6857142857142857 0.09413095563650131
1.3591836734693876 0.6857142857142857 0.1050637736916542
1.379591836734694 0.6857142857142857 0.11641792953014374
1.4 0.6857142857142857 0.12802693247795105

0.4 0.7061224489795919 0.08833546191453934
0.42040816326530617 0.7061224489795919 0.08618615567684174
0.44081632653061226 0.7061224489795919 0.08404773473739624
0.4612244897959184 0.7061224489795919 0.08191841840744019
0.4816326530612245 0.7061224489795919 0.07979680597782135
0.5020408163265306 0.7061224489795919 0.07768204063177109
0.5224489795918368 0.7061224489795919 0.0755736455321312
0.5428571428571429 0.7061224489795919 0.07347147166728973
0.563265306122449 0.7061224489795919 0.07137571275234222
0.5836734693877551 0.7061224489795919 0.0692865177989006
0.6040816326530613 0.7061224489795919 0.06720347702503204
0.6244897959183673 0.7061224489795919 0.06512613594532013
0.6448979591836734 0.7061224489795919 0.06305436044931412
0.6653061224489796 0.7061224489795919 0.060988105833530426
0.6857142857142857 0.7061224489795919 0.0589275062084198
0.7061224489795919 0.7061224489795919 0.056872688233852386
0.726530612244898 0.7061224489795919 0.0548238530755043
0.7469387755102042 0.7061224489795919 0.05278116464614868
0.7673469387755102 0.7061224489795919 0.05074482411146164
0.7877551020408163 0.7061224489795919 0.04871527478098869
0.8081632653061224 0.7061224489795919 0.04669332504272461
0.8285714285714285 0.7061224489795919 0.04468061774969101
0.8489795918367347 0.7061224489795919 0.04267993941903114
0.8693877551020408 0.7061224489795919 0.04069565236568451
0.889795918367347 0.7061224489795919 0.03873461112380028
0.9102040816326531 0.7061224489795919 0.036809176206588745
0.9306122448979591 0.7061224489795919 0.03494308516383171
0.9510204081632653 0.7061224489795919 0.03317872807383537
0.9714285714285714 0.7061224489795919 0.03157724812626839
0.9918367346938776 0.7061224489795919 0.030215809121727943
1.0122448979591836 0.7061224489795919 0.029181629419326782
1.0326530612244897 0.7061224489795919 0.028552334755659103
1.0530612244897959 0.7061224489795919 0.028378725051879883
1.073469387755102 0.7061224489795919 0.02868857979774475
1.0938775510204082 0.7061224489795919 0.029499074444174767
1.1142857142857143 0.7061224489795919 0.030828047543764114
1.1346938775510202 0.7061224489795919 0.03271622210741043
1.1551020408163266 0.7061224489795919 0.0351986400783062
1.1755102040816325 0.7061224489795919 0.038203030824661255
1.1959183673469387 0.7061224489795919 0.041806578636169434
1.2163265306122448 0.7061224489795919 0.046340543776750565
1.236734693877551 0.7061224489795919 0.05182022601366043
1.2571428571428571 0.7061224489795919 0.058066725730895996
1.2775510204081633 0.7061224489795919 0.06510353088378906
1.2979591836734694 0.7061224489795919 0.07305110991001129
1.3183673469387753 0.7061224489795919 0.08202691376209259
1.3387755102040817 0.7061224489795919 0.09221526980400085
1.3591836734693876 0.7061224489795919 0.10325722396373749
1.379591836734694 0.7061224489795919 0.11474831402301788
1.4 0.7061224489795919 0.12651273608207703

0.4 0.726530612244898 0.08716760575771332
0.42040816326530617 0.726530612244898 0.0849589928984642
0.44081632653061226 0.726530612244898 0.08276118338108063
0.4612244897959184 0.726530612244898 0.08057237416505814
0.4816326530612245 0.726530612244898 0.07839129120111465
0.5020408163265306 0.726530612244898 0.0762171596288681
0.5224489795918368 0.726530612244898 0.07404954731464386
0.5428571428571429 0.726530612244898 0.07188822329044342
0.563265306122449 0.726530612244898 0.06973341852426529
0.5836734693877551 0.726530612244898 0.06758536398410797
0.6040816326530613 0.726530612244898 0.06544391065835953
0.6244897959183673 0.726530612244898 0.06330858170986176
0.6448979591836734 0.726530612244898 0.06117913872003555
0.6653061224489796 0.726530612244898 0.05905556678771973
0.6857142857142857 0.726530612244898 0.056937962770462036
0.7061224489795919 0.726530612244898 0.05482647567987442
0.726530612244898 0.726530612244898 0.05272125080227852
0.7469387755102042 0.726530612244898 0.05062246322631836
0.7673469387755102 0.726530612244898 0.04853031784296036
0.7877551020408163 0.726530612244898 0.04644523561000824
0.8081632653061224 0.726530612244898 0.04436817020177841
0.8285714285714285 0.726530612244898 0.042300887405872345
0.8489795918367347 0.726530612244898 0.04024651646614075
0.8693877551020408 0.726530612244898 0.03820972517132759
0.889795918367347 0.726530612244898 0.0361979715526104
0.9102040816326531 0.726530612244898 0.034224964678287506
0.9306122448979591 0.726530612244898 0.032317377626895905
0.9510204081632653 0.726530612244898 0.030521336942911148
0.9714285714285714 0.726530612244898 0.028900519013404846
0.9918367346938776 0.726530612244898 0.0275336392223835
1.0122448979591836 0.726530612244898 0.026506051421165466
1.0326530612244897 0.726530612244898 0.02589142881333828
1.0530612244897959 0.726530612244898 0.025738343596458435
1.073469387755102 0.726530612244898 0.026074668392539024
1.0938775510204082 0.726530612244898 0.026917312294244766
1.1142857142857143 0.726530612244898 0.02828330732882023
1.1346938775510202 0.726530612244898 0.030215075239539146
1.1551020408163266 0.726530612244898 0.032744400203228
1.1755102040816325 0.726530612244898 0.03579588979482651
1.1959183673469387 0.726530612244898 0.039455898106098175
1.2163265306122448 0.726530612244898 0.044053517282009125
1.236734693877551 0.726530612244898 0.04960084706544876
1.2571428571428571 0.726530612244898 0.05591665953397751
1.2775510204081633 0.726530612244898 0.06302373856306076
1.2979591836734694 0.726530612244898 0.07104691118001938
1.3183673469387753 0.726530612244898 0.08010776340961456
1.3387755102040817 0.726530612244898 0.09039337188005447
1.3591836734693876 0.726530612244898 0.10155918449163437
1.379591836734694 0.726530612244898 0.11320137977600098
1.4 0.726530612244898 0.12513305246829987

0.4 0.7469387755102042 0.08600316941738129
0.42040816326530617 0.7469387755102042 0.08373522758483887
0.44081632653061226 0.7469387755102042 0.08147796988487244
0.4612244897959184 0.7469387755102042 0.07922964543104172
0.4816326530612245 0.7469387755102042 0.07698912918567657
0.5020408163265306 0.7469387755102042 0.07475577294826508
0.5224489795918368 0.7469387755102042 0.07252906262874603
0.5428571428571429 0.7469387755102042 0.07030881941318512
0.563265306122449 0.7469387755102042 0.06809515506029129
0.5836734693877551 0.7469387755102042 0.0658884197473526
0.6040816326530613 0.7469387755102042 0.06368871033191681
0.6244897959183673 0.7469387755102042 0.06149556487798691
0.6448979591836734 0.7469387755102042 0.059308718889951706
0.6653061224489796 0.7469387755102042 0.05712808296084404
0.6857142857142857 0.7469387755102042 0.05495375394821167
0.7061224489795919 0.7469387755102042 0.052785880863666534
0.726530612244898 0.7469387755102042 0.05062459036707878
0.7469387755102042 0.7469387755102042 0.048470012843608856
0.7673469387755102 0.7469387755102042 0.046322356909513474
0.7877551020408163 0.7469387755102042 0.04418211802840233
0.8081632653061224 0.7469387755102042 0.042050328105688095
0.8285714285714285 0.7469387755102042 0.03992900252342224
0.8489795918367347 0.7469387755102042 0.03782152757048607
0.8693877551020408 0.7469387755102042 0.035732973366975784
0.889795918367347 0.7469387755102042 0.03367144614458084
0.9102040816326531 0.7469387755102042 0.03165234252810478
0.9306122448979591 0.7469387755102042 0.02970544435083866
0.9510204081632653 0.7469387755102042 0.02788056991994381
0.9714285714285714 0.7469387755102042 0.026243548840284348
0.9918367346938776 0.7469387755102042 0.02487379126250744
1.0122448979591836 0.7469387755102042 0.023853596299886703
1.0326530612244897 0.7469387755102042 0.02325352281332016
1.0530612244897959 0.7469387755102042 0.023121429607272148
1.073469387755102 0.7469387755102042 0.023485327139496803
1.0938775510204082 0.7469387755102042 0.024361129850149155
1.1142857142857143 0.7469387755102042 0.02576497197151184
1.1346938775510202 0.7469387755102042 0.027741726487874985
1.1551020408163266 0.7469387755102042 0.030320098623633385
1.1755102040816325 0.7469387755102042 0.03342265635728836
1.1959183673469387 0.7469387755102042 0.0371466688811779
1.2163265306122448 0.7469387755102042 0.04181228205561638
1.236734693877551 0.7469387755102042 0.04743343964219093
1.2571428571428571 0.7469387755102042 0.05382656306028366
1.2775510204081633 0.7469387755102042 0.06101473048329353
1.2979591836734694 0.7469387755102042 0.06912773847579956
1.3183673469387753 0.7469387755102042 0.07829046994447708
1.3387755102040817 0.7469387755102042 0.08869240432977676
1.3591836734693876 0.7469387755102042 0.09999823570251465
1.379591836734694 0.7469387755102042 0.11180295050144196
1.4 0.7469387755102042 0.12390915304422379

0.4 0.7673469387755102 0.08484227955341339
0.42040816326530617 0.7673469387755102 0.0825149267911911
0.44081632653061226 0.7673469387755102 0.08019816875457764
0.4612244897959184 0.7673469387755102 0.07789035886526108
0.4816326530612245 0.7673469387755102 0.07559052109718323
0.5020408163265306 0.7673469387755102 0.07329799234867096
0.5224489795918368 0.7673469387755102 0.07101237028837204
0.5428571428571429 0.7673469387755102 0.06873338669538498
0.563265306122449 0.7673469387755102 0.06646112352609634
0.5836734693877551 0.7673469387755102 0.06419594585895538
0.6040816326530613 0.7673469387755102 0.0619380958378315
0.6244897959183673 0.7673469387755102 0.05968737602233887
0.6448979591836734 0.7673469387755102 0.05744336172938347
0.6653061224489796 0.7673469387755102 0.05520595237612724
0.6857142857142857 0.7673469387755102 0.052975207567214966
0.7061224489795919 0.7673469387755102 0.05075126141309738
0.726530612244898 0.7673469387755102 0.04853423312306404
0.7469387755102042 0.7673469387755102 0.04632420465350151
0.7673469387755102 0.7673469387755102 0.04412144050002098
0.7877551020408163 0.7673469387755102 0.04192645102739334
0.8081632653061224 0.7673469387755102 0.039740435779094696
0.8285714285714285 0.7673469387755102 0.03756564110517502
0.8489795918367347 0.7673469387755102 0.035405803471803665
0.8693877551020408 0.7673469387755102 0.03326635807752609
0.889795918367347 0.7673469387755102 0.031156247481703758
0.9102040816326531 0.7673469387755102 0.029092708602547646
0.9306122448979591 0.7673469387755102 0.027109086513519287
0.9510204081632653 0.7673469387755102 0.025258492678403854
0.9714285714285714 0.7673469387755102 0.023608624935150146
0.9918367346938776 0.7673469387755102 0.022238345816731453
1.0122448979591836 0.7673469387755102 0.021226070821285248
1.0326530612244897 0.7673469387755102 0.020640406757593155
1.0530612244897959 0.7673469387755102 0.020529482513666153
1.073469387755102 0.7673469387755102 0.02092159539461136
1.0938775510204082 0.7673469387755102 0.021831534802913666
1.1142857142857143 0.7673469387755102 0.023274917155504227
1.1346938775510202 0.7673469387755102 0.02529960870742798
1.1551020408163266 0.7673469387755102 0.02793099544942379
1.1755102040816325 0.7673469387755102 0.031090805307030678
1.1959183673469387 0.7673469387755102 0.03488790988922119
1.2163265306122448 0.7673469387755102 0.03962823003530502
1.236734693877551 0.7673469387755102 0.04533173888921738
1.2571428571428571 0.7673469387755102 0.05181330442428589
1.2775510204081633 0.7673469387755102 0.05909726768732071
1.2979591836734694 0.7673469387755102 0.06731852144002914
1.3183673469387753 0.7673469387755102 0.07660370320081711
1.3387755102040817 0.7673469387755102 0.08714394271373749
1.3591836734693876 0.7673469387755102 0.09860828518867493
1.379591836734694 0.7673469387755102 0.11058995872735977
1.4 0.7673469387755102 0.12288033962249756

0.4 0.7877551020408163 0.08368518203496933
0.42040816326530617 0.7877551020408163 0.0812983438372612
0.44081632653061226 0.7877551020408163 0.07892205566167831
0.4612244897959184 0.7877551020408163 0.0765547901391983
0.4816326530612245 0.7877551020408163 0.07419568300247192
0.5020408163265306 0.7877551020408163 0.07184414565563202
0.5224489795918368 0.7877551020408163 0.06949975341558456
0.5428571428571429 0.7877551020408163 0.06716224551200867
0.563265306122449 0.7877551020408163 0.06483163684606552
0.5836734693877551 0.7877551020408163 0.06250825524330139
0.6040816326530613 0.7877551020408163 0.060192517936229706
0.6244897959183673 0.7877551020408163 0.05788441374897957
0.6448979591836734 0.7877551020408163 0.055583517998456955
0.6653061224489796 0.7877551020408163 0.053289659321308136
0.6857142857142857 0.7877551020408163 0.05100283771753311
0.7061224489795919 0.7877551020408163 0.04872319847345352
0.726530612244898 0.7877551020408163 0.04645079746842384
0.7469387755102042 0.7877551020408163 0.044185757637023926
0.7673469387755102 0.7877551020408163 0.041928328573703766
0.7877551020408163 0.7877551020408163 0.03967913240194321
0.8081632653061224 0.7877551020408163 0.0374395027756691
0.8285714285714285 0.7877551020408163 0.03521198406815529
0.8489795918367347 0.7877551020408163 0.03300069272518158
0.8693877551020408 0.7877551020408163 0.030811473727226257
0.889795918367347 0.7877551020408163 0.028654197230935097
0.9102040816326531 0.7877551020408163 0.026548292487859726
0.9306122448979591 0.7877551020408163 0.024530895054340363
0.9510204081632653 0.7877551020408163 0.022658076137304306
0.9714285714285714 0.7877551020408163 0.020998960360884666
0.9918367346938776 0.7877551020408163 0.01963038370013237
1.0122448979591836 0.7877551020408163 0.018626410514116287
1.0326530612244897 0.7877551020408163 0.01805449277162552
1.0530612244897959 0.7877551020408163 0.017964433878660202
1.073469387755102 0.7877551020408163 0.01838573068380356
1.0938775510204082 0.7877551020408163 0.019332045689225197
1.1142857142857143 0.7877551020408163 0.020818356424570084
1.1346938775510202 0.7877551020408163 0.022895801812410355
1.1551020408163266 0.7877551020408163 0.025585979223251343
1.1755102040816325 0.7877551020408163 0.028811639174818993
1.1959183673469387 0.7877551020408163 0.03269285708665848
1.2163265306122448 0.7877551020408163 0.03751794621348381
1.236734693877551 0.7877551020408163 0.04331611841917038
1.2571428571428571 0.7877551020408163 0.049901701509952545
1.2775510204081633 0.7877551020408163 0.05730089545249939
1.2979591836734694 0.7877551020408163 0.06565384566783905
1.3183673469387753 0.7877551020408163 0.07508723437786102
1.3387755102040817 0.7877551020408163 0.08579044789075851
1.3591836734693876 0.7877551020408163 0.09742838889360428
1.379591836734694 0.7877551020408163 0.10959255695343018
1.4 0.7877551020408163 0.12206780910491943

0.4 0.8081632653061224 0.08253216743469238
0.42040816326530617 0.8081632653061224 0.08008581399917603
0.44081632653061226 0.8081632653061224 0.07764998823404312
0.4612244897959184 0.8081632653061224 0.07522334158420563
0.4816326530612245 0.8081632653061224 0.07280509173870087
0.5020408163265306 0.8081632653061224 0.07039467990398407
0.5224489795918368 0.8081632653061224 0.0679916962981224
0.5428571428571429 0.8081632653061224 0.06559588760137558
0.563265306122449 0.8081632653061224 0.0632072389125824
0.5836734693877551 0.8081632653061224 0.06082598492503166
0.6040816326530613 0.8081632653061224 0.058452628552913666
0.6244897959183673 0.8081632653061224 0.05608740448951721
0.6448979591836734 0.8081632653061224 0.05372995883226395
0.6653061224489796 0.8081632653061224 0.05138000100851059
0.6857142857142857 0.8081632653061224 0.049037542194128036
0.7061224489795919 0.8081632653061224 0.046702660620212555
0.726530612244898 0.8081632653061224 0.04437540844082832
0.7469387755102042 0.8081632653061224 0.0420558825135231
0.7673469387755102 0.8081632653061224 0.03974440321326256
0.7877551020408163 0.8081632653061224 0.037441689521074295
0.8081632653061224 0.8081632653061224 0.035149283707141876
0.8285714285714285 0.8081632653061224 0.032870057970285416
0.8489795918367347 0.8081632653061224 0.03060845471918583
0.8693877551020408 0.8081632653061224 0.02837086096405983
0.889795918367347 0.8081632653061224 0.026168223470449448
0.9102040816326531 0.8081632653061224 0.02402249164879322
0.9306122448979591 0.8081632653061224 0.02197473868727684
0.9510204081632653 0.8081632653061224 0.02008366957306862
0.9714285714285714 0.8081632653061224 0.018419155851006508
0.9918367346938776 0.8081632653061224 0.01705428957939148
1.0122448979591836 0.8081632653061224 0.01605868712067604
1.0326530612244897 0.8081632653061224 0.015499760396778584
1.0530612244897959 0.8081632653061224 0.01543095987290144
1.073469387755102 0.8081632653061224 0.015883971005678177
1.0938775510204082 0.8081632653061224 0.016870830208063126
1.1142857142857143 0.8081632653061224 0.018405428156256676
1.1346938775510202 0.8081632653061224 0.02054247446358204
1.1551020408163266 0.8081632653061224 0.023299690335989
1.1755102040816325 0.8081632653061224 0.026603946462273598
1.1959183673469387 0.8081632653061224 0.030583808198571205
1.2163265306122448 0.8081632653061224 0.03550848737359047
1.236734693877551 0.8081632653061224 0.04141929745674133
1.2571428571428571 0.8081632653061224 0.04813161864876747
1.2775510204081633 0.8081632653061224 0.05567304044961929
1.2979591836734694 0.8081632653061224 0.06418398767709732
1.3183673469387753 0.8081632653061224 0.07378269731998444
1.3387755102040817 0.8081632653061224 0.08465506881475449
1.3591836734693876 0.8081632653061224 0.09646745771169662
1.379591836734694 0.8081632653061224 0.10882212966680527
1.4 0.8081632653061224 0.121501125395298

0.4 0.8285714285714285 0.0813838392496109
0.42040816326530617 0.8285714285714285 0.07887791842222214
0.44081632653061226 0.8285714285714285 0.0763826072216034
0.4612244897959184 0.8285714285714285 0.07389669120311737
0.4816326530612245 0.8285714285714285 0.07141947001218796
0.5020408163265306 0.8285714285714285 0.06895037740468979
0.5224489795918368 0.8285714285714285 0.06648904830217361
0.5428571428571429 0.8285714285714285 0.06403522938489914
0.563265306122449 0.8285714285714285 0.06158888339996338
0.5836734693877551 0.8285714285714285 0.059150177985429764
0.6040816326530613 0.8285714285714285 0.05671961233019829
0.6244897959183673 0.8285714285714285 0.05429760739207268
0.6448979591836734 0.8285714285714285 0.05188403278589249
0.6653061224489796 0.8285714285714285 0.049478501081466675
0.6857142857142857 0.8285714285714285 0.04708096757531166
0.7061224489795919 0.8285714285714285 0.044691458344459534
0.726530612244898 0.8285714285714285 0.04231000319123268
0.7469387755102042 0.8285714285714285 0.03993678465485573
0.7673469387755102 0.8285714285714285 0.037572141736745834
0.7877551020408163 0.8285714285714285 0.03521692380309105
0.8081632653061224 0.8285714285714285 0.032872892916202545
0.8285714285714285 0.8285714285714285 0.030543264001607895
0.8489795918367347 0.8285714285714285 0.028232943266630173
0.8693877551020408 0.8285714285714285 0.0259487833827734
0.889795918367347 0.8285714285714285 0.023703042417764664
0.9102040816326531 0.8285714285714285 0.0215205866843462
0.9306122448979591 0.8285714285714285 0.01944654807448387
0.9510204081632653 0.8285714285714285 0.01754172146320343
0.9714285714285714 0.8285714285714285 0.01587553881108761
0.9918367346938776 0.8285714285714285 0.014516174793243408
1.0122448979591836 0.8285714285714285 0.013529893942177296
1.0326530612244897 0.8285714285714285 0.012985147535800934
1.0530612244897959 0.8285714285714285 0.01294032298028469
1.073469387755102 0.8285714285714285 0.013430031947791576
1.0938775510204082 0.8285714285714285 0.014463936910033226
1.1142857142857143 0.8285714285714285 0.016054747626185417
1.1346938775510202 0.8285714285714285 0.018262097612023354
1.1551020408163266 0.8285714285714285 0.021099787205457687
1.1755102040816325 0.8285714285714285 0.024502549320459366
1.1959183673469387 0.8285714285714285 0.028601521626114845
1.2163265306122448 0.8285714285714285 0.03364889696240425
1.236734693877551 0.8285714285714285 0.03969928249716759
1.2571428571428571 0.8285714285714285 0.04656362161040306
1.2775510204081633 0.8285714285714285 0.05426438897848129
1.2979591836734694 0.8285714285714285 0.0629425197839737
1.3183673469387753 0.8285714285714285 0.07271336764097214
1.3387755102040817 0.8285714285714285 0.08376713842153549
1.3591836734693876 0.8285714285714285 0.09577225148677826
1.379591836734694 0.8285714285714285 0.10834018886089325
1.4 0.8285714285714285 0.121242955327034

0.4 0.8489795918367347 0.08024110645055771
0.42040816326530617 0.8489795918367347 0.07767566293478012
0.44081632653061226 0.8489795918367347 0.07512097805738449
0.4612244897959184 0.8489795918367347 0.07257599383592606
0.4816326530612245 0.8489795918367347 0.0700400173664093
0.5020408163265306 0.8489795918367347 0.06751255691051483
0.5224489795918368 0.8489795918367347 0.0649932250380516
0.5428571428571429 0.8489795918367347 0.06248179078102112
0.563265306122449 0.8489795918367347 0.059978194534778595
0.5836734693877551 0.8489795918367347 0.05748257786035538
0.6040816326530613 0.8489795918367347 0.054995398968458176
0.6244897959183673 0.8489795918367347 0.05251723527908325
0.6448979591836734 0.8489795918367347 0.05004815012216568
0.6653061224489796 0.8489795918367347 0.047587789595127106
0.6857142857142857 0.8489795918367347 0.04513601213693619
0.7061224489795919 0.8489795918367347 0.04269281029701233
0.726530612244898 0.8489795918367347 0.0402582511305809
0.7469387755102042 0.8489795918367347 0.03783250227570534
0.7673469387755102 0.8489795918367347 0.03541601821780205
0.7877551020408163 0.8489795918367347 0.03300980105996132
0.8081632653061224 0.8489795918367347 0.030615821480751038
0.8285714285714285 0.8489795918367347 0.02823770046234131
0.8489795918367347 0.8489795918367347 0.025880759581923485
0.8693877551020408 0.8489795918367347 0.02355247177183628
0.889795918367347 0.8489795918367347 0.021266639232635498
0.9102040816326531 0.8489795918367347 0.019051484763622284
0.9306122448979591 0.8489795918367347 0.016956033185124397
0.9510204081632653 0.8489795918367347 0.015042376704514027
0.9714285714285714 0.8489795918367347 0.013378186151385307
0.9918367346938776 0.8489795918367347 0.012027162127196789
1.0122448979591836 0.8489795918367347 0.01105432491749525
1.0326530612244897 0.8489795918367347 0.010529523715376854
1.0530612244897959 0.8489795918367347 0.010515808127820492
1.073469387755102 0.8489795918367347 0.01105088647454977
1.0938775510204082 0.8489795918367347 0.01214207150042057
1.1142857142857143 0.8489795918367347 0.01380233746021986
1.1346938775510202 0.8489795918367347 0.016099542379379272
1.1551020408163266 0.8489795918367347 0.01904195174574852
1.1755102040816325 0.8489795918367347 0.022575480863451958
1.1959183673469387 0.8489795918367347 0.02682321146130562
1.2163265306122448 0.8489795918367347 0.032019466161727905
1.236734693877551 0.8489795918367347 0.038227058947086334
1.2571428571428571 0.8489795918367347 0.04525506868958473
1.2775510204081633 0.8489795918367347 0.05312873795628548
1.2979591836734694 0.8489795918367347 0.061992913484573364
1.3183673469387753 0.8489795918367347 0.07195927202701569
1.3387755102040817 0.8489795918367347 0.0832219049334526
1.3591836734693876 0.8489795918367347 0.09544159471988678
1.379591836734694 0.8489795918367347 0.10822997987270355
1.4 0.8489795918367347 0.12135192006826401

0.4 0.8693877551020408 0.07910548895597458
0.42040816326530617 0.8693877551020408 0.07648066431283951
0.44081632653061226 0.8693877551020408 0.07386685907840729
0.4612244897959184 0.8693877551020408 0.07126311212778091
0.4816326530612245 0.8693877551020408 0.06866879761219025
0.5020408163265306 0.8693877551020408 0.06608341634273529
0.5224489795918368 0.8693877551020408 0.06350661814212799
0.5428571428571429 0.8693877551020408 0.060938168317079544
0.563265306122449 0.8693877551020408 0.05837804824113846
0.5836734693877551 0.8693877551020408 0.055826377123594284
0.6040816326530613 0.8693877551020408 0.053283512592315674
0.6244897959183673 0.8693877551020408 0.05075012892484665
0.6448979591836734 0.8693877551020408 0.048226550221443176
0.6653061224489796 0.8693877551020408 0.04571255296468735
0.6857142857142857 0.8693877551020408 0.04320789873600006
0.7061224489795919 0.8693877551020408 0.04071255773305893
0.726530612244898 0.8693877551020408 0.038226574659347534
0.7469387755102042 0.8693877551020408 0.035750217735767365
0.7673469387755102 0.8693877551020408 0.03328403830528259
0.7877551020408163 0.8693877551020408 0.03082912601530552
0.8081632653061224 0.8693877551020408 0.028387755155563354
0.8285714285714285 0.8693877551020408 0.02596396580338478
0.8489795918367347 0.8693877551020408 0.02356351539492607
0.8693877551020408 0.8693877551020408 0.02119465172290802
0.889795918367347 0.8693877551020408 0.018873102962970734
0.9102040816326531 0.8693877551020408 0.01663079671561718
0.9306122448979591 0.8693877551020408 0.014520088210701942
0.9510204081632653 0.8693877551020408 0.01260347105562687
0.9714285714285714 0.8693877551020408 0.01094659510999918
0.9918367346938776 0.8693877551020408 0.009610334411263466
1.0122448979591836 0.8693877551020408 0.008660227060317993
1.0326530612244897 0.8693877551020408 0.008167524822056293
1.0530612244897959 0.8693877551020408 0.008198807016015053
1.073469387755102 0.8693877551020408 0.008794394321739674
1.0938775510204082 0.8693877551020408 0.00996088981628418
1.1142857142857143 0.8693877551020408 0.011715957894921303
1.1346938775510202 0.8693877551020408 0.014140847139060497
1.1551020408163266 0.8693877551020408 0.017228778451681137
1.1755102040816325 0.8693877551020408 0.020930610597133636
1.1959183673469387 0.8693877551020408 0.025346528738737106
1.2163265306122448 0.8693877551020408 0.03070674277842045
1.236734693877551 0.8693877551020408 0.037089332938194275
1.2571428571428571 0.8693877551020408 0.04430466145277023
1.2775510204081633 0.8693877551020408 0.05238001421093941
1.2979591836734694 0.8693877551020408 0.06145977973937988
1.3183673469387753 0.8693877551020408 0.07164455950260162
1.3387755102040817 0.8693877551020408 0.08312936127185822
1.3591836734693876 0.8693877551020408 0.09556548297405243
1.379591836734694 0.8693877551020408 0.10856902599334717
1.4 0.8693877551020408 0.12190891802310944

0.4 0.889795918367347 0.07797948271036148
0.42040816326530617 0.889795918367347 0.0752955824136734
0.44081632653061226 0.889795918367347 0.0726231187582016
0.4612244897959184 0.889795918367347 0.06996117532253265
0.4816326530612245 0.889795918367347 0.0673091858625412
0.5020408163265306 0.889795918367347 0.06466664373874664
0.5224489795918368 0.889795918367347 0.06203325465321541
0.5428571428571429 0.889795918367347 0.059408802539110184
0.563265306122449 0.889795918367347 0.05679329112172127
0.5836734693877551 0.889795918367347 0.05418684333562851
0.6040816326530613 0.889795918367347 0.05158981680870056
0.6244897959183673 0.889795918367347 0.049002863466739655
0.6448979591836734 0.889795918367347 0.046426571905612946
0.6653061224489796 0.889795918367347 0.043860938400030136
0.6857142857142857 0.889795918367347 0.04130568727850914
0.7061224489795919 0.889795918367347 0.03876074403524399
0.726530612244898 0.889795918367347 0.03622618690133095
0.7469387755102042 0.889795918367347 0.03370237350463867
0.7673469387755102 0.889795918367347 0.03118991293013096
0.7877551020408163 0.889795918367347 0.028690088540315628
0.8081632653061224 0.889795918367347 0.02620542421936989
0.8285714285714285 0.889795918367347 0.023740435019135475
0.8489795918367347 0.889795918367347 0.021301504224538803
0.8693877551020408 0.889795918367347 0.01889788545668125
0.889795918367347 0.889795918367347 0.01654762029647827
0.9102040816326531 0.889795918367347 0.014286348596215248
0.9306122448979591 0.889795918367347 0.01216905377805233
0.9510204081632653 0.889795918367347 0.010258642956614494
0.9714285714285714 0.889795918367347 0.008618853986263275
0.9918367346938776 0.889795918367347 0.00730914855375886
1.0122448979591836 0.889795918367347 0.006396696902811527
1.0326530612244897 0.889795918367347 0.005954449065029621
1.0530612244897959 0.889795918367347 0.006052539683878422
1.073469387755102 0.889795918367347 0.00673419376835227
1.0938775510204082 0.889795918367347 0.008008357137441635
1.1142857142857143 0.889795918367347 0.009900899603962898
1.1346938775510202 0.889795918367347 0.01250070333480835
1.1551020408163266 0.889795918367347 0.015766356140375137
1.1755102040816325 0.889795918367347 0.019657712429761887
1.1959183673469387 0.889795918367347 0.02425588108599186
1.2163265306122448 0.889795918367347 0.029801245778799057
1.236734693877551 0.889795918367347 0.036386214196681976
1.2571428571428571 0.889795918367347 0.04381762817502022
1.2775510204081633 0.889795918367347 0.05211637541651726
1.2979591836734694 0.889795918367347 0.06141950935125351
1.3183673469387753 0.889795918367347 0.0718187540769577
1.3387755102040817 0.889795918367347 0.08352039754390717
1.3591836734693876 0.889795918367347 0.09617044031620026
1.379591836734694 0.889795918367347 0.10938669741153717
1.4 0.889795918367347 0.1229458674788475

0.4 0.9102040816326531 0.07686702162027359
0.42040816326530617 0.9102040816326531 0.07412471622228622
0.44081632653061226 0.9102040816326531 0.07139437645673752
0.4612244897959184 0.9102040816326531 0.0686752051115036
0.4816326530612245 0.9102040816326531 0.0659666433930397
0.5020408163265306 0.9102040816326531 0.0632682591676712
0.5224489795918368 0.9102040816326531 0.06057973578572273
0.5428571428571429 0.9102040816326531 0.05790095403790474
0.563265306122449 0.9102040816326531 0.05523195117712021
0.5836734693877551 0.9102040816326531 0.052572935819625854
0.6040816326530613 0.9102040816326531 0.04992424696683884
0.6244897959183673 0.9102040816326531 0.0472865030169487
0.6448979591836734 0.9102040816326531 0.044660575687885284
0.6653061224489796 0.9102040816326531 0.04204672947525978
0.6857142857142857 0.9102040816326531 0.03944475203752518
0.7061224489795919 0.9102040816326531 0.03685453534126282
0.726530612244898 0.9102040816326531 0.03427622467279434
0.7469387755102042 0.9102040816326531 0.031710244715213776
0.7673469387755102 0.9102040816326531 0.02915731631219387
0.7877551020408163 0.9102040816326531 0.02661888301372528
0.8081632653061224 0.9102040816326531 0.024097811430692673
0.8285714285714285 0.9102040816326531 0.021599233150482178
0.8489795918367347 0.9102040816326531 0.019130321219563484
0.8693877551020408 0.9102040816326531 0.01670164242386818
0.889795918367347 0.9102040816326531 0.014333510771393776
0.9102040816326531 0.9102040816326531 0.01206517405807972
0.9306122448979591 0.9102040816326531 0.009954108856618404
0.9510204081632653 0.9102040816326531 0.008063534274697304
0.9714285714285714 0.9102040816326531 0.006454938556998968
0.9918367346938776 0.9102040816326531 0.005187409929931164
1.0122448979591836 0.9102040816326531 0.0043305340223014355
1.0326530612244897 0.9102040816326531 0.003960876259952784
1.0530612244897959 0.9102040816326531 0.00415465934202075
1.073469387755102 0.9102040816326531 0.004958394914865494
1.0938775510204082 0.9102040816326531 0.006377954035997391
1.1142857142857143 0.9102040816326531 0.008441594429314137
1.1346938775510202 0.9102040816326531 0.011242784559726715
1.1551020408163266 0.9102040816326531 0.014705309644341469
1.1755102040816325 0.9102040816326531 0.018802233040332794
1.1959183673469387 0.9102040816326531 0.023598259314894676
1.2163265306122448 0.9102040816326531 0.02935030125081539
1.236734693877551 0.9102040816326531 0.0361592061817646
1.2571428571428571 0.9102040816326531 0.043816737830638885
1.2775510204081633 0.9102040816326531 0.052334778010845184
1.2979591836734694 0.9102040816326531 0.061851728707551956
1.3183673469387753 0.9102040816326531 0.07246023416519165
1.3387755102040817 0.9102040816326531 0.08437925577163696
1.3591836734693876 0.9102040816326531 0.09724806994199753
1.379591836734694 0.9102040816326531 0.11068147420883179
1.4 0.9102040816326531 0.1244666576385498

0.4 0.9306122448979591 0.07577446103096008
0.42040816326530617 0.9306122448979591 0.07297492772340775
0.44081632653061226 0.9306122448979591 0.07018815726041794
0.4612244897959184 0.9306122448979591 0.06741340458393097
0.4816326530612245 0.9306122448979591 0.06465022265911102
0.5020408163265306 0.9306122448979591 0.061898183077573776
0.5224489795918368 0.9306122448979591 0.05915708467364311
0.5428571428571429 0.9306122448979591 0.05642686411738396
0.563265306122449 0.9306122448979591 0.05370769649744034
0.5836734693877551 0.9306122448979591 0.05099986121058464
0.6040816326530613 0.9306122448979591 0.048303764313459396
0.6244897959183673 0.9306122448979591 0.04562012478709221
0.6448979591836734 0.9306122448979591 0.04294990748167038
0.6653061224489796 0.9306122448979591 0.04029381275177002
0.6857142857142857 0.9306122448979591 0.03765175864100456
0.7061224489795919 0.9306122448979591 0.03502364456653595
0.726530612244898 0.9306122448979591 0.03240963816642761
0.7469387755102042 0.9306122448979591 0.029810220003128052
0.7673469387755102 0.9306122448979591 0.027226198464632034
0.7877551020408163 0.9306122448979591 0.024659106507897377
0.8081632653061224 0.9306122448979591 0.02211218886077404
0.8285714285714285 0.9306122448979591 0.019591227173805237
0.8489795918367347 0.9306122448979591 0.017104271799325943
0.8693877551020408 0.9306122448979591 0.014662906527519226
0.889795918367347 0.9306122448979591 0.012289529666304588
0.9102040816326531 0.9306122448979591 0.010027323849499226
0.9306122448979591 0.9306122448979591 0.007936104200780392
0.9510204081632653 0.9306122448979591 0.006078845821321011
0.9714285714285714 0.9306122448979591 0.004515106789767742
0.9918367346938776 0.9306122448979591 0.0033052400685846806
1.0122448979591836 0.9306122448979591 0.0025239717215299606
1.0326530612244897 0.9306122448979591 0.0022556150797754526
1.0530612244897959 0.9306122448979591 0.0025805290788412094
1.073469387755102 0.9306122448979591 0.003537628799676895
1.0938775510204082 0.9306122448979591 0.005126223899424076
1.1142857142857143 0.9306122448979591 0.007386344019323587
1.1346938775510202 0.9306122448979591 0.010411280207335949
1.1551020408163266 0.9306122448979591 0.014089995995163918
1.1755102040816325 0.9306122448979591 0.018406838178634644
1.1959183673469387 0.9306122448979591 0.023414956405758858
1.2163265306122448 0.9306122448979591 0.029382839798927307
1.236734693877551 0.9306122448979591 0.03641500696539879
1.2571428571428571 0.9306122448979591 0.04429019242525101
1.2775510204081633 0.9306122448979591 0.05302019044756889
1.2979591836734694 0.9306122448979591 0.0627487450838089
1.3183673469387753 0.9306122448979591 0.07357127964496613
1.3387755102040817 0.9306122448979591 0.08571664243936539
1.3591836734693876 0.9306122448979591 0.09881658852100372
1.379591836734694 0.9306122448979591 0.1124730110168457
1.4 0.9306122448979591 0.12647861242294312

0.4 0.9510204081632653 0.0747121050953865
0.42040816326530617 0.9510204081632653 0.0718575045466423
0.44081632653061226 0.9510204081632653 0.06901684403419495
0.4612244897959184 0.9510204081632653 0.06618950515985489
0.4816326530612245 0.9510204081632653 0.0633750706911087
0.5020408163265306 0.9510204081632653 0.0605732798576355
0.5224489795918368 0.9510204081632653 0.057784032076597214
0.5428571428571429 0.9510204081632653 0.0550074577331543
0.563265306122449 0.9510204081632653 0.05224383622407913
0.5836734693877551 0.9510204081632653 0.04949365556240082
0.6040816326530613 0.9510204081632653 0.04675748944282532
0.6244897959183673 0.9510204081632653 0.04403608292341232
0.6448979591836734 0.9510204081632653 0.04133056849241257
0.6653061224489796 0.9510204081632653 0.038641899824142456
0.6857142857142857 0.9510204081632653 0.035970237106084824
0.7061224489795919 0.9510204081632653 0.033315300941467285
0.726530612244898 0.9510204081632653 0.030677160248160362
0.7469387755102042 0.9510204081632653 0.028056073933839798
0.7673469387755102 0.9510204081632653 0.02545270323753357
0.7877551020408163 0.9510204081632653 0.022868594154715538
0.8081632653061224 0.9510204081632653 0.020307302474975586
0.8285714285714285 0.9510204081632653 0.01777533069252968
0.8489795918367347 0.9510204081632653 0.01528136245906353
0.8693877551020408 0.9510204081632653 0.01283782534301281
0.889795918367347 0.9510204081632653 0.01046975702047348
0.9102040816326531 0.9510204081632653 0.00822516344487667
0.9306122448979591 0.9510204081632653 0.006166055798530579
0.9510204081632653 0.9510204081632653 0.004355299286544323
0.9714285714285714 0.9510204081632653 0.00285212486051023
0.9918367346938776 0.9510204081632653 0.0017219263827428222
1.0122448979591836 0.9510204081632653 0.0010470541892573237
1.0326530612244897 0.9510204081632653 0.0009138727327808738
1.0530612244897959 0.9510204081632653 0.0013983859680593014
1.073469387755102 0.9510204081632653 0.0025338332634419203
1.0938775510204082 0.9510204081632653 0.004316945094615221
1.1142857142857143 0.9510204081632653 0.006799540016800165
1.1346938775510202 0.9510204081632653 0.010064883157610893
1.1551020408163266 0.9510204081632653 0.01397377997636795
1.1755102040816325 0.9510204081632653 0.018513096496462822
1.1959183673469387 0.9510204081632653 0.023729395121335983
1.2163265306122448 0.9510204081632653 0.02990300953388214
1.236734693877551 0.9510204081632653 0.03714720532298088
1.2571428571428571 0.9510204081632653 0.04523229971528053
1.2775510204081633 0.9510204081632653 0.05417238548398018
1.2979591836734694 0.9510204081632653 0.06411407142877579
1.3183673469387753 0.9510204081632653 0.07515634596347809
1.3387755102040817 0.9510204081632653 0.08753342926502228
1.3591836734693876 0.9510204081632653 0.10086406767368317
1.379591836734694 0.9510204081632653 0.11473246663808823
1.4 0.9510204081632653 0.12894149124622345

0.4 0.9714285714285714 0.07369677722454071
0.42040816326530617 0.9714285714285714 0.07079096138477325
0.44081632653061226 0.9714285714285714 0.0679008737206459
0.4612244897959184 0.9714285714285714 0.06502604484558105
0.4816326530612245 0.9714285714285714 0.0621662363409996
0.5020408163265306 0.9714285714285714 0.059321336448192596
0.5224489795918368 0.9714285714285714 0.05649145692586899
0.5428571428571429 0.9714285714285714 0.053676921874284744
0.563265306122449 0.9714285714285714 0.05087824538350105
0.5836734693877551 0.9714285714285714 0.04809604212641716
0.6040816326530613 0.9714285714285714 0.04533098265528679
0.6244897959183673 0.9714285714285714 0.042583856731653214
0.6448979591836734 0.9714285714285714 0.03985557705163956
0.6653061224489796 0.9714285714285714 0.03714713454246521
0.6857142857142857 0.9714285714285714 0.03445854038000107
0.7061224489795919 0.9714285714285714 0.031789205968379974
0.726530612244898 0.9714285714285714 0.029138684272766113
0.7469387755102042 0.9714285714285714 0.026506919413805008
0.7673469387755102 0.9714285714285714 0.02389439381659031
0.7877551020408163 0.9714285714285714 0.021302785724401474
0.8081632653061224 0.9714285714285714 0.01873631961643696
0.8285714285714285 0.9714285714285714 0.016202276572585106
0.8489795918367347 0.9714285714285714 0.013709661550819874
0.8693877551020408 0.9714285714285714 0.01127205416560173
0.889795918367347 0.9714285714285714 0.008918543346226215
0.9102040816326531 0.9714285714285714 0.00670267641544342
0.9306122448979591 0.9714285714285714 0.004688831977546215
0.9510204081632653 0.9714285714285714 0.002941001672297716
0.9714285714285714 0.9714285714285714 0.0015215571038424969
0.9918367346938776 0.9714285714285714 0.0005001784884370863
1.0122448979591836 0.9714285714285714 -3.969795216107741e-05
1.0326530612244897 0.9714285714285714 -8.553662155463826e-06
1.0530612244897959 0.9714285714285714 0.000665835221298039
1.073469387755102 0.9714285714285714 0.0020071251783519983
1.0938775510204082 0.9714285714285714 0.004007368814200163
1.1142857142857143 0.9714285714285714 0.006729485001415014
1.1346938775510202 0.9714285714285714 0.010238973423838615
1.1551020408163266 0.9714285714285714 0.014375053346157074
1.1755102040816325 0.9714285714285714 0.019121278077363968
1.1959183673469387 0.9714285714285714 0.024532385170459747
1.2163265306122448 0.9714285714285714 0.030902225524187088
1.236734693877551 0.9714285714285714 0.038350872695446014
1.2571428571428571 0.9714285714285714 0.04664165899157524
1.2775510204081633 0.9714285714285714 0.05579010397195816
1.2979591836734694 0.9714285714285714 0.06594277918338776
1.3183673469387753 0.9714285714285714 0.07720081508159637
1.3387755102040817 0.9714285714285714 0.08979904651641846
1.3591836734693876 0.9714285714285714 0.10334688425064087
1.379591836734694 0.9714285714285714 0.11741584539413452
1.4 0.9714285714285714 0.131818488240242

0.4 0.9918367346938776 0.07275518029928207
0.42040816326530617 0.9918367346938776 0.0698046162724495
0.44081632653061226 0.9918367346938776 0.0668724924325943
0.4612244897959184 0.9918367346938776 0.063958540558815
0.4816326530612245 0.9918367346938776 0.061062734574079514
0.5020408163265306 0.9918367346938776 0.058185167610645294
0.5224489795918368 0.9918367346938776 0.05532612279057503
0.5428571428571429 0.9918367346938776 0.05248602107167244
0.563265306122449 0.9918367346938776 0.049665454775094986
0.5836734693877551 0.9918367346938776 0.046864934265613556
0.6040816326530613 0.9918367346938776 0.04408489540219307
0.6244897959183673 0.9918367346938776 0.041325680911540985
0.6448979591836734 0.9918367346938776 0.038587719202041626
0.6653061224489796 0.9918367346938776 0.03587145358324051
0.6857142857142857 0.9918367346938776 0.03317665681242943
0.7061224489795919 0.9918367346938776 0.03050236962735653
0.726530612244898 0.9918367346938776 0.02784774638712406
0.7469387755102042 0.9918367346938776 0.025212610140442848
0.7673469387755102 0.9918367346938776 0.022597577422857285
0.7877551020408163 0.9918367346938776 0.020004937425255775
0.8081632653061224 0.9918367346938776 0.017439812421798706
0.8285714285714285 0.9918367346938776 0.014909796416759491
0.8489795918367347 0.9918367346938776 0.012424235232174397
0.8693877551020408 0.9918367346938776 0.00999918021261692
0.889795918367347 0.9918367346938776 0.007669282611459494
0.9102040816326531 0.9918367346938776 0.005494609475135803
0.9306122448979591 0.9918367346938776 0.0035430267453193665
0.9510204081632653 0.9918367346938776 0.0018810608889907598
0.9714285714285714 0.9918367346938776 0.0005694673163816333
0.9918367346938776 0.9918367346938776 -0.0003200445498805493
1.0122448979591836 0.9918367346938776 -0.000692536763381213
1.0326530612244897 0.9918367346938776 -0.0004582525580190122
1.0530612244897959 0.9918367346938776 0.00043517391895875335
1.073469387755102 0.9918367346938776 0.002000955631956458
1.0938775510204082 0.9918367346938776 0.0042290217243134975
1.1142857142857143 0.9918367346938776 0.007189159281551838
1.1346938775510202 0.9918367346938776 0.010925551876425743
1.1551020408163266 0.9918367346938776 0.015270818956196308
1.1755102040816325 0.9918367346938776 0.020206261426210403
1.1959183673469387 0.9918367346938776 0.02580350637435913
1.2163265306122448 0.9918367346938776 0.03236561268568039
1.236734693877551 0.9918367346938776 0.0400124192237854
1.2571428571428571 0.9918367346938776 0.048503268510103226
1.2775510204081633 0.9918367346938776 0.05785461142659187
1.2979591836734694 0.9918367346938776 0.0682118609547615
1.3183673469387753 0.9918367346938776 0.07967616617679596
1.3387755102040817 0.9918367346938776 0.09248528629541397
1.3591836734693876 0.9918367346938776 0.10624529421329498
1.379591836734694 0.9918367346938776 0.1205143928527832
1.4 0.9918367346938776 0.13511279225349426

0.4 1.0122448979591836 0.07192789018154144
0.42040816326530617 1.0122448979591836 0.06894265115261078
0.44081632653061226 1.0122448979591836 0.06597976386547089
0.4612244897959184 1.0122448979591836 0.06303910911083221
0.4816326530612245 1.0122448979591836 0.060120753943920135
0.5020408163265306 1.0122448979591836 0.05722478777170181
0.5224489795918368 1.0122448979591836 0.0543513223528862
0.5428571428571429 1.0122448979591836 0.05150052160024643
0.563265306122449 1.0122448979591836 0.04867241159081459
0.5836734693877551 1.0122448979591836 0.045866984874010086
0.6040816326530613 1.0122448979591836 0.0430840440094471
0.6244897959183673 1.0122448979591836 0.04032333567738533
0.6448979591836734 1.0122448979591836 0.037584710866212845
0.6653061224489796 1.0122448979591836 0.03486814349889755
0.6857142857142857 1.0122448979591836 0.03217340633273125
0.7061224489795919 1.0122448979591836 0.029499545693397522
0.726530612244898 1.0122448979591836 0.026845712214708328
0.7469387755102042 1.0122448979591836 0.024211857467889786
0.7673469387755102 1.0122448979591836 0.021599125117063522
0.7877551020408163 1.0122448979591836 0.019010577350854874
0.8081632653061224 1.0122448979591836 0.016451692208647728
0.8285714285714285 1.0122448979591836 0.013930097222328186
0.8489795918367347 1.0122448979591836 0.011456489562988281
0.8693877551020408 1.0122448979591836 0.009051183238625526
0.889795918367347 1.0122448979591836 0.006756342947483063
0.9102040816326531 1.0122448979591836 0.004640200641006231
0.9306122448979591 1.0122448979591836 0.0027723615057766438
0.9510204081632653 1.0122448979591836 0.0012147958623245358
0.9714285714285714 1.0122448979591836 3.0991061066742986e-05
0.9918367346938776 1.0122448979591836 -0.0006910416414029896
1.0122448979591836 1.0122448979591836 -0.0008491430198773742
1.0326530612244897 1.0122448979591836 -0.00038075685733929276
1.0530612244897959 1.0122448979591836 0.0007445159717462957
1.073469387755102 1.0122448979591836 0.0025373089592903852
1.0938775510204082 1.0122448979591836 0.004985674284398556
1.1142857142857143 1.0122448979591836 0.008166404440999031
1.1346938775510202 1.0122448979591836 0.012108130380511284
1.1551020408163266 1.0122448979591836 0.016650304198265076
1.1755102040816325 1.0122448979591836 0.02176922932267189
1.1959183673469387 1.0122448979591836 0.02755345031619072
1.2163265306122448 1.0122448979591836 0.03430952504277229
1.236734693877551 1.0122448979591836 0.04214983806014061
1.2571428571428571 1.0122448979591836 0.05083692818880081
1.2775510204081633 1.0122448979591836 0.06038810685276985
1.2979591836734694 1.0122448979591836 0.07094825059175491
1.3183673469387753 1.0122448979591836 0.0826171338558197
1.3387755102040817 1.0122448979591836 0.09563802182674408
1.3591836734693876 1.0122448979591836 0.10961462557315826
1.379591836734694 1.0122448979591836 0.12408983707427979
1.4 1.0122448979591836 0.13888925313949585

0.4 1.0326530612244897 0.07127372175455093
0.42040816326530617 1.0326530612244897 0.06826793402433395
0.44081632653061226 1.0326530612244897 0.06528933346271515
0.4612244897959184 1.0326530612244897 0.062337540090084076
0.4816326530612245 1.0326530612244897 0.05941220000386238
0.5020408163265306 1.0326530612244897 0.05651283264160156
0.5224489795918368 1.0326530612244897 0.053638916462659836
0.5428571428571429 1.0326530612244897 0.05078985542058945
0.563265306122449 1.0326530612244897 0.04796508699655533
0.5836734693877551 1.0326530612244897 0.04516402631998062
0.6040816326530613 1.0326530612244897 0.042386025190353394
0.6244897959183673 1.0326530612244897 0.03963055461645126
0.6448979591836734 1.0326530612244897 0.036897141486406326
0.6653061224489796 1.0326530612244897 0.034185539931058884
0.6857142857142857 1.0326530612244897 0.031495559960603714
0.7061224489795919 1.0326530612244897 0.028826598078012466
0.726530612244898 1.0326530612244897 0.02617799863219261
0.7469387755102042 1.0326530612244897 0.023550068959593773
0.7673469387755102 1.0326530612244897 0.02094465307891369
0.7877551020408163 1.0326530612244897 0.018365273252129555
0.8081632653061224 1.0326530612244897 0.015817271545529366
0.8285714285714285 1.0326530612244897 0.013309183530509472
0.8489795918367347 1.0326530612244897 0.010855033993721008
0.8693877551020408 1.0326530612244897 0.008481567725539207
0.889795918367347 1.0326530612244897 0.006240882910788059
0.9102040816326531 1.0326530612244897 0.004204998258501291
0.9306122448979591 1.0326530612244897 0.0024380867835134268
0.9510204081632653 1.0326530612244897 0.001007134560495615
0.9714285714285714 1.0326530612244897 -8.77133606991265e-06
0.9918367346938776 1.0326530612244897 -0.0005093726213090122
1.0122448979591836 1.0326530612244897 -0.000417954521253705
1.0326530612244897 1.0326530612244897 0.00029349984833970666
1.0530612244897959 1.0326530612244897 0.0016490872949361801
1.073469387755102 1.0326530612244897 0.003658698173239827
1.0938775510204082 1.0326530612244897 0.006315249018371105
1.1142857142857143 1.0326530612244897 0.009706188924610615
1.1346938775510202 1.0326530612244897 0.013846921734511852
1.1551020408163266 1.0326530612244897 0.01858842372894287
1.1755102040816325 1.0326530612244897 0.023897875100374222
1.1959183673469387 1.0326530612244897 0.029876094311475754
1.2163265306122448 1.0326530612244897 0.036831166595220566
1.236734693877551 1.0326530612244897 0.04486380144953728
1.2571428571428571 1.0326530612244897 0.05374827980995178
1.2775510204081633 1.0326530612244897 0.06350161135196686
1.2979591836734694 1.0326530612244897 0.07426944375038147
1.3183673469387753 1.0326530612244897 0.08614852279424667
1.3387755102040817 1.0326530612244897 0.09938810020685196
1.3591836734693876 1.0326530612244897 0.11358771473169327
1.379591836734694 1.0326530612244897 0.1282782256603241
1.4 1.0326530612244897 0.14327742159366608

0.4 1.0530612244897959 0.07086993753910065
0.42040816326530617 1.0530612244897959 0.06785956770181656
0.44081632653061226 1.0530612244897959 0.06488080322742462
0.4612244897959184 1.0530612244897959 0.06193247437477112
0.4816326530612245 1.0530612244897959 0.05901346728205681
0.5020408163265306 1.0530612244897959 0.05612257868051529
0.5224489795918368 1.0530612244897959 0.05325862020254135
0.5428571428571429 1.0530612244897959 0.05042048543691635
0.563265306122449 1.0530612244897959 0.04760714992880821
0.5836734693877551 1.0530612244897959 0.0448177233338356
0.6040816326530613 1.0530612244897959 0.042051371186971664
0.6244897959183673 1.0530612244897959 0.0393073745071888
0.6448979591836734 1.0530612244897959 0.03658519312739372
0.6653061224489796 1.0530612244897959 0.033884454518556595
0.6857142857142857 1.0530612244897959 0.031205136328935623
0.7061224489795919 1.0530612244897959 0.028547203168272972
0.726530612244898 1.0530612244897959 0.025910500437021255
0.7469387755102042 1.0530612244897959 0.023295974358916283
0.7673469387755102 1.0530612244897959 0.020706042647361755
0.7877551020408163 1.0530612244897959 0.01814410462975502
0.8081632653061224 1.0530612244897959 0.015615914948284626
0.8285714285714285 1.0530612244897959 0.013132636435329914
0.8489795918367347 1.0530612244897959 0.01071380078792572
0.8693877551020408 1.0530612244897959 0.008394650183618069
0.889795918367347 1.0530612244897959 0.00623229518532753
0.9102040816326531 1.0530612244897959 0.00429660826921463
0.9306122448979591 1.0530612244897959 0.0026573557406663895
0.9510204081632653 1.0530612244897959 0.0013957853661850095
0.9714285714285714 1.0530612244897959 0.0006028765346854925
0.9918367346938776 1.0530612244897959 0.00036237799213267863
1.0122448979591836 1.0530612244897959 0.0007115058833733201
1.0326530612244897 1.0530612244897959 0.001663000090047717
1.0530612244897959 1.0530612244897959 0.0032398845069110394
1.073469387755102 1.0530612244897959 0.005457872059196234
1.0938775510204082 1.0530612244897959 0.008321145549416542
1.1142857142857143 1.0530612244897959 0.011926139704883099
1.1346938775510202 1.0530612244897959 0.016274336725473404
1.1551020408163266 1.0530612244897959 0.02122524380683899
1.1755102040816325 1.0530612244897959 0.026735732331871986
1.1959183673469387 1.0530612244897959 0.0329153798520565
1.2163265306122448 1.0530612244897959 0.04007585719227791
1.236734693877551 1.0530612244897959 0.0483044795691967
1.2571428571428571 1.0530612244897959 0.057392995804548264
1.2775510204081633 1.0530612244897959 0.06735644489526749
1.2979591836734694 1.0530612244897959 0.07834166288375854
1.3183673469387753 1.0530612244897959 0.09044068306684494
1.3387755102040817 1.0530612244897959 0.10390812158584595
1.3591836734693876 1.0530612244897959 0.1183389201760292
1.379591836734694 1.0530612244897959 0.13325248658657074
1.4 1.0530612244897959 0.14845263957977295

0.4 1.073469387755102 0.07080252468585968
0.42040816326530617 1.073469387755102 0.0678018108010292
0.44081632653061226 1.073469387755102 0.06483583152294159
0.4612244897959184 1.073469387755102 0.06190259009599686
0.4816326530612245 1.073469387755102 0.059000201523303986
0.5020408163265306 1.073469387755102 0.05612695962190628
0.5224489795918368 1.073469387755102 0.05328131839632988
0.5428571428571429 1.073469387755102 0.050461895763874054
0.563265306122449 1.073469387755102 0.0476674810051918
0.5836734693877551 1.073469387755102 0.04489707201719284
0.6040816326530613 1.073469387755102 0.042149774730205536
0.6244897959183673 1.073469387755102 0.03942495584487915
0.6448979591836734 1.073469387755102 0.03672216460108757
0.6653061224489796 1.073469387755102 0.034041084349155426
0.6857142857142857 1.073469387755102 0.03138187527656555
0.7061224489795919 1.073469387755102 0.02874523401260376
0.726530612244898 1.073469387755102 0.026131823658943176
0.7469387755102042 1.073469387755102 0.023543208837509155
0.7673469387755102 1.073469387755102 0.020981766283512115
0.7877551020408163 1.073469387755102 0.01845059171319008
0.8081632653061224 1.073469387755102 0.015957137569785118
0.8285714285714285 1.073469387755102 0.01351699698716402
0.8489795918367347 1.073469387755102 0.011156760156154633
0.8693877551020408 1.073469387755102 0.008916042745113373
0.889795918367347 1.073469387755102 0.006853119470179081
0.9102040816326531 1.073469387755102 0.0050444225780665874
0.9306122448979591 1.073469387755102 0.003570812987163663
0.9510204081632653 1.073469387755102 0.0025241721887141466
0.9714285714285714 1.073469387755102 0.0019886083900928497
0.9918367346938776 1.073469387755102 0.0020141368731856346
1.0122448979591836 1.073469387755102 0.0026132152415812016
1.0326530612244897 1.073469387755102 0.003793105948716402
1.0530612244897959 1.073469387755102 0.005582075100392103
1.073469387755102 1.073469387755102 0.008005938492715359
1.0938775510204082 1.073469387755102 0.011081447824835777
1.1142857142857143 1.073469387755102 0.01490947138518095
1.1346938775510202 1.073469387755102 0.01947609707713127
1.1551020408163266 1.073469387755102 0.024642743170261383
1.1755102040816325 1.073469387755102 0.030360475182533264
1.1959183673469387 1.073469387755102 0.036746274679899216
1.2163265306122448 1.073469387755102 0.04411883279681206
1.236734693877551 1.073469387755102 0.05255221202969551
1.2571428571428571 1.073469387755102 0.06185505539178848
1.2775510204081633 1.073469387755102 0.0720391497015953
1.2979591836734694 1.073469387755102 0.08325112611055374
1.3183673469387753 1.073469387755102 0.09557858854532242
1.3387755102040817 1.073469387755102 0.10928056389093399
1.3591836734693876 1.073469387755102 0.12395079433917999
1.379591836734694 1.073469387755102 0.13908907771110535
1.4 1.073469387755102 0.15449632704257965

0.4 1.0938775510204082 0.07115449011325836
0.42040816326530617 1.0938775510204082 0.06817461550235748
0.44081632653061226 1.0938775510204082 0.06523112207651138
0.4612244897959184 1.0938775510204082 0.06232137605547905
0.4816326530612245 1.0938775510204082 0.059443145990371704
0.5020408163265306 1.0938775510204082 0.05659453198313713
0.5224489795918368 1.0938775510204082 0.05377400666475296
0.5428571428571429 1.0938775510204082 0.050980228930711746
0.563265306122449 1.0938775510204082 0.04821205884218216
0.5836734693877551 1.0938775510204082 0.045468490570783615
0.6040816326530613 1.0938775510204082 0.04274875670671463
0.6244897959183673 1.0938775510204082 0.040052324533462524
0.6448979591836734 1.0938775510204082 0.03737885504961014
0.6653061224489796 1.0938775510204082 0.03472811356186867
0.6857142857142857 1.0938775510204082 0.03210042417049408
0.7061224489795919 1.0938775510204082 0.029497060924768448
0.726530612244898 1.0938775510204082 0.02691962756216526
0.7469387755102042 1.0938775510204082 0.024369845166802406
0.7673469387755102 1.0938775510204082 0.021849289536476135
0.7877551020408163 1.0938775510204082 0.019361557438969612
0.8081632653061224 1.0938775510204082 0.01691705361008644
0.8285714285714285 1.0938775510204082 0.014536945149302483
0.8489795918367347 1.0938775510204082 0.012253062799572945
0.8693877551020408 1.0938775510204082 0.010106413625180721
0.889795918367347 1.0938775510204082 0.008162898942828178
0.9102040816326531 1.0938775510204082 0.00650827307254076
0.9306122448979591 1.0938775510204082 0.0052313609048724174
0.9510204081632653 1.0938775510204082 0.004424446262419224
0.9714285714285714 1.0938775510204082 0.004149259068071842
0.9918367346938776 1.0938775510204082 0.00442719180136919
1.0122448979591836 1.0938775510204082 0.005259158089756966
1.0326530612244897 1.0938775510204082 0.006654420401901007
1.0530612244897959 1.0938775510204082 0.008649257943034172
1.073469387755102 1.0938775510204082 0.011279573664069176
1.0938775510204082 1.0938775510204082 0.014574607834219933
1.1142857142857143 1.0938775510204082 0.018632177263498306
1.1346938775510202 1.0938775510204082 0.023423343896865845
1.1551020408163266 1.0938775510204082 0.028806090354919434
1.1755102040816325 1.0938775510204082 0.034732479602098465
1.1959183673469387 1.0938775510204082 0.04132695496082306
1.2163265306122448 1.0938775510204082 0.04891755431890488
1.236734693877551 1.0938775510204082 0.057565223425626755
1.2571428571428571 1.0938775510204082 0.06708858162164688
1.2775510204081633 1.0938775510204082 0.07749824225902557
1.2979591836734694 1.0938775510204082 0.08893956989049911
1.3183673469387753 1.0938775510204082 0.10149924457073212
1.3387755102040817 1.0938775510204082 0.11544046550989151
1.3591836734693876 1.0938775510204082 0.13035281002521515
1.379591836734694 1.0938775510204082 0.1457173228263855
1.4 1.0938775510204082 0.16133765876293182

0.4 1.1142857142857143 0.07199379801750183
0.42040816326530617 1.1142857142857143 0.06904172152280807
0.44081632653061226 1.1142857142857143 0.06612670421600342
0.4612244897959184 1.1142857142857143 0.06324596703052521
0.4816326530612245 1.1142857142857143 0.060397129505872726
0.5020408163265306 1.1142857142857143 0.05757833644747734
0.5224489795918368 1.1142857142857143 0.05478818342089653
0.5428571428571429 1.1142857142857143 0.05202560871839523
0.563265306122449 1.1142857142857143 0.049289602786302567
0.5836734693877551 1.1142857142857143 0.04657924175262451
0.6040816326530613 1.1142857142857143 0.043893780559301376
0.6244897959183673 1.1142857142857143 0.04123274236917496
0.6448979591836734 1.1142857142857143 0.03859575092792511
0.6653061224489796 1.1142857142857143 0.035982582718133926
0.6857142857142857 1.1142857142857143 0.03339365869760513
0.7061224489795919 1.1142857142857143 0.03083067014813423
0.726530612244898 1.1142857142857143 0.02829599939286709
0.7469387755102042 1.1142857142857143 0.02579088881611824
0.7673469387755102 1.1142857142857143 0.023316413164138794
0.7877551020408163 1.1142857142857143 0.020877819508314133
0.8081632653061224 1.1142857142857143 0.018489480018615723
0.8285714285714285 1.1142857142857143 0.016178136691451073
0.8489795918367347 1.1142857142857143 0.013978834263980389
0.8693877551020408 1.1142857142857143 0.011937608942389488
0.889795918367347 1.1142857142857143 0.010131758637726307
0.9102040816326531 1.1142857142857143 0.008652937598526478
0.9306122448979591 1.1142857142857143 0.0075919972732663155
0.9510204081632653 1.1142857142857143 0.007029958069324493
0.9714285714285714 1.1142857142857143 0.007002279162406921
0.9918367346938776 1.1142857142857143 0.007514599710702896
1.0122448979591836 1.1142857142857143 0.008565961383283138
1.0326530612244897 1.1142857142857143 0.010170347057282925
1.0530612244897959 1.1142857142857143 0.01237184926867485
1.073469387755102 1.1142857142857143 0.015213407576084137
1.0938775510204082 1.1142857142857143 0.018735498189926147
1.1142857142857143 1.1142857142857143 0.02302473410964012
1.1346938775510202 1.1142857142857143 0.028038805350661278
1.1551020408163266 1.1142857142857143 0.033631231635808945
1.1755102040816325 1.1142857142857143 0.03976073116064072
1.1959183673469387 1.1142857142857143 0.04656068608164787
1.2163265306122448 1.1142857142857143 0.054369546473026276
1.236734693877551 1.1142857142857143 0.063235804438591
1.2571428571428571 1.1142857142857143 0.07297728210687637
1.2775510204081633 1.1142857142857143 0.08361045271158218
1.2979591836734694 1.1142857142857143 0.095278799533844
1.3183673469387753 1.1142857142857143 0.10807166993618011
1.3387755102040817 1.1142857142857143 0.1222548633813858
1.3591836734693876 1.1142857142857143 0.1374017745256424
1.379591836734694 1.1142857142857143 0.15298989415168762
1.4 1.1142857142857143 0.16882121562957764

0.4 1.1346938775510202 0.07336890697479248
0.42040816326530617 1.1346938775510202 0.07044713199138641
0.44081632653061226 1.1346938775510202 0.06756321340799332
0.4612244897959184 1.1346938775510202 0.06471414864063263
0.4816326530612245 1.1346938775510202 0.06189752370119095
0.5020408163265306 1.1346938775510202 0.05911128968000412
0.5224489795918368 1.1346938775510202 0.056354083120822906
0.5428571428571429 1.1346938775510202 0.05362490937113762
0.563265306122449 1.1346938775510202 0.05092300847172737
0.5836734693877551 1.1346938775510202 0.04824752360582352
0.6040816326530613 1.1346938775510202 0.04559776559472084
0.6244897959183673 1.1346938775510202 0.042973268777132034
0.6448979591836734 1.1346938775510202 0.040373656898736954
0.6653061224489796 1.1346938775510202 0.037798769772052765
0.6857142857142857 1.1346938775510202 0.03524928539991379
0.7061224489795919 1.1346938775510202 0.03272728994488716
0.726530612244898 1.1346938775510202 0.030235376209020615
0.7469387755102042 1.1346938775510202 0.02777446247637272
0.7673469387755102 1.1346938775510202 0.0253463052213192
0.7877551020408163 1.1346938775510202 0.022958721965551376
0.8081632653061224 1.1346938775510202 0.020630627870559692
0.8285714285714285 1.1346938775510202 0.01839369162917137
0.8489795918367347 1.1346938775510202 0.016286689788103104
0.8693877551020408 1.1346938775510202 0.014365186914801598
0.889795918367347 1.1346938775510202 0.012716853991150856
0.9102040816326531 1.1346938775510202 0.011432737112045288
0.9306122448979591 1.1346938775510202 0.010597358457744122
0.9510204081632653 1.1346938775510202 0.010274326428771019
0.9714285714285714 1.1346938775510202 0.010480622760951519
0.9918367346938776 1.1346938775510202 0.011216462589800358
1.0122448979591836 1.1346938775510202 0.01248240191489458
1.0326530612244897 1.1346938775510202 0.014296414330601692
1.0530612244897959 1.1346938775510202 0.016707075759768486
1.073469387755102 1.1346938775510202 0.01975894160568714
1.0938775510204082 1.1346938775510202 0.023504383862018585
1.1142857142857143 1.1346938775510202 0.028014730662107468
1.1346938775510202 1.1346938775510202 0.0332355760037899
1.1551020408163266 1.1346938775510202 0.039022281765937805
1.1755102040816325 1.1346938775510202 0.04534344747662544
1.1959183673469387 1.1346938775510202 0.05234209820628166
1.2163265306122448 1.1346938775510202 0.060366444289684296
1.236734693877551 1.1346938775510202 0.06945072114467621
1.2571428571428571 1.1346938775510202 0.07940153777599335
1.2775510204081633 1.1346938775510202 0.09025093168020248
1.2979591836734694 1.1346938775510202 0.10214072465896606
1.3183673469387753 1.1346938775510202 0.11516626179218292
1.3387755102040817 1.1346938775510202 0.12958648800849915
1.3591836734693876 1.1346938775510202 0.14495816826820374
1.379591836734694 1.1346938775510202 0.1607639640569687
1.4 1.1346938775510202 0.17680290341377258

0.4 1.1551020408163266 0.07532176375389099
0.42040816326530617 1.1551020408163266 0.07242719829082489
0.44081632653061226 1.1551020408163266 0.06957187503576279
0.4612244897959184 1.1551020408163266 0.06675241142511368
0.4816326530612245 1.1551020408163266 0.06396607309579849
0.5020408163265306 1.1551020408163266 0.06121061369776726
0.5224489795918368 1.1551020408163266 0.05848441645503044
0.5428571428571429 1.1551020408163266 0.05578644946217537
0.563265306122449 1.1551020408163266 0.05311601236462593
0.5836734693877551 1.1551020408163266 0.05047256499528885
0.6040816326530613 1.1551020408163266 0.047855623066425323
0.6244897959183673 1.1551020408163266 0.045264832675457
0.6448979591836734 1.1551020408163266 0.04270002245903015
0.6653061224489796 1.1551020408163266 0.040161289274692535
0.6857142857142857 1.1551020408163266 0.037649884819984436
0.7061224489795919 1.1551020408163266 0.035168152302503586
0.726530612244898 1.1551020408163266 0.03271814063191414
0.7469387755102042 1.1551020408163266 0.030301308259367943
0.7673469387755102 1.1551020408163266 0.027921438217163086
0.7877551020408163 1.1551020408163266 0.025589486584067345
0.8081632653061224 1.1551020408163266 0.023329103365540504
0.8285714285714285 1.1551020408163266 0.021176181733608246
0.8489795918367347 1.1551020408163266 0.019175421446561813
0.8693877551020408 1.1551020408163266 0.01739421673119068
0.889795918367347 1.1551020408163266 0.015925060957670212
0.9102040816326531 1.1551020408163266 0.014848214574158192
0.9306122448979591 1.1551020408163266 0.014238161034882069
0.9510204081632653 1.1551020408163266 0.014145244844257832
0.9714285714285714 1.1551020408163266 0.01457426231354475
0.9918367346938776 1.1551020408163266 0.015524330548942089
1.0122448979591836 1.1551020408163266 0.01699816808104515
1.0326530612244897 1.1551020408163266 0.019015386700630188
1.0530612244897959 1.1551020408163266 0.021625936031341553
1.073469387755102 1.1551020408163266 0.02487410046160221
1.0938775510204082 1.1551020408163266 0.02882920764386654
1.1142857142857143 1.1551020408163266 0.03354627639055252
1.1346938775510202 1.1551020408163266 0.038955457508563995
1.1551020408163266 1.1551020408163266 0.044925250113010406
1.1755102040816325 1.1551020408163266 0.05143265798687935
1.1959183673469387 1.1551020408163266 0.058629147708415985
1.2163265306122448 1.1551020408163266 0.06686979532241821
1.236734693877551 1.1551020408163266 0.07617168128490448
1.2571428571428571 1.1551020408163266 0.08632466197013855
1.2775510204081633 1.1551020408163266 0.09738540649414062
1.2979591836734694 1.1551020408163266 0.10949470102787018
1.3183673469387753 1.1551020408163266 0.12275686115026474
1.3387755102040817 1.1551020408163266 0.137405663728714
1.3591836734693876 1.1551020408163266 0.15299899876117706
1.379591836734694 1.1551020408163266 0.16902801394462585
1.4 1.1551020408163266 0.18529053032398224

0.4 1.1755102040816325 0.07789836823940277
0.42040816326530617 1.1755102040816325 0.07502264529466629
0.44081632653061226 1.1755102040816325 0.07218839973211288
0.4612244897959184 1.1755102040816325 0.06939136981964111
0.4816326530612245 1.1755102040816325 0.0666285902261734
0.5020408163265306 1.1755102040816325 0.0638977438211441
0.5224489795918368 1.1755102040816325 0.06119711324572563
0.5428571428571429 1.1755102040816325 0.05852564051747322
0.563265306122449 1.1755102040816325 0.055882662534713745
0.5836734693877551 1.1755102040816325 0.053267836570739746
0.6040816326530613 1.1755102040816325 0.050680972635746
0.6244897959183673 1.1755102040816325 0.04812205582857132
0.6448979591836734 1.1755102040816325 0.04559110850095749
0.6653061224489796 1.1755102040816325 0.04308876767754555
0.6857142857142857 1.1755102040816325 0.04061693325638771
0.7061224489795919 1.1755102040816325 0.03817783296108246
0.726530612244898 1.1755102040816325 0.035772763192653656
0.7469387755102042 1.1755102040816325 0.03340465575456619
0.7673469387755102 1.1755102040816325 0.03108043037354946
0.7877551020408163 1.1755102040816325 0.028814738616347313
0.8081632653061224 1.1755102040816325 0.02663576602935791
0.8285714285714285 1.1755102040816325 0.024583060294389725
0.8489795918367347 1.1755102040816325 0.022709455341100693
0.8693877551020408 1.1755102040816325 0.021091489121317863
0.889795918367347 1.1755102040816325 0.019814247265458107
0.9102040816326531 1.1755102040816325 0.018942218273878098
0.9306122448979591 1.1755102040816325 0.01854732260107994
0.9510204081632653 1.1755102040816325 0.01866973005235195
0.9714285714285714 1.1755102040816325 0.01930653676390648
0.9918367346938776 1.1755102040816325 0.020459765568375587
1.0122448979591836 1.1755102040816325 0.02213386818766594
1.0326530612244897 1.1755102040816325 0.024347355589270592
1.0530612244897959 1.1755102040816325 0.02714993618428707
1.073469387755102 1.1755102040816325 0.030587445944547653
1.0938775510204082 1.1755102040816325 0.0347486287355423
1.1142857142857143 1.1755102040816325 0.039670124650001526
1.1346938775510202 1.1755102040816325 0.04526320844888687
1.1551020408163266 1.1755102040816325 0.05142001062631607
1.1755102040816325 1.1755102040816325 0.05812188982963562
1.1959183673469387 1.1755102040816325 0.06552624702453613
1.2163265306122448 1.1755102040816325 0.07399165630340576
1.236734693877551 1.1755102040816325 0.08351612091064453
1.2571428571428571 1.1755102040816325 0.09387282282114029
1.2775510204081633 1.1755102040816325 0.10514800250530243
1.2979591836734694 1.1755102040816325 0.1174871101975441
1.3183673469387753 1.1755102040816325 0.13099321722984314
1.3387755102040817 1.1755102040816325 0.14587810635566711
1.3591836734693876 1.1755102040816325 0.16171327233314514
1.379591836734694 1.1755102040816325 0.1779787242412567
1.4 1.1755102040816325 0.19446176290512085

0.4 1.1959183673469387 0.08115740120410919
0.42040816326530617 1.1959183673469387 0.0782916396856308
0.44081632653061226 1.1959183673469387 0.07547122240066528
0.4612244897959184 1.1959183673469387 0.0726914256811142
0.4816326530612245 1.1959183673469387 0.06994809210300446
0.5020408163265306 1.1959183673469387 0.06723855435848236
0.5224489795918368 1.1959183673469387 0.0645609200000763
0.5428571428571429 1.1959183673469387 0.061914145946502686
0.563265306122449 1.1959183673469387 0.05929768830537796
0.5836734693877551 1.1959183673469387 0.05671142786741257
0.6040816326530613 1.1959183673469387 0.05415558069944382
0.6244897959183673 1.1959183673469387 0.05163067579269409
0.6448979591836734 1.1959183673469387 0.04913739114999771
0.6653061224489796 1.1959183673469387 0.046677205711603165
0.6857142857142857 1.1959183673469387 0.04425262659788132
0.7061224489795919 1.1959183673469387 0.041865162551403046
0.726530612244898 1.1959183673469387 0.03951574116945267
0.7469387755102042 1.1959183673469387 0.03720817342400551
0.7673469387755102 1.1959183673469387 0.03495165705680847
0.7877551020408163 1.1959183673469387 0.032764215022325516
0.8081632653061224 1.1959183673469387 0.03067716397345066
0.8285714285714285 1.1959183673469387 0.028734207153320312
0.8489795918367347 1.1959183673469387 0.026998329907655716
0.8693877551020408 1.1959183673469387 0.025547873228788376
0.889795918367347 1.1959183673469387 0.02445363812148571
0.9102040816326531 1.1959183673469387 0.02377466671168804
0.9306122448979591 1.1959183673469387 0.023585524410009384
0.9510204081632653 1.1959183673469387 0.02391534484922886
0.9714285714285714 1.1959183673469387 0.024757523089647293
0.9918367346938776 1.1959183673469387 0.026118170469999313
1.0122448979591836 1.1959183673469387 0.028000975027680397
1.0326530612244897 1.1959183673469387 0.030421460047364235
1.0530612244897959 1.1959183673469387 0.03342806175351143
1.073469387755102 1.1959183673469387 0.037068165838718414
1.0938775510204082 1.1959183673469387 0.04144768789410591
1.1142857142857143 1.1959183673469387 0.04658262059092522
1.1346938775510202 1.1959183673469387 0.052369456738233566
1.1551020408163266 1.1959183673469387 0.058728717267513275
1.1755102040816325 1.1959183673469387 0.0656437799334526
1.1959183673469387 1.1959183673469387 0.07327505201101303
1.2163265306122448 1.1959183673469387 0.08198278397321701
1.236734693877551 1.1959183673469387 0.0917443186044693
1.2571428571428571 1.1959183673469387 0.10231994092464447
1.2775510204081633 1.1959183673469387 0.11382989585399628
1.2979591836734694 1.1959183673469387 0.1264287531375885
1.3183673469387753 1.1959183673469387 0.14019253849983215
1.3387755102040817 1.1959183673469387 0.15532740950584412
1.3591836734693876 1.1959183673469387 0.1714026778936386
1.379591836734694 1.1959183673469387 0.18790452182292938
1.4 1.1959183673469387 0.20462417602539062

0.4 1.2163265306122448 0.0851520374417305
0.42040816326530617 1.2163265306122448 0.08230631053447723
0.44081632653061226 1.2163265306122448 0.07950489223003387
0.4612244897959184 1.2163265306122448 0.07674802839756012
0.4816326530612245 1.2163265306122448 0.07403109222650528
0.5020408163265306 1.2163265306122448 0.07134989649057388
0.5224489795918368 1.2163265306122448 0.06870262324810028
0.5428571428571429 1.2163265306122448 0.06608862429857254
0.563265306122449 1.2163265306122448 0.06350791454315186
0.5836734693877551 1.2163265306122448 0.06096090003848076
0.6040816326530613 1.2163265306122448 0.05844828486442566
0.6244897959183673 1.2163265306122448 0.05597088485956192
0.6448979591836734 1.2163265306122448 0.05352956801652908
0.6653061224489796 1.2163265306122448 0.051125746220350266
0.6857142857142857 1.2163265306122448 0.04876059293746948
0.7061224489795919 1.2163265306122448 0.046433597803115845
0.726530612244898 1.2163265306122448 0.04414522275328636
0.7469387755102042 1.2163265306122448 0.04189996421337128
0.7673469387755102 1.2163265306122448 0.03970957174897194
0.7877551020408163 1.2163265306122448 0.03759760409593582
0.8081632653061224 1.2163265306122448 0.03560016676783562
0.8285714285714285 1.2163265306122448 0.03376784175634384
0.8489795918367347 1.2163265306122448 0.03217064216732979
0.8693877551020408 1.2163265306122448 0.03088170848786831
0.889795918367347 1.2163265306122448 0.02996348775923252
0.9102040816326531 1.2163265306122448 0.02947831153869629
0.9306122448979591 1.2163265306122448 0.029501959681510925
0.9510204081632653 1.2163265306122448 0.030051615089178085
0.9714285714285714 1.2163265306122448 0.03111947514116764
0.9918367346938776 1.2163265306122448 0.032713308930397034
1.0122448979591836 1.2163265306122448 0.034830011427402496
1.0326530612244897 1.2163265306122448 0.037476856261491776
1.0530612244897959 1.2163265306122448 0.04069630056619644
1.073469387755102 1.2163265306122448 0.04454192519187927
1.0938775510204082 1.2163265306122448 0.04914086312055588
1.1142857142857143 1.2163265306122448 0.054488133639097214
1.1346938775510202 1.2163265306122448 0.06047840043902397
1.1551020408163266 1.2163265306122448 0.06705456227064133
1.1755102040816325 1.2163265306122448 0.07419838011264801
1.1959183673469387 1.2163265306122448 0.0820702537894249
1.2163265306122448 1.2163265306122448 0.0910322368144989
1.236734693877551 1.2163265306122448 0.10104002058506012
1.2571428571428571 1.2163265306122448 0.1118515282869339
1.2775510204081633 1.2163265306122448 0.12361929565668106
1.2979591836734694 1.2163265306122448 0.13647323846817017
1.3183673469387753 1.2163265306122448 0.15049397945404053
1.3387755102040817 1.2163265306122448 0.16587945818901062
1.3591836734693876 1.2163265306122448 0.18220393359661102
1.379591836734694 1.2163265306122448 0.198957622051239
1.4 1.2163265306122448 0.21593499183654785

0.4 1.236734693877551 0.08988620340824127
0.42040816326530617 1.236734693877551 0.08707179129123688
0.44081632653061226 1.236734693877551 0.08430290967226028
0.4612244897959184 1.236734693877551 0.08157917112112045
0.4816326530612245 1.236734693877551 0.07890135049819946
0.5020408163265306 1.236734693877551 0.07626692950725555
0.5224489795918368 1.236734693877551 0.07367177307605743
0.5428571428571429 1.236734693877551 0.0711139589548111
0.563265306122449 1.236734693877551 0.06859253346920013
0.5836734693877551 1.236734693877551 0.06610675156116486
0.6040816326530613 1.236734693877551 0.06365618854761124
0.6244897959183673 1.236734693877551 0.06124083325266838
0.6448979591836734 1.236734693877551 0.05886148661375046
0.6653061224489796 1.236734693877551 0.056519705802202225
0.6857142857142857 1.236734693877551 0.054215967655181885
0.7061224489795919 1.236734693877551 0.05194994807243347
0.726530612244898 1.236734693877551 0.049723558127880096
0.7469387755102042 1.236734693877551 0.047543399035930634
0.7673469387755102 1.236734693877551 0.045425038784742355
0.7877551020408163 1.236734693877551 0.043398674577474594
0.8081632653061224 1.236734693877551 0.04150625318288803
0.8285714285714285 1.236734693877551 0.03980211541056633
0.8489795918367347 1.236734693877551 0.038353629410266876
0.8693877551020408 1.236734693877551 0.03723073750734329
0.889795918367347 1.236734693877551 0.0364929623901844
0.9102040816326531 1.236734693877551 0.03620671480894089
0.9306122448979591 1.236734693877551 0.03644568845629692
0.9510204081632653 1.236734693877551 0.03721548244357109
0.9714285714285714 1.236734693877551 0.038508567959070206
0.9918367346938776 1.236734693877551 0.04033074900507927
1.0122448979591836 1.236734693877551 0.042668040841817856
1.0326530612244897 1.236734693877551 0.04551991820335388
1.0530612244897959 1.236734693877551 0.04892822355031967
1.073469387755102 1.236734693877551 0.05296597629785538
1.0938775510204082 1.236734693877551 0.05777924507856369
1.1142857142857143 1.236734693877551 0.06333671510219574
1.1346938775510202 1.236734693877551 0.06954244524240494
1.1551020408163266 1.236734693877551 0.07634510099887848
1.1755102040816325 1.236734693877551 0.08372427523136139
1.1959183673469387 1.236734693877551 0.09184207022190094
1.2163265306122448 1.236734693877551 0.10106730461120605
1.236734693877551 1.236734693877551 0.11133593320846558
1.2571428571428571 1.236734693877551 0.12240079790353775
1.2775510204081633 1.236734693877551 0.13441386818885803
1.2979591836734694 1.236734693877551 0.147525355219841
1.3183673469387753 1.236734693877551 0.1618107259273529
1.3387755102040817 1.236734693877551 0.1774541586637497
1.3591836734693876 1.236734693877551 0.1940368115901947
1.379591836734694 1.236734693877551 0.21105363965034485
1.4 1.236734693877551 0.22830410301685333

0.4 1.2571428571428571 0.09539970010519028
0.42040816326530617 1.2571428571428571 0.09262733161449432
0.44081632653061226 1.2571428571428571 0.08990634977817535
0.4612244897959184 1.2571428571428571 0.087233766913414
0.4816326530612245 1.2571428571428571 0.08460687100887299
0.5020408163265306 1.2571428571428571 0.08202427625656128
0.5224489795918368 1.2571428571428571 0.07948555052280426
0.5428571428571429 1.2571428571428571 0.07698716968297958
0.563265306122449 1.2571428571428571 0.0745260939002037
0.5836734693877551 1.2571428571428571 0.0721011608839035
0.6040816326530613 1.2571428571428571 0.06971196085214615
0.6244897959183673 1.2571428571428571 0.06735865026712418
0.6448979591836734 1.2571428571428571 0.06504225730895996
0.6653061224489796 1.2571428571428571 0.0627637580037117
0.6857142857142857 1.2571428571428571 0.06052277609705925
0.7061224489795919 1.2571428571428571 0.05832003429532051
0.726530612244898 1.2571428571428571 0.05615967512130737
0.7469387755102042 1.2571428571428571 0.054051607847213745
0.7673469387755102 1.2571428571428571 0.05201725289225578
0.7877551020408163 1.2571428571428571 0.05009392648935318
0.8081632653061224 1.2571428571428571 0.048327524214982986
0.8285714285714285 1.2571428571428571 0.046769097447395325
0.8489795918367347 1.2571428571428571 0.0454796627163887
0.8693877551020408 1.2571428571428571 0.04452928155660629
0.889795918367347 1.2571428571428571 0.04397490248084068
0.9102040816326531 1.2571428571428571 0.04388667643070221
0.9306122448979591 1.2571428571428571 0.04433567076921463
0.9510204081632653 1.2571428571428571 0.04531998559832573
0.9714285714285714 1.2571428571428571 0.04683419317007065
0.9918367346938776 1.2571428571428571 0.04887887090444565
1.0122448979591836 1.2571428571428571 0.05142585560679436
1.0326530612244897 1.2571428571428571 0.05447005480527878
1.0530612244897959 1.2571428571428571 0.05805952101945877
1.073469387755102 1.2571428571428571 0.062294699251651764
1.0938775510204082 1.2571428571428571 0.06732586026191711
1.1142857142857143 1.2571428571428571 0.07309618592262268
1.1346938775510202 1.2571428571428571 0.07952568680047989
1.1551020408163266 1.2571428571428571 0.08655514568090439
1.1755102040816325 1.2571428571428571 0.09416981041431427
1.1959183673469387 1.2571428571428571 0.10253820568323135
1.2163265306122448 1.2571428571428571 0.11204300820827484
1.236734693877551 1.2571428571428571 0.12257097661495209
1.2571428571428571 1.2571428571428571 0.13387009501457214
1.2775510204081633 1.2571428571428571 0.1461288034915924
1.2979591836734694 1.2571428571428571 0.15950536727905273
1.3183673469387753 1.2571428571428571 0.17406266927719116
1.3387755102040817 1.2571428571428571 0.1899683028459549
1.3591836734693876 1.2571428571428571 0.2068142592906952
1.379591836734694 1.2571428571428571 0.22410111129283905
1.4 1.2571428571428571 0.24163706600666046

0.4 1.2775510204081633 0.1017826646566391
0.42040816326530617 1.2775510204081633 0.09904173016548157
0.44081632653061226 1.2775510204081633 0.096357062458992
0.4612244897959184 1.2775510204081633 0.09372846782207489
0.4816326530612245 1.2775510204081633 0.09115073829889297
0.5020408163265306 1.2775510204081633 0.08861817419528961
0.5224489795918368 1.2775510204081633 0.08612804114818573
0.5428571428571429 1.2775510204081633 0.08368058502674103
0.563265306122449 1.2775510204081633 0.08127574622631073
0.5836734693877551 1.2775510204081633 0.07891035825014114
0.6040816326530613 1.2775510204081633 0.07658248394727707
0.6244897959183673 1.2775510204081633 0.0742921456694603
0.6448979591836734 1.2775510204081633 0.07204027473926544
0.6653061224489796 1.2775510204081633 0.06982675939798355
0.6857142857142857 1.2775510204081633 0.06765096634626389
0.7061224489795919 1.2775510204081633 0.06551522016525269
0.726530612244898 1.2775510204081633 0.0634264126420021
0.7469387755102042 1.2775510204081633 0.06139907240867615
0.7673469387755102 1.2775510204081633 0.05946218967437744
0.7877551020408163 1.2775510204081633 0.05765904113650322
0.8081632653061224 1.2775510204081633 0.056033454835414886
0.8285714285714285 1.2775510204081633 0.05462949723005295
0.8489795918367347 1.2775510204081633 0.05350402742624283
0.8693877551020408 1.2775510204081633 0.052728068083524704
0.889795918367347 1.2775510204081633 0.052358824759721756
0.9102040816326531 1.2775510204081633 0.05247010663151741
0.9306122448979591 1.2775510204081633 0.05312955379486084
0.9510204081632653 1.2775510204081633 0.05433168262243271
0.9714285714285714 1.2775510204081633 0.05607149749994278
0.9918367346938776 1.2775510204081633 0.058341048657894135
1.0122448979591836 1.2775510204081633 0.06109876558184624
1.0326530612244897 1.2775510204081633 0.06433887779712677
1.0530612244897959 1.2775510204081633 0.0681181401014328
1.073469387755102 1.2775510204081633 0.07256321609020233
1.0938775510204082 1.2775510204081633 0.07780815660953522
1.1142857142857143 1.2775510204081633 0.0837864875793457
1.1346938775510202 1.2775510204081633 0.09043920785188675
1.1551020408163266 1.2775510204081633 0.0976954773068428
1.1755102040816325 1.2775510204081633 0.10555274784564972
1.1959183673469387 1.2775510204081633 0.114179328083992
1.2163265306122448 1.2775510204081633 0.12394912540912628
1.236734693877551 1.2775510204081633 0.1347172111272812
1.2571428571428571 1.2775510204081633 0.1462520807981491
1.2775510204081633 1.2775510204081633 0.15876391530036926
1.2979591836734694 1.2775510204081633 0.17241302132606506
1.3183673469387753 1.2775510204081633 0.1872454583644867
1.3387755102040817 1.2775510204081633 0.20341138541698456
1.3591836734693876 1.2775510204081633 0.22051985561847687
1.379591836734694 1.2775510204081633 0.23808403313159943
1.4 1.2775510204081633 0.25593918561935425

0.4 1.2979591836734694 0.10904695093631744
0.42040816326530617 1.2979591836734694 0.10634006559848785
0.44081632653061226 1.2979591836734694 0.10369090735912323
0.4612244897959184 1.2979591836734694 0.1010972112417221
0.4816326530612245 1.2979591836734694 0.09855662286281586
0.5020408163265306 1.2979591836734694 0.09606648981571198
0.5224489795918368 1.2979591836734694 0.09362522512674332
0.5428571428571429 1.2979591836734694 0.09122966229915619
0.563265306122449 1.2979591836734694 0.08887650072574615
0.5836734693877551 1.2979591836734694 0.08656562864780426
0.6040816326530613 1.2979591836734694 0.0842972844839096
0.6244897959183673 1.2979591836734694 0.08207021653652191
0.6448979591836734 1.2979591836734694 0.07988377660512924
0.6653061224489796 1.2979591836734694 0.07773662358522415
0.6857142857142857 1.2979591836734694 0.07562894374132156
0.7061224489795919 1.2979591836734694 0.07356499135494232
0.726530612244898 1.2979591836734694 0.07155498117208481
0.7469387755102042 1.2979591836734694 0.06961960345506668
0.7673469387755102 1.2979591836734694 0.06779622286558151
0.7877551020408163 1.2979591836734694 0.06613068282604218
0.8081632653061224 1.2979591836734694 0.06466025859117508
0.8285714285714285 1.2979591836734694 0.06342105567455292
0.8489795918367347 1.2979591836734694 0.062466274946928024
0.8693877551020408 1.2979591836734694 0.06186937540769577
0.889795918367347 1.2979591836734694 0.06169195845723152
0.9102040816326531 1.2979591836734694 0.06200946494936943
0.9306122448979591 1.2979591836734694 0.06287826597690582
0.9510204081632653 1.2979591836734694 0.06429225206375122
0.9714285714285714 1.2979591836734694 0.06625311076641083
0.9918367346938776 1.2979591836734694 0.06874647736549377
1.0122448979591836 1.2979591836734694 0.07171762734651566
1.0326530612244897 1.2979591836734694 0.07515998184680939
1.0530612244897959 1.2979591836734694 0.07913713157176971
1.073469387755102 1.2979591836734694 0.08379685878753662
1.0938775510204082 1.2979591836734694 0.0892491266131401
1.1142857142857143 1.2979591836734694 0.09543921798467636
1.1346938775510202 1.2979591836734694 0.1023285761475563
1.1551020408163266 1.2979591836734694 0.10982020199298859
1.1755102040816325 1.2979591836734694 0.11791278421878815
1.1959183673469387 1.2979591836734694 0.12678171694278717
1.2163265306122448 1.2979591836734694 0.13681244850158691
1.236734693877551 1.2979591836734694 0.14782758057117462
1.2571428571428571 1.2979591836734694 0.1596108376979828
1.2775510204081633 1.2979591836734694 0.17238982021808624
1.2979591836734694 1.2979591836734694 0.18632127344608307
1.3183673469387753 1.2979591836734694 0.20143607258796692
1.3387755102040817 1.2979591836734694 0.2178659439086914
1.3591836734693876 1.2979591836734694 0.2352515459060669
1.379591836734694 1.2979591836734694 0.2531377375125885
1.4 1.2979591836734694 0.27132731676101685

0.4 1.3183673469387753 0.11723488569259644
0.42040816326530617 1.3183673469387753 0.11456519365310669
0.44081632653061226 1.3183673469387753 0.11195959895849228
0.4612244897959184 1.3183673469387753 0.10941269248723984
0.4816326530612245 1.3183673469387753 0.10692067444324493
0.5020408163265306 1.3183673469387753 0.10447947680950165
0.5224489795918368 1.3183673469387753 0.1020859032869339
0.5428571428571429 1.3183673469387753 0.09973813593387604
0.563265306122449 1.3183673469387753 0.09743519872426987
0.5836734693877551 1.3183673469387753 0.09517738223075867
0.6040816326530613 1.3183673469387753 0.0929657593369484
0.6244897959183673 1.3183673469387753 0.09080111235380173
0.6448979591836734 1.3183673469387753 0.08868269622325897
0.6653061224489796 1.3183673469387753 0.08660760521888733
0.6857142857142857 1.3183673469387753 0.08457619696855545
0.7061224489795919 1.3183673469387753 0.08259470760822296
0.726530612244898 1.3183673469387753 0.08067721873521805
0.7469387755102042 1.3183673469387753 0.07885139435529709
0.7673469387755102 1.3183673469387753 0.0771617516875267
0.7877551020408163 1.3183673469387753 0.07565214484930038
0.8081632653061224 1.3183673469387753 0.07435214519500732
0.8285714285714285 1.3183673469387753 0.07329045236110687
0.8489795918367347 1.3183673469387753 0.07251609861850739
0.8693877551020408 1.3183673469387753 0.07210723310709
0.889795918367347 1.3183673469387753 0.07213517278432846
0.9102040816326531 1.3183673469387753 0.07267141342163086
0.9306122448979591 1.3183673469387753 0.07374868541955948
0.9510204081632653 1.3183673469387753 0.07536192983388901
0.9714285714285714 1.3183673469387753 0.07753250747919083
0.9918367346938776 1.3183673469387753 0.08024205267429352
1.0122448979591836 1.3183673469387753 0.08342333883047104
1.0326530612244897 1.3183673469387753 0.08706929534673691
1.0530612244897959 1.3183673469387753 0.09125341475009918
1.073469387755102 1.3183673469387753 0.096144899725914
1.0938775510204082 1.3183673469387753 0.10182591527700424
1.1142857142857143 1.3183673469387753 0.1082519069314003
1.1346938775510202 1.3183673469387753 0.11538733541965485
1.1551020408163266 1.3183673469387753 0.1231171041727066
1.1755102040816325 1.3183673469387753 0.13145466148853302
1.1959183673469387 1.3183673469387753 0.14058277010917664
1.2163265306122448 1.3183673469387753 0.15088608860969543
1.236734693877551 1.3183673469387753 0.16215547919273376
1.2571428571428571 1.3183673469387753 0.17419248819351196
1.2775510204081633 1.3183673469387753 0.18724434077739716
1.2979591836734694 1.3183673469387753 0.20146283507347107
1.3183673469387753 1.3183673469387753 0.21686787903308868
1.3387755102040817 1.3183673469387753 0.2335762232542038
1.3591836734693876 1.3183673469387753 0.2512754797935486
1.379591836734694 1.3183673469387753 0.26947906613349915
1.4 1.3183673469387753 0.2879875600337982

0.4 1.3387755102040817 0.12626706063747406
0.42040816326530617 1.3387755102040817 0.12364429235458374
0.44081632653061226 1.3387755102040817 0.12109414488077164
0.4612244897959184 1.3387755102040817 0.11860878765583038
0.4816326530612245 1.3387755102040817 0.11618150770664215
0.5020408163265306 1.3387755102040817 0.11380662024021149
0.5224489795918368 1.3387755102040817 0.11147989332675934
0.5428571428571429 1.3387755102040817 0.10919873416423798
0.563265306122449 1.3387755102040817 0.10696177184581757
0.5836734693877551 1.3387755102040817 0.10476894676685333
0.6040816326530613 1.3387755102040817 0.10262197256088257
0.6244897959183673 1.3387755102040817 0.10052313655614853
0.6448979591836734 1.3387755102040817 0.09847254306077957
0.6653061224489796 1.3387755102040817 0.09647186845541
0.6857142857142857 1.3387755102040817 0.09452684223651886
0.7061224489795919 1.3387755102040817 0.09264542162418365
0.726530612244898 1.3387755102040817 0.09084353595972061
0.7469387755102042 1.3387755102040817 0.08915434777736664
0.7673469387755102 1.3387755102040817 0.08762539178133011
0.7877551020408163 1.3387755102040817 0.08629419654607773
0.8081632653061224 1.3387755102040817 0.08518216758966446
0.8285714285714285 1.3387755102040817 0.0843120887875557
0.8489795918367347 1.3387755102040817 0.08373177796602249
0.8693877551020408 1.3387755102040817 0.08352626860141754
0.889795918367347 1.3387755102040817 0.08377181738615036
0.9102040816326531 1.3387755102040817 0.08452829718589783
0.9306122448979591 1.3387755102040817 0.08581177890300751
0.9510204081632653 1.3387755102040817 0.08762472867965698
0.9714285714285714 1.3387755102040817 0.08999898284673691
0.9918367346938776 1.3387755102040817 0.09291291236877441
1.0122448979591836 1.3387755102040817 0.09630127251148224
1.0326530612244897 1.3387755102040817 0.10016194730997086
1.0530612244897959 1.3387755102040817 0.10457360744476318
1.073469387755102 1.3387755102040817 0.10970864444971085
1.0938775510204082 1.3387755102040817 0.11562007665634155
1.1142857142857143 1.3387755102040817 0.12228791415691376
1.1346938775510202 1.3387755102040817 0.1296844184398651
1.1551020408163266 1.3387755102040817 0.13767756521701813
1.1755102040816325 1.3387755102040817 0.14628581702709198
1.1959183673469387 1.3387755102040817 0.15569506585597992
1.2163265306122448 1.3387755102040817 0.1662791222333908
1.236734693877551 1.3387755102040817 0.1778082698583603
1.2571428571428571 1.3387755102040817 0.1901077926158905
1.2775510204081633 1.3387755102040817 0.2034473866224289
1.2979591836734694 1.3387755102040817 0.21796977519989014
1.3183673469387753 1.3387755102040817 0.23369185626506805
1.3387755102040817 1.3387755102040817 0.2506961226463318
1.3591836734693876 1.3387755102040817 0.26867350935935974
1.379591836734694 1.3387755102040817 0.28716564178466797
1.4 1.3387755102040817 0.3059796094894409

0.4 1.3591836734693876 0.1359071284532547
0.42040816326530617 1.3591836734693876 0.13333401083946228
0.44081632653061226 1.3591836734693876 0.13084079325199127
0.4612244897959184 1.3591836734693876 0.12842117249965668
0.4816326530612245 1.3591836734693876 0.12606745958328247
0.5020408163265306 1.3591836734693876 0.12377090752124786
0.5224489795918368 1.3591836734693876 0.1215256005525589
0.5428571428571429 1.3591836734693876 0.11932822316884995
0.563265306122449 1.3591836734693876 0.11717704683542252
0.5836734693877551 1.3591836734693876 0.11507181078195572
0.6040816326530613 1.3591836734693876 0.11301420629024506
0.6244897959183673 1.3591836734693876 0.11100542545318604
0.6448979591836734 1.3591836734693876 0.1090451329946518
0.6653061224489796 1.3591836734693876 0.10713598877191544
0.6857142857142857 1.3591836734693876 0.10528571903705597
0.7061224489795919 1.3591836734693876 0.10350845009088516
0.726530612244898 1.3591836734693876 0.10182912647724152
0.7469387755102042 1.3591836734693876 0.10029001533985138
0.7673469387755102 1.3591836734693876 0.09893788397312164
0.7877551020408163 1.3591836734693876 0.09779888391494751
0.8081632653061224 1.3591836734693876 0.09688515216112137
0.8285714285714285 1.3591836734693876 0.09621617197990417
0.8489795918367347 1.3591836734693876 0.09584052115678787
0.8693877551020408 1.3591836734693876 0.0958455353975296
0.889795918367347 1.3591836734693876 0.09630851447582245
0.9102040816326531 1.3591836734693876 0.09728267043828964
0.9306122448979591 1.3591836734693876 0.09877923130989075
0.9510204081632653 1.3591836734693876 0.10080893337726593
0.9714285714285714 1.3591836734693876 0.10340268909931183
0.9918367346938776 1.3591836734693876 0.10652734339237213
1.0122448979591836 1.3591836734693876 0.11011545360088348
1.0326530612244897 1.3591836734693876 0.11417137086391449
1.0530612244897959 1.3591836734693876 0.11879460513591766
1.073469387755102 1.3591836734693876 0.12416134029626846
1.0938775510204082 1.3591836734693876 0.13030007481575012
1.1142857142857143 1.3591836734693876 0.1372154802083969
1.1346938775510202 1.3591836734693876 0.1448812186717987
1.1551020408163266 1.3591836734693876 0.15314814448356628
1.1755102040816325 1.3591836734693876 0.16203634440898895
1.1959183673469387 1.3591836734693876 0.17173384130001068
1.2163265306122448 1.3591836734693876 0.1826002448797226
1.236734693877551 1.3591836734693876 0.1943957358598709
1.2571428571428571 1.3591836734693876 0.20697171986103058
1.2775510204081633 1.3591836734693876 0.2206260710954666
1.2979591836734694 1.3591836734693876 0.23549635708332062
1.3183673469387753 1.3591836734693876 0.2515674829483032
1.3387755102040817 1.3591836734693876 0.268861323595047
1.3591836734693876 1.3591836734693876 0.2871256172657013
1.379591836734694 1.3591836734693876 0.305921733379364
1.4 1.3591836734693876 0.32504016160964966

0.4 1.379591836734694 0.14602258801460266
0.42040816326530617 1.379591836734694 0.14348402619361877
0.44081632653061226 1.379591836734694 0.14103324711322784
0.4612244897959184 1.379591836734694 0.1386633664369583
0.4816326530612245 1.379591836734694 0.13637080788612366
0.5020408163265306 1.379591836734694 0.13414700329303741
0.5224489795918368 1.379591836734694 0.1319822520017624
0.5428571428571429 1.379591836734694 0.12987111508846283
0.563265306122449 1.379591836734694 0.1278115212917328
0.5836734693877551 1.379591836734694 0.1258038431406021
0.6040816326530613 1.379591836734694 0.12385030835866928
0.6244897959183673 1.379591836734694 0.1219513788819313
0.6448979591836734 1.379591836734694 0.12010693550109863
0.6653061224489796 1.379591836734694 0.11832012236118317
0.6857142857142857 1.379591836734694 0.11659811437129974
0.7061224489795919 1.379591836734694 0.11495481431484222
0.726530612244898 1.379591836734694 0.11341750621795654
0.7469387755102042 1.379591836734694 0.11203275620937347
0.7673469387755102 1.379591836734694 0.11084648221731186
0.7877551020408163 1.379591836734694 0.10988254845142365
0.8081632653061224 1.379591836734694 0.10915318876504898
0.8285714285714285 1.379591836734694 0.10867638885974884
0.8489795918367347 1.379591836734694 0.10849720239639282
0.8693877551020408 1.379591836734694 0.10870394855737686
0.889795918367347 1.379591836734694 0.10937920957803726
0.9102040816326531 1.379591836734694 0.11057528108358383
0.9306122448979591 1.379591836734694 0.1123029813170433
0.9510204081632653 1.379591836734694 0.11456956714391708
0.9714285714285714 1.379591836734694 0.1173892393708229
0.9918367346938776 1.379591836734694 0.12071748077869415
1.0122448979591836 1.379591836734694 0.12449227273464203
1.0326530612244897 1.379591836734694 0.12872567772865295
1.0530612244897959 1.379591836734694 0.1335444152355194
1.073469387755102 1.379591836734694 0.13912519812583923
1.0938775510204082 1.379591836734694 0.14547915756702423
1.1142857142857143 1.379591836734694 0.15263515710830688
1.1346938775510202 1.379591836734694 0.16056415438652039
1.1551020408163266 1.379591836734694 0.1691034883260727
1.1755102040816325 1.379591836734694 0.17827707529067993
1.1959183673469387 1.379591836734694 0.18826265633106232
1.2163265306122448 1.379591836734694 0.19942188262939453
1.236734693877551 1.379591836734694 0.21150584518909454
1.2571428571428571 1.379591836734694 0.22439534962177277
1.2775510204081633 1.379591836734694 0.23842349648475647
1.2979591836734694 1.379591836734694 0.253662645816803
1.3183673469387753 1.379591836734694 0.27006834745407104
1.3387755102040817 1.379591836734694 0.2876458168029785
1.3591836734693876 1.379591836734694 0.30619701743125916
1.379591836734694 1.379591836734694 0.3252966105937958
1.4 1.379591836734694 0.3447147607803345

0.4 1.4 0.15652303397655487
0.42040816326530617 1.4 0.1540299355983734
0.44081632653061226 1.4 0.15162932872772217
0.4612244897959184 1.4 0.14931097626686096
0.4816326530612245 1.4 0.14706890285015106
0.5020408163265306 1.4 0.144902303814888
0.5224489795918368 1.4 0.14280745387077332
0.5428571428571429 1.4 0.14077651500701904
0.563265306122449 1.4 0.13880521059036255
0.5836734693877551 1.4 0.1368943750858307
0.6040816326530613 1.4 0.13504615426063538
0.6244897959183673 1.4 0.13326016068458557
0.6448979591836734 1.4 0.13153651356697083
0.6653061224489796 1.4 0.12987853586673737
0.6857142857142857 1.4 0.12829379737377167
0.7061224489795919 1.4 0.12679734826087952
0.726530612244898 1.4 0.12541994452476501
0.7469387755102042 1.4 0.12421087920665741
0.7673469387755102 1.4 0.12321041524410248
0.7877551020408163 1.4 0.12243248522281647
0.8081632653061224 1.4 0.1218826025724411
0.8285714285714285 1.4 0.12157628685235977
0.8489795918367347 1.4 0.1215653046965599
0.8693877551020408 1.4 0.12195007503032684
0.889795918367347 1.4 0.1228235736489296
0.9102040816326531 1.4 0.12423641979694366
0.9306122448979591 1.4 0.12619030475616455
0.9510204081632653 1.4 0.12868061661720276
0.9714285714285714 1.4 0.13171163201332092
0.9918367346938776 1.4 0.13523980975151062
1.0122448979591836 1.4 0.1392095535993576
1.0326530612244897 1.4 0.1436351239681244
1.0530612244897959 1.4 0.14865614473819733
1.073469387755102 1.4 0.1544334441423416
1.0938775510204082 1.4 0.16098426282405853
1.1142857142857143 1.4 0.16837504506111145
1.1346938775510202 1.4 0.17657211422920227
1.1551020408163266 1.4 0.1853996217250824
1.1755102040816325 1.4 0.19487640261650085
1.1959183673469387 1.4 0.2051587551832199
1.2163265306122448 1.4 0.21661695837974548
1.236734693877551 1.4 0.2289956510066986
1.2571428571428571 1.4 0.24222202599048615
1.2775510204081633 1.4 0.25662165880203247
1.2979591836734694 1.4 0.2722056806087494
1.3183673469387753 1.4 0.288940966129303
1.3387755102040817 1.4 0.3068086504936218
1.3591836734693876 1.4 0.32565969228744507
1.379591836734694 1.4 0.3450735807418823
1.4 1.4 0.36479753255844116



==> figures/data/PhipcNNsliceSTVK_err_3d_Ball.dat <==
0.4 0.4 0.001145430650033391
0.42040816326530617 0.4 0.0010872424039648498
0.44081632653061226 0.4 0.0010305070154384421
0.4612244897959184 0.4 0.0009753884085728776
0.4816326530612245 0.4 0.0009221473480185705
0.5020408163265306 0.4 0.0008711191042316546
0.5224489795918368 0.4 0.0008227283716461808
0.5428571428571429 0.4 0.0007775041358139556
0.563265306122449 0.4 0.0007361243938994594
0.5836734693877551 0.4 0.0006993640176256033
0.6040816326530613 0.4 0.0006680351146069463
0.6244897959183673 0.4 0.0006429050889777133
0.6448979591836734 0.4 0.0006245029432913884
0.6653061224489796 0.4 0.0006131862940859101
0.6857142857142857 0.4 0.0006090669114050262
0.7061224489795919 0.4 0.0006121447895845455
0.726530612244898 0.4 0.0006225018793349357
0.7469387755102042 0.4 0.0006403393576754068
0.7673469387755102 0.4 0.0006660670008672431
0.7877551020408163 0.4 0.0007004000589793669
0.8081632653061224 0.4 0.0007443741740530835
0.8285714285714285 0.4 0.0007995912152493484
0.8489795918367347 0.4 0.0008683459557181639
0.8693877551020408 0.4 0.0009538719587817435
0.889795918367347 0.4 0.0010607736775776755
0.9102040816326531 0.4 0.0011955033092351103
0.9306122448979591 0.4 0.0013669866606427078
0.9510204081632653 0.4 0.0015367499850337807
0.9714285714285714 0.4 0.001724487827263227
0.9918367346938776 0.4 0.001953339759680789
1.0122448979591836 0.4 0.002225260704952839
1.0326530612244897 0.4 0.0023770212703567856
1.0530612244897959 0.4 0.0024998535370530373
1.073469387755102 0.4 0.002522413587261227
1.0938775510204082 0.4 0.002637554486787125
1.1142857142857143 0.4 0.0025700637549695426
1.1346938775510202 0.4 0.0024763535230565153
1.1551020408163266 0.4 0.0025481779723247056
1.1755102040816325 0.4 0.002651773913783975
1.1959183673469387 0.4 0.0027776404802795224
1.2163265306122448 0.4 0.0029722105997899567
1.236734693877551 0.4 0.003161425315271596
1.2571428571428571 0.4 0.0032999298077268785
1.2775510204081633 0.4 0.00370589313283555
1.2979591836734694 0.4 0.0037998823769119783
1.3183673469387753 0.4 0.003987371691473465
1.3387755102040817 0.4 0.004361891515340693
1.3591836734693876 0.4 0.004069019007224034
1.379591836734694 0.4 0.003744035667312573
1.4 0.4 0.003308570069255695

0.4 0.42040816326530617 0.001087622383575293
0.42040816326530617 0.42040816326530617 0.001020186486780636
0.44081632653061226 0.42040816326530617 0.0009545238222077312
0.4612244897959184 0.42040816326530617 0.0008909473261633771
0.4816326530612245 0.42040816326530617 0.0008298369722970766
0.5020408163265306 0.42040816326530617 0.0007716993941289108
0.5224489795918368 0.42040816326530617 0.0007171679029286115
0.5428571428571429 0.42040816326530617 0.0006670397048618021
0.563265306122449 0.42040816326530617 0.0006221939624780626
0.5836734693877551 0.42040816326530617 0.0005835620102720152
0.6040816326530613 0.42040816326530617 0.0005518516474415369
0.6244897959183673 0.42040816326530617 0.000527495001696715
0.6448979591836734 0.42040816326530617 0.0005106336459979322
0.6653061224489796 0.42040816326530617 0.0005011558097069851
0.6857142857142857 0.42040816326530617 0.0004989199437165637
0.7061224489795919 0.42040816326530617 0.0005038142833586057
0.726530612244898 0.42040816326530617 0.0005159133284824563
0.7469387755102042 0.42040816326530617 0.0005353735531853643
0.7673469387755102 0.42040816326530617 0.0005626345357787332
0.7877551020408163 0.42040816326530617 0.0005984338777761111
0.8081632653061224 0.42040816326530617 0.0006438593758656547
0.8285714285714285 0.42040816326530617 0.0007005874047187749
0.8489795918367347 0.42040816326530617 0.0007710393970725565
0.8693877551020408 0.42040816326530617 0.0008587022365651037
0.889795918367347 0.42040816326530617 0.0009684411463663778
0.9102040816326531 0.42040816326530617 0.0011070585006017902
0.9306122448979591 0.42040816326530617 0.0012768352947430117
0.9510204081632653 0.42040816326530617 0.0014292943757343024
0.9714285714285714 0.42040816326530617 0.0016230217096565441
0.9918367346938776 0.42040816326530617 0.0018411684818662039
1.0122448979591836 0.42040816326530617 0.0020425183406804492
1.0326530612244897 0.42040816326530617 0.002202729652435856
1.0530612244897959 0.42040816326530617 0.00226449426785455
1.073469387755102 0.42040816326530617 0.0022301897971810647
1.0938775510204082 0.42040816326530617 0.0022796430440536752
1.1142857142857143 0.42040816326530617 0.0022005656678123486
1.1346938775510202 0.42040816326530617 0.002104523821221116
1.1551020408163266 0.42040816326530617 0.0021225998891717945
1.1755102040816325 0.42040816326530617 0.002188968769033753
1.1959183673469387 0.42040816326530617 0.0022864470548487614
1.2163265306122448 0.42040816326530617 0.002462781259861796
1.236734693877551 0.42040816326530617 0.0026136722113243305
1.2571428571428571 0.42040816326530617 0.002711536388443625
1.2775510204081633 0.42040816326530617 0.0031031108693017617
1.2979591836734694 0.42040816326530617 0.003146697942093546
1.3183673469387753 0.42040816326530617 0.0032798489179678703
1.3387755102040817 0.42040816326530617 0.00362452858380069
1.3591836734693876 0.42040816326530617 0.0032846086633942784
1.379591836734694 0.42040816326530617 0.0029339026506681187
1.4 0.42040816326530617 0.0024662193918196518

0.4 0.44081632653061226 0.0010314606897548484
0.42040816326530617 0.44081632653061226 0.0009551049674942913
0.44081632653061226 0.44081632653061226 0.0008810291166479883
0.4612244897959184 0.44081632653061226 0.0008096652833889523
0.4816326530612245 0.44081632653061226 0.0007416244090752561
0.5020408163265306 0.44081632653061226 0.0006776291937766882
0.5224489795918368 0.44081632653061226 0.0006185811702436178
0.5428571428571429 0.44081632653061226 0.0005655159629298495
0.563265306122449 0.44081632653061226 0.0005194170422243571
0.5836734693877551 0.44081632653061226 0.00048098477520376604
0.6040816326530613 0.44081632653061226 0.00045050227767902407
0.6244897959183673 0.44081632653061226 0.0004279322904996996
0.6448979591836734 0.44081632653061226 0.00041298425351940504
0.6653061224489796 0.44081632653061226 0.00040538993333978646
0.6857142857142857 0.44081632653061226 0.00040491837446016143
0.7061224489795919 0.44081632653061226 0.0004114503613411591
0.726530612244898 0.44081632653061226 0.0004250156900565405
0.7469387755102042 0.44081632653061226 0.00044583789052263234
0.7673469387755102 0.44081632653061226 0.0004743267384226951
0.7877551020408163 0.44081632653061226 0.0005112719890514039
0.8081632653061224 0.44081632653061226 0.0005578731983830326
0.8285714285714285 0.44081632653061226 0.0006159781041557011
0.8489795918367347 0.44081632653061226 0.0006882242056523852
0.8693877551020408 0.44081632653061226 0.0007783442562503684
0.889795918367347 0.44081632653061226 0.0008914940514734987
0.9102040816326531 0.44081632653061226 0.0010348261424457245
0.9306122448979591 0.44081632653061226 0.0011917237994964747
0.9510204081632653 0.44081632653061226 0.0013401150273055773
0.9714285714285714 0.44081632653061226 0.0015318728776377993
0.9918367346938776 0.44081632653061226 0.001749300021939862
1.0122448979591836 0.44081632653061226 0.0018753230552301936
1.0326530612244897 0.44081632653061226 0.0020176853711584702
1.0530612244897959 0.44081632653061226 0.0020465840568046068
1.073469387755102 0.44081632653061226 0.0019615813453730396
1.0938775510204082 0.44081632653061226 0.001943831686328043
1.1142857142857143 0.44081632653061226 0.0018387346628598866
1.1346938775510202 0.44081632653061226 0.0017623027135553332
1.1551020408163266 0.44081632653061226 0.0017287836183227656
1.1755102040816325 0.44081632653061226 0.0017565664588354013
1.1959183673469387 0.44081632653061226 0.0018285099557375784
1.2163265306122448 0.44081632653061226 0.0019920055200557674
1.236734693877551 0.44081632653061226 0.002102548647409219
1.2571428571428571 0.44081632653061226 0.002161142496978366
1.2775510204081633 0.44081632653061226 0.0024886165858905435
1.2979591836734694 0.44081632653061226 0.00251525537060536
1.3183673469387753 0.44081632653061226 0.0026153843744878558
1.3387755102040817 0.44081632653061226 0.0029305861533579364
1.3591836734693876 0.44081632653061226 0.002561819870374016
1.379591836734694 0.44081632653061226 0.0021918679313210343
1.4 0.44081632653061226 0.0016954389825815375

0.4 0.4612244897959184 0.0009771392950131547
0.42040816326530617 0.4612244897959184 0.0008923629364767927
0.44081632653061226 0.4612244897959184 0.0008105295507381954
0.4612244897959184 0.4612244897959184 0.0007323246042880982
0.4816326530612245 0.4612244897959184 0.0006585751050351973
0.5020408163265306 0.4612244897959184 0.0005903241277241955
0.5224489795918368 0.4612244897959184 0.0005287339760053217
0.5428571428571429 0.4612244897959184 0.00047485517520449994
0.563265306122449 0.4612244897959184 0.0004293508204550184
0.5836734693877551 0.4612244897959184 0.0003924444422544887
0.6040816326530613 0.4612244897959184 0.00036389761548311084
0.6244897959183673 0.4612244897959184 0.0003432632987670631
0.6448979591836734 0.4612244897959184 0.000330183877314566
0.6653061224489796 0.4612244897959184 0.00032429425960991964
0.6857142857142857 0.4612244897959184 0.00032534113896268146
0.7061224489795919 0.4612244897959184 0.0003332127501461113
0.726530612244898 0.4612244897959184 0.0003479537901038693
0.7469387755102042 0.4612244897959184 0.0003697505364256837
0.7673469387755102 0.4612244897959184 0.0003991319737958188
0.7877551020408163 0.4612244897959184 0.00043699216534612284
0.8081632653061224 0.4612244897959184 0.0004847243827261205
0.8285714285714285 0.4612244897959184 0.0005443626278958391
0.8489795918367347 0.4612244897959184 0.000618797719597941
0.8693877551020408 0.4612244897959184 0.0007119933797832406
0.889795918367347 0.4612244897959184 0.0008162644085623061
0.9102040816326531 0.4612244897959184 0.0009505165210916683
0.9306122448979591 0.4612244897959184 0.0011131490313024545
0.9510204081632653 0.4612244897959184 0.0012677740043685187
0.9714285714285714 0.4612244897959184 0.0014473955043184938
0.9918367346938776 0.4612244897959184 0.0016685099566509098
1.0122448979591836 0.4612244897959184 0.0017260017262265837
1.0326530612244897 0.4612244897959184 0.0018407705350209289
1.0530612244897959 0.4612244897959184 0.001810615205673452
1.073469387755102 0.4612244897959184 0.001714378425110033
1.0938775510204082 0.4612244897959184 0.0016316386823035794
1.1142857142857143 0.4612244897959184 0.0014879883385408021
1.1346938775510202 0.4612244897959184 0.001414236526640078
1.1551020408163266 0.4612244897959184 0.0013599530120873837
1.1755102040816325 0.4612244897959184 0.0013586976021807279
1.1959183673469387 0.4612244897959184 0.0013793811726444949
1.2163265306122448 0.4612244897959184 0.0015610456949744916
1.236734693877551 0.4612244897959184 0.0016144045838693277
1.2571428571428571 0.4612244897959184 0.0016428694078802347
1.2775510204081633 0.4612244897959184 0.0019231918371379608
1.2979591836734694 0.4612244897959184 0.001936711931951704
1.3183673469387753 0.4612244897959184 0.0020079614863273976
1.3387755102040817 0.4612244897959184 0.0022978949559570583
1.3591836734693876 0.4612244897959184 0.0019044918881177542
1.379591836734694 0.4612244897959184 0.0015189812880223308
1.4 0.4612244897959184 0.0009982256151711

0.4 0.4816326530612245 0.00092503072270958
0.42040816326530617 0.4816326530612245 0.000832444675506
0.44081632653061226 0.4816326530612245 0.0007437403739647824
0.4612244897959184 0.4816326530612245 0.0006598715060590621
0.4816326530612245 0.4816326530612245 0.0005819929049531575
0.5020408163265306 0.4816326530612245 0.0005114233165849635
0.5224489795918368 0.4816326530612245 0.0004493026934414557
0.5428571428571429 0.4816326530612245 0.00039628667978618137
0.563265306122449 0.4816326530612245 0.0003525093792452194
0.5836734693877551 0.4816326530612245 0.0003175982764424684
0.6040816326530613 0.4816326530612245 0.00029102437332687026
0.6244897959183673 0.4816326530612245 0.00027222886952678327
0.6448979591836734 0.4816326530612245 0.0002607721945403624
0.6653061224489796 0.4816326530612245 0.00025631160772460193
0.6857142857142857 0.4816326530612245 0.0002585640009100387
0.7061224489795919 0.4816326530612245 0.000267417608526499
0.726530612244898 0.4816326530612245 0.00028289477549404973
0.7469387755102042 0.4816326530612245 0.0003053456927048226
0.7673469387755102 0.4816326530612245 0.0003354483561911481
0.7877551020408163 0.4816326530612245 0.00037423838982457436
0.8081632653061224 0.4816326530612245 0.0004233549349932364
0.8285714285714285 0.4816326530612245 0.0004850182578871737
0.8489795918367347 0.4816326530612245 0.0005515107790869805
0.8693877551020408 0.4816326530612245 0.0006331933205272339
0.889795918367347 0.4816326530612245 0.0007400215714825908
0.9102040816326531 0.4816326530612245 0.0008794461057959335
0.9306122448979591 0.4816326530612245 0.0010489911365635096
0.9510204081632653 0.4816326530612245 0.0012097455467496299
0.9714285714285714 0.4816326530612245 0.001375938510852527
0.9918367346938776 0.4816326530612245 0.0015654153833575893
1.0122448979591836 0.4816326530612245 0.0015915629319602428
1.0326530612244897 0.4816326530612245 0.0016667315763676666
1.0530612244897959 0.4816326530612245 0.001590614228096407
1.073469387755102 0.4816326530612245 0.0014870797309132627
1.0938775510204082 0.4816326530612245 0.001342132696196735
1.1142857142857143 0.4816326530612245 0.0011605463863091775
1.1346938775510202 0.4816326530612245 0.0010522044194464578
1.1551020408163266 0.4816326530612245 0.001014268278576383
1.1755102040816325 0.4816326530612245 0.0009955782534307872
1.1959183673469387 0.4816326530612245 0.0009592215722009773
1.2163265306122448 0.4816326530612245 0.0011414323608613386
1.236734693877551 0.4816326530612245 0.0011639992611392758
1.2571428571428571 0.4816326530612245 0.0011538552714381312
1.2775510204081633 0.4816326530612245 0.0014080808591544064
1.2979591836734694 0.4816326530612245 0.0014005099308933983
1.3183673469387753 0.4816326530612245 0.0014603816615214038
1.3387755102040817 0.4816326530612245 0.001730306931812406
1.3591836734693876 0.4816326530612245 0.0013174675843736078
1.379591836734694 0.4816326530612245 0.0009171437490455847
1.4 0.4816326530612245 0.00038115069267005697

0.4 0.5020408163265306 0.0008754925950420489
0.42040816326530617 0.5020408163265306 0.0007759313239079635
0.44081632653061226 0.5020408163265306 0.0006815109462676855
0.4612244897959184 0.5020408163265306 0.0005934906244778881
0.4816326530612245 0.5020408163265306 0.0005133530169595668
0.5020408163265306 0.5020408163265306 0.00044236471529723875
0.5224489795918368 0.5020408163265306 0.0003812782423640304
0.5428571428571429 0.5020408163265306 0.00033010104162561893
0.563265306122449 0.5020408163265306 0.0002883786205493122
0.5836734693877551 0.5020408163265306 0.0002554478916929753
0.6040816326530613 0.5020408163265306 0.00023066064742892356
0.6244897959183673 0.5020408163265306 0.00021345063651492802
0.6448979591836734 0.5020408163265306 0.0002033410360355592
0.6653061224489796 0.5020408163265306 0.00019992950040378932
0.6857142857142857 0.5020408163265306 0.0002029850758128865
0.7061224489795919 0.5020408163265306 0.00021238854590149847
0.726530612244898 0.5020408163265306 0.00022834851980418902
0.7469387755102042 0.5020408163265306 0.00025134929949025
0.7673469387755102 0.5020408163265306 0.00028224769460583055
0.7877551020408163 0.5020408163265306 0.000322332648469259
0.8081632653061224 0.5020408163265306 0.00036749966128511724
0.8285714285714285 0.5020408163265306 0.0004158649251456148
0.8489795918367347 0.5020408163265306 0.00048051715115172977
0.8693877551020408 0.5020408163265306 0.0005655020186468018
0.889795918367347 0.5020408163265306 0.0006763254996516171
0.9102040816326531 0.5020408163265306 0.0008206318828192921
0.9306122448979591 0.5020408163265306 0.0009967169048259034
0.9510204081632653 0.5020408163265306 0.001160720980303856
0.9714285714285714 0.5020408163265306 0.0013161938165908646
0.9918367346938776 0.5020408163265306 0.001435473653290345
1.0122448979591836 0.5020408163265306 0.0014702781241494461
1.0326530612244897 0.5020408163265306 0.0014881879216613325
1.0530612244897959 0.5020408163265306 0.0013715244883630434
1.073469387755102 0.5020408163265306 0.0012535754851430228
1.0938775510204082 0.5020408163265306 0.0010752690113151747
1.1142857142857143 0.5020408163265306 0.0008589430345975133
1.1346938775510202 0.5020408163265306 0.0007190395740340125
1.1551020408163266 0.5020408163265306 0.0006685871867264104
1.1755102040816325 0.5020408163265306 0.0006548372046216999
1.1959183673469387 0.5020408163265306 0.0005714404325182637
1.2163265306122448 0.5020408163265306 0.0007245402811879298
1.236734693877551 0.5020408163265306 0.0007420762712531392
1.2571428571428571 0.5020408163265306 0.0007099841916659161
1.2775510204081633 0.5020408163265306 0.0009420840976224754
1.2979591836734694 0.5020408163265306 0.0009147208208622332
1.3183673469387753 0.5020408163265306 0.0009720562939326688
1.3387755102040817 0.5020408163265306 0.001227859323871372
1.3591836734693876 0.5020408163265306 0.0008016782720705884
1.379591836734694 0.5020408163265306 0.0003928071401005928
1.4 0.5020408163265306 0.00015220951526703774

0.4 0.5224489795918368 0.0008290837168953569
0.42040816326530617 0.5224489795918368 0.0007236126551449507
0.44081632653061226 0.5224489795918368 0.0006248769108480184
0.4612244897959184 0.5224489795918368 0.0005344932748067438
0.4816326530612245 0.5224489795918368 0.00045392205341154845
0.5020408163265306 0.5224489795918368 0.0003840275066042953
0.5224489795918368 0.5224489795918368 0.0003248320009413552
0.5428571428571429 0.5224489795918368 0.0002757618343112167
0.563265306122449 0.5224489795918368 0.00023602723776144918
0.5836734693877551 0.5224489795918368 0.00020487571746528876
0.6040816326530613 0.5224489795918368 0.00018160691144090968
0.6244897959183673 0.5224489795918368 0.0001656620187367036
0.6448979591836734 0.5224489795918368 0.00015648971120267585
0.6653061224489796 0.5224489795918368 0.00015370999441219335
0.6857142857142857 0.5224489795918368 0.00015716642099078415
0.7061224489795919 0.5224489795918368 0.00016689623642902884
0.726530612244898 0.5224489795918368 0.00018328686351651302
0.7469387755102042 0.5224489795918368 0.00020702377047999987
0.7673469387755102 0.5224489795918368 0.00023915003119526212
0.7877551020408163 0.5224489795918368 0.0002661511281553258
0.8081632653061224 0.5224489795918368 0.00030299206295505976
0.8285714285714285 0.5224489795918368 0.00035356441782320724
0.8489795918367347 0.5224489795918368 0.00042080371414514317
0.8693877551020408 0.5224489795918368 0.000508748181272764
0.889795918367347 0.5224489795918368 0.0006231124071969935
0.9102040816326531 0.5224489795918368 0.0007718461540887761
0.9306122448979591 0.5224489795918368 0.0009542327490438263
0.9510204081632653 0.5224489795918368 0.0011137969391739541
0.9714285714285714 0.5224489795918368 0.0012667383876275307
0.9918367346938776 0.5224489795918368 0.0013142071533261204
1.0122448979591836 0.5224489795918368 0.0013507672132853504
1.0326530612244897 0.5224489795918368 0.0013242958471550575
1.0530612244897959 0.5224489795918368 0.0011691247533197544
1.073469387755102 0.5224489795918368 0.0010131629051819482
1.0938775510204082 0.5224489795918368 0.0008129722635455278
1.1142857142857143 0.5224489795918368 0.0005835955419010372
1.1346938775510202 0.5224489795918368 0.00041174914932088497
1.1551020408163266 0.5224489795918368 0.0003415877370153142
1.1755102040816325 0.5224489795918368 0.00034412576722887833
1.1959183673469387 0.5224489795918368 0.00021962325725140286
1.2163265306122448 0.5224489795918368 0.00034477118206627244
1.236734693877551 0.5224489795918368 0.0003564229744447006
1.2571428571428571 0.5224489795918368 0.0003098629323258356
1.2775510204081633 0.5224489795918368 0.0005233389290795337
1.2979591836734694 0.5224489795918368 0.00048019916643762817
1.3183673469387753 0.5224489795918368 0.0005395134335409307
1.3387755102040817 0.5224489795918368 0.0007861116060084716
1.3591836734693876 0.5224489795918368 0.00035176700305873665
1.379591836734694 0.5224489795918368 6.231578570378704e-05
1.4 0.5224489795918368 0.0006082773910673911

0.4 0.5428571428571429 0.0007864373819496673
0.42040816326530617 0.5428571428571429 0.0006763529306079569
0.44081632653061226 0.5428571428571429 0.0005749931014491366
0.4612244897959184 0.5428571428571429 0.0004840119387581193
0.4816326530612245 0.5428571428571429 0.0004044897690233945
0.5020408163265306 0.5428571428571429 0.00033651599151957035
0.5224489795918368 0.5428571428571429 0.000279449871706694
0.5428571428571429 0.5428571428571429 0.00023238243105401513
0.563265306122449 0.5428571428571429 0.00019441959219422544
0.5836734693877551 0.5428571428571429 0.00016477905955747385
0.6040816326530613 0.5428571428571429 0.0001427008662274465
0.6244897959183673 0.5428571428571429 0.00012758150747732566
0.6448979591836734 0.5428571428571429 0.00011890690864041487
0.6653061224489796 0.5428571428571429 0.0001164088334223573
0.6857142857142857 0.5428571428571429 0.00012006494547107949
0.7061224489795919 0.5428571428571429 0.00013013600741239306
0.726530612244898 0.5428571428571429 0.00014722550858450867
0.7469387755102042 0.5428571428571429 0.0001666995294942325
0.7673469387755102 0.5428571428571429 0.00018334365947156317
0.7877551020408163 0.5428571428571429 0.000210187626647651
0.8081632653061224 0.5428571428571429 0.0002488184199389426
0.8285714285714285 0.5428571428571429 0.00030131474372421807
0.8489795918367347 0.5428571428571429 0.0003706568226246182
0.8693877551020408 0.5428571428571429 0.00046105424990444677
0.889795918367347 0.5428571428571429 0.0005785121859123929
0.9102040816326531 0.5428571428571429 0.0007314870320140332
0.9306122448979591 0.5428571428571429 0.0009202832333355809
0.9510204081632653 0.5428571428571429 0.0010652818139510398
0.9714285714285714 0.5428571428571429 0.0012271587032454054
0.9918367346938776 0.5428571428571429 0.0012041202495506331
1.0122448979591836 0.5428571428571429 0.0012155059402958815
1.0326530612244897 0.5428571428571429 0.0011677241492051293
1.0530612244897959 0.5428571428571429 0.000984658565775419
1.073469387755102 0.5428571428571429 0.0007936790061094934
1.0938775510204082 0.5428571428571429 0.0005511426209123815
1.1142857142857143 0.5428571428571429 0.00033523405212228935
1.1346938775510202 0.5428571428571429 0.0001212218159722181
1.1551020408163266 0.5428571428571429 4.6476772258836896e-05
1.1755102040816325 0.5428571428571429 1.9575499305139743e-05
1.1959183673469387 0.5428571428571429 9.6043700847738e-05
1.2163265306122448 0.5428571428571429 3.4098259360793026e-06
1.236734693877551 0.5428571428571429 1.2803476546377479e-05
1.2571428571428571 0.5428571428571429 4.6374407301069676e-05
1.2775510204081633 0.5428571428571429 0.00015170674095482672
1.2979591836734694 0.5428571428571429 9.637871297502043e-05
1.3183673469387753 0.5428571428571429 0.00015467160510394817
1.3387755102040817 0.5428571428571429 0.0004026533698420348
1.3591836734693876 0.5428571428571429 3.589466507267214e-05
1.379591836734694 0.5428571428571429 0.00045197735930305183
1.4 0.5428571428571429 0.0009936243558525404

0.4 0.563265306122449 0.0007482837414336391
0.42040816326530617 0.563265306122449 0.00063515797271671
0.44081632653061226 0.563265306122449 0.0005329025931047893
0.4612244897959184 0.563265306122449 0.00044282147017425666
0.4816326530612245 0.563265306122449 0.00036522006974357146
0.5020408163265306 0.563265306122449 0.00029940547983275945
0.5224489795918368 0.563265306122449 0.00024437188803000387
0.5428571428571429 0.563265306122449 0.00019908365564789976
0.563265306122449 0.563265306122449 0.0001626094521270105
0.5836734693877551 0.563265306122449 0.00013409247666830437
0.6040816326530613 0.563265306122449 0.00011278766322797562
0.6244897959183673 0.563265306122449 9.80691550507562e-05
0.6448979591836734 0.563265306122449 8.957188965649787e-05
0.6653061224489796 0.563265306122449 8.719154294420384e-05
0.6857142857142857 0.563265306122449 9.112929657011104e-05
0.7061224489795919 0.563265306122449 0.00010185452911494475
0.726530612244898 0.563265306122449 0.00010882397917374997
0.7469387755102042 0.563265306122449 0.00011754241022007839
0.7673469387755102 0.563265306122449 0.00013546230830308037
0.7877551020408163 0.563265306122449 0.00016369380203294648
0.8081632653061224 0.563265306122449 0.0002036972210049809
0.8285714285714285 0.563265306122449 0.0002575922475003059
0.8489795918367347 0.563265306122449 0.0003285155680516627
0.8693877551020408 0.563265306122449 0.00042098597558692247
0.889795918367347 0.563265306122449 0.000541418412103048
0.9102040816326531 0.563265306122449 0.0006988094457716504
0.9306122448979591 0.563265306122449 0.0008944846397484982
0.9510204081632653 0.563265306122449 0.0010253599768403898
0.9714285714285714 0.563265306122449 0.001163661851631706
0.9918367346938776 0.563265306122449 0.0011057083922219393
1.0122448979591836 0.563265306122449 0.001093445309656202
1.0326530612244897 0.563265306122449 0.0009942422254790861
1.0530612244897959 0.563265306122449 0.0008172315426575316
1.073469387755102 0.563265306122449 0.0005962190100626333
1.0938775510204082 0.563265306122449 0.0003143841689856042
1.1142857142857143 0.563265306122449 9.914647497024504e-05
1.1346938775510202 0.563265306122449 0.0001388736335921903
1.1551020408163266 0.563265306122449 0.00021593360674455886
1.1755102040816325 0.563265306122449 0.0002863219032226763
1.1959183673469387 0.563265306122449 0.0003745993290134378
1.2163265306122448 0.563265306122449 0.00029833680485644165
1.236734693877551 0.563265306122449 0.0003396584870123398
1.2571428571428571 0.563265306122449 0.00035720791993318346
1.2775510204081633 0.563265306122449 0.00017112490486526077
1.2979591836734694 0.563265306122449 0.00023507907057240818
1.3183673469387753 0.563265306122449 0.00017813706220129455
1.3387755102040817 0.563265306122449 7.864548923583459e-05
1.3591836734693876 0.563265306122449 0.0003606287391272611
1.379591836734694 0.563265306122449 0.0007752542691061015
1.4 0.563265306122449 0.001328796823936218

0.4 0.5836734693877551 0.0007155094257791372
0.42040816326530617 0.5836734693877551 0.0006010038194494138
0.44081632653061226 0.5836734693877551 0.000499372808116974
0.4612244897959184 0.5836734693877551 0.0004111379489721706
0.4816326530612245 0.5836734693877551 0.0003357255390347841
0.5020408163265306 0.5836734693877551 0.0002720179829405339
0.5224489795918368 0.5836734693877551 0.0002188008526009394
0.5428571428571429 0.5836734693877551 0.00017500870671705027
0.563265306122449 0.5836734693877551 0.00013965060979360955
0.5836734693877551 0.5836734693877551 0.00011185486046053073
0.6040816326530613 0.5836734693877551 9.087639235609568e-05
0.6244897959183673 0.5836734693877551 7.622345891222793e-05
0.6448979591836734 0.5836734693877551 6.776941679856319e-05
0.6653061224489796 0.5836734693877551 6.561855758238644e-05
0.6857142857142857 0.5836734693877551 7.01881303666052e-05
0.7061224489795919 0.5836734693877551 6.625595233926418e-05
0.726530612244898 0.5836734693877551 6.75404149008546e-05
0.7469387755102042 0.5836734693877551 7.731854752815459e-05
0.7673469387755102 0.5836734693877551 9.630559777112913e-05
0.7877551020408163 0.5836734693877551 0.00012544778118468713
0.8081632653061224 0.5836734693877551 0.00016627620844848756
0.8285714285714285 0.5836734693877551 0.0002210856502028874
0.8489795918367347 0.5836734693877551 0.0002933033653373038
0.8693877551020408 0.5836734693877551 0.00038780950051177376
0.889795918367347 0.5836734693877551 0.000511421328788085
0.9102040816326531 0.5836734693877551 0.0006736532334045003
0.9306122448979591 0.5836734693877551 0.0008506577848963331
0.9510204081632653 0.5836734693877551 0.0009602054046486466
0.9714285714285714 0.5836734693877551 0.0010760727285948068
0.9918367346938776 0.5836734693877551 0.0010197501937032546
1.0122448979591836 0.5836734693877551 0.0009860660614755892
1.0326530612244897 0.5836734693877551 0.0008375002994023967
1.0530612244897959 0.5836734693877551 0.0006602383395260814
1.073469387755102 0.5836734693877551 0.00042201228928571977
1.0938775510204082 0.5836734693877551 0.00010384804847185514
1.1142857142857143 0.5836734693877551 0.0001485842696596698
1.1346938775510202 0.5836734693877551 0.0003674382134079626
1.1551020408163266 0.5836734693877551 0.0004444587327061614
1.1755102040816325 0.5836734693877551 0.0005559945708003208
1.1959183673469387 0.5836734693877551 0.0006144007501829932
1.2163265306122448 0.5836734693877551 0.0005586246682281609
1.236734693877551 0.5836734693877551 0.0006220186188184429
1.2571428571428571 0.5836734693877551 0.0006411319533215776
1.2775510204081633 0.5836734693877551 0.00044247302791755594
1.2979591836734694 0.5836734693877551 0.0005113131402154913
1.3183673469387753 0.5836734693877551 0.00045201907734826463
1.3387755102040817 0.5836734693877551 0.0001828296584648753
1.3591836734693876 0.5836734693877551 0.000619291054798049
1.379591836734694 0.5836734693877551 0.001028927845647315
1.4 0.5836734693877551 0.0016044192122522394

0.4 0.6040816326530613 0.0006889786966648992
0.42040816326530617 0.6040816326530613 0.0005746727758099146
0.44081632653061226 0.6040816326530613 0.00047472411519962343
0.4612244897959184 0.6040816326530613 0.0003887154994514641
0.4816326530612245 0.6040816326530613 0.00031546972826537734
0.5020408163265306 0.6040816326530613 0.00025364568857043357
0.5224489795918368 0.6040816326530613 0.00020195444705110865
0.5428571428571429 0.6040816326530613 0.0001593082103779897
0.563265306122449 0.6040816326530613 0.00012464898753827836
0.5836734693877551 0.6040816326530613 9.714978121870554e-05
0.6040816326530613 0.6040816326530613 7.61847340789018e-05
0.6244897959183673 0.6040816326530613 6.151541898394286e-05
0.6448979591836734 0.6040816326530613 5.3238710603184525e-05
0.6653061224489796 0.6040816326530613 5.168241735697965e-05
0.6857142857142857 0.6040816326530613 3.830251846625998e-05
0.7061224489795919 0.6040816326530613 3.2488305038824716e-05
0.726530612244898 0.6040816326530613 3.466110554145585e-05
0.7469387755102042 0.6040816326530613 4.522326826625345e-05
0.7673469387755102 0.6040816326530613 6.475220473384918e-05
0.7877551020408163 0.6040816326530613 9.428353719102833e-05
0.8081632653061224 0.6040816326530613 0.000135527190817053
0.8285714285714285 0.6040816326530613 0.00019106478331603477
0.8489795918367347 0.6040816326530613 0.000264584343613726
0.8693877551020408 0.6040816326530613 0.0003613385479738704
0.889795918367347 0.6040816326530613 0.0004721516186661015
0.9102040816326531 0.6040816326530613 0.0006056321587109004
0.9306122448979591 0.6040816326530613 0.0007888444062269309
0.9510204081632653 0.6040816326530613 0.0009024085481127708
0.9714285714285714 0.6040816326530613 0.0009991850562294721
0.9918367346938776 0.6040816326530613 0.0009473147989728578
1.0122448979591836 0.6040816326530613 0.0008945714511293112
1.0326530612244897 0.6040816326530613 0.0006993699236603201
1.0530612244897959 0.6040816326530613 0.0005184460837911117
1.073469387755102 0.6040816326530613 0.00025717003118005954
1.0938775510204082 0.6040816326530613 7.908367092925028e-05
1.1142857142857143 0.6040816326530613 0.00036592782132550267
1.1346938775510202 0.6040816326530613 0.0005630041717577042
1.1551020408163266 0.6040816326530613 0.0006374445892205483
1.1755102040816325 0.6040816326530613 0.000787520265721979
1.1959183673469387 0.6040816326530613 0.0008180397662142791
1.2163265306122448 0.6040816326530613 0.0007749827903448872
1.236734693877551 0.6040816326530613 0.0008569334533831824
1.2571428571428571 0.6040816326530613 0.0008779630792279253
1.2775510204081633 0.6040816326530613 0.0006588060638420684
1.2979591836734694 0.6040816326530613 0.0007284790068865649
1.3183673469387753 0.6040816326530613 0.0006628095760009695
1.3387755102040817 0.6040816326530613 0.0003773166360555996
1.3591836734693876 0.6040816326530613 0.0008104878948167332
1.379591836734694 0.6040816326530613 0.0012236892703529345
1.4 0.6040816326530613 0.001806920782314203

0.4 0.6244897959183673 0.0006695111122893282
0.42040816326530617 0.6244897959183673 0.0005565895189277026
0.44081632653061226 0.6244897959183673 0.0004588596505575304
0.4612244897959184 0.6244897959183673 0.0003751070802383155
0.4816326530612245 0.6244897959183673 0.00030383423241893415
0.5020408163265306 0.6244897959183673 0.00024359568561008182
0.5224489795918368 0.6244897959183673 0.00019312485881696484
0.5428571428571429 0.6244897959183673 0.00015121474913076804
0.563265306122449 0.6244897959183673 0.00011683716757440732
0.5836734693877551 0.6244897959183673 8.931412902102309e-05
0.6040816326530613 0.6244897959183673 6.829544732714354e-05
0.6244897959183673 0.6244897959183673 5.375876190021056e-05
0.6448979591836734 0.6244897959183673 4.483542504429838e-05
0.6653061224489796 0.6244897959183673 2.4553894191037262e-05
0.6857142857142857 0.6244897959183673 1.1797458497261881e-05
0.7061224489795919 0.6244897959183673 6.722571398984356e-06
0.726530612244898 0.6244897959183673 9.455884009801352e-06
0.7469387755102042 0.6244897959183673 2.0295437066178423e-05
0.7673469387755102 0.6244897959183673 3.9889422321422174e-05
0.7877551020408163 0.6244897959183673 6.948207798709166e-05
0.8081632653061224 0.6244897959183673 0.00011101057252176083
0.8285714285714285 0.6244897959183673 0.00016730239251072643
0.8489795918367347 0.6244897959183673 0.00024239201859132392
0.8693877551020408 0.6244897959183673 0.00031035311865311443
0.889795918367347 0.6244897959183673 0.00040640010132787785
0.9102040816326531 0.6244897959183673 0.000545086748176174
0.9306122448979591 0.6244897959183673 0.0007365603073115623
0.9510204081632653 0.6244897959183673 0.0008554895262089524
0.9714285714285714 0.6244897959183673 0.0009297452612470683
0.9918367346938776 0.6244897959183673 0.0008872309879408638
1.0122448979591836 0.6244897959183673 0.0008203472732092598
1.0326530612244897 0.6244897959183673 0.0005813523769630721
1.0530612244897959 0.6244897959183673 0.00035801848987376816
1.073469387755102 0.6244897959183673 0.00010142402917616422
1.0938775510204082 0.6244897959183673 0.00023277932507218685
1.1142857142857143 0.6244897959183673 0.0005511444821699671
1.1346938775510202 0.6244897959183673 0.0007496752617908858
1.1551020408163266 0.6244897959183673 0.0008057016192923386
1.1755102040816325 0.6244897959183673 0.0009784254073171433
1.1959183673469387 0.6244897959183673 0.0010186911415991998
1.2163265306122448 0.6244897959183673 0.0009441998284090911
1.236734693877551 0.6244897959183673 0.001040901229161964
1.2571428571428571 0.6244897959183673 0.0010597716784704753
1.2775510204081633 0.6244897959183673 0.0008188890610478783
1.2979591836734694 0.6244897959183673 0.0008819275188116232
1.3183673469387753 0.6244897959183673 0.0008054794264725912
1.3387755102040817 0.6244897959183673 0.0005347101735848903
1.3591836734693876 0.6244897959183673 0.0009512459060160156
1.379591836734694 0.6244897959183673 0.0013678566861099473
1.4 0.6244897959183673 0.0019340297939617612

0.4 0.6448979591836734 0.0006576580269476995
0.42040816326530617 0.6448979591836734 0.0005468509182795789
0.44081632653061226 0.6448979591836734 0.0004514665023025166
0.4612244897959184 0.6448979591836734 0.0003698060649290069
0.4816326530612245 0.6448979591836734 0.00030026027170405867
0.5020408163265306 0.6448979591836734 0.0002413315464992738
0.5224489795918368 0.6448979591836734 0.00019165645162015632
0.5428571428571429 0.6448979591836734 0.00015006523669675031
0.563265306122449 0.6448979591836734 0.00011568617464871589
0.5836734693877551 0.6448979591836734 8.80647983445837e-05
0.6040816326530613 0.6448979591836734 6.711169167465669e-05
0.6244897959183673 0.6448979591836734 5.189112486958525e-05
0.6448979591836734 0.6448979591836734 2.4749337178900377e-05
0.6653061224489796 0.6448979591836734 5.117725687356356e-06
0.6857142857142857 0.6448979591836734 6.98879035848643e-06
0.7061224489795919 0.6448979591836734 1.1667077549112892e-05
0.726530612244898 0.6448979591836734 8.850089702520936e-06
0.7469387755102042 0.6448979591836734 1.8309950050587886e-06
0.7673469387755102 0.6448979591836734 2.121435785532727e-05
0.7877551020408163 0.6448979591836734 5.076402888377213e-05
0.8081632653061224 0.6448979591836734 9.267794745530106e-05
0.8285714285714285 0.6448979591836734 0.00014241190796446257
0.8489795918367347 0.6448979591836734 0.00018289060320853673
0.8693877551020408 0.6448979591836734 0.00024902910689341556
0.889795918367347 0.6448979591836734 0.0003489485430048442
0.9102040816326531 0.6448979591836734 0.0004938247735748053
0.9306122448979591 0.6448979591836734 0.0006947666386675141
0.9510204081632653 0.6448979591836734 0.0008205994797215177
0.9714285714285714 0.6448979591836734 0.000873896562878132
0.9918367346938776 0.6448979591836734 0.0008112402926976348
1.0122448979591836 0.6448979591836734 0.0007641335735545443
1.0326530612244897 0.6448979591836734 0.00048516131939243395
1.0530612244897959 0.6448979591836734 0.00022205877712289102
1.073469387755102 0.6448979591836734 4.5421660301830924e-05
1.0938775510204082 0.6448979591836734 0.0003552458576410525
1.1142857142857143 0.6448979591836734 0.0007020661078142379
1.1346938775510202 0.6448979591836734 0.000913838750303507
1.1551020408163266 0.6448979591836734 0.0009372165925623094
1.1755102040816325 0.6448979591836734 0.0011256552333645323
1.1959183673469387 0.6448979591836734 0.0011754059121463628
1.2163265306122448 0.6448979591836734 0.001062350575374009
1.236734693877551 0.6448979591836734 0.0011696080373187479
1.2571428571428571 0.6448979591836734 0.0011817968079591151
1.2775510204081633 0.6448979591836734 0.0009283489493455421
1.2979591836734694 0.6448979591836734 0.000969880605934198
1.3183673469387753 0.6448979591836734 0.0009100627903887021
1.3387755102040817 0.6448979591836734 0.0006338604825753547
1.3591836734693876 0.6448979591836734 0.001024093055765049
1.379591836734694 0.6448979591836734 0.0014223638058681598
1.4 0.6448979591836734 0.001966143894221062

0.4 0.6653061224489796 0.0006537100019525788
0.42040816326530617 0.6653061224489796 0.0005453004997437588
0.44081632653061226 0.6653061224489796 0.0004521572277466773
0.4612244897959184 0.6653061224489796 0.00037235795504067526
0.4816326530612245 0.6653061224489796 0.00030424864328520984
0.5020408163265306 0.6653061224489796 0.00024624230939426783
0.5224489795918368 0.6653061224489796 0.00019699041709972387
0.5428571428571429 0.6653061224489796 0.0001554275240084474
0.563265306122449 0.6653061224489796 0.00012093522246767185
0.5836734693877551 0.6653061224489796 9.334216798354e-05
0.6040816326530613 0.6653061224489796 7.284206625224332e-05
0.6244897959183673 0.6653061224489796 3.881430545354947e-05
0.6448979591836734 0.6653061224489796 1.2270283060403231e-05
0.6653061224489796 0.6653061224489796 6.7784645807617006e-06
0.6857142857142857 0.6653061224489796 1.8570337391887737e-05
0.7061224489795919 0.6653061224489796 2.3291609216560816e-05
0.726530612244898 0.6653061224489796 2.080072835214386e-05
0.7469387755102042 0.6653061224489796 1.0523981433752105e-05
0.7673469387755102 0.6653061224489796 8.607780521294184e-06
0.7877551020408163 0.6653061224489796 3.8278379403226814e-05
0.8081632653061224 0.6653061224489796 6.399837389207269e-05
0.8285714285714285 0.6653061224489796 8.509254382425835e-05
0.8489795918367347 0.6653061224489796 0.00012701852796134783
0.8693877551020408 0.6653061224489796 0.00019603110700237847
0.889795918367347 0.6653061224489796 0.0003007282418123966
0.9102040816326531 0.6653061224489796 0.0004528743900098636
0.9306122448979591 0.6653061224489796 0.0006646740940600068
0.9510204081632653 0.6653061224489796 0.0007991018388099416
0.9714285714285714 0.6653061224489796 0.0008303140142244675
0.9918367346938776 0.6653061224489796 0.0007507505793524216
1.0122448979591836 0.6653061224489796 0.000686042518375056
1.0326530612244897 0.6653061224489796 0.0004127860294338148
1.0530612244897959 0.6653061224489796 0.00011314465886117647
1.073469387755102 0.6653061224489796 0.0001814287306034501
1.0938775510204082 0.6653061224489796 0.00044406185599814296
1.1142857142857143 0.6653061224489796 0.0008160328664129426
1.1346938775510202 0.6653061224489796 0.001037694610249433
1.1551020408163266 0.6653061224489796 0.001024951966650943
1.1755102040816325 0.6653061224489796 0.0012254323236786865
1.1959183673469387 0.6653061224489796 0.0012806334572581998
1.2163265306122448 0.6653061224489796 0.001143932707271228
1.236734693877551 0.6653061224489796 0.0012378086917814515
1.2571428571428571 0.6653061224489796 0.0012383052680136064
1.2775510204081633 0.6653061224489796 0.000984146962341212
1.2979591836734694 0.6653061224489796 0.0010207207635683085
1.3183673469387753 0.6653061224489796 0.0009407300647701483
1.3387755102040817 0.6653061224489796 0.0006452578629494304
1.3591836734693876 0.6653061224489796 0.0010030479981725515
1.379591836734694 0.6653061224489796 0.0013771366117717038
1.4 0.6653061224489796 0.0018913868751762875

0.4 0.6857142857142857 0.0006577192027029388
0.42040816326530617 0.6857142857142857 0.0005516998566651721
0.44081632653061226 0.6857142857142857 0.00046058166209977935
0.4612244897959184 0.6857142857142857 0.00038239768517392414
0.4816326530612245 0.6857142857142857 0.00031538957912277676
0.5020408163265306 0.6857142857142857 0.0002579629100375874
0.5224489795918368 0.6857142857142857 0.00020881384568866013
0.5428571428571429 0.6857142857142857 0.00016714516426304116
0.563265306122449 0.6857142857142857 0.00013265138223676753
0.5836734693877551 0.6857142857142857 0.00010545172833184568
0.6040816326530613 0.6857142857142857 6.68233409912844e-05
0.6244897959183673 0.6857142857142857 3.327748235819328e-05
0.6448979591836734 0.6857142857142857 7.31632438760732e-06
0.6653061224489796 0.6857142857142857 1.1455032921825481e-05
0.6857142857142857 0.6857142857142857 2.3364395915992375e-05
0.7061224489795919 0.6857142857142857 2.849000521853301e-05
0.726530612244898 0.6857142857142857 2.651894617024253e-05
0.7469387755102042 0.6857142857142857 1.6639086155213756e-05
0.7673469387755102 0.6857142857142857 2.419889132028452e-06
0.7877551020408163 0.6857142857142857 8.692798588103012e-06
0.8081632653061224 0.6857142857142857 1.3531678473961695e-05
0.8285714285714285 0.6857142857142857 3.557022366616758e-05
0.8489795918367347 0.6857142857142857 7.964757684335994e-05
0.8693877551020408 0.6857142857142857 0.0001523947735798878
0.889795918367347 0.6857142857142857 0.0002628903369108204
0.9102040816326531 0.6857142857142857 0.0004235841775892535
0.9306122448979591 0.6857142857142857 0.0006477802657709614
0.9510204081632653 0.6857142857142857 0.0007743466005454697
0.9714285714285714 0.6857142857142857 0.0008038669960335129
0.9918367346938776 0.6857142857142857 0.0007102656880889902
1.0122448979591836 0.6857142857142857 0.0006075278604030371
1.0326530612244897 0.6857142857142857 0.0003665846423842947
1.0530612244897959 0.6857142857142857 3.377955632624663e-05
1.073469387755102 0.6857142857142857 0.0002843626607490421
1.0938775510204082 0.6857142857142857 0.0004962135341315121
1.1142857142857143 0.6857142857142857 0.0008896398172032749
1.1346938775510202 0.6857142857142857 0.001117439295308706
1.1551020408163266 0.6857142857142857 0.0010866894277361677
1.1755102040816325 0.6857142857142857 0.001272969656050324
1.1959183673469387 0.6857142857142857 0.0013291061929000397
1.2163265306122448 0.6857142857142857 0.0011875584893718191
1.236734693877551 0.6857142857142857 0.0012390435167584646
1.2571428571428571 0.6857142857142857 0.0012499843007826722
1.2775510204081633 0.6857142857142857 0.0009877238605597444
1.2979591836734694 0.6857142857142857 0.0009873147712099184
1.3183673469387753 0.6857142857142857 0.0008801181487168713
1.3387755102040817 0.6857142857142857 0.000558317935033914
1.3591836734693876 0.6857142857142857 0.0008765980241525057
1.379591836734694 0.6857142857142857 0.0012261655708168256
1.4 0.6857142857142857 0.0017227505224886308

0.4 0.7061224489795919 0.0006696036671480221
0.42040816326530617 0.7061224489795919 0.0005658031139250119
0.44081632653061226 0.7061224489795919 0.00047650138053290103
0.4612244897959184 0.7061224489795919 0.0003996346761676872
0.4816326530612245 0.7061224489795919 0.00033338504913166256
0.5020408163265306 0.7061224489795919 0.00027619531813355414
0.5224489795918368 0.7061224489795919 0.00022700007010441337
0.5428571428571429 0.7061224489795919 0.00018532990847440478
0.563265306122449 0.7061224489795919 0.00015116247150538664
0.5836734693877551 0.7061224489795919 0.00010902973554620388
0.6040816326530613 0.7061224489795919 6.831069654883448e-05
0.6244897959183673 0.7061224489795919 3.53775043747534e-05
0.6448979591836734 0.7061224489795919 9.716088764058495e-06
0.6653061224489796 0.7061224489795919 9.176484275688623e-06
0.6857142857142857 0.7061224489795919 2.152371236040923e-05
0.7061224489795919 0.7061224489795919 2.7247374293076776e-05
0.726530612244898 0.7061224489795919 2.5755158857568294e-05
0.7469387755102042 0.7061224489795919 1.6071019622782012e-05
0.7673469387755102 0.7061224489795919 2.5214727852981844e-05
0.7877551020408163 0.7061224489795919 3.425441253397665e-05
0.8081632653061224 0.7061224489795919 2.881760938387712e-05
0.8285714285714285 0.7061224489795919 5.126883771175428e-06
0.8489795918367347 0.7061224489795919 4.1940028759596126e-05
0.8693877551020408 0.7061224489795919 0.00011941649570126195
0.889795918367347 0.7061224489795919 0.00023691003102895014
0.9102040816326531 0.7061224489795919 0.0004075783503725561
0.9306122448979591 0.7061224489795919 0.0006458732803526351
0.9510204081632653 0.7061224489795919 0.0007560240096955786
0.9714285714285714 0.7061224489795919 0.0007970112795227247
0.9918367346938776 0.7061224489795919 0.0006922182202890592
1.0122448979591836 0.7061224489795919 0.0005496545670978306
1.0326530612244897 0.7061224489795919 0.0003494051294005915
1.0530612244897959 0.7061224489795919 2.2093984198150868e-05
1.073469387755102 0.7061224489795919 0.00035506461082521895
1.0938775510204082 0.7061224489795919 0.0005428824199583057
1.1142857142857143 0.7061224489795919 0.0009200878824979566
1.1346938775510202 0.7061224489795919 0.0011554069627027971
1.1551020408163266 0.7061224489795919 0.0011338191416972732
1.1755102040816325 0.7061224489795919 0.0012705592285099238
1.1959183673469387 0.7061224489795919 0.0013188052119025157
1.2163265306122448 0.7061224489795919 0.0011831405851802854
1.236734693877551 0.7061224489795919 0.0011865118566593696
1.2571428571428571 0.7061224489795919 0.0011889244568844062
1.2775510204081633 0.7061224489795919 0.0009029815763824112
1.2979591836734694 0.7061224489795919 0.000858295478050955
1.3183673469387753 0.7061224489795919 0.0007167519130024114
1.3387755102040817 0.7061224489795919 0.000359954999646972
1.3591836734693876 0.7061224489795919 0.0006338024531185316
1.379591836734694 0.7061224489795919 0.0009902087327147424
1.4 0.7061224489795919 0.0014840345543484235

0.4 0.726530612244898 0.0006892963343863578
0.42040816326530617 0.726530612244898 0.000587543210341282
0.44081632653061226 0.726530612244898 0.0004997822663466711
0.4612244897959184 0.726530612244898 0.0004239050087089108
0.4816326530612245 0.726530612244898 0.000358086034878205
0.5020408163265306 0.726530612244898 0.0003009767794630025
0.5224489795918368 0.726530612244898 0.0002517800509440338
0.5428571428571429 0.726530612244898 0.00021040643204642273
0.563265306122449 0.726530612244898 0.00016578366783723264
0.5836734693877551 0.726530612244898 0.00011769772347934582
0.6040816326530613 0.726530612244898 7.765095558570634e-05
0.6244897959183673 0.726530612244898 4.510691216608187e-05
0.6448979591836734 0.726530612244898 1.9409962501611144e-05
0.6653061224489796 0.726530612244898 1.0560080282440154e-07
0.6857142857142857 0.726530612244898 1.2839680194290382e-05
0.7061224489795919 0.726530612244898 1.906826277182916e-05
0.726530612244898 0.726530612244898 1.785000017841265e-05
0.7469387755102042 0.726530612244898 3.878221734909815e-05
0.7673469387755102 0.726530612244898 5.9908582782340625e-05
0.7877551020408163 0.726530612244898 6.858876331314323e-05
0.8081632653061224 0.726530612244898 6.183133086121867e-05
0.8285714285714285 0.726530612244898 3.566513595282955e-05
0.8489795918367347 0.726530612244898 1.538971318636173e-05
0.8693877551020408 0.726530612244898 9.874656502132512e-05
0.889795918367347 0.726530612244898 0.0002245903524434878
0.9102040816326531 0.726530612244898 0.00040685365145075314
0.9306122448979591 0.726530612244898 0.0006612181015154817
0.9510204081632653 0.726530612244898 0.0007573038834965545
0.9714285714285714 0.726530612244898 0.0008124868025943428
0.9918367346938776 0.726530612244898 0.0006996256479290947
1.0122448979591836 0.726530612244898 0.0005143863006048487
1.0326530612244897 0.726530612244898 0.00035057614651467714
1.0530612244897959 0.726530612244898 4.403906317098846e-05
1.073469387755102 0.726530612244898 0.00039268594106458415
1.0938775510204082 0.726530612244898 0.0005909398791382678
1.1142857142857143 0.726530612244898 0.0009127836450370796
1.1346938775510202 0.726530612244898 0.0011430469206549498
1.1551020408163266 0.726530612244898 0.0011292627850135878
1.1755102040816325 0.726530612244898 0.0012055550255667263
1.1959183673469387 0.726530612244898 0.0012414943690816915
1.2163265306122448 0.726530612244898 0.0011028414230570063
1.236734693877551 0.726530612244898 0.001074537973117587
1.2571428571428571 0.726530612244898 0.0010379641218527802
1.2775510204081633 0.726530612244898 0.0007177407274186753
1.2979591836734694 0.726530612244898 0.0006209104864995374
1.3183673469387753 0.726530612244898 0.0004553985737752869
1.3387755102040817 0.726530612244898 8.22643663833389e-05
1.3591836734693876 0.726530612244898 0.000426867931751701
1.379591836734694 0.726530612244898 0.0007909036874818587
1.4 0.726530612244898 0.0013522137242790166

0.4 0.7469387755102042 0.0007168642709864115
0.42040816326530617 0.7469387755102042 0.0006169201578186956
0.44081632653061226 0.7469387755102042 0.0005304317826201055
0.4612244897959184 0.7469387755102042 0.0004552533993559815
0.4816326530612245 0.7469387755102042 0.0003896713639008065
0.5020408163265306 0.7469387755102042 0.00033260533148030125
0.5224489795918368 0.7469387755102042 0.000283697695402943
0.5428571428571429 0.7469387755102042 0.00023762160619635042
0.563265306122449 0.7469387755102042 0.00018190797599690334
0.5836734693877551 0.7469387755102042 0.00013461351231849883
0.6040816326530613 0.7469387755102042 9.511980652385232e-05
0.6244897959183673 0.7469387755102042 6.26706142111827e-05
0.6448979591836734 0.7469387755102042 3.666618458597615e-05
0.6653061224489796 0.7469387755102042 1.683455051815219e-05
0.6857142857142857 0.7469387755102042 3.395525069914418e-06
0.7061224489795919 0.7469387755102042 3.1070093841345514e-06
0.726530612244898 0.7469387755102042 3.2531180228279055e-05
0.7469387755102042 0.7469387755102042 6.438823019497275e-05
0.7673469387755102 0.7469387755102042 8.528920139283525e-05
0.7877551020408163 0.7469387755102042 9.286109416854066e-05
0.8081632653061224 0.7469387755102042 8.394856710747245e-05
0.8285714285714285 0.7469387755102042 5.4293623665123414e-05
0.8489795918367347 0.7469387755102042 1.8742005659100336e-06
0.8693877551020408 0.7469387755102042 9.244509099919779e-05
0.889795918367347 0.7469387755102042 0.00022821120327226607
0.9102040816326531 0.7469387755102042 0.0004239507538260287
0.9306122448979591 0.7469387755102042 0.000696638524874553
0.9510204081632653 0.7469387755102042 0.0007813043157271632
0.9714285714285714 0.7469387755102042 0.0008537618367415144
0.9918367346938776 0.7469387755102042 0.0007362840681621498
1.0122448979591836 0.7469387755102042 0.0005121539215087907
1.0326530612244897 0.7469387755102042 0.0003398498225849027
1.0530612244897959 0.7469387755102042 2.4361460617738917e-05
1.073469387755102 0.7469387755102042 0.00038384730051791924
1.0938775510204082 0.7469387755102042 0.0005915759711092143
1.1142857142857143 0.7469387755102042 0.0008485085303879814
1.1346938775510202 0.7469387755102042 0.0010681936255876774
1.1551020408163266 0.7469387755102042 0.0010560418654767187
1.1755102040816325 0.7469387755102042 0.001079242677841749
1.1959183673469387 0.7469387755102042 0.001086184226558505
1.2163265306122448 0.7469387755102042 0.0009328401190927954
1.236734693877551 0.7469387755102042 0.0008672525770912973
1.2571428571428571 0.7469387755102042 0.0007885479193599568
1.2775510204081633 0.7469387755102042 0.00044158161453874273
1.2979591836734694 0.7469387755102042 0.0003376527122845724
1.3183673469387753 0.7469387755102042 0.00018086984083472146
1.3387755102040817 0.7469387755102042 0.00014132405214437038
1.3591836734693876 0.7469387755102042 0.0002125786141227437
1.379591836734694 0.7469387755102042 0.0006436406797833971
1.4 0.7469387755102042 0.0012367647575639018

0.4 0.7673469387755102 0.0007525235381139472
0.42040816326530617 0.7673469387755102 0.0006541649184119425
0.44081632653061226 0.7673469387755102 0.0005686808911021385
0.4612244897959184 0.7673469387755102 0.0004939704142140622
0.4816326530612245 0.7673469387755102 0.0004285582619109052
0.5020408163265306 0.7673469387755102 0.0003717813216390642
0.5224489795918368 0.7673469387755102 0.0003236023622613937
0.5428571428571429 0.7673469387755102 0.00026162690980344183
0.563265306122449 0.7673469387755102 0.00020684632100220757
0.5836734693877551 0.7673469387755102 0.00016032098625989866
0.6040816326530613 0.7673469387755102 0.00012117545159435333
0.6244897959183673 0.7673469387755102 8.860131826411016e-05
0.6448979591836734 0.7673469387755102 6.220000171900525e-05
0.6653061224489796 0.7673469387755102 4.197520572461755e-05
0.6857142857142857 0.7673469387755102 2.8329283157831064e-05
0.7061224489795919 0.7673469387755102 6.487693522613802e-06
0.726530612244898 0.7673469387755102 4.7980203246665576e-05
0.7469387755102042 0.7673469387755102 7.965656246156083e-05
0.7673469387755102 0.7673469387755102 9.954237788031145e-05
0.7877551020408163 0.7673469387755102 0.00010514544084374439
0.8081632653061224 0.7673469387755102 9.305708963210091e-05
0.8285714285714285 0.7673469387755102 5.876600824203382e-05
0.8489795918367347 0.7673469387755102 3.855895321959457e-06
0.8693877551020408 0.7673469387755102 0.00010319427061383779
0.889795918367347 0.7673469387755102 0.0002507230012063627
0.9102040816326531 0.7673469387755102 0.00046211996077500164
0.9306122448979591 0.7673469387755102 0.0007557275801712074
0.9510204081632653 0.7673469387755102 0.000832037431138858
0.9714285714285714 0.7673469387755102 0.0008993608267890453
0.9918367346938776 0.7673469387755102 0.0008070717354643209
1.0122448979591836 0.7673469387755102 0.0005483106589363081
1.0326530612244897 0.7673469387755102 0.00036315295038333306
1.0530612244897959 0.7673469387755102 4.3603354779368775e-05
1.073469387755102 0.7673469387755102 0.00032111115993353756
1.0938775510204082 0.7673469387755102 0.0005323546266718868
1.1142857142857143 0.7673469387755102 0.0007227046001660534
1.1346938775510202 0.7673469387755102 0.0009204643390610945
1.1551020408163266 0.7673469387755102 0.0009028259247179302
1.1755102040816325 0.7673469387755102 0.0008697998991580233
1.1959183673469387 0.7673469387755102 0.0008715412316619153
1.2163265306122448 0.7673469387755102 0.0006652217116617787
1.236734693877551 0.7673469387755102 0.0005487032260467831
1.2571428571428571 0.7673469387755102 0.0004962561146573813
1.2775510204081633 0.7673469387755102 0.00013576198648597437
1.2979591836734694 0.7673469387755102 8.838495571937555e-05
1.3183673469387753 0.7673469387755102 2.1763510221969873e-05
1.3387755102040817 0.7673469387755102 0.0003397269660538188
1.3591836734693876 0.7673469387755102 7.577248942369774e-05
1.379591836734694 0.7673469387755102 0.0005319009751501708
1.4 0.7673469387755102 0.0011310448165385012

0.4 0.7877551020408163 0.000796736066097592
0.42040816326530617 0.7877551020408163 0.0006997394221524844
0.44081632653061226 0.7877551020408163 0.0006150362250247621
0.4612244897959184 0.7877551020408163 0.0005406967966747056
0.4816326530612245 0.7877551020408163 0.00047564079174870766
0.5020408163265306 0.7877551020408163 0.000419562725259115
0.5224489795918368 0.7877551020408163 0.0003577932694974889
0.5428571428571429 0.7877551020408163 0.0002952583559033273
0.563265306122449 0.7877551020408163 0.00024153746810960663
0.5836734693877551 0.7877551020408163 0.00019566950331069421
0.6040816326530613 0.7877551020408163 0.00015667097381937
0.6244897959183673 0.7877551020408163 0.0001239607233117987
0.6448979591836734 0.7877551020408163 9.732643232424759e-05
0.6653061224489796 0.7877551020408163 7.70325743781261e-05
0.6857142857142857 0.7877551020408163 3.9821324322050766e-05
0.7061224489795919 0.7877551020408163 1.0453532817103484e-05
0.726530612244898 0.7877551020408163 5.1705747680513836e-05
0.7469387755102042 0.7877551020408163 8.234459965598268e-05
0.7673469387755102 0.7877551020408163 0.00010031001403634082
0.7877551020408163 0.7877551020408163 0.00010286391327872513
0.8081632653061224 0.7877551020408163 8.63964694286859e-05
0.8285714285714285 0.7877551020408163 4.60983435433826e-05
0.8489795918367347 0.7877551020408163 2.4575788607900106e-05
0.8693877551020408 0.7877551020408163 0.0001345293924993468
0.889795918367347 0.7877551020408163 0.00029599258534414655
0.9102040816326531 0.7877551020408163 0.000525643480985577
0.9306122448979591 0.7877551020408163 0.0008428950652496145
0.9510204081632653 0.7877551020408163 0.0009147763652519285
0.9714285714285714 0.7877551020408163 0.0009730982300859212
0.9918367346938776 0.7877551020408163 0.0009023000938578052
1.0122448979591836 0.7877551020408163 0.0006300369969268228
1.0326530612244897 0.7877551020408163 0.00042945824337201413
1.0530612244897959 0.7877551020408163 0.0001685920949324772
1.073469387755102 0.7877551020408163 0.00019451051794314167
1.0938775510204082 0.7877551020408163 0.0004021959009200618
1.1142857142857143 0.7877551020408163 0.0005580480419242716
1.1346938775510202 0.7877551020408163 0.00068628541342209
1.1551020408163266 0.7877551020408163 0.0006597734184548044
1.1755102040816325 0.7877551020408163 0.0005933718207921657
1.1959183673469387 0.7877551020408163 0.0005923452711332211
1.2163265306122448 0.7877551020408163 0.0003655049651459033
1.236734693877551 0.7877551020408163 0.00033958119953690635
1.2571428571428571 0.7877551020408163 0.00027245335467655785
1.2775510204081633 0.7877551020408163 3.491835131364668e-05
1.2979591836734694 0.7877551020408163 3.223459690250563e-05
1.3183673469387753 0.7877551020408163 0.00014357616958055042
1.3387755102040817 0.7877551020408163 0.00040646509577974
1.3591836734693876 0.7877551020408163 3.764871654697577e-05
1.379591836734694 0.7877551020408163 0.0004972838452725892
1.4 0.7877551020408163 0.0011531310304164905

0.4 0.8081632653061224 0.0008502916278189526
0.42040816326530617 0.8081632653061224 0.0007544781459881827
0.44081632653061226 0.8081632653061224 0.0006704440206219547
0.4612244897959184 0.8081632653061224 0.0005965948503889318
0.4816326530612245 0.8081632653061224 0.000532260071578472
0.5020408163265306 0.8081632653061224 0.00047165877803011236
0.5224489795918368 0.8081632653061224 0.00040107150593296503
0.5428571428571429 0.8081632653061224 0.0003399092183169333
0.563265306122449 0.8081632653061224 0.0002872554823994816
0.5836734693877551 0.8081632653061224 0.00024195548086174135
0.6040816326530613 0.8081632653061224 0.00020315983618562905
0.6244897959183673 0.8081632653061224 0.00017050718387849606
0.6448979591836734 0.8081632653061224 0.00014404970067109085
0.6653061224489796 0.8081632653061224 0.00010737192883706476
0.6857142857142857 0.8081632653061224 4.9108200824272974e-05
0.7061224489795919 0.8081632653061224 7.475469849665961e-07
0.726530612244898 0.8081632653061224 4.083186944878886e-05
0.7469387755102042 0.8081632653061224 6.942366023376945e-05
0.7673469387755102 0.8081632653061224 8.429148155982003e-05
0.7877551020408163 0.8081632653061224 8.249609048619627e-05
0.8081632653061224 0.8081632653061224 6.018551463559535e-05
0.8285714285714285 0.8081632653061224 1.2196512755691113e-05
0.8489795918367347 0.8081632653061224 6.843347161273466e-05
0.8693877551020408 0.8081632653061224 0.00019124865442708
0.889795918367347 0.8081632653061224 0.0003692894032713903
0.9102040816326531 0.8081632653061224 0.0006203029900873555
0.9306122448979591 0.8081632653061224 0.0009499444986735966
0.9510204081632653 0.8081632653061224 0.0010263266882903493
0.9714285714285714 0.8081632653061224 0.0010725661223119042
0.9918367346938776 0.8081632653061224 0.0010302898920769854
1.0122448979591836 0.8081632653061224 0.0007670559691865045
1.0326530612244897 0.8081632653061224 0.0005577821821169046
1.0530612244897959 0.8081632653061224 0.000321363010257647
1.073469387755102 0.8081632653061224 9.6059774021863e-06
1.0938775510204082 0.8081632653061224 0.0001858916870456466
1.1142857142857143 0.8081632653061224 0.0003094550028054366
1.1346938775510202 0.8081632653061224 0.000407380514155075
1.1551020408163266 0.8081632653061224 0.0003684135367292979
1.1755102040816325 0.8081632653061224 0.000306603265631783
1.1959183673469387 0.8081632653061224 0.00031753491507182166
1.2163265306122448 0.8081632653061224 0.0001676548402261835
1.236734693877551 0.8081632653061224 0.00013807713217107997
1.2571428571428571 0.8081632653061224 0.00012151497532279093
1.2775510204081633 0.8081632653061224 0.00014545781183028517
1.2979591836734694 0.8081632653061224 0.00015387655855098048
1.3183673469387753 0.8081632653061224 0.00021241982606710896
1.3387755102040817 0.8081632653061224 0.00045665586349802334
1.3591836734693876 0.8081632653061224 1.9328178746377822e-05
1.379591836734694 0.8081632653061224 0.0004923771531704924
1.4 0.8081632653061224 0.0011534565045140804

0.4 0.8285714285714285 0.0009144195634091384
0.42040816326530617 0.8285714285714285 0.0008196774849800054
0.44081632653061226 0.8285714285714285 0.000736394387763184
0.4612244897959184 0.8285714285714285 0.0006633856529316973
0.4816326530612245 0.8285714285714285 0.0006003979490111361
0.5020408163265306 0.8285714285714285 0.0005259025499815828
0.5224489795918368 0.8285714285714285 0.00045703808115328537
0.5428571428571429 0.8285714285714285 0.0003974346840051324
0.563265306122449 0.8285714285714285 0.00034588535286415173
0.5836734693877551 0.8285714285714285 0.0003012613480063847
0.6040816326530613 0.8285714285714285 0.00026294798491515586
0.6244897959183673 0.8285714285714285 0.0002308334932606959
0.6448979591836734 0.8285714285714285 0.00019761698489736967
0.6653061224489796 0.8285714285714285 0.00013210198210054924
0.6857142857142857 0.8285714285714285 7.459263954255613e-05
0.7061224489795919 0.8285714285714285 2.6228884670978503e-05
0.726530612244898 0.8285714285714285 1.1517804238199425e-05
0.7469387755102042 0.8285714285714285 3.675495693996472e-05
0.7673469387755102 0.8285714285714285 4.7064871414564946e-05
0.7877551020408163 0.8285714285714285 3.9307139329286533e-05
0.8081632653061224 0.8285714285714285 9.32803922587544e-06
0.8285714285714285 0.8285714285714285 4.840074831061192e-05
0.8489795918367347 0.8285714285714285 0.00014138008390882084
0.8693877551020408 0.8285714285714285 0.000279819148406666
0.889795918367347 0.8285714285714285 0.0004776765931649614
0.9102040816326531 0.8285714285714285 0.0007382501046062778
0.9306122448979591 0.8285714285714285 0.001066018287210476
0.9510204081632653 0.8285714285714285 0.0011691261176527898
0.9714285714285714 0.8285714285714285 0.0012187372297295593
0.9918367346938776 0.8285714285714285 0.0011908811727677094
1.0122448979591836 0.8285714285714285 0.0009724982796804407
1.0326530612244897 0.8285714285714285 0.0007628210239789025
1.0530612244897959 0.8285714285714285 0.0005540254942095445
1.073469387755102 0.8285714285714285 0.0002767008129381642
1.0938775510204082 0.8285714285714285 8.854365727182026e-05
1.1142857142857143 0.8285714285714285 3.5248623750084446e-05
1.1346938775510202 0.8285714285714285 0.000170669029708876
1.1551020408163266 0.8285714285714285 0.0001285260914400954
1.1755102040816325 0.8285714285714285 0.00011033931271606581
1.1959183673469387 0.8285714285714285 0.0002005748923540364
1.2163265306122448 0.8285714285714285 4.2022644728807734e-05
1.236734693877551 0.8285714285714285 6.000765573167116e-05
1.2571428571428571 0.8285714285714285 8.300574147911827e-05
1.2775510204081633 0.8285714285714285 0.0002006962611421012
1.2979591836734694 0.8285714285714285 0.0001579331179049348
1.3183673469387753 0.8285714285714285 0.00020308484336151178
1.3387755102040817 0.8285714285714285 0.0004607667997568732
1.3591836734693876 0.8285714285714285 3.275620642061161e-05
1.379591836734694 0.8285714285714285 0.0005437763961236158
1.4 0.8285714285714285 0.001195260777776222

0.4 0.8489795918367347 0.0009909452594405455
0.42040816326530617 0.8489795918367347 0.0008973416393516093
0.44081632653061226 0.8489795918367347 0.0008151224943791918
0.4612244897959184 0.8489795918367347 0.0007435502411128336
0.4816326530612245 0.8489795918367347 0.0006719494144362542
0.5020408163265306 0.8489795918367347 0.000595032574926449
0.5224489795918368 0.8489795918367347 0.0005283006909975602
0.5428571428571429 0.8489795918367347 0.0004704722508816067
0.563265306122449 0.8489795918367347 0.0004202173140386012
0.5836734693877551 0.8489795918367347 0.00037664183460419526
0.6040816326530613 0.8489795918367347 0.00033940679925833356
0.6244897959183673 0.8489795918367347 0.0003086500318397675
0.6448979591836734 0.8489795918367347 0.0002406326028346964
0.6653061224489796 0.8489795918367347 0.00017635999796447588
0.6857142857142857 0.8489795918367347 0.00012082321051225947
0.7061224489795919 0.8489795918367347 7.528882751142718e-05
0.726530612244898 0.8489795918367347 4.1381063598730505e-05
0.7469387755102042 0.8489795918367347 2.1141401989555053e-05
0.7673469387755102 0.8489795918367347 1.7199885171050033e-05
0.7877551020408163 0.8489795918367347 3.294651590854403e-05
0.8081632653061224 0.8489795918367347 7.28702923582028e-05
0.8285714285714285 0.8489795918367347 0.00014293911789872715
0.8489795918367347 0.8489795918367347 0.0002512145090720168
0.8693877551020408 0.8489795918367347 0.0004086954088219977
0.889795918367347 0.8489795918367347 0.0006127604838956947
0.9102040816326531 0.8489795918367347 0.0008864347838726354
0.9306122448979591 0.8489795918367347 0.0012345140273966534
0.9510204081632653 0.8489795918367347 0.0013728079535976108
0.9714285714285714 0.8489795918367347 0.0014329637901484941
0.9918367346938776 0.8489795918367347 0.0014276341381153513
1.0122448979591836 0.8489795918367347 0.0012629356782037048
1.0326530612244897 0.8489795918367347 0.0010370154404345557
1.0530612244897959 0.8489795918367347 0.0008405171988370274
1.073469387755102 0.8489795918367347 0.000517415984345496
1.0938775510204082 0.8489795918367347 0.00034879676319045025
1.1142857142857143 0.8489795918367347 0.00017424442015701036
1.1346938775510202 0.8489795918367347 2.996589236718694e-05
1.1551020408163266 0.8489795918367347 2.779034611180911e-05
1.1755102040816325 0.8489795918367347 8.61174780075677e-05
1.1959183673469387 0.8489795918367347 0.00016385945824927764
1.2163265306122448 0.8489795918367347 4.8369078080486017e-05
1.236734693877551 0.8489795918367347 0.00010498187726177416
1.2571428571428571 0.8489795918367347 0.00010870877813334151
1.2775510204081633 0.8489795918367347 0.00013015663794186533
1.2979591836734694 0.8489795918367347 7.429823450658124e-05
1.3183673469387753 0.8489795918367347 0.00013376914941638784
1.3387755102040817 0.8489795918367347 0.000339223684459683
1.3591836734693876 0.8489795918367347 0.0001550029693692112
1.379591836734694 0.8489795918367347 0.000659070175868845
1.4 0.8489795918367347 0.001361352371503699

0.4 0.8693877551020408 0.0010826179914965872
0.42040816326530617 0.8693877551020408 0.0009904583038411047
0.44081632653061226 0.8693877551020408 0.0009098842566890586
0.4612244897959184 0.8693877551020408 0.0008406127526279367
0.4816326530612245 0.8693877551020408 0.000756820804371991
0.5020408163265306 0.8693877551020408 0.0006826474973722352
0.5224489795918368 0.8693877551020408 0.0006184728817236612
0.5428571428571429 0.8693877551020408 0.0005627621256330539
0.563265306122449 0.8693877551020408 0.0005142970469827965
0.5836734693877551 0.8693877551020408 0.0004725002501570069
0.6040816326530613 0.8693877551020408 0.0004372860412886134
0.6244897959183673 0.8693877551020408 0.00037752010273438275
0.6448979591836734 0.8693877551020408 0.00030747146109568607
0.6653061224489796 0.8693877551020408 0.0002458717659055004
0.6857142857142857 0.8693877551020408 0.0001938945075047535
0.7061224489795919 0.8693877551020408 0.00015291803135532994
0.726530612244898 0.8693877551020408 0.00012474909130458928
0.7469387755102042 0.8693877551020408 0.00011159680842359049
0.7673469387755102 0.8693877551020408 0.00011631474304502065
0.7877551020408163 0.8693877551020408 0.00014260582186641224
0.8081632653061224 0.8693877551020408 0.0001953278473038958
0.8285714285714285 0.8693877551020408 0.0002809777136894877
0.8489795918367347 0.8693877551020408 0.00040825396192162994
0.8693877551020408 0.8693877551020408 0.0005707853243731784
0.889795918367347 0.8693877551020408 0.0007878831420279099
0.9102040816326531 0.8693877551020408 0.0010945462462991287
0.9306122448979591 0.8693877551020408 0.00146772580963523
0.9510204081632653 0.8693877551020408 0.0016534114590358306
0.9714285714285714 0.8693877551020408 0.0017328953233090704
0.9918367346938776 0.8693877551020408 0.0017419597962065221
1.0122448979591836 0.8693877551020408 0.0015953320352471712
1.0326530612244897 0.8693877551020408 0.0013189284322287827
1.0530612244897959 0.8693877551020408 0.0010974949185811322
1.073469387755102 0.8693877551020408 0.0007342692927683053
1.0938775510204082 0.8693877551020408 0.00044551225974260623
1.1142857142857143 0.8693877551020408 0.00027795245961564213
1.1346938775510202 0.8693877551020408 4.06292403219103e-05
1.1551020408163266 0.8693877551020408 2.4564703927653503e-05
1.1755102040816325 0.8693877551020408 6.116382046789798e-05
1.1959183673469387 0.8693877551020408 0.0001751434082253589
1.2163265306122448 0.8693877551020408 8.954990053085254e-05
1.236734693877551 0.8693877551020408 0.00011770799521402392
1.2571428571428571 0.8693877551020408 0.00016149608322075376
1.2775510204081633 0.8693877551020408 7.299010829873998e-05
1.2979591836734694 0.8693877551020408 4.214261677137898e-05
1.3183673469387753 0.8693877551020408 5.1805609757940574e-05
1.3387755102040817 0.8693877551020408 0.0002611888072030638
1.3591836734693876 0.8693877551020408 0.000220085471792128
1.379591836734694 0.8693877551020408 0.000772153730641767
1.4 0.8693877551020408 0.0014580599476048117

0.4 0.889795918367347 0.0011933940122029196
0.42040816326530617 0.889795918367347 0.0011032743034289083
0.44081632653061226 0.889795918367347 0.001025269226091266
0.4612244897959184 0.889795918367347 0.0009463142928816115
0.4816326530612245 0.889795918367347 0.0008644090145482342
0.5020408163265306 0.889795918367347 0.000793716847536749
0.5224489795918368 0.889795918367347 0.0007326731948747583
0.5428571428571429 0.889795918367347 0.0006797208727410062
0.563265306122449 0.889795918367347 0.0006339434472459465
0.5836734693877551 0.889795918367347 0.0005950466454079581
0.6040816326530613 0.889795918367347 0.0005467691833442936
0.6244897959183673 0.889795918367347 0.0004720099140643891
0.6448979591836734 0.889795918367347 0.00040559530728325605
0.6653061224489796 0.889795918367347 0.0003485684198252445
0.6857142857142857 0.889795918367347 0.0003021921495595936
0.7061224489795919 0.889795918367347 0.00026803483147259943
0.726530612244898 0.889795918367347 0.00024805223074320093
0.7469387755102042 0.889795918367347 0.00024468443697206466
0.7673469387755102 0.889795918367347 0.0002610420553331022
0.7877551020408163 0.889795918367347 0.0003011632882784117
0.8081632653061224 0.889795918367347 0.0003703771880385412
0.8285714285714285 0.889795918367347 0.0004757282663388658
0.8489795918367347 0.889795918367347 0.0006091003861774559
0.8693877551020408 0.889795918367347 0.0007845843974686219
0.889795918367347 0.889795918367347 0.0010341821048298686
0.9102040816326531 0.889795918367347 0.0013830513360116054
0.9306122448979591 0.889795918367347 0.0017883781384671477
0.9510204081632653 0.889795918367347 0.0020244678665953045
0.9714285714285714 0.889795918367347 0.0020498757877083235
0.9918367346938776 0.889795918367347 0.002093010646035138
1.0122448979591836 0.889795918367347 0.0017484675279285005
1.0326530612244897 0.889795918367347 0.001443136551086138
1.0530612244897959 0.889795918367347 0.0011807768099945893
1.073469387755102 0.889795918367347 0.0006935608271089544
1.0938775510204082 0.889795918367347 0.0004146191752198436
1.1142857142857143 0.889795918367347 0.00021947084177636675
1.1346938775510202 0.889795918367347 8.363788059469364e-05
1.1551020408163266 0.889795918367347 0.00011881654092935068
1.1755102040816325 0.889795918367347 0.00018567788481454323
1.1959183673469387 0.889795918367347 0.0003267169692959572
1.2163265306122448 0.889795918367347 0.00020503879811376025
1.236734693877551 0.889795918367347 0.00027177930120454025
1.2571428571428571 0.889795918367347 0.00031649129123967334
1.2775510204081633 0.889795918367347 4.969272647788181e-05
1.2979591836734694 0.889795918367347 0.00013291138443333184
1.3183673469387753 0.889795918367347 0.00011527193661173274
1.3387755102040817 0.889795918367347 0.0001117992193960804
1.3591836734693876 0.889795918367347 0.00043142124264490544
1.379591836734694 0.889795918367347 0.0009666749921529022
1.4 0.889795918367347 0.0016419993329888777

0.4 0.9102040816326531 0.0013290326146931791
0.42040816326530617 0.9102040816326531 0.0012418916576643207
0.44081632653061226 0.9102040816326531 0.0011677146979724579
0.4612244897959184 0.9102040816326531 0.0010789049259378597
0.4816326530612245 0.9102040816326531 0.0010015164182959335
0.5020408163265306 0.9102040816326531 0.0009351994606581898
0.5224489795918368 0.9102040816326531 0.0008781733897874761
0.5428571428571429 0.9102040816326531 0.0008291082642852277
0.563265306122449 0.9102040816326531 0.0007874192008108655
0.5836734693877551 0.9102040816326531 0.0007530689719871114
0.6040816326530613 0.9102040816326531 0.0006757756497406398
0.6244897959183673 0.9102040816326531 0.0006059617169433401
0.6448979591836734 0.9102040816326531 0.0005455020005950689
0.6653061224489796 0.9102040816326531 0.0004955289639272525
0.6857142857142857 0.9102040816326531 0.0004574843193052569
0.7061224489795919 0.9102040816326531 0.0004331263912394079
0.726530612244898 0.9102040816326531 0.000424571132110238
0.7469387755102042 0.9102040816326531 0.00043453057827366054
0.7673469387755102 0.9102040816326531 0.0004664208084245759
0.7877551020408163 0.9102040816326531 0.00052466745492738
0.8081632653061224 0.9102040816326531 0.000615096896895255
0.8285714285714285 0.9102040816326531 0.0007298104594351124
0.8489795918367347 0.9102040816326531 0.0008760505371656728
0.8693877551020408 0.9102040816326531 0.0010842867968171646
0.889795918367347 0.9102040816326531 0.0013759192677352
0.9102040816326531 0.9102040816326531 0.0017635976864740707
0.9306122448979591 0.9102040816326531 0.0021510055630503764
0.9510204081632653 0.9102040816326531 0.0022830772185718565
0.9714285714285714 0.9102040816326531 0.002308401616877025
0.9918367346938776 0.9102040816326531 0.002154529051792047
1.0122448979591836 0.9102040816326531 0.0017769743825633306
1.0326530612244897 0.9102040816326531 0.001430439583937895
1.0530612244897959 0.9102040816326531 0.0010458253865919384
1.073469387755102 0.9102040816326531 0.000569941169458619
1.0938775510204082 0.9102040816326531 0.0002697131671998221
1.1142857142857143 0.9102040816326531 1.760278907734711e-05
1.1346938775510202 0.9102040816326531 0.0002469279083760021
1.1551020408163266 0.9102040816326531 0.0003012782641209216
1.1755102040816325 0.9102040816326531 0.00038531412729922096
1.1959183673469387 0.9102040816326531 0.00048285928540438977
1.2163265306122448 0.9102040816326531 0.00038996870926171975
1.236734693877551 0.9102040816326531 0.0004512629684789368
1.2571428571428571 0.9102040816326531 0.00045951107179120765
1.2775510204081633 0.9102040816326531 0.00023587704393649572
1.2979591836734694 0.9102040816326531 0.00030635622322769396
1.3183673469387753 0.9102040816326531 0.00027051579489208166
1.3387755102040817 0.9102040816326531 0.0001022854749270774
1.3591836734693876 0.9102040816326531 0.0006305868273110138
1.379591836734694 0.9102040816326531 0.0011626064631716226
1.4 0.9102040816326531 0.0018710223781733815

0.4 0.9306122448979591 0.0014976772948933487
0.42040816326530617 0.9306122448979591 0.0014078910074429019
0.44081632653061226 0.9306122448979591 0.00131993339040834
0.4612244897959184 0.9306122448979591 0.00123605380882931
0.4816326530612245 0.9306122448979591 0.001164951972974032
0.5020408163265306 0.9306122448979591 0.0011046758176753296
0.5224489795918368 0.9306122448979591 0.0010535229113687317
0.5428571428571429 0.9306122448979591 0.0010104836873322393
0.563265306122449 0.9306122448979591 0.0009753308898057186
0.5836734693877551 0.9306122448979591 0.0009220268964342665
0.6040816326530613 0.9306122448979591 0.0008506767746008018
0.6244897959183673 0.9306122448979591 0.0007888633831019676
0.6448979591836734 0.9306122448979591 0.0007376447300028108
0.6653061224489796 0.9306122448979591 0.000698306014874521
0.6857142857142857 0.9306122448979591 0.00067246403928857
0.7061224489795919 0.9306122448979591 0.000662026139086766
0.726530612244898 0.9306122448979591 0.0006693839378497102
0.7469387755102042 0.9306122448979591 0.0006975158307398407
0.7673469387755102 0.9306122448979591 0.000750167584400753
0.7877551020408163 0.9306122448979591 0.0008318588927404211
0.8081632653061224 0.9306122448979591 0.0009344156260644582
0.8285714285714285 0.9306122448979591 0.0010469019600439188
0.8489795918367347 0.9306122448979591 0.0012129986132778867
0.8693877551020408 0.9306122448979591 0.0014458583555832585
0.889795918367347 0.9306122448979591 0.0017692459788168219
0.9102040816326531 0.9306122448979591 0.0021388322456775775
0.9306122448979591 0.9306122448979591 0.002438014165476383
0.9510204081632653 0.9306122448979591 0.002510836107580748
0.9714285714285714 0.9306122448979591 0.002337732328322989
0.9918367346938776 0.9306122448979591 0.0021561696040528332
1.0122448979591836 0.9306122448979591 0.0017356091646240118
1.0326530612244897 0.9306122448979591 0.0012674734556279844
1.0530612244897959 0.9306122448979591 0.0009018685654009553
1.073469387755102 0.9306122448979591 0.0004093185155259584
1.0938775510204082 0.9306122448979591 6.138681695319267e-05
1.1142857142857143 0.9306122448979591 0.0001378542655080077
1.1346938775510202 0.9306122448979591 0.0004093622548664074
1.1551020408163266 0.9306122448979591 0.00046616013580322996
1.1755102040816325 0.9306122448979591 0.0004905363010045509
1.1959183673469387 0.9306122448979591 0.000605491918637617
1.2163265306122448 0.9306122448979591 0.0004946282792889709
1.236734693877551 0.9306122448979591 0.000506209035224317
1.2571428571428571 0.9306122448979591 0.0005500548924835258
1.2775510204081633 0.9306122448979591 0.0003033546796682371
1.2979591836734694 0.9306122448979591 0.00034339693139534555
1.3183673469387753 0.9306122448979591 0.000360731417016924
1.3387755102040817 0.9306122448979591 0.00017096532567516254
1.3591836734693876 0.9306122448979591 0.0006923886272173219
1.379591836734694 0.9306122448979591 0.0012606902205051507
1.4 0.9306122448979591 0.0019425945459775606

0.4 0.9510204081632653 0.00166025080900839
0.42040816326530617 0.9510204081632653 0.0015521544497775763
0.44081632653061226 0.9510204081632653 0.0014592274593085985
0.4612244897959184 0.9510204081632653 0.001380814213185047
0.4816326530612245 0.9510204081632653 0.0013152085150990867
0.5020408163265306 0.9510204081632653 0.0012576567591601334
0.5224489795918368 0.9510204081632653 0.0012016318338310891
0.5428571428571429 0.9510204081632653 0.0011436544712500815
0.563265306122449 0.9510204081632653 0.0010940692311052214
0.5836734693877551 0.9510204081632653 0.001019154398331508
0.6040816326530613 0.9510204081632653 0.0009515488524397819
0.6244897959183673 0.9510204081632653 0.0008948770205345902
0.6448979591836734 0.9510204081632653 0.0008503421974644376
0.6653061224489796 0.9510204081632653 0.0008193972203559621
0.6857142857142857 0.9510204081632653 0.0007854926691184677
0.7061224489795919 0.9510204081632653 0.000758437997808982
0.726530612244898 0.9510204081632653 0.0007515259582436401
0.7469387755102042 0.9510204081632653 0.0007680143425874003
0.7673469387755102 0.9510204081632653 0.0008120493860424606
0.7877551020408163 0.9510204081632653 0.0008889824552253782
0.8081632653061224 0.9510204081632653 0.000995596768618337
0.8285714285714285 0.9510204081632653 0.001134238774007694
0.8489795918367347 0.9510204081632653 0.0013348602839723285
0.8693877551020408 0.9510204081632653 0.0016144598236751129
0.889795918367347 0.9510204081632653 0.001987780276413477
0.9102040816326531 0.9510204081632653 0.0022531910771524458
0.9306122448979591 0.9510204081632653 0.0024931828881789115
0.9510204081632653 0.9510204081632653 0.002363303956147915
0.9714285714285714 0.9510204081632653 0.0021571109291722125
0.9918367346938776 0.9510204081632653 0.0019319841593082128
1.0122448979591836 0.9510204081632653 0.0013852896820137832
1.0326530612244897 0.9510204081632653 0.0009326275429053061
1.0530612244897959 0.9510204081632653 0.0005524447042107861
1.073469387755102 0.9510204081632653 1.2308181842844972e-05
1.0938775510204082 0.9510204081632653 0.0002772085443902674
1.1142857142857143 0.9510204081632653 0.0004746331567435074
1.1346938775510202 0.9510204081632653 0.0007413462444705154
1.1551020408163266 0.9510204081632653 0.0007268147967143933
1.1755102040816325 0.9510204081632653 0.0007599726856860924
1.1959183673469387 0.9510204081632653 0.0008498879242650852
1.2163265306122448 0.9510204081632653 0.0006799007202363816
1.236734693877551 0.9510204081632653 0.0007250568174731187
1.2571428571428571 0.9510204081632653 0.0007416716625900446
1.2775510204081633 0.9510204081632653 0.0004578506805566762
1.2979591836734694 0.9510204081632653 0.0005545107486126938
1.3183673469387753 0.9510204081632653 0.000546793105516058
1.3387755102040817 0.9510204081632653 0.0003448113997508856
1.3591836734693876 0.9510204081632653 0.000910551181956043
1.379591836734694 0.9510204081632653 0.0014559108657211661
1.4 0.9510204081632653 0.00213440784070959

0.4 0.9714285714285714 0.001836283789120069
0.42040816326530617 0.9714285714285714 0.0017331487414596752
0.44081632653061226 0.9714285714285714 0.0016373209448260623
0.4612244897959184 0.9714285714285714 0.0015460113890993776
0.4816326530612245 0.9714285714285714 0.001466336405235004
0.5020408163265306 0.9714285714285714 0.0013975429808383774
0.5224489795918368 0.9714285714285714 0.0013385545340012794
0.5428571428571429 0.9714285714285714 0.001289166160263304
0.563265306122449 0.9714285714285714 0.0012157078823915174
0.5836734693877551 0.9714285714285714 0.001118116354903248
0.6040816326530613 0.9714285714285714 0.0010312039263447523
0.6244897959183673 0.9714285714285714 0.0009518027051042613
0.6448979591836734 0.9714285714285714 0.0008860857127346994
0.6653061224489796 0.9714285714285714 0.0008328211345953324
0.6857142857142857 0.9714285714285714 0.0007969677584007615
0.7061224489795919 0.9714285714285714 0.0007810893887870984
0.726530612244898 0.9714285714285714 0.0007880731126233727
0.7469387755102042 0.9714285714285714 0.000821491509531088
0.7673469387755102 0.9714285714285714 0.000860001272140646
0.7877551020408163 0.9714285714285714 0.0009274839130264043
0.8081632653061224 0.9714285714285714 0.0010214774911587975
0.8285714285714285 0.9714285714285714 0.0011628560126074813
0.8489795918367347 0.9714285714285714 0.001373333999663589
0.8693877551020408 0.9714285714285714 0.0016716571387378042
0.889795918367347 0.9714285714285714 0.0019905626468987875
0.9102040816326531 0.9714285714285714 0.0022559169331845697
0.9306122448979591 0.9714285714285714 0.0022976645028565945
0.9510204081632653 0.9714285714285714 0.002134751271139557
0.9714285714285714 0.9714285714285714 0.0018856509620413815
0.9918367346938776 0.9714285714285714 0.0015371740927508561
1.0122448979591836 0.9714285714285714 0.0010050616509691118
1.0326530612244897 0.9714285714285714 0.0005405528637171149
1.0530612244897959 0.9714285714285714 0.00011866913916735197
1.073469387755102 0.9714285714285714 0.0003578579961124712
1.0938775510204082 0.9714285714285714 0.000635288715102723
1.1142857142857143 0.9714285714285714 0.0008150177776770247
1.1346938775510202 0.9714285714285714 0.0009985963248724042
1.1551020408163266 0.9714285714285714 0.0009777252770047963
1.1755102040816325 0.9714285714285714 0.0009719530078932392
1.1959183673469387 0.9714285714285714 0.0009921231151651076
1.2163265306122448 0.9714285714285714 0.0008432849226556599
1.236734693877551 0.9714285714285714 0.0008524147715169642
1.2571428571428571 0.9714285714285714 0.0008259849187690765
1.2775510204081633 0.9714285714285714 0.0005905484690248639
1.2979591836734694 0.9714285714285714 0.0006574612817209918
1.3183673469387753 0.9714285714285714 0.0006348655925940694
1.3387755102040817 0.9714285714285714 0.0004723032830721008
1.3591836734693876 0.9714285714285714 0.0010121344883020494
1.379591836734694 0.9714285714285714 0.0015532684466355584
1.4 0.9714285714285714 0.0022459195955266964

0.4 0.9918367346938776 0.0020495267551870755
0.42040816326530617 0.9918367346938776 0.0019346136637128225
0.44081632653061226 0.9918367346938776 0.0018371647189193846
0.4612244897959184 0.9918367346938776 0.0017487676108409733
0.4816326530612245 0.9918367346938776 0.0016368403742499996
0.5020408163265306 0.9918367346938776 0.0014973432745672005
0.5224489795918368 0.9918367346938776 0.0013661451506672764
0.5428571428571429 0.9918367346938776 0.0012459478090217635
0.563265306122449 0.9918367346938776 0.0011373510080170748
0.5836734693877551 0.9918367346938776 0.0010412153164029922
0.6040816326530613 0.9918367346938776 0.0009585875274160036
0.6244897959183673 0.9918367346938776 0.0008883523003207008
0.6448979591836734 0.9918367346938776 0.0008022809695298339
0.6653061224489796 0.9918367346938776 0.0007318596322489213
0.6857142857142857 0.9918367346938776 0.000681666634467698
0.7061224489795919 0.9918367346938776 0.0006542761385992246
0.726530612244898 0.9918367346938776 0.000652836001780413
0.7469387755102042 0.9918367346938776 0.0006812931954214042
0.7673469387755102 0.9918367346938776 0.0007446600844490392
0.7877551020408163 0.9918367346938776 0.0008333188934011859
0.8081632653061224 0.9918367346938776 0.0009554879255290194
0.8285714285714285 0.9918367346938776 0.0011108470359955536
0.8489795918367347 0.9918367346938776 0.001343353170402949
0.8693877551020408 0.9918367346938776 0.0016556215369267942
0.889795918367347 0.9918367346938776 0.00200837950103468
0.9102040816326531 0.9918367346938776 0.002076780846279285
0.9306122448979591 0.9918367346938776 0.0020908522266047513
0.9510204081632653 0.9918367346938776 0.0018840694754893956
0.9714285714285714 0.9918367346938776 0.0015111808796933381
0.9918367346938776 0.9918367346938776 0.001183757259804541
1.0122448979591836 0.9918367346938776 0.0006385174455265495
1.0326530612244897 0.9918367346938776 0.00013471209309476762
1.0530612244897959 0.9918367346938776 0.0002143326721618813
1.073469387755102 0.9918367346938776 0.0006735260702657279
1.0938775510204082 0.9918367346938776 0.0009231608084561633
1.1142857142857143 0.9918367346938776 0.0010044613019531915
1.1346938775510202 0.9918367346938776 0.00117054368551767
1.1551020408163266 0.9918367346938776 0.0010962758278899344
1.1755102040816325 0.9918367346938776 0.001005011237734988
1.1959183673469387 0.9918367346938776 0.001036835852135879
1.2163265306122448 0.9918367346938776 0.0008394480944009935
1.236734693877551 0.9918367346938776 0.0007939398824255497
1.2571428571428571 0.9918367346938776 0.0008112739577723974
1.2775510204081633 0.9918367346938776 0.0005363890112330058
1.2979591836734694 0.9918367346938776 0.0005822896212261813
1.3183673469387753 0.9918367346938776 0.0005976923686151214
1.3387755102040817 0.9918367346938776 0.00040213780392127363
1.3591836734693876 0.9918367346938776 0.0009356849475982282
1.379591836734694 0.9918367346938776 0.0014880854050727393
1.4 0.9918367346938776 0.0021468613545430892

0.4 1.0122448979591836 0.002303692966896656
0.42040816326530617 1.0122448979591836 0.0021171284547780445
0.44081632653061226 1.0122448979591836 0.0019434809665308528
0.4612244897959184 1.0122448979591836 0.001785837339000479
0.4816326530612245 1.0122448979591836 0.0016419661096984325
0.5020408163265306 1.0122448979591836 0.0015106788974362656
0.5224489795918368 1.0122448979591836 0.001380942064702892
0.5428571428571429 1.0122448979591836 0.001235413891650862
0.563265306122449 1.0122448979591836 0.001103108712690412
0.5836734693877551 1.0122448979591836 0.000985499817350223
0.6040816326530613 1.0122448979591836 0.0008837830104249655
0.6244897959183673 1.0122448979591836 0.0007993329106356362
0.6448979591836734 1.0122448979591836 0.0007329454431758212
0.6653061224489796 1.0122448979591836 0.0006447886536098887
0.6857142857142857 1.0122448979591836 0.0005564317786693335
0.7061224489795919 1.0122448979591836 0.0004890962480060337
0.726530612244898 1.0122448979591836 0.00044493198828032474
0.7469387755102042 1.0122448979591836 0.00043454308607578443
0.7673469387755102 1.0122448979591836 0.0004634150183246595
0.7877551020408163 1.0122448979591836 0.0005387506208081629
0.8081632653061224 1.0122448979591836 0.0006700885253626901
0.8285714285714285 1.0122448979591836 0.000870266069342325
0.8489795918367347 1.0122448979591836 0.001156191209991577
0.8693877551020408 1.0122448979591836 0.0014861270127929094
0.889795918367347 1.0122448979591836 0.001640615717175155
0.9102040816326531 1.0122448979591836 0.0016756581279773492
0.9306122448979591 1.0122448979591836 0.0016460536515102747
0.9510204081632653 1.0122448979591836 0.0013119238148758742
0.9714285714285714 1.0122448979591836 0.0009521817372590541
0.9918367346938776 1.0122448979591836 0.0006106022737133297
1.0122448979591836 1.0122448979591836 2.1151874038936565e-05
1.0326530612244897 1.0122448979591836 0.00041426008182569125
1.0530612244897959 1.0122448979591836 0.0007440716696519292
1.073469387755102 1.0122448979591836 0.0011755757956096423
1.0938775510204082 1.0122448979591836 0.0013240376506979496
1.1142857142857143 1.0122448979591836 0.001382134195375825
1.1346938775510202 1.0122448979591836 0.0014912617333623437
1.1551020408163266 1.0122448979591836 0.0013256606822634326
1.1755102040816325 1.0122448979591836 0.00124237549543171
1.1959183673469387 1.0122448979591836 0.001223825139702768
1.2163265306122448 1.0122448979591836 0.0009679678348722687
1.236734693877551 1.0122448979591836 0.0009682853665509694
1.2571428571428571 1.0122448979591836 0.0009473525019232099
1.2775510204081633 1.0122448979591836 0.0006497959399721087
1.2979591836734694 1.0122448979591836 0.0007398310458474333
1.3183673469387753 1.0122448979591836 0.0007274209880215599
1.3387755102040817 1.0122448979591836 0.0005277390252057951
1.3591836734693876 1.0122448979591836 0.00108355196280141
1.379591836734694 1.0122448979591836 0.0016057039423677255
1.4 1.0122448979591836 0.0022605280208007617

0.4 1.0326530612244897 0.00243809367950977
0.42040816326530617 1.0326530612244897 0.0022589293818784523
0.44081632653061226 1.0326530612244897 0.0020666505868414536
0.4612244897959184 1.0326530612244897 0.0018807801528264098
0.4816326530612245 1.0326530612244897 0.0016968766254628204
0.5020408163265306 1.0326530612244897 0.0015081070488872084
0.5224489795918368 1.0326530612244897 0.0013339517996086708
0.5428571428571429 1.0326530612244897 0.0011672584879178216
0.563265306122449 1.0326530612244897 0.000983740632127722
0.5836734693877551 1.0326530612244897 0.0008170447303735423
0.6040816326530613 1.0326530612244897 0.0006689715548248709
0.6244897959183673 1.0326530612244897 0.0005410223841919234
0.6448979591836734 1.0326530612244897 0.00043496303262065966
0.6653061224489796 1.0326530612244897 0.0003528796361442488
0.6857142857142857 1.0326530612244897 0.0002973054187037985
0.7061224489795919 1.0326530612244897 0.00027126157745490515
0.726530612244898 1.0326530612244897 0.00026429656055715
0.7469387755102042 1.0326530612244897 0.00024631523377112094
0.7673469387755102 1.0326530612244897 0.0002633356594811953
0.7877551020408163 1.0326530612244897 0.00032424114418225583
0.8081632653061224 1.0326530612244897 0.000447683089991012
0.8285714285714285 1.0326530612244897 0.000647843664207174
0.8489795918367347 1.0326530612244897 0.0009173777424994513
0.8693877551020408 1.0326530612244897 0.0011962322709586411
0.889795918367347 1.0326530612244897 0.0013209004631678564
0.9102040816326531 1.0326530612244897 0.0013135250732109662
0.9306122448979591 1.0326530612244897 0.0011604528502724832
0.9510204081632653 1.0326530612244897 0.0008391628032846205
0.9714285714285714 1.0326530612244897 0.0004646181760877728
0.9918367346938776 1.0326530612244897 8.114445587101727e-05
1.0122448979591836 1.0326530612244897 0.0004415443990099309
1.0326530612244897 1.0326530612244897 0.0008559416706284159
1.0530612244897959 1.0326530612244897 0.0011527570750630906
1.073469387755102 1.0326530612244897 0.001479356807230085
1.0938775510204082 1.0326530612244897 0.0015975964978298222
1.1142857142857143 1.0326530612244897 0.0015903931295163012
1.1346938775510202 1.0326530612244897 0.001602097030496085
1.1551020408163266 1.0326530612244897 0.0014368478881713331
1.1755102040816325 1.0326530612244897 0.001296549795730087
1.1959183673469387 1.0326530612244897 0.0012158671141647426
1.2163265306122448 1.0326530612244897 0.0010012359661312267
1.236734693877551 1.0326530612244897 0.0009601375549685986
1.2571428571428571 1.0326530612244897 0.0009157547445769187
1.2775510204081633 1.0326530612244897 0.0006605790866228839
1.2979591836734694 1.0326530612244897 0.0007211213271331729
1.3183673469387753 1.0326530612244897 0.0007054728087840523
1.3387755102040817 1.0326530612244897 0.0005278600351677626
1.3591836734693876 1.0326530612244897 0.0010560463181614327
1.379591836734694 1.0326530612244897 0.0015741067810094989
1.4 1.0326530612244897 0.0022240338276648397

0.4 1.0530612244897959 0.002546039686173368
0.42040816326530617 1.0530612244897959 0.002304898766431668
0.44081632653061226 1.0530612244897959 0.0020791877974967454
0.4612244897959184 1.0530612244897959 0.0018339429735224205
0.4816326530612245 1.0530612244897959 0.0016039842949775868
0.5020408163265306 1.0530612244897959 0.0013748697990510622
0.5224489795918368 1.0530612244897959 0.0011626837263937137
0.5428571428571429 1.0530612244897959 0.0009687590267815835
0.563265306122449 1.0530612244897959 0.000792104459594406
0.5836734693877551 1.0530612244897959 0.0006260252734250071
0.6040816326530613 1.0530612244897959 0.00047522899103865507
0.6244897959183673 1.0530612244897959 0.00030591285446918137
0.6448979591836734 1.0530612244897959 0.00016127321532288796
0.6653061224489796 1.0530612244897959 4.402934795381258e-05
0.6857142857142857 1.0530612244897959 4.311043543400728e-05
0.7061224489795919 1.0530612244897959 0.0001060135987516024
0.726530612244898 1.0530612244897959 0.00013411471994264831
0.7469387755102042 1.0530612244897959 0.00011959850709791775
0.7673469387755102 1.0530612244897959 5.586189618956433e-05
0.7877551020408163 1.0530612244897959 6.556360379306528e-05
0.8081632653061224 1.0530612244897959 0.00021481225714103935
0.8285714285714285 1.0530612244897959 0.00044319345121742945
0.8489795918367347 1.0530612244897959 0.0007246755717160557
0.8693877551020408 1.0530612244897959 0.0009773766581975263
0.889795918367347 1.0530612244897959 0.001059234091733109
0.9102040816326531 1.0530612244897959 0.000927018428393391
0.9306122448979591 1.0530612244897959 0.0007893955320323678
0.9510204081632653 1.0530612244897959 0.00044899525526764794
0.9714285714285714 1.0530612244897959 2.7773336453421364e-05
0.9918367346938776 1.0530612244897959 0.0002876063383649033
1.0122448979591836 1.0530612244897959 0.0007949793913949168
1.0326530612244897 1.0530612244897959 0.0011787805561042836
1.0530612244897959 1.0530612244897959 0.001366909280803674
1.073469387755102 1.0530612244897959 0.0016643313521925857
1.0938775510204082 1.0530612244897959 0.0017145327049573004
1.1142857142857143 1.0530612244897959 0.0016047099576979706
1.1346938775510202 1.0530612244897959 0.0016169886601795774
1.1551020408163266 1.0530612244897959 0.0013915560389586405
1.1755102040816325 1.0530612244897959 0.0011865995183507408
1.1959183673469387 1.0530612244897959 0.0011500080606113572
1.2163265306122448 1.0530612244897959 0.0008927419948042692
1.236734693877551 1.0530612244897959 0.0008302779422319218
1.2571428571428571 1.0530612244897959 0.0008327497350952492
1.2775510204081633 1.0530612244897959 0.000546996158468871
1.2979591836734694 1.0530612244897959 0.0006074787335718784
1.3183673469387753 1.0530612244897959 0.0006172519376592966
1.3387755102040817 1.0530612244897959 0.00041013497675362887
1.3591836734693876 1.0530612244897959 0.0009404009536434638
1.379591836734694 1.0530612244897959 0.0014526957966360943
1.4 1.0530612244897959 0.0020717629002244276

0.4 1.073469387755102 0.0025565819498787196
0.42040816326530617 1.073469387755102 0.002258040067452366
0.44081632653061226 1.073469387755102 0.001981511648469811
0.4612244897959184 1.073469387755102 0.0017252786245233326
0.4816326530612245 1.073469387755102 0.0014886033746453337
0.5020408163265306 1.073469387755102 0.0012460466734498313
0.5224489795918368 1.073469387755102 0.0009971702339306512
0.5428571428571429 1.073469387755102 0.0007697738182642633
0.563265306122449 1.073469387755102 0.0005648222634271963
0.5836734693877551 1.073469387755102 0.0003834108312130574
0.6040816326530613 1.073469387755102 0.00021163580786195957
0.6244897959183673 1.073469387755102 4.9288591449189734e-05
0.6448979591836734 1.073469387755102 0.00010368892586007372
0.6653061224489796 1.073469387755102 0.0002451833487713273
0.6857142857142857 1.073469387755102 0.00035283722172507054
0.7061224489795919 1.073469387755102 0.0004273650449377678
0.726530612244898 1.073469387755102 0.0004679070027711271
0.7469387755102042 1.073469387755102 0.00046113962363040703
0.7673469387755102 1.073469387755102 0.00039987683535906704
0.7877551020408163 1.073469387755102 0.00027464710019850513
0.8081632653061224 1.073469387755102 7.274156464531431e-05
0.8285714285714285 1.073469387755102 0.00019017628914351319
0.8489795918367347 1.073469387755102 0.00042461527772051123
0.8693877551020408 1.073469387755102 0.0006346978710258661
0.889795918367347 1.073469387755102 0.000589128832849597
0.9102040816326531 1.073469387755102 0.0004638421077906999
0.9306122448979591 1.073469387755102 0.00030394262583722815
0.9510204081632653 1.073469387755102 9.078457055421542e-05
0.9714285714285714 1.073469387755102 0.00045570600543058453
0.9918367346938776 1.073469387755102 0.0007609814509737071
1.0122448979591836 1.073469387755102 0.001247291126314689
1.0326530612244897 1.073469387755102 0.001531527635214895
1.0530612244897959 1.073469387755102 0.0016935362311486651
1.073469387755102 1.073469387755102 0.001929143461017302
1.0938775510204082 1.073469387755102 0.00188121621960265
1.1142857142857143 1.073469387755102 0.0017749371377163911
1.1346938775510202 1.073469387755102 0.0017338731512964896
1.1551020408163266 1.073469387755102 0.0014484887111440685
1.1755102040816325 1.073469387755102 0.001294773690465885
1.1959183673469387 1.073469387755102 0.0012248768361434875
1.2163265306122448 1.073469387755102 0.0009523081816742024
1.236734693877551 1.073469387755102 0.0009474391557809589
1.2571428571428571 1.073469387755102 0.0009307423547129101
1.2775510204081633 1.073469387755102 0.0006510657721475882
1.2979591836734694 1.073469387755102 0.0007478454134612483
1.3183673469387753 1.073469387755102 0.0007373453096432975
1.3387755102040817 1.073469387755102 0.000536927749070007
1.3591836734693876 1.073469387755102 0.0010725592944920703
1.379591836734694 1.073469387755102 0.0015556656993981899
1.4 1.073469387755102 0.0021878799641836255

0.4 1.0938775510204082 0.002661783774888321
0.42040816326530617 1.0938775510204082 0.002297665998517634
0.44081632653061226 1.0938775510204082 0.0019546424787741795
0.4612244897959184 1.0938775510204082 0.001634618914542349
0.4816326530612245 1.0938775510204082 0.0013374425557109715
0.5020408163265306 1.0938775510204082 0.0010636870837772566
0.5224489795918368 1.0938775510204082 0.000795489476174846
0.5428571428571429 1.0938775510204082 0.0005286083398969854
0.563265306122449 1.0938775510204082 0.00028742051780533684
0.5836734693877551 1.0938775510204082 7.297284247820279e-05
0.6040816326530613 1.0938775510204082 0.00011336379225569682
0.6244897959183673 1.0938775510204082 0.00026987204057397213
0.6448979591836734 1.0938775510204082 0.00039447316448385644
0.6653061224489796 1.0938775510204082 0.00048465634438048244
0.6857142857142857 1.0938775510204082 0.0005373817172198148
0.7061224489795919 1.0938775510204082 0.0005839015914346699
0.726530612244898 1.0938775510204082 0.0006312493828127749
0.7469387755102042 1.0938775510204082 0.0006309038607900767
0.7673469387755102 1.0938775510204082 0.0005708834415837291
0.7877551020408163 1.0938775510204082 0.000440836474540858
0.8081632653061224 1.0938775510204082 0.00022675998426492303
0.8285714285714285 1.0938775510204082 4.190861067052479e-05
0.8489795918367347 1.0938775510204082 0.00029269668526333767
0.8693877551020408 1.0938775510204082 0.00037815342321096714
0.889795918367347 1.0938775510204082 0.00033698040010959884
0.9102040816326531 1.0938775510204082 0.00018407759080264156
0.9306122448979591 1.0938775510204082 3.1032978738774336e-05
0.9510204081632653 1.0938775510204082 0.0003760078997183504
0.9714285714285714 1.0938775510204082 0.000738164469339898
0.9918367346938776 1.0938775510204082 0.0010251234009089278
1.0122448979591836 1.0938775510204082 0.001419446526193145
1.0326530612244897 1.0938775510204082 0.0016816655896564996
1.0530612244897959 1.0938775510204082 0.0017817490491350233
1.073469387755102 1.0938775510204082 0.0019222791632400212
1.0938775510204082 1.0938775510204082 0.0018782707753961687
1.1142857142857143 1.0938775510204082 0.0017177279566261971
1.1346938775510202 1.0938775510204082 0.0016200613262756479
1.1551020408163266 1.0938775510204082 0.0013879981882335517
1.1755102040816325 1.0938775510204082 0.001202985853008376
1.1959183673469387 1.0938775510204082 0.001123782650440483
1.2163265306122448 1.0938775510204082 0.0009135684319294402
1.236734693877551 1.0938775510204082 0.0008931498243880398
1.2571428571428571 1.0938775510204082 0.0008897929558226991
1.2775510204081633 1.0938775510204082 0.0006496235177555071
1.2979591836734694 1.0938775510204082 0.0007285326315876611
1.3183673469387753 1.0938775510204082 0.000730259323210844
1.3387755102040817 1.0938775510204082 0.0005345761309781816
1.3591836734693876 1.0938775510204082 0.0010415839487403211
1.379591836734694 1.0938775510204082 0.0015348241408020546
1.4 1.0938775510204082 0.002172473290470489

0.4 1.1142857142857143 0.0025869095176991874
0.42040816326530617 1.1142857142857143 0.0022123971898002637
0.44081632653061226 1.1142857142857143 0.0018453805807523427
0.4612244897959184 1.1142857142857143 0.00148947100407959
0.4816326530612245 1.1142857142857143 0.0011576257587151834
0.5020408163265306 1.1142857142857143 0.0008528745367013188
0.5224489795918368 1.1142857142857143 0.0005757091023391933
0.5428571428571429 1.1142857142857143 0.00032656157630747
0.563265306122449 1.1142857142857143 9.048890031661955e-05
0.5836734693877551 1.1142857142857143 0.00015660109438195985
0.6040816326530613 1.1142857142857143 0.0003727302014104941
0.6244897959183673 1.1142857142857143 0.000556136371169906
0.6448979591836734 1.1142857142857143 0.0007047036133455489
0.6653061224489796 1.1142857142857143 0.0008158242501562288
0.6857142857142857 1.1142857142857143 0.0008862945065152561
0.7061224489795919 1.1142857142857143 0.0009135332342178129
0.726530612244898 1.1142857142857143 0.0009033400341304787
0.7469387755102042 1.1142857142857143 0.0008369154269791679
0.7673469387755102 1.1142857142857143 0.0007103161472785183
0.7877551020408163 1.1142857142857143 0.0005471087269628382
0.8081632653061224 1.1142857142857143 0.00030353924181147907
0.8285714285714285 1.1142857142857143 3.105022158371787e-05
0.8489795918367347 1.1142857142857143 0.00015479840479903917
0.8693877551020408 1.1142857142857143 0.00024055799559968144
0.889795918367347 1.1142857142857143 0.00016465598900222353
0.9102040816326531 1.1142857142857143 5.279588433783691e-05
0.9306122448979591 1.1142857142857143 0.0002234800630181548
0.9510204081632653 1.1142857142857143 0.0005760807278125096
0.9714285714285714 1.1142857142857143 0.0009308142356531275
0.9918367346938776 1.1142857142857143 0.0011301921778327177
1.0122448979591836 1.1142857142857143 0.0015124215669516574
1.0326530612244897 1.1142857142857143 0.0017198758383876658
1.0530612244897959 1.1142857142857143 0.0017259318353324959
1.073469387755102 1.1142857142857143 0.001875420324259379
1.0938775510204082 1.1142857142857143 0.0017792753402922357
1.1142857142857143 1.1142857142857143 0.0015621981874452476
1.1346938775510202 1.1142857142857143 0.0015228199361899675
1.1551020408163266 1.1142857142857143 0.0012621119629481758
1.1755102040816325 1.1142857142857143 0.0010715957167112475
1.1959183673469387 1.1142857142857143 0.0010613190230966546
1.2163265306122448 1.1142857142857143 0.0008396012332864203
1.236734693877551 1.1142857142857143 0.0008383936697441002
1.2571428571428571 1.1142857142857143 0.0008813383546178583
1.2775510204081633 1.1142857142857143 0.0006263500561253244
1.2979591836734694 1.1142857142857143 0.0007231489913591405
1.3183673469387753 1.1142857142857143 0.000734647842532396
1.3387755102040817 1.1142857142857143 0.0005091934274784882
1.3591836734693876 1.1142857142857143 0.0010280294881251373
1.379591836734694 1.1142857142857143 0.0015228087187560968
1.4 1.1142857142857143 0.00216521889433402

0.4 1.1346938775510202 0.0024932812421727263
0.42040816326530617 1.1346938775510202 0.0021191642120940712
0.44081632653061226 1.1346938775510202 0.0017753933836641284
0.4612244897959184 1.1346938775510202 0.0014265225340444054
0.4816326530612245 1.1346938775510202 0.0010648555053000344
0.5020408163265306 1.1346938775510202 0.0007335533050368201
0.5224489795918368 1.1346938775510202 0.00042947408056096675
0.5428571428571429 1.1346938775510202 0.00014308927002418953
0.563265306122449 1.1346938775510202 0.00011228996202236607
0.5836734693877551 1.1346938775510202 0.0003357955976128271
0.6040816326530613 1.1346938775510202 0.0005260939954805435
0.6244897959183673 1.1346938775510202 0.0007074751732899093
0.6448979591836734 1.1346938775510202 0.0008664567829973699
0.6653061224489796 1.1346938775510202 0.0009854772161358924
0.6857142857142857 1.1346938775510202 0.0010610607519317833
0.7061224489795919 1.1346938775510202 0.0010958991754751665
0.726530612244898 1.1346938775510202 0.001081892555115399
0.7469387755102042 1.1346938775510202 0.0010073279700462574
0.7673469387755102 1.1346938775510202 0.0008624932340815794
0.7877551020408163 1.1346938775510202 0.0006346305381436171
0.8081632653061224 1.1346938775510202 0.0003667916137081832
0.8285714285714285 1.1346938775510202 0.00014732636069871366
0.8489795918367347 1.1346938775510202 2.975168817502538e-05
0.8693877551020408 1.1346938775510202 1.4885621714389244e-05
0.889795918367347 1.1346938775510202 0.00013443873307224415
0.9102040816326531 1.1346938775510202 0.00032066630454375723
0.9306122448979591 1.1346938775510202 0.0005059972165310841
0.9510204081632653 1.1346938775510202 0.0008623380854291107
0.9714285714285714 1.1346938775510202 0.0011435483017081319
0.9918367346938776 1.1346938775510202 0.0013362771942833675
1.0122448979591836 1.1346938775510202 0.0016733725496026544
1.0326530612244897 1.1346938775510202 0.0017951890712136868
1.0530612244897959 1.1346938775510202 0.0018118474198212248
1.073469387755102 1.1346938775510202 0.0019146782532871894
1.0938775510204082 1.1346938775510202 0.0017649676683052194
1.1142857142857143 1.1346938775510202 0.001606828957710582
1.1346938775510202 1.1346938775510202 0.001543728378219554
1.1551020408163266 1.1346938775510202 0.0012795866266604033
1.1755102040816325 1.1346938775510202 0.0011621878530563914
1.1959183673469387 1.1346938775510202 0.0011472147779664765
1.2163265306122448 1.1346938775510202 0.0009465481582639351
1.236734693877551 1.1346938775510202 0.0009978795020718356
1.2571428571428571 1.1346938775510202 0.0010320776479192662
1.2775510204081633 1.1346938775510202 0.000795892955842592
1.2979591836734694 1.1346938775510202 0.0009103382964404522
1.3183673469387753 1.1346938775510202 0.0008967664390855112
1.3387755102040817 1.1346938775510202 0.0006812805869033656
1.3591836734693876 1.1346938775510202 0.0012030437228041924
1.379591836734694 1.1346938775510202 0.001697181260402164
1.4 1.1346938775510202 0.002389416927268323

0.4 1.1551020408163266 0.002581578925140715
0.42040816326530617 1.1551020408163266 0.002157759179008678
0.44081632653061226 1.1551020408163266 0.0017671690095581172
0.4612244897959184 1.1551020408163266 0.0014026373883271603
0.4816326530612245 1.1551020408163266 0.0010623468751683324
0.5020408163265306 1.1551020408163266 0.0007231626895988774
0.5224489795918368 1.1551020408163266 0.0004033679513250066
0.5428571428571429 1.1551020408163266 0.00011571874303634849
0.563265306122449 1.1551020408163266 0.00013943477046564345
0.5836734693877551 1.1551020408163266 0.0003611798680840453
0.6040816326530613 1.1551020408163266 0.0005480972267022377
0.6244897959183673 1.1551020408163266 0.000711217081452449
0.6448979591836734 1.1551020408163266 0.0008387757964254533
0.6653061224489796 1.1551020408163266 0.0009239854236917297
0.6857142857142857 1.1551020408163266 0.0009849480243948744
0.7061224489795919 1.1551020408163266 0.0010334076669925307
0.726530612244898 1.1551020408163266 0.0010326362052520827
0.7469387755102042 1.1551020408163266 0.0009660388518658788
0.7673469387755102 1.1551020408163266 0.0008227880626554759
0.7877551020408163 1.1551020408163266 0.0005937463732048655
0.8081632653061224 1.1551020408163266 0.00032159408825822855
0.8285714285714285 1.1551020408163266 0.00010736457989968251
0.8489795918367347 1.1551020408163266 3.798646565869937e-05
0.8693877551020408 1.1551020408163266 6.816177629055328e-05
0.889795918367347 1.1551020408163266 0.00019366879889634592
0.9102040816326531 1.1551020408163266 0.000404249944583282
0.9306122448979591 1.1551020408163266 0.0005970146828270032
0.9510204081632653 1.1551020408163266 0.0008877175352855603
0.9714285714285714 1.1551020408163266 0.001169783549664575
0.9918367346938776 1.1551020408163266 0.0013182686707430037
1.0122448979591836 1.1551020408163266 0.001574886328520833
1.0326530612244897 1.1551020408163266 0.0017082818525430143
1.0530612244897959 1.1551020408163266 0.0016743540013857798
1.073469387755102 1.1551020408163266 0.001723327590848544
1.0938775510204082 1.1551020408163266 0.0016290188826085898
1.1142857142857143 1.1551020408163266 0.0014417119335273232
1.1346938775510202 1.1551020408163266 0.0013740376368876067
1.1551020408163266 1.1551020408163266 0.0011799529497260597
1.1755102040816325 1.1551020408163266 0.0010532381668633406
1.1959183673469387 1.1551020408163266 0.0010602213877344696
1.2163265306122448 1.1551020408163266 0.0009085386309025251
1.236734693877551 1.1551020408163266 0.0009468281986378668
1.2571428571428571 1.1551020408163266 0.001000769861714712
1.2775510204081633 1.1551020408163266 0.0007769813768854911
1.2979591836734694 1.1551020408163266 0.0008637895280698832
1.3183673469387753 1.1551020408163266 0.0008596608110486292
1.3387755102040817 1.1551020408163266 0.0006331399475473232
1.3591836734693876 1.1551020408163266 0.0011435244766185848
1.379591836734694 1.1551020408163266 0.001677672082613546
1.4 1.1551020408163266 0.0023881972804960794

0.4 1.1755102040816325 0.002724670394344278
0.42040816326530617 1.1755102040816325 0.002267393580396973
0.44081632653061226 1.1755102040816325 0.0018421587287328622
0.4612244897959184 1.1755102040816325 0.001452202388672122
0.4816326530612245 1.1755102040816325 0.001097122216386262
0.5020408163265306 1.1755102040816325 0.0007643085853323017
0.5224489795918368 1.1755102040816325 0.0004610030250528224
0.5428571428571429 1.1755102040816325 0.00014289750934542295
0.563265306122449 1.1755102040816325 0.0001578850696026049
0.5836734693877551 1.1755102040816325 0.0004239777332034275
0.6040816326530613 1.1755102040816325 0.0006536519588467501
0.6244897959183673 1.1755102040816325 0.0008446204303769883
0.6448979591836734 1.1755102040816325 0.0009939550454430082
0.6653061224489796 1.1755102040816325 0.0010980460219227814
0.6857142857142857 1.1755102040816325 0.0011523224044443364
0.7061224489795919 1.1755102040816325 0.0011592363785209864
0.726530612244898 1.1755102040816325 0.0011063281931768948
0.7469387755102042 1.1755102040816325 0.000995133073483076
0.7673469387755102 1.1755102040816325 0.0008040988168091998
0.7877551020408163 1.1755102040816325 0.0005498865071382197
0.8081632653061224 1.1755102040816325 0.0002901356198674321
0.8285714285714285 1.1755102040816325 0.00012671382622295516
0.8489795918367347 1.1755102040816325 0.00014001311540056544
0.8693877551020408 1.1755102040816325 0.00015301457806677493
0.889795918367347 1.1755102040816325 0.00031149211406449745
0.9102040816326531 1.1755102040816325 0.0005403867865532951
0.9306122448979591 1.1755102040816325 0.0006740068482038002
0.9510204081632653 1.1755102040816325 0.0009746797920379448
0.9714285714285714 1.1755102040816325 0.0012208992573782551
0.9918367346938776 1.1755102040816325 0.0012895582239572552
1.0122448979591836 1.1755102040816325 0.0015620352053621299
1.0326530612244897 1.1755102040816325 0.00164688913391349
1.0530612244897959 1.1755102040816325 0.0015551052346745933
1.073469387755102 1.1755102040816325 0.0016584514305629308
1.0938775510204082 1.1755102040816325 0.0015317017436543567
1.1142857142857143 1.1755102040816325 0.001335048246618474
1.1346938775510202 1.1755102040816325 0.0013363079216065013
1.1551020408163266 1.1755102040816325 0.0011302063897198622
1.1755102040816325 1.1755102040816325 0.001024305790012607
1.1959183673469387 1.1755102040816325 0.0010811680724664569
1.2163265306122448 1.1755102040816325 0.0009148105026148406
1.236734693877551 1.1755102040816325 0.0009729204634612992
1.2571428571428571 1.1755102040816325 0.0010410067432889691
1.2775510204081633 1.1755102040816325 0.0007879649758237711
1.2979591836734694 1.1755102040816325 0.00088404547738484
1.3183673469387753 1.1755102040816325 0.0008683399301779859
1.3387755102040817 1.1755102040816325 0.0006159621621738554
1.3591836734693876 1.1755102040816325 0.001152499463118295
1.379591836734694 1.1755102040816325 0.0016972388668540783
1.4 1.1755102040816325 0.0024219947011095977

0.4 1.1959183673469387 0.0029082193558212094
0.42040816326530617 1.1959183673469387 0.0024235600895739506
0.44081632653061226 1.1959183673469387 0.001973326890799987
0.4612244897959184 1.1959183673469387 0.0015316039848202456
0.4816326530612245 1.1959183673469387 0.0011173824971124763
0.5020408163265306 1.1959183673469387 0.0007337140779192647
0.5224489795918368 1.1959183673469387 0.0003840203181225271
0.5428571428571429 1.1959183673469387 6.830493124950626e-05
0.563265306122449 1.1959183673469387 0.00021258272864303068
0.5836734693877551 1.1959183673469387 0.0004570444879759619
0.6040816326530613 1.1959183673469387 0.0006676497968653716
0.6244897959183673 1.1959183673469387 0.0008775659692225671
0.6448979591836734 1.1959183673469387 0.0010457844362113805
0.6653061224489796 1.1959183673469387 0.0011647843795566312
0.6857142857142857 1.1959183673469387 0.0012292795887721558
0.7061224489795919 1.1959183673469387 0.001237191552043812
0.726530612244898 1.1959183673469387 0.0011803511794130361
0.7469387755102042 1.1959183673469387 0.0010478137364843473
0.7673469387755102 1.1959183673469387 0.0008583760557471509
0.7877551020408163 1.1959183673469387 0.0006071868276822934
0.8081632653061224 1.1959183673469387 0.00036399673567423865
0.8285714285714285 1.1959183673469387 0.0002831440891742955
0.8489795918367347 1.1959183673469387 0.0002855479284936853
0.8693877551020408 1.1959183673469387 0.0003343623155816211
0.889795918367347 1.1959183673469387 0.0005173866399969841
0.9102040816326531 1.1959183673469387 0.0006984567361375746
0.9306122448979591 1.1959183673469387 0.0008442979279302196
0.9510204081632653 1.1959183673469387 0.0011153856385461673
0.9714285714285714 1.1959183673469387 0.0012895074517558745
0.9918367346938776 1.1959183673469387 0.0013705026535885158
1.0122448979591836 1.1959183673469387 0.0015958121398105332
1.0326530612244897 1.1959183673469387 0.0016224564732097713
1.0530612244897959 1.1959183673469387 0.001576985933459868
1.073469387755102 1.1959183673469387 0.0016455813201293884
1.0938775510204082 1.1959183673469387 0.0015038702943022536
1.1142857142857143 1.1959183673469387 0.0013679290411115624
1.1346938775510202 1.1959183673469387 0.0013565798180303346
1.1551020408163266 1.1959183673469387 0.0011666939097548096
1.1755102040816325 1.1959183673469387 0.0011080050637765765
1.1959183673469387 1.1959183673469387 0.001152118193273377
1.2163265306122448 1.1959183673469387 0.0010032980716395412
1.236734693877551 1.1959183673469387 0.001076867727515321
1.2571428571428571 1.1959183673469387 0.0011177817885208302
1.2775510204081633 1.1959183673469387 0.0008727729161590314
1.2979591836734694 1.1959183673469387 0.0009579241452398191
1.3183673469387753 1.1959183673469387 0.0009107821931025328
1.3387755102040817 1.1959183673469387 0.000672692218500609
1.3591836734693876 1.1959183673469387 0.0012059767476887973
1.379591836734694 1.1959183673469387 0.0017511445042313611
1.4 1.1959183673469387 0.0025113572875715695

0.4 1.2163265306122448 0.0031602260011533295
0.42040816326530617 1.2163265306122448 0.0026538737510116983
0.44081632653061226 1.2163265306122448 0.002186689191053387
0.4612244897959184 1.2163265306122448 0.001757808077958653
0.4816326530612245 1.2163265306122448 0.0013370697061753645
0.5020408163265306 1.2163265306122448 0.0009155582665318629
0.5224489795918368 1.2163265306122448 0.0005279809589446294
0.5428571428571429 1.2163265306122448 0.00017592801965785054
0.563265306122449 1.2163265306122448 0.00013922220562853638
0.5836734693877551 1.2163265306122448 0.00041524942051125724
0.6040816326530613 1.2163265306122448 0.0006494926613508992
0.6244897959183673 1.2163265306122448 0.0008384425621260558
0.6448979591836734 1.2163265306122448 0.0009778907937272804
0.6653061224489796 1.2163265306122448 0.0010821413170906402
0.6857142857142857 1.2163265306122448 0.0011495605283275076
0.7061224489795919 1.2163265306122448 0.0011699381563625363
0.726530612244898 1.2163265306122448 0.0011152838926538691
0.7469387755102042 1.2163265306122448 0.0009717843038729163
0.7673469387755102 1.2163265306122448 0.0007315840330385792
0.7877551020408163 1.2163265306122448 0.00046050731833727904
0.8081632653061224 1.2163265306122448 0.0002932157497358423
0.8285714285714285 1.2163265306122448 0.00020085784718432836
0.8489795918367347 1.2163265306122448 0.00024150675360424395
0.8693877551020408 1.2163265306122448 0.00031340259456542896
0.889795918367347 1.2163265306122448 0.0004517275216779082
0.9102040816326531 1.2163265306122448 0.0006513984065368815
0.9306122448979591 1.2163265306122448 0.0007682322252595061
0.9510204081632653 1.2163265306122448 0.0009698419268108216
0.9714285714285714 1.2163265306122448 0.0011571592567525685
0.9918367346938776 1.2163265306122448 0.0011850060224863207
1.0122448979591836 1.2163265306122448 0.0013501677183332672
1.0326530612244897 1.2163265306122448 0.001417306188985841
1.0530612244897959 1.2163265306122448 0.0013270884918631376
1.073469387755102 1.2163265306122448 0.0013749498166153035
1.0938775510204082 1.2163265306122448 0.0012863843091286131
1.1142857142857143 1.2163265306122448 0.0011277002838082709
1.1346938775510202 1.2163265306122448 0.0011272321883199349
1.1551020408163266 1.2163265306122448 0.0009792371901867353
1.1755102040816325 1.2163265306122448 0.0009022935272120086
1.1959183673469387 1.2163265306122448 0.0009629680788683925
1.2163265306122448 1.2163265306122448 0.0008247655226279321
1.236734693877551 1.2163265306122448 0.0008687006102866546
1.2571428571428571 1.2163265306122448 0.0009174956868150536
1.2775510204081633 1.2163265306122448 0.0006535493117673652
1.2979591836734694 1.2163265306122448 0.0007042387759624291
1.3183673469387753 1.2163265306122448 0.0006631566148887214
1.3387755102040817 1.2163265306122448 0.00039818825776338773
1.3591836734693876 1.2163265306122448 0.0009172705078080157
1.379591836734694 1.2163265306122448 0.0014840867806401037
1.4 1.2163265306122448 0.002227852098279609

0.4 1.236734693877551 0.0033843839396345415
0.42040816326530617 1.236734693877551 0.0028324808622947895
0.44081632653061226 1.236734693877551 0.002317266929631967
0.4612244897959184 1.236734693877551 0.0018225961574891703
0.4816326530612245 1.236734693877551 0.0013609553592189572
0.5020408163265306 1.236734693877551 0.000923058324533016
0.5224489795918368 1.236734693877551 0.0005176311868203415
0.5428571428571429 1.236734693877551 0.00012569536616983956
0.563265306122449 1.236734693877551 0.00022620104568238375
0.5836734693877551 1.236734693877551 0.0005351895525418926
0.6040816326530613 1.236734693877551 0.000797887602152561
0.6244897959183673 1.236734693877551 0.0010101377818772656
0.6448979591836734 1.236734693877551 0.0011671679721732553
0.6653061224489796 1.236734693877551 0.0012633008532938264
0.6857142857142857 1.236734693877551 0.001291719121578716
0.7061224489795919 1.236734693877551 0.0012654023293098976
0.726530612244898 1.236734693877551 0.0011785369023797482
0.7469387755102042 1.236734693877551 0.0009953019805203286
0.7673469387755102 1.236734693877551 0.0006999127592613522
0.7877551020408163 1.236734693877551 0.0005133585413795577
0.8081632653061224 1.236734693877551 0.00033457501954405056
0.8285714285714285 1.236734693877551 0.0002801015318550995
0.8489795918367347 1.236734693877551 0.00034791178291477404
0.8693877551020408 1.236734693877551 0.00037844478849367175
0.889795918367347 1.236734693877551 0.0005415834510706444
0.9102040816326531 1.236734693877551 0.0007213874933107087
0.9306122448979591 1.236734693877551 0.0007736960545247779
0.9510204081632653 1.236734693877551 0.000994831165016835
0.9714285714285714 1.236734693877551 0.001134612962206051
0.9918367346938776 1.236734693877551 0.0011000320850889714
1.0122448979591836 1.236734693877551 0.0013064634945550435
1.0326530612244897 1.236734693877551 0.0013291312843215497
1.0530612244897959 1.236734693877551 0.0012135507092988773
1.073469387755102 1.236734693877551 0.0013124356486436603
1.0938775510204082 1.236734693877551 0.001198601277120126
1.1142857142857143 1.236734693877551 0.0010479486996131798
1.1346938775510202 1.236734693877551 0.0010906988351483127
1.1551020408163266 1.236734693877551 0.0009240517737530707
1.1755102040816325 1.236734693877551 0.0008648721436447099
1.1959183673469387 1.236734693877551 0.0009412373583289196
1.2163265306122448 1.236734693877551 0.0007741899954146758
1.236734693877551 1.236734693877551 0.0008285671282071971
1.2571428571428571 1.236734693877551 0.000862760492988765
1.2775510204081633 1.236734693877551 0.0005619900707001524
1.2979591836734694 1.236734693877551 0.0006168475884358315
1.3183673469387753 1.236734693877551 0.0005474233780973503
1.3387755102040817 1.236734693877551 0.00025226766645200516
1.3591836734693876 1.236734693877551 0.0007797752459332563
1.379591836734694 1.236734693877551 0.0013260405694927035
1.4 1.236734693877551 0.00205444855493897

0.4 1.2571428571428571 0.003526010225359935
0.42040816326530617 1.2571428571428571 0.0029246006417738557
0.44081632653061226 1.2571428571428571 0.0023612278389087554
0.4612244897959184 1.2571428571428571 0.0018270105073332071
0.4816326530612245 1.2571428571428571 0.001316248126128683
0.5020408163265306 1.2571428571428571 0.0008451079213717266
0.5224489795918368 1.2571428571428571 0.0004139177409424738
0.5428571428571429 1.2571428571428571 2.4279448499558987e-05
0.563265306122449 1.2571428571428571 0.0003211396592634752
0.5836734693877551 1.2571428571428571 0.000639917508684279
0.6040816326530613 1.2571428571428571 0.0009109393489499101
0.6244897959183673 1.2571428571428571 0.001125433645271165
0.6448979591836734 1.2571428571428571 0.0012779763528848048
0.6653061224489796 1.2571428571428571 0.001362227049791942
0.6857142857142857 1.2571428571428571 0.0013985488778853333
0.7061224489795919 1.2571428571428571 0.0013588871014614326
0.726530612244898 1.2571428571428571 0.0012261397106989869
0.7469387755102042 1.2571428571428571 0.0009920717042358265
0.7673469387755102 1.2571428571428571 0.0007126396016435416
0.7877551020408163 1.2571428571428571 0.0004996960628827346
0.8081632653061224 1.2571428571428571 0.0003583726577892979
0.8285714285714285 1.2571428571428571 0.00032895685756417076
0.8489795918367347 1.2571428571428571 0.0003617342204951732
0.8693877551020408 1.2571428571428571 0.00041617182918480405
0.889795918367347 1.2571428571428571 0.0005647967907933538
0.9102040816326531 1.2571428571428571 0.000693589687695062
0.9306122448979591 1.2571428571428571 0.0007673287238510185
0.9510204081632653 1.2571428571428571 0.0009479409864158808
0.9714285714285714 1.2571428571428571 0.0010337853369075806
0.9918367346938776 1.2571428571428571 0.0010358009293509954
1.0122448979591836 1.2571428571428571 0.0012002959878984754
1.0326530612244897 1.2571428571428571 0.001197576680945861
1.0530612244897959 1.2571428571428571 0.0011264926004192696
1.073469387755102 1.2571428571428571 0.0012018205538610882
1.0938775510204082 1.2571428571428571 0.0010944455036590028
1.1142857142857143 1.2571428571428571 0.0009822192159002069
1.1346938775510202 1.2571428571428571 0.0010107019321866917
1.1551020408163266 1.2571428571428571 0.0008623082719014796
1.1755102040816325 1.2571428571428571 0.0008189421885976544
1.1959183673469387 1.2571428571428571 0.0008711377684402638
1.2163265306122448 1.2571428571428571 0.0007150038073518578
1.236734693877551 1.2571428571428571 0.0007567163793527482
1.2571428571428571 1.2571428571428571 0.000757818833374807
1.2775510204081633 1.2571428571428571 0.0004589027603391638
1.2979591836734694 1.2571428571428571 0.00048330974002985805
1.3183673469387753 1.2571428571428571 0.00037864654088179406
1.3387755102040817 1.2571428571428571 8.063080198214556e-05
1.3591836734693876 1.2571428571428571 0.0005742942976674492
1.379591836734694 1.2571428571428571 0.0010980120706457486
1.4 1.2571428571428571 0.001822632853477557

0.4 1.2775510204081633 0.0039198514558374115
0.42040816326530617 1.2775510204081633 0.0032959914997949258
0.44081632653061226 1.2775510204081633 0.0026607473494212747
0.4612244897959184 1.2775510204081633 0.0020714211381137604
0.4816326530612245 1.2775510204081633 0.0015258372854887875
0.5020408163265306 1.2775510204081633 0.001023310327290139
0.5224489795918368 1.2775510204081633 0.0005646076950058948
0.5428571428571429 1.2775510204081633 0.00015184830198616828
0.563265306122449 1.2775510204081633 0.0002117827231826741
0.5836734693877551 1.2775510204081633 0.0005222314932076255
0.6040816326530613 1.2775510204081633 0.0007748712083809478
0.6244897959183673 1.2775510204081633 0.0009674536381505394
0.6448979591836734 1.2775510204081633 0.0011047712473001015
0.6653061224489796 1.2775510204081633 0.0011832637287940012
0.6857142857142857 1.2775510204081633 0.0012042004798033662
0.7061224489795919 1.2775510204081633 0.0011316100925796158
0.726530612244898 1.2775510204081633 0.0009538123736322068
0.7469387755102042 1.2775510204081633 0.0006811103301492469
0.7673469387755102 1.2775510204081633 0.00037548441719199854
0.7877551020408163 1.2775510204081633 0.0002023863659886757
0.8081632653061224 1.2775510204081633 8.742871117806139e-05
0.8285714285714285 1.2775510204081633 2.6453314806614003e-05
0.8489795918367347 1.2775510204081633 8.866318889948904e-05
0.8693877551020408 1.2775510204081633 0.00013272787256292384
0.889795918367347 1.2775510204081633 0.00023660544191290989
0.9102040816326531 1.2775510204081633 0.00039878026339793676
0.9306122448979591 1.2775510204081633 0.00044098180445461405
0.9510204081632653 1.2775510204081633 0.0005766911663679097
0.9714285714285714 1.2775510204081633 0.0007050042881548077
0.9918367346938776 1.2775510204081633 0.0006647960425306895
1.0122448979591836 1.2775510204081633 0.0008070441687604846
1.0326530612244897 1.2775510204081633 0.0008487807525011798
1.0530612244897959 1.2775510204081633 0.0007488994420649098
1.073469387755102 1.2775510204081633 0.0008303565436319632
1.0938775510204082 1.2775510204081633 0.0007607116744556414
1.1142857142857143 1.2775510204081633 0.0006314835061566049
1.1346938775510202 1.2775510204081633 0.000679201962533571
1.1551020408163266 1.2775510204081633 0.0005474364392748649
1.1755102040816325 1.2775510204081633 0.0004810979127782694
1.1959183673469387 1.2775510204081633 0.0005476519306510663
1.2163265306122448 1.2775510204081633 0.00037797468722894356
1.236734693877551 1.2775510204081633 0.0003866779092545347
1.2571428571428571 1.2775510204081633 0.00039141540129222774
1.2775510204081633 1.2775510204081633 5.60768080314078e-05
1.2979591836734694 1.2775510204081633 4.313258975485734e-05
1.3183673469387753 1.2775510204081633 7.025223775858347e-05
1.3387755102040817 1.2775510204081633 0.0004186472991696
1.3591836734693876 1.2775510204081633 4.618643771009401e-05
1.379591836734694 1.2775510204081633 0.0005582987548098106
1.4 1.2775510204081633 0.001255487183544568

0.4 1.2979591836734694 0.004015941763642172
0.42040816326530617 1.2979591836734694 0.003337112430409128
0.44081632653061226 1.2979591836734694 0.002680859425533186
0.4612244897959184 1.2979591836734694 0.0020743614084798717
0.4816326530612245 1.2979591836734694 0.0015029777658428917
0.5020408163265306 1.2979591836734694 0.0009752567882122393
0.5224489795918368 1.2979591836734694 0.0004958453856911682
0.5428571428571429 1.2979591836734694 6.73214486470175e-05
0.563265306122449 1.2979591836734694 0.00030682816172078464
0.5836734693877551 1.2979591836734694 0.0006221554277559271
0.6040816326530613 1.2979591836734694 0.0008736461192370287
0.6244897959183673 1.2979591836734694 0.0010556303548483054
0.6448979591836734 1.2979591836734694 0.0011655328524094177
0.6653061224489796 1.2979591836734694 0.0012314753369134929
0.6857142857142857 1.2979591836734694 0.0012063692913400759
0.7061224489795919 1.2979591836734694 0.0010794585124900419
0.726530612244898 1.2979591836734694 0.0008389815299909009
0.7469387755102042 1.2979591836734694 0.0005485488466610983
0.7673469387755102 1.2979591836734694 0.0002890141900333404
0.7877551020408163 1.2979591836734694 0.0001555721882041533
0.8081632653061224 1.2979591836734694 1.8939658394667713e-05
0.8285714285714285 1.2979591836734694 1.9105096247529207e-06
0.8489795918367347 1.2979591836734694 6.219640202906329e-05
0.8693877551020408 1.2979591836734694 7.143403384812785e-05
0.889795918367347 1.2979591836734694 0.00022136467728001152
0.9102040816326531 1.2979591836734694 0.00036870268166275255
0.9306122448979591 1.2979591836734694 0.00038053807567101083
0.9510204081632653 1.2979591836734694 0.000573465025651268
0.9714285714285714 1.2979591836734694 0.0006734651288431842
0.9918367346938776 1.2979591836734694 0.0006157576292675632
1.0122448979591836 1.2979591836734694 0.0008078846490197356
1.0326530612244897 1.2979591836734694 0.0008269568245124759
1.0530612244897959 1.2979591836734694 0.0007333264904345188
1.073469387755102 1.2979591836734694 0.00085615450359873
1.0938775510204082 1.2979591836734694 0.0007726400687214502
1.1142857142857143 1.2979591836734694 0.0006657199161180516
1.1346938775510202 1.2979591836734694 0.0007381255765231548
1.1551020408163266 1.2979591836734694 0.0005884905750135477
1.1755102040816325 1.2979591836734694 0.0005411697583144054
1.1959183673469387 1.2979591836734694 0.0006049454388799558
1.2163265306122448 1.2979591836734694 0.0004072735345302392
1.236734693877551 1.2979591836734694 0.00042483122529191064
1.2571428571428571 1.2979591836734694 0.00040172588249354213
1.2775510204081633 1.2979591836734694 3.054110854605607e-05
1.2979591836734694 1.2979591836734694 1.2503403858443729e-05
1.3183673469387753 1.2979591836734694 0.0001460421044809368
1.3387755102040817 1.2979591836734694 0.0005277442904976226
1.3591836734693876 1.2979591836734694 7.549167890349984e-05
1.379591836734694 1.2979591836734694 0.0004142866740985962
1.4 1.2979591836734694 0.001118533110608999

0.4 1.3183673469387753 0.004224858948000412
0.42040816326530617 1.3183673469387753 0.0034923618283339286
0.44081632653061226 1.3183673469387753 0.0028043907030706194
0.4612244897959184 1.3183673469387753 0.002170466099726903
0.4816326530612245 1.3183673469387753 0.0015884422408213306
0.5020408163265306 1.3183673469387753 0.0010580434446017667
0.5224489795918368 1.3183673469387753 0.0005807374959837103
0.5428571428571429 1.3183673469387753 0.0001524289803442741
0.563265306122449 1.3183673469387753 0.0002201806885097357
0.5836734693877551 1.3183673469387753 0.0005287228045935954
0.6040816326530613 1.3183673469387753 0.0007680415763519216
0.6244897959183673 1.3183673469387753 0.0009322361541680563
0.6448979591836734 1.3183673469387753 0.0010508564119287717
0.6653061224489796 1.3183673469387753 0.0010881323512996893
0.6857142857142857 1.3183673469387753 0.0010271032027329846
0.7061224489795919 1.3183673469387753 0.0008572773136409917
0.726530612244898 1.3183673469387753 0.0005848151587438538
0.7469387755102042 1.3183673469387753 0.00029586955234824075
0.7673469387755102 1.3183673469387753 7.643514204548618e-05
0.7877551020408163 1.3183673469387753 6.445845422181629e-05
0.8081632653061224 1.3183673469387753 0.00015468527702154622
0.8285714285714285 1.3183673469387753 0.0001687898208738714
0.8489795918367347 1.3183673469387753 0.00012533509218067007
0.8693877551020408 1.3183673469387753 7.086419492487173e-05
0.889795918367347 1.3183673469387753 7.053120012720515e-05
0.9102040816326531 1.3183673469387753 0.00020419817699886267
0.9306122448979591 1.3183673469387753 0.00027706884749406635
0.9510204081632653 1.3183673469387753 0.00045304990044556237
0.9714285714285714 1.3183673469387753 0.0005459578143309773
0.9918367346938776 1.3183673469387753 0.0005345039945726104
1.0122448979591836 1.3183673469387753 0.0007078110598904563
1.0326530612244897 1.3183673469387753 0.0007327344831881966
1.0530612244897959 1.3183673469387753 0.000673064236910853
1.073469387755102 1.3183673469387753 0.0007837028221173575
1.0938775510204082 1.3183673469387753 0.0007210057021094646
1.1142857142857143 1.3183673469387753 0.000633707376605272
1.1346938775510202 1.3183673469387753 0.000692657783632783
1.1551020408163266 1.3183673469387753 0.0005644986101208949
1.1755102040816325 1.3183673469387753 0.0005156443458808058
1.1959183673469387 1.3183673469387753 0.0005559110392710509
1.2163265306122448 1.3183673469387753 0.00037107895432811344
1.236734693877551 1.3183673469387753 0.0003664487753980705
1.2571428571428571 1.3183673469387753 0.00031436293149153527
1.2775510204081633 1.3183673469387753 5.8137593707985324e-05
1.2979591836734694 1.3183673469387753 0.00011395990443058279
1.3183673469387753 1.3183673469387753 0.00029874677980726294
1.3387755102040817 1.3183673469387753 0.000690889677805423
1.3591836734693876 1.3183673469387753 0.00026156604074806244
1.379591836734694 1.3183673469387753 0.00023488043231145728
1.4 1.3183673469387753 0.0009517213212742459

0.4 1.3387755102040817 0.004606494076337703
0.42040816326530617 1.3387755102040817 0.003849208292281525
0.44081632653061226 1.3387755102040817 0.0031374440730509295
0.4612244897959184 1.3387755102040817 0.0024842190755249294
0.4816326530612245 1.3387755102040817 0.0018873651707955602
0.5020408163265306 1.3387755102040817 0.0013467705901982763
0.5224489795918368 1.3387755102040817 0.0008641117342776672
0.5428571428571429 1.3387755102040817 0.0004421712493281188
0.563265306122449 1.3387755102040817 8.471771242232751e-05
0.5836734693877551 1.3387755102040817 0.0002037434382004405
0.6040816326530613 1.3387755102040817 0.0004181756200491299
0.6244897959183673 1.3387755102040817 0.000588041429497671
0.6448979591836734 1.3387755102040817 0.0006923326391000129
0.6653061224489796 1.3387755102040817 0.0007019269789696331
0.6857142857142857 1.3387755102040817 0.000607126688524362
0.7061224489795919 1.3387755102040817 0.00039609031554205254
0.726530612244898 1.3387755102040817 0.00010241818689801785
0.7469387755102042 1.3387755102040817 0.00013930494480260402
0.7673469387755102 1.3387755102040817 0.0003576158100670329
0.7877551020408163 1.3387755102040817 0.0004464970653270117
0.8081632653061224 1.3387755102040817 0.0005214908158524545
0.8285714285714285 1.3387755102040817 0.0005526175573557501
0.8489795918367347 1.3387755102040817 0.00045963251748656897
0.8693877551020408 1.3387755102040817 0.000409649076177368
0.889795918367347 1.3387755102040817 0.00028279004409548225
0.9102040816326531 1.3387755102040817 8.213874658857812e-05
0.9306122448979591 1.3387755102040817 1.8897819676247374e-05
0.9510204081632653 1.3387755102040817 0.00015710147219198667
0.9714285714285714 1.3387755102040817 0.0003000458596712219
0.9918367346938776 1.3387755102040817 0.00026465224016623823
1.0122448979591836 1.3387755102040817 0.0004417518745366972
1.0326530612244897 1.3387755102040817 0.0004958225386009901
1.0530612244897959 1.3387755102040817 0.00041362929905358614
1.073469387755102 1.3387755102040817 0.0005389915598953549
1.0938775510204082 1.3387755102040817 0.0004909604321637895
1.1142857142857143 1.3387755102040817 0.00038482833615463563
1.1346938775510202 1.3387755102040817 0.00046405145901945444
1.1551020408163266 1.3387755102040817 0.00033320937503755754
1.1755102040816325 1.3387755102040817 0.00026478649631844764
1.1959183673469387 1.3387755102040817 0.00032537595339440784
1.2163265306122448 1.3387755102040817 0.00012162270600557523
1.236734693877551 1.3387755102040817 9.787673532254959e-05
1.2571428571428571 1.3387755102040817 5.808534509585406e-05
1.2775510204081633 1.3387755102040817 0.00034537828957945105
1.2979591836734694 1.3387755102040817 0.00041543423857959283
1.3183673469387753 1.3387755102040817 0.0006009164665169708
1.3387755102040817 1.3387755102040817 0.0010194362489640563
1.3591836734693876 1.3387755102040817 0.0005809003970918547
1.379591836734694 1.3387755102040817 7.623987200877647e-05
1.4 1.3387755102040817 0.0006532908084894706

0.4 1.3591836734693876 0.00427247946216483
0.42040816326530617 1.3591836734693876 0.003475179613902396
0.44081632653061226 1.3591836734693876 0.0027426305603001633
0.4612244897959184 1.3591836734693876 0.0020733071432828543
0.4816326530612245 1.3591836734693876 0.0014650337836762811
0.5020408163265306 1.3591836734693876 0.0009177881200930493
0.5224489795918368 1.3591836734693876 0.00043322420072490486
0.5428571428571429 1.3591836734693876 1.4173236538655987e-05
0.563265306122449 1.3591836734693876 0.00033574379993353554
0.5836734693877551 1.3591836734693876 0.0006122577067145529
0.6040816326530613 1.3591836734693876 0.0008136916444734105
0.6244897959183673 1.3591836734693876 0.00095745969023385
0.6448979591836734 1.3591836734693876 0.0010267752647799416
0.6653061224489796 1.3591836734693876 0.000996647949439794
0.6857142857142857 1.3591836734693876 0.0008568837878930452
0.7061224489795919 1.3591836734693876 0.0005978757534801649
0.726530612244898 1.3591836734693876 0.00037312689390608944
0.7469387755102042 1.3591836734693876 0.00013998760736691485
0.7673469387755102 1.3591836734693876 1.724055874829933e-05
0.7877551020408163 1.3591836734693876 7.866229715160211e-05
0.8081632653061224 1.3591836734693876 0.00016220796285358607
0.8285714285714285 1.3591836734693876 0.00013865185079221798
0.8489795918367347 1.3591836734693876 4.4829052820882787e-05
0.8693877551020408 1.3591836734693876 5.0561726857162315e-06
0.889795918367347 1.3591836734693876 0.00018962755053293645
0.9102040816326531 1.3591836734693876 0.0003850752954811798
0.9306122448979591 1.3591836734693876 0.00045408925740531014
0.9510204081632653 1.3591836734693876 0.0006872945343692205
0.9714285714285714 1.3591836734693876 0.0008148431140955065
0.9918367346938776 1.3591836734693876 0.0007806607171180341
1.0122448979591836 1.3591836734693876 0.0009851893977608217
1.0326530612244897 1.3591836734693876 0.0010160516015171456
1.0530612244897959 1.3591836734693876 0.00094135462795987
1.073469387755102 1.3591836734693876 0.001079533037930791
1.0938775510204082 1.3591836734693876 0.001011558108934718
1.1142857142857143 1.3591836734693876 0.0009239448771861114
1.1346938775510202 1.3591836734693876 0.0010086133715468681
1.1551020408163266 1.3591836734693876 0.0008664075818965999
1.1755102040816325 1.3591836734693876 0.0008246739168536465
1.1959183673469387 1.3591836734693876 0.0008864660493703158
1.2163265306122448 1.3591836734693876 0.0006791797542527178
1.236734693877551 1.3591836734693876 0.0006820087273404218
1.2571428571428571 1.3591836734693876 0.0006338989424428398
1.2775510204081633 1.3591836734693876 0.00023072241793470338
1.2979591836734694 1.3591836734693876 0.00017231463175018669
1.3183673469387753 1.3591836734693876 2.463757776588471e-05
1.3387755102040817 1.3591836734693876 0.00043248483160113205
1.3591836734693876 1.3591836734693876 1.5193600894858328e-05
1.379591836734694 1.3591836734693876 0.0005351955821547572
1.4 1.3591836734693876 0.0013081259348788343

0.4 1.379591836734694 0.0038483735979918943
0.42040816326530617 1.379591836734694 0.0030318181808728917
0.44081632653061226 1.379591836734694 0.0022879059152153824
0.4612244897959184 1.379591836734694 0.001612083743161491
0.4816326530612245 1.379591836734694 0.0009984444845192175
0.5020408163265306 1.379591836734694 0.000451085581529731
0.5224489795918368 1.379591836734694 3.065081816686077e-05
0.5428571428571429 1.379591836734694 0.00044294725561958015
0.563265306122449 1.379591836734694 0.0007816468672582622
0.5836734693877551 1.379591836734694 0.0010427561232352056
0.6040816326530613 1.379591836734694 0.0012373908880706774
0.6244897959183673 1.379591836734694 0.0013748900341934434
0.6448979591836734 1.379591836734694 0.001417558181383144
0.6653061224489796 1.379591836734694 0.0013568859337092648
0.6857142857142857 1.379591836734694 0.001188473083576988
0.7061224489795919 1.379591836734694 0.0009343591805602014
0.726530612244898 1.379591836734694 0.0007168747186708235
0.7469387755102042 1.379591836734694 0.0005510299629636339
0.7673469387755102 1.379591836734694 0.0004185627431097655
0.7877551020408163 1.379591836734694 0.0003592394879727845
0.8081632653061224 1.379591836734694 0.00032587157799043864
0.8285714285714285 1.379591836734694 0.0003478335770051161
0.8489795918367347 1.379591836734694 0.0004365734875029087
0.8693877551020408 1.379591836734694 0.0005300024106611456
0.889795918367347 1.379591836734694 0.0007169315305440155
0.9102040816326531 1.379591836734694 0.0009208500239626383
0.9306122448979591 1.379591836734694 0.0010394452296794976
0.9510204081632653 1.379591836734694 0.0012623373312324881
0.9714285714285714 1.379591836734694 0.0013959494373315118
0.9918367346938776 1.379591836734694 0.00138110251828151
1.0122448979591836 1.379591836734694 0.0015624682231637765
1.0326530612244897 1.379591836734694 0.001596890656474892
1.0530612244897959 1.379591836734694 0.0015255326725516216
1.073469387755102 1.379591836734694 0.0016439252771493496
1.0938775510204082 1.379591836734694 0.0015922830183655312
1.1142857142857143 1.379591836734694 0.0015060747147354059
1.1346938775510202 1.379591836734694 0.0015842304585527989
1.1551020408163266 1.379591836734694 0.0014758209530816857
1.1755102040816325 1.379591836734694 0.0014430846615318127
1.1959183673469387 1.379591836734694 0.0015113997217835462
1.2163265306122448 1.379591836734694 0.0013414081622090124
1.236734693877551 1.379591836734694 0.001349480096050626
1.2571428571428571 1.379591836734694 0.0013105920362371792
1.2775510204081633 1.379591836734694 0.0009251802445635338
1.2979591836734694 1.379591836734694 0.0008629308353229614
1.3183673469387753 1.379591836734694 0.0006770872919000803
1.3387755102040817 1.379591836734694 0.0002741460323033573
1.3591836734693876 1.379591836734694 0.0007341856887373988
1.379591836734694 1.379591836734694 0.0012935435336077772
1.4 1.379591836734694 0.002107695759455963

0.4 1.4 0.003251945656719074
0.42040816326530617 1.4 0.0024098333978621322
0.44081632653061226 1.4 0.0016458181158060248
0.4612244897959184 1.4 0.0009558169104134095
0.4816326530612245 1.4 0.0003378628194019295
0.5020408163265306 1.4 0.000208133573227548
0.5224489795918368 1.4 0.000681054662338143
0.5428571428571429 1.4 0.0010788738990425428
0.563265306122449 1.4 0.0014187402329022825
0.5836734693877551 1.4 0.001690920452982525
0.6040816326530613 1.4 0.0018827378904685
0.6244897959183673 1.4 0.0019937387468655088
0.6448979591836734 1.4 0.0020060641050593797
0.6653061224489796 1.4 0.0019098047104118832
0.6857142857142857 1.4 0.0017195467728319536
0.7061224489795919 1.4 0.0014601479929546857
0.726530612244898 1.4 0.0013084937173362676
0.7469387755102042 1.4 0.0011725258516572246
0.7673469387755102 1.4 0.0010431875701395754
0.7877551020408163 1.4 0.0010369019731044787
0.8081632653061224 1.4 0.001005793447663647
0.8285714285714285 1.4 0.0010179071572470472
0.8489795918367347 1.4 0.0011620344393747928
0.8693877551020408 1.4 0.0012494436908909445
0.889795918367347 1.4 0.0014416085172540144
0.9102040816326531 1.4 0.001698340271678478
0.9306122448979591 1.4 0.0018114494263105074
0.9510204081632653 1.4 0.0020496649370001785
0.9714285714285714 1.4 0.0022122876747121822
0.9918367346938776 1.4 0.002176127235127806
1.0122448979591836 1.4 0.0023654768990890307
1.0326530612244897 1.4 0.0024062601279044027
1.0530612244897959 1.4 0.002313102106919984
1.073469387755102 1.4 0.0024487545932043164
1.0938775510204082 1.4 0.0023997607021602474
1.1142857142857143 1.4 0.0023090747044994253
1.1346938775510202 1.4 0.002425626748969373
1.1551020408163266 1.4 0.0023290247693953103
1.1755102040816325 1.4 0.0023138122708422637
1.1959183673469387 1.4 0.002432649354145666
1.2163265306122448 1.4 0.002274105302625312
1.236734693877551 1.4 0.002303789685195623
1.2571428571428571 1.4 0.0022973987502747373
1.2775510204081633 1.4 0.0019104528226589479
1.2979591836734694 1.4 0.0018673760652446192
1.3183673469387753 1.4 0.0016948124276890408
1.3387755102040817 1.4 0.0013013423088099052
1.3591836734693876 1.4 0.0018038577654757582
1.379591836734694 1.4 0.0024060766112015686
1.4 1.4 0.003291480051751783



==> figures/data/PhipcNNsliceSTVK_err_3d_Iso.dat <==
0.4 0.4 0.0012167997615713244
0.42040816326530617 0.4 0.0011306345853613342
0.44081632653061226 0.4 0.0010518156759456443
0.4612244897959184 0.4 0.0009796873935773026
0.4816326530612245 0.4 0.0009135121251067357
0.5020408163265306 0.4 0.0008526416643512835
0.5224489795918368 0.4 0.000796696043040529
0.5428571428571429 0.4 0.0007456082002785247
0.563265306122449 0.4 0.0006994079327178188
0.5836734693877551 0.4 0.0006580952516992422
0.6040816326530613 0.4 0.0006216179974881109
0.6244897959183673 0.4 0.0005897526469992587
0.6448979591836734 0.4 0.0005622533424040899
0.6653061224489796 0.4 0.0005387326421808503
0.6857142857142857 0.4 0.0005190266448912018
0.7061224489795919 0.4 0.0005028745745500607
0.726530612244898 0.4 0.0004902019196753593
0.7469387755102042 0.4 0.00048099379044899693
0.7673469387755102 0.4 0.00047530233526360544
0.7877551020408163 0.4 0.00047333616470751627
0.8081632653061224 0.4 0.00047545291798771483
0.8285714285714285 0.4 0.0004821890312397964
0.8489795918367347 0.4 0.0004945205248481077
0.8693877551020408 0.4 0.0005140120320811514
0.889795918367347 0.4 0.0005431743929287802
0.9102040816326531 0.4 0.0005860979704709196
0.9306122448979591 0.4 0.000649316935224617
0.9510204081632653 0.4 0.0006927482150142494
0.9714285714285714 0.4 0.0007369133691409735
0.9918367346938776 0.4 0.0008112253588171414
1.0122448979591836 0.4 0.0009329202475134163
1.0326530612244897 0.4 0.000964175122342717
1.0530612244897959 0.4 0.0010238041138352638
1.073469387755102 0.4 0.001054142570186642
1.0938775510204082 0.4 0.001235772450959488
1.1142857142857143 0.4 0.0012588658780393058
1.1346938775510202 0.4 0.0012389759986805998
1.1551020408163266 0.4 0.0013493124990542893
1.1755102040816325 0.4 0.001424246056957193
1.1959183673469387 0.4 0.0014727457945342831
1.2163265306122448 0.4 0.0016553502816060578
1.236734693877551 0.4 0.0018553683389532366
1.2571428571428571 0.4 0.002002195129935283
1.2775510204081633 0.4 0.002467658791690988
1.2979591836734694 0.4 0.00263388886523519
1.3183673469387753 0.4 0.002936608859308701
1.3387755102040817 0.4 0.0035470811200999097
1.3591836734693876 0.4 0.0031964666123570906
1.379591836734694 0.4 0.0023623851002578244
1.4 0.4 0.0009189006509207343

0.4 0.42040816326530617 0.0011334509048269714
0.42040816326530617 0.42040816326530617 0.0010463380246758386
0.44081632653061226 0.42040816326530617 0.0009666086639359417
0.4612244897959184 0.42040816326530617 0.0008937114915648359
0.4816326530612245 0.42040816326530617 0.0008270579057344241
0.5020408163265306 0.42040816326530617 0.0007660444034558456
0.5224489795918368 0.42040816326530617 0.0007103208193600385
0.5428571428571429 0.42040816326530617 0.000659708333554429
0.563265306122449 0.42040816326530617 0.0006142516435617418
0.5836734693877551 0.42040816326530617 0.0005737793979482542
0.6040816326530613 0.42040816326530617 0.0005380457215954371
0.6244897959183673 0.42040816326530617 0.0005067078818312976
0.6448979591836734 0.42040816326530617 0.00047939336155503054
0.6653061224489796 0.42040816326530617 0.00045585627967768827
0.6857142857142857 0.42040816326530617 0.0004358209766412158
0.7061224489795919 0.42040816326530617 0.0004191831383581479
0.726530612244898 0.42040816326530617 0.0004058757036464883
0.7469387755102042 0.42040816326530617 0.0003959508384751287
0.7673469387755102 0.42040816326530617 0.00038947559212562655
0.7877551020408163 0.42040816326530617 0.0003867181795339236
0.8081632653061224 0.42040816326530617 0.0003880287899090812
0.8285714285714285 0.42040816326530617 0.000394033266058344
0.8489795918367347 0.42040816326530617 0.00040574488098597816
0.8693877551020408 0.42040816326530617 0.0004248623789868261
0.889795918367347 0.42040816326530617 0.00045403816079356285
0.9102040816326531 0.42040816326530617 0.0004975786560316303
0.9306122448979591 0.42040816326530617 0.0005553955755428774
0.9510204081632653 0.42040816326530617 0.0005775887053775519
0.9714285714285714 0.42040816326530617 0.0006244576451538281
0.9918367346938776 0.42040816326530617 0.0006872300095952383
1.0122448979591836 0.42040816326530617 0.0007428837648366382
1.0326530612244897 0.42040816326530617 0.0007953522305799293
1.0530612244897959 0.42040816326530617 0.0008153712429140592
1.073469387755102 0.42040816326530617 0.0008162335126580544
1.0938775510204082 0.42040816326530617 0.0009608008714309946
1.1142857142857143 0.42040816326530617 0.000998123915855409
1.1346938775510202 0.42040816326530617 0.0009969130591018227
1.1551020408163266 0.42040816326530617 0.0010692293537981068
1.1755102040816325 0.42040816326530617 0.0011099160823424686
1.1959183673469387 0.42040816326530617 0.0011196116275645207
1.2163265306122448 0.42040816326530617 0.0012773044799240518
1.236734693877551 0.42040816326530617 0.0014391105319610797
1.2571428571428571 0.42040816326530617 0.0015487019229399324
1.2775510204081633 0.42040816326530617 0.00200896330632111
1.2979591836734694 0.42040816326530617 0.002139111224487955
1.3183673469387753 0.42040816326530617 0.002402014061457708
1.3387755102040817 0.42040816326530617 0.0030165016024469304
1.3591836734693876 0.42040816326530617 0.002668833078219718
1.379591836734694 0.42040816326530617 0.001861555486514066
1.4 0.42040816326530617 0.0004393038415877182

0.4 0.44081632653061226 0.0010685124270633506
0.42040816326530617 0.44081632653061226 0.0009804890955880108
0.44081632653061226 0.44081632653061226 0.000899551260011941
0.4612244897959184 0.44081632653061226 0.0008252817003201046
0.4816326530612245 0.44081632653061226 0.0007573972881989438
0.5020408163265306 0.44081632653061226 0.0006954658837257238
0.5224489795918368 0.44081632653061226 0.0006391522232717245
0.5428571428571429 0.44081632653061226 0.0005882849372340487
0.563265306122449 0.44081632653061226 0.000542707557170341
0.5836734693877551 0.44081632653061226 0.0005021369735184328
0.6040816326530613 0.44081632653061226 0.00046616339809375795
0.6244897959183673 0.44081632653061226 0.0004343770427160387
0.6448979591836734 0.44081632653061226 0.00040645009433590285
0.6653061224489796 0.44081632653061226 0.00038209941839380257
0.6857142857142857 0.44081632653061226 0.0003611909169368155
0.7061224489795919 0.44081632653061226 0.0003436053744255707
0.726530612244898 0.44081632653061226 0.00032935768577263547
0.7469387755102042 0.44081632653061226 0.00031848511637941335
0.7673469387755102 0.44081632653061226 0.0003111068692858848
0.7877551020408163 0.44081632653061226 0.0003074986097255372
0.8081632653061224 0.44081632653061226 0.0003080328792263859
0.8285714285714285 0.44081632653061226 0.0003134323778564152
0.8489795918367347 0.44081632653061226 0.0003247327300702624
0.8693877551020408 0.44081632653061226 0.00034373698887060766
0.889795918367347 0.44081632653061226 0.000373254016893268
0.9102040816326531 0.44081632653061226 0.0004178882666980438
0.9306122448979591 0.44081632653061226 0.00045870587804872076
0.9510204081632653 0.44081632653061226 0.0004727109836311083
0.9714285714285714 0.44081632653061226 0.0005145631523532229
0.9918367346938776 0.44081632653061226 0.0005768245051437498
1.0122448979591836 0.44081632653061226 0.0005637526492701106
1.0326530612244897 0.44081632653061226 0.0006138171727636949
1.0530612244897959 0.44081632653061226 0.0006250356306533311
1.073469387755102 0.44081632653061226 0.0006044729908045582
1.0938775510204082 0.44081632653061226 0.0007116174143057957
1.1142857142857143 0.44081632653061226 0.0007493033173970876
1.1346938775510202 0.44081632653061226 0.0007887204457941027
1.1551020408163266 0.44081632653061226 0.0008245737064994929
1.1755102040816325 0.44081632653061226 0.0008290287791631601
1.1959183673469387 0.44081632653061226 0.0008032877138590688
1.2163265306122448 0.44081632653061226 0.0009424496819477046
1.236734693877551 0.44081632653061226 0.0010657184009607024
1.2571428571428571 0.44081632653061226 0.0011409419464221832
1.2775510204081633 0.44081632653061226 0.0015423034431140542
1.2979591836734694 0.44081632653061226 0.0016652931361082896
1.3183673469387753 0.44081632653061226 0.0019085924967412737
1.3387755102040817 0.44081632653061226 0.002524104827731563
1.3591836734693876 0.44081632653061226 0.002192375380894951
1.379591836734694 0.44081632653061226 0.0014113004045037125
1.4 0.44081632653061226 6.764890288751824e-06

0.4 0.4612244897959184 0.0010154054769589554
0.42040816326530617 0.4612244897959184 0.0009254956683913129
0.44081632653061226 0.4612244897959184 0.0008424850909184017
0.4612244897959184 0.4612244897959184 0.0007660533826503724
0.4816326530612245 0.4612244897959184 0.0006962452405332442
0.5020408163265306 0.4612244897959184 0.0006329339981580029
0.5224489795918368 0.4612244897959184 0.0005757322384107172
0.5428571428571429 0.4612244897959184 0.0005243568326904618
0.563265306122449 0.4612244897959184 0.0004783607396215833
0.5836734693877551 0.4612244897959184 0.0004373490915121486
0.6040816326530613 0.4612244897959184 0.0004007779894378838
0.6244897959183673 0.4612244897959184 0.00036823764492795175
0.6448979591836734 0.4612244897959184 0.00033942259725475155
0.6653061224489796 0.4612244897959184 0.00031413166767571554
0.6857142857142857 0.4612244897959184 0.00029226056111233967
0.7061224489795919 0.4612244897959184 0.0002737422158214653
0.726530612244898 0.4612244897959184 0.00025861387816615566
0.7469387755102042 0.4612244897959184 0.0002469053635436036
0.7673469387755102 0.4612244897959184 0.00023878057818882414
0.7877551020408163 0.4612244897959184 0.0002345151870441209
0.8081632653061224 0.4612244897959184 0.00023457113918440298
0.8285714285714285 0.4612244897959184 0.0002396189803204607
0.8489795918367347 0.4612244897959184 0.0002508582473994547
0.8693877551020408 0.4612244897959184 0.0002701441480632699
0.889795918367347 0.4612244897959184 0.00028742219779265277
0.9102040816326531 0.4612244897959184 0.0003191021672441646
0.9306122448979591 0.4612244897959184 0.00036152701010418176
0.9510204081632653 0.4612244897959184 0.00037805547180626287
0.9714285714285714 0.4612244897959184 0.0004058192380297365
0.9918367346938776 0.4612244897959184 0.00047391366606253094
1.0122448979591836 0.4612244897959184 0.00040163867338158243
1.0326530612244897 0.4612244897959184 0.00044238968923578786
1.0530612244897959 0.4612244897959184 0.00042086958280014575
1.073469387755102 0.4612244897959184 0.0004196835842019825
1.0938775510204082 0.4612244897959184 0.0004919717971660215
1.1142857142857143 0.4612244897959184 0.0005169094658601381
1.1346938775510202 0.4612244897959184 0.0005785570551473107
1.1551020408163266 0.4612244897959184 0.000606669511415997
1.1755102040816325 0.4612244897959184 0.0005830027550737943
1.1959183673469387 0.4612244897959184 0.0004960924911373843
1.2163265306122448 0.4612244897959184 0.0006484464293990827
1.236734693877551 0.4612244897959184 0.0007183530577996866
1.2571428571428571 0.4612244897959184 0.0007701829025625467
1.2775510204081633 0.4612244897959184 0.0011252346552074188
1.2979591836734694 0.4612244897959184 0.0012399559862691784
1.3183673469387753 0.4612244897959184 0.0014648514137146351
1.3387755102040817 0.4612244897959184 0.002082446516835812
1.3591836734693876 0.4612244897959184 0.0017666710482358572
1.379591836734694 0.4612244897959184 0.0010094062786763225
1.4 0.4612244897959184 0.00038072784170756213

0.4 0.4816326530612245 0.0009681695843657689
0.42040816326530617 0.4816326530612245 0.000875874109805469
0.44081632653061226 0.4816326530612245 0.0007905300201134641
0.4612244897959184 0.4816326530612245 0.0007118914597867843
0.4816326530612245 0.4816326530612245 0.0006401893899957295
0.5020408163265306 0.4816326530612245 0.0005755653649438808
0.5224489795918368 0.4816326530612245 0.0005176245175152472
0.5428571428571429 0.4816326530612245 0.0004657409921107053
0.563265306122449 0.4816326530612245 0.0004193187354578354
0.5836734693877551 0.4816326530612245 0.000377694659537256
0.6040816326530613 0.4816326530612245 0.0003403844697814906
0.6244897959183673 0.4816326530612245 0.0003070081797532237
0.6448979591836734 0.4816326530612245 0.0002772826811431456
0.6653061224489796 0.4816326530612245 0.0002511111024679491
0.6857142857142857 0.4816326530612245 0.00022837424833130338
0.7061224489795919 0.4816326530612245 0.00020906466129139156
0.726530612244898 0.4816326530612245 0.00019318978510708684
0.7469387755102042 0.4816326530612245 0.00018086139209141927
0.7673469387755102 0.4816326530612245 0.0001722582893767255
0.7877551020408163 0.4816326530612245 0.00016761888871068276
0.8081632653061224 0.4816326530612245 0.0001674572938112906
0.8285714285714285 0.4816326530612245 0.00017254835823278525
0.8489795918367347 0.4816326530612245 0.0001733416597289178
0.8693877551020408 0.4816326530612245 0.00017811185766712645
0.889795918367347 0.4816326530612245 0.00019454966482060354
0.9102040816326531 0.4816326530612245 0.0002278108762083786
0.9306122448979591 0.4816326530612245 0.0002737507748729884
0.9510204081632653 0.4816326530612245 0.0002938605751309775
0.9714285714285714 0.4816326530612245 0.0003079126834446902
0.9918367346938776 0.4816326530612245 0.0003488175282664943
1.0122448979591836 0.4816326530612245 0.0002571453205996929
1.0326530612244897 0.4816326530612245 0.0002790274125779174
1.0530612244897959 0.4816326530612245 0.0002395035909084492
1.073469387755102 0.4816326530612245 0.0002622825118752531
1.0938775510204082 0.4816326530612245 0.0003020130184146763
1.1142857142857143 0.4816326530612245 0.00031319930560162745
1.1346938775510202 0.4816326530612245 0.00035712485439824
1.1551020408163266 0.4816326530612245 0.00041203039834643296
1.1755102040816325 0.4816326530612245 0.0003701765181250011
1.1959183673469387 0.4816326530612245 0.0002161528175279731
1.2163265306122448 0.4816326530612245 0.000364463464472331
1.236734693877551 0.4816326530612245 0.00040934485363805506
1.2571428571428571 0.4816326530612245 0.0004306721163783167
1.2775510204081633 0.4816326530612245 0.0007559836935698422
1.2979591836734694 0.4816326530612245 0.0008485858214344749
1.3183673469387753 0.4816326530612245 0.0010673933373560596
1.3387755102040817 0.4816326530612245 0.0016875405991860631
1.3591836734693876 0.4816326530612245 0.0013886355302354242
1.379591836734694 0.4816326530612245 0.0006510090101234656
1.4 0.4816326530612245 0.0007233382761791252

0.4 0.5020408163265306 0.0009245025142086138
0.42040816326530617 0.5020408163265306 0.0008298139227849166
0.44081632653061226 0.5020408163265306 0.0007422555298744055
0.4612244897959184 0.5020408163265306 0.000661678338100935
0.4816326530612245 0.5020408163265306 0.0005884101658929775
0.5020408163265306 0.5020408163265306 0.0005227341281962561
0.5224489795918368 0.5020408163265306 0.00046418085266600184
0.5428571428571429 0.5020408163265306 0.00041184881193506717
0.563265306122449 0.5020408163265306 0.0003648588303767353
0.5836734693877551 0.5020408163265306 0.00032256272171006517
0.6040816326530613 0.5020408163265306 0.0002844612899193105
0.6244897959183673 0.5020408163265306 0.00025022670234134403
0.6448979591836734 0.5020408163265306 0.00021968760986521008
0.6653061224489796 0.5020408163265306 0.0001927322395471609
0.6857142857142857 0.5020408163265306 0.00016929355035359694
0.7061224489795919 0.5020408163265306 0.0001493640846321198
0.726530612244898 0.5020408163265306 0.0001330034399053548
0.7469387755102042 0.5020408163265306 0.00012030103737095676
0.7673469387755102 0.5020408163265306 0.00011143568384075486
0.7877551020408163 0.5020408163265306 0.00010674264831667113
0.8081632653061224 0.5020408163265306 0.00010091788752718267
0.8285714285714285 0.5020408163265306 9.052042221974199e-05
0.8489795918367347 0.5020408163265306 8.691042879684086e-05
0.8693877551020408 0.5020408163265306 9.223368854960334e-05
0.889795918367347 0.5020408163265306 0.00010987275802869234
0.9102040816326531 0.5020408163265306 0.00014537086215889172
0.9306122448979591 0.5020408163265306 0.00019561185259316105
0.9510204081632653 0.5020408163265306 0.0002177717746668778
0.9714285714285714 0.5020408163265306 0.00022247838728483432
0.9918367346938776 0.5020408163265306 0.0001997017290330666
1.0122448979591836 0.5020408163265306 0.00013090960198224033
1.0326530612244897 0.5020408163265306 0.00011807830395121899
1.0530612244897959 0.5020408163265306 6.707683745361959e-05
1.073469387755102 0.5020408163265306 0.0001067709437936118
1.0938775510204082 0.5020408163265306 0.00014171126252061905
1.1142857142857143 0.5020408163265306 0.00013987260002720076
1.1346938775510202 0.5020408163265306 0.00016617296612957827
1.1551020408163266 0.5020408163265306 0.00021659398952372788
1.1755102040816325 0.5020408163265306 0.00017776162783947336
1.1959183673469387 0.5020408163265306 3.3211435825089564e-05
1.2163265306122448 0.5020408163265306 8.180849541369883e-05
1.236734693877551 0.5020408163265306 0.00012976520605614827
1.2571428571428571 0.5020408163265306 0.00013782430530574763
1.2775510204081633 0.5020408163265306 0.00043360432362421486
1.2979591836734694 0.5020408163265306 0.0004991944903911943
1.3183673469387753 0.5020408163265306 0.0007142289523761197
1.3387755102040817 0.5020408163265306 0.0013364738878133275
1.3591836734693876 0.5020408163265306 0.0010557132681033032
1.379591836734694 0.5020408163265306 0.0003392970702534859
1.4 0.5020408163265306 0.0010198594281012052

0.4 0.5224489795918368 0.0008837411761543901
0.42040816326530617 0.5224489795918368 0.0007868010291874616
0.44081632653061226 0.5224489795918368 0.0006973189059919088
0.4612244897959184 0.5224489795918368 0.0006152203155744135
0.4816326530612245 0.5224489795918368 0.0005408032737522772
0.5020408163265306 0.5224489795918368 0.00047427638937483363
0.5224489795918368 0.5224489795918368 0.000415133037776072
0.5428571428571429 0.5224489795918368 0.0003622556244609054
0.563265306122449 0.5224489795918368 0.0003146457642201894
0.5836734693877551 0.5224489795918368 0.00027159566671074165
0.6040816326530613 0.5224489795918368 0.00023271044375521022
0.6244897959183673 0.5224489795918368 0.00019772186704526684
0.6448979591836734 0.5224489795918368 0.0001664809397831507
0.6653061224489796 0.5224489795918368 0.00013889824018550878
0.6857142857142857 0.5224489795918368 0.00011492907958682297
0.7061224489795919 0.5224489795918368 9.461815405827079e-05
0.726530612244898 0.5224489795918368 7.797290677899471e-05
0.7469387755102042 0.5224489795918368 6.51721664951671e-05
0.7673469387755102 0.5224489795918368 5.640219031391447e-05
0.7877551020408163 0.5224489795918368 3.7135181767081193e-05
0.8081632653061224 0.5224489795918368 2.1129148392834418e-05
0.8285714285714285 0.5224489795918368 1.0897315009486541e-05
0.8489795918367347 0.5224489795918368 7.810581077058454e-06
0.8693877551020408 0.5224489795918368 1.4133937765378746e-05
0.889795918367347 0.5224489795918368 3.353678869151555e-05
0.9102040816326531 0.5224489795918368 7.1908810491364e-05
0.9306122448979591 0.5224489795918368 0.00012729653388154905
0.9510204081632653 0.5224489795918368 0.00014494206480147181
0.9714285714285714 0.5224489795918368 0.00014985537795536574
0.9918367346938776 0.5224489795918368 6.356387019738202e-05
1.0122448979591836 0.5224489795918368 1.2493926465892424e-05
1.0326530612244897 0.5224489795918368 2.080962207177961e-05
1.0530612244897959 0.5224489795918368 8.057975665377165e-05
1.073469387755102 0.5224489795918368 4.79450581416449e-05
1.0938775510204082 0.5224489795918368 8.074267654881173e-06
1.1142857142857143 0.5224489795918368 4.150959067895921e-06
1.1346938775510202 0.5224489795918368 1.3897964938128227e-06
1.1551020408163266 0.5224489795918368 3.840126078469286e-05
1.1755102040816325 0.5224489795918368 1.3401945112026525e-05
1.1959183673469387 0.5224489795918368 0.00024799008217273044
1.2163265306122448 0.5224489795918368 0.0001643120889603389
1.236734693877551 0.5224489795918368 0.00011152564110629426
1.2571428571428571 0.5224489795918368 0.00010964945876455745
1.2775510204081633 0.5224489795918368 0.00015785814847803226
1.2979591836734694 0.5224489795918368 0.00019530386557245483
1.3183673469387753 0.5224489795918368 0.0004051422124754095
1.3387755102040817 0.5224489795918368 0.0010281884201831237
1.3591836734693876 0.5224489795918368 0.0007666972870820216
1.379591836734694 0.5224489795918368 7.191387433039265e-05
1.4 0.5224489795918368 0.001267936895957833

0.4 0.5428571428571429 0.0008457514540817779
0.42040816326530617 0.5428571428571429 0.0007468056207324686
0.44081632653061226 0.5428571428571429 0.0006557201422168063
0.4612244897959184 0.5428571428571429 0.0005725024845077836
0.4816326530612245 0.5428571428571429 0.0004972942009386777
0.5020408163265306 0.5428571428571429 0.00043006548149454593
0.5224489795918368 0.5428571428571429 0.00037023519628021084
0.5428571428571429 0.5428571428571429 0.0003167006516694021
0.563265306122449 0.5428571428571429 0.00026836660461869444
0.5836734693877551 0.5428571428571429 0.00022461467233136911
0.6040816326530613 0.5428571428571429 0.00018502016401797383
0.6244897959183673 0.5428571428571429 0.00014938190630392478
0.6448979591836734 0.5428571428571429 0.00011758815587475935
0.6653061224489796 0.5428571428571429 8.95494903704469e-05
0.6857142857142857 0.5428571428571429 6.52882769224955e-05
0.7061224489795919 0.5428571428571429 4.480450783582446e-05
0.726530612244898 0.5428571428571429 2.8180131806859743e-05
0.7469387755102042 0.5428571428571429 1.011812766928133e-05
0.7673469387755102 0.5428571428571429 1.5415479112573793e-05
0.7877551020408163 0.5428571428571429 3.6344634723961544e-05
0.8081632653061224 0.5428571428571429 5.210307979021389e-05
0.8285714285714285 0.5428571428571429 6.176694992507392e-05
0.8489795918367347 0.5428571428571429 6.391319185215794e-05
0.8693877551020408 0.5428571428571429 5.608309874743922e-05
0.889795918367347 0.5428571428571429 3.436512340996428e-05
0.9102040816326531 0.5428571428571429 7.547643023630979e-06
0.9306122448979591 0.5428571428571429 6.888676207360278e-05
0.9510204081632653 0.5428571428571429 7.267821392586277e-05
0.9714285714285714 0.5428571428571429 9.036029163766307e-05
0.9918367346938776 0.5428571428571429 5.671170254439861e-05
1.0122448979591836 0.5428571428571429 0.00011563341560202195
1.0326530612244897 0.5428571428571429 0.00014528421881015996
1.0530612244897959 0.5428571428571429 0.0002028932008585685
1.073469387755102 0.5428571428571429 0.0001751982200047797
1.0938775510204082 0.5428571428571429 0.00015324644459169257
1.1142857142857143 0.5428571428571429 0.00012012680751020272
1.1346938775510202 0.5428571428571429 0.0001477739458991198
1.1551020408163266 0.5428571428571429 0.00011025364117805275
1.1755102040816325 0.5428571428571429 0.00016732604025899295
1.1959183673469387 0.5428571428571429 0.00042841782656680844
1.2163265306122448 0.5428571428571429 0.00037288174711155864
1.236734693877551 0.5428571428571429 0.0003346462065916961
1.2571428571428571 0.5428571428571429 0.0003130306868649735
1.2775510204081633 0.5428571428571429 7.181812753348504e-05
1.2979591836734694 0.5428571428571429 6.267628160810945e-05
1.3183673469387753 0.5428571428571429 0.00013396644162509685
1.3387755102040817 0.5428571428571429 0.0007630901073794188
1.3591836734693876 0.5428571428571429 0.0005219303042190149
1.379591836734694 0.5428571428571429 0.00014884303713660896
1.4 0.5428571428571429 0.0014640987182258924

0.4 0.563265306122449 0.0008106227492881007
0.42040816326530617 0.563265306122449 0.000709887296103856
0.44081632653061226 0.563265306122449 0.000617533738105247
0.4612244897959184 0.563265306122449 0.000533562091264192
0.4816326530612245 0.563265306122449 0.0004578233359827377
0.5020408163265306 0.563265306122449 0.0003899374846659809
0.5224489795918368 0.563265306122449 0.00032931595741553243
0.5428571428571429 0.563265306122449 0.0002749901707693597
0.563265306122449 0.563265306122449 0.00022591703545907227
0.5836734693877551 0.563265306122449 0.00018147816926473992
0.6040816326530613 0.563265306122449 0.00014127868343061234
0.6244897959183673 0.563265306122449 0.00010516210777902768
0.6448979591836734 0.563265306122449 7.298689724774543e-05
0.6653061224489796 0.563265306122449 4.473068412233494e-05
0.6857142857142857 0.563265306122449 2.0386033802319292e-05
0.7061224489795919 0.563265306122449 1.7259386794754583e-08
0.726530612244898 0.563265306122449 2.7603602136522243e-05
0.7469387755102042 0.563265306122449 5.753133264643773e-05
0.7673469387755102 0.563265306122449 8.298126421812935e-05
0.7877551020408163 0.563265306122449 0.00010354362281751739
0.8081632653061224 0.563265306122449 0.00011866704968212238
0.8285714285714285 0.563265306122449 0.00012738670252334522
0.8489795918367347 0.563265306122449 0.00012814914318529103
0.8693877551020408 0.563265306122449 0.00011833920208260268
0.889795918367347 0.563265306122449 9.377711139739453e-05
0.9102040816326531 0.563265306122449 4.768657597593873e-05
0.9306122448979591 0.563265306122449 2.0486832245751596e-05
0.9510204081632653 0.563265306122449 1.1384386372936817e-05
0.9714285714285714 0.563265306122449 1.022256826073431e-05
0.9918367346938776 0.563265306122449 0.00016085678164242528
1.0122448979591836 0.563265306122449 0.00022495727871126026
1.0326530612244897 0.563265306122449 0.00028030624549488237
1.0530612244897959 0.563265306122449 0.0003018233112586366
1.073469387755102 0.563265306122449 0.00027565538196999
1.0938775510204082 0.563265306122449 0.00027152948915648567
1.1142857142857143 0.563265306122449 0.00022500966035041842
1.1346938775510202 0.563265306122449 0.00026964249893909886
1.1551020408163266 0.563265306122449 0.00023036910665109878
1.1755102040816325 0.563265306122449 0.0003337709257541857
1.1959183673469387 0.563265306122449 0.000575578740615458
1.2163265306122448 0.563265306122449 0.0005449212202922327
1.236734693877551 0.563265306122449 0.0005170568110250962
1.2571428571428571 0.563265306122449 0.00047496434626756456
1.2775510204081633 0.563265306122449 0.00025767084907912796
1.2979591836734694 0.563265306122449 0.00027587099934056614
1.3183673469387753 0.563265306122449 9.65755564067694e-05
1.3387755102040817 0.563265306122449 0.0005411998844346566
1.3591836734693876 0.563265306122449 0.00032182209180917076
1.379591836734694 0.563265306122449 0.00032103707359523725
1.4 0.563265306122449 0.0016260749897534788

0.4 0.5836734693877551 0.0007783401719529959
0.42040816326530617 0.5836734693877551 0.0006760907707052122
0.44081632653061226 0.5836734693877551 0.000582811860221924
0.4612244897959184 0.5836734693877551 0.000498346994859164
0.4816326530612245 0.5836734693877551 0.00042220442802327895
0.5020408163265306 0.5836734693877551 0.0003536763462828191
0.5224489795918368 0.5836734693877551 0.00029217417031944526
0.5428571428571429 0.5836734693877551 0.0002369602843804719
0.563265306122449 0.5836734693877551 0.00018717041284078972
0.5836734693877551 0.5836734693877551 0.00014214147058702609
0.6040816326530613 0.5836734693877551 0.00010147856854551829
0.6244897959183673 0.5836734693877551 6.503268685564834e-05
0.6448979591836734 0.5836734693877551 3.266973160645503e-05
0.6653061224489796 0.5836734693877551 4.389686236866419e-06
0.6857142857142857 0.5836734693877551 1.977763034125002e-05
0.7061224489795919 0.5836734693877551 5.559829332342503e-05
0.726530612244898 0.5836734693877551 8.979349556438587e-05
0.7469387755102042 0.5836734693877551 0.00011953324242316987
0.7673469387755102 0.5836734693877551 0.0001445269694438367
0.7877551020408163 0.5836734693877551 0.0001643984304871421
0.8081632653061224 0.5836734693877551 0.0001785180351256549
0.8285714285714285 0.5836734693877551 0.0001859134907749721
0.8489795918367347 0.5836734693877551 0.00018488234795386443
0.8693877551020408 0.5836734693877551 0.0001726306225694335
0.889795918367347 0.5836734693877551 0.00014469915031881803
0.9102040816326531 0.5836734693877551 9.382734859432473e-05
0.9306122448979591 0.5836734693877551 4.4216549438994e-05
0.9510204081632653 0.5836734693877551 7.306346427454063e-05
0.9714285714285714 0.5836734693877551 9.107562307450467e-05
0.9918367346938776 0.5836734693877551 0.0002485658666013871
1.0122448979591836 0.5836734693877551 0.0003147159037801481
1.0326530612244897 0.5836734693877551 0.0003930934713400197
1.0530612244897959 0.5836734693877551 0.0003854022184782979
1.073469387755102 0.5836734693877551 0.00035024784016603194
1.0938775510204082 0.5836734693877551 0.0003642905568843613
1.1142857142857143 0.5836734693877551 0.0003451082340647296
1.1346938775510202 0.5836734693877551 0.0003653595014214209
1.1551020408163266 0.5836734693877551 0.0003230925000725707
1.1755102040816325 0.5836734693877551 0.0004711436336722538
1.1959183673469387 0.5836734693877551 0.0006912646649111578
1.2163265306122448 0.5836734693877551 0.0006821366680736657
1.236734693877551 0.5836734693877551 0.0006621548964940716
1.2571428571428571 0.5836734693877551 0.000619964853845717
1.2775510204081633 0.5836734693877551 0.00040323827049415506
1.2979591836734694 0.5836734693877551 0.0004467017052789679
1.3183673469387753 0.5836734693877551 0.0002836583075995769
1.3387755102040817 0.5836734693877551 0.0003618003325896596
1.3591836734693876 0.5836734693877551 0.00016518057625206084
1.379591836734694 0.5836734693877551 0.0004467543789648809
1.4 0.5836734693877551 0.001750584702402691

0.4 0.6040816326530613 0.0007489484198895391
0.42040816326530617 0.6040816326530613 0.0006454905443836756
0.44081632653061226 0.6040816326530613 0.000551554502315102
0.4612244897959184 0.6040816326530613 0.0004667603312042412
0.4816326530612245 0.6040816326530613 0.0003902437551361049
0.5020408163265306 0.6040816326530613 0.00032108834413378806
0.5224489795918368 0.6040816326530613 0.00025866826655489283
0.5428571428571429 0.6040816326530613 0.00020253647900134175
0.563265306122449 0.6040816326530613 0.00015205967355436112
0.5836734693877551 0.6040816326530613 0.00010655986451262034
0.6040816326530613 0.6040816326530613 6.559745905067305e-05
0.6244897959183673 0.6040816326530613 2.8978733517176503e-05
0.6448979591836734 0.6040816326530613 3.340998449855026e-06
0.6653061224489796 0.6040816326530613 3.1413908040511807e-05
0.6857142857142857 0.6040816326530613 7.417144622490213e-05
0.7061224489795919 0.6040816326530613 0.00011265645556984838
0.726530612244898 0.6040816326530613 0.00014662642154289474
0.7469387755102042 0.6040816326530613 0.00017585035920567038
0.7673469387755102 0.6040816326530613 0.00020007495729350983
0.7877551020408163 0.6040816326530613 0.0002188904423297694
0.8081632653061224 0.6040816326530613 0.00023165977274114402
0.8285714285714285 0.6040816326530613 0.00023735477687798073
0.8489795918367347 0.6040816326530613 0.00023414634567345965
0.8693877551020408 0.6040816326530613 0.00021900207588172044
0.889795918367347 0.6040816326530613 0.00020366074495847125
0.9102040816326531 0.6040816326530613 0.00018161108832126516
0.9306122448979591 0.6040816326530613 0.00012567710914248437
0.9510204081632653 0.6040816326530613 0.0001485964279213936
0.9714285714285714 0.6040816326530613 0.00017931425497925285
0.9918367346938776 0.6040816326530613 0.00031948134289001145
1.0122448979591836 0.6040816326530613 0.00038449952226699
1.0326530612244897 0.6040816326530613 0.0004829403595237314
1.0530612244897959 0.6040816326530613 0.0004506583850313675
1.073469387755102 0.6040816326530613 0.00041529329646619595
1.0938775510204082 0.6040816326530613 0.0004326248961241813
1.1142857142857143 0.6040816326530613 0.000440724199938021
1.1346938775510202 0.6040816326530613 0.00043572217813015596
1.1551020408163266 0.6040816326530613 0.000389414761148954
1.1755102040816325 0.6040816326530613 0.0005807070495125674
1.1959183673469387 0.6040816326530613 0.0007817591639975585
1.2163265306122448 0.6040816326530613 0.0007860208254992299
1.236734693877551 0.6040816326530613 0.0007729430583140601
1.2571428571428571 0.6040816326530613 0.0007337570917744646
1.2775510204081633 0.6040816326530613 0.0005109790942185027
1.2979591836734694 0.6040816326530613 0.0005770087033511034
1.3183673469387753 0.6040816326530613 0.0004283398046157766
1.3387755102040817 0.6040816326530613 0.00022320016005646093
1.3591836734693876 0.6040816326530613 4.530814428772845e-05
1.379591836734694 0.6040816326530613 0.000546096217965697
1.4 0.6040816326530613 0.001833817378269098

0.4 0.6244897959183673 0.0007225741473006198
0.42040816326530617 0.6244897959183673 0.0006181313146582934
0.44081632653061226 0.6244897959183673 0.0005237393063955431
0.4612244897959184 0.6244897959183673 0.0004386679833106727
0.4816326530612245 0.6244897959183673 0.00036179974946300153
0.5020408163265306 0.6244897959183673 0.000291994657167699
0.5224489795918368 0.6244897959183673 0.00022870883174787304
0.5428571428571429 0.6244897959183673 0.00017171874693350242
0.563265306122449 0.6244897959183673 0.00012059971077585385
0.5836734693877551 0.6244897959183673 7.472589221224624e-05
0.6040816326530613 0.6244897959183673 3.36055440678662e-05
0.6244897959183673 0.6244897959183673 2.947607022976695e-06
0.6448979591836734 0.6244897959183673 3.624924359202364e-05
0.6653061224489796 0.6244897959183673 8.35912831733121e-05
0.6857142857142857 0.6244897959183673 0.00012641081157567513
0.7061224489795919 0.6244897959183673 0.000164610980007876
0.726530612244898 0.6244897959183673 0.00019803533503393034
0.7469387755102042 0.6244897959183673 0.00022644916585244645
0.7673469387755102 0.6244897959183673 0.0002495619085787701
0.7877551020408163 0.6244897959183673 0.0002670047682214807
0.8081632653061224 0.6244897959183673 0.00027808854857198917
0.8285714285714285 0.6244897959183673 0.0002817552759367681
0.8489795918367347 0.6244897959183673 0.00027597095056875603
0.8693877551020408 0.6244897959183673 0.00028902746391791523
0.889795918367347 0.6244897959183673 0.00028830320940019527
0.9102040816326531 0.6244897959183673 0.00026131939215127964
0.9306122448979591 0.6244897959183673 0.00019703096909567952
0.9510204081632653 0.6244897959183673 0.00021230533320037992
0.9714285714285714 0.6244897959183673 0.00025839137596377765
0.9918367346938776 0.6244897959183673 0.00037554556568996506
1.0122448979591836 0.6244897959183673 0.000433872288606002
1.0326530612244897 0.6244897959183673 0.0005496681093917558
1.0530612244897959 0.6244897959183673 0.0005335664131280171
1.073469387755102 0.6244897959183673 0.0004736229571653122
1.0938775510204082 0.6244897959183673 0.00047740796310128536
1.1142857142857143 0.6244897959183673 0.0005125020459040217
1.1346938775510202 0.6244897959183673 0.0005073786554886245
1.1551020408163266 0.6244897959183673 0.0004429514764796097
1.1755102040816325 0.6244897959183673 0.00066320624342249
1.1959183673469387 0.6244897959183673 0.0008838840615687585
1.2163265306122448 0.6244897959183673 0.0008569274525870238
1.236734693877551 0.6244897959183673 0.0008508406434247356
1.2571428571428571 0.6244897959183673 0.0008134405827749797
1.2775510204081633 0.6244897959183673 0.0005854623709462548
1.2979591836734694 0.6244897959183673 0.0006687440561918417
1.3183673469387753 0.6244897959183673 0.0005327136708192098
1.3387755102040817 0.6244897959183673 8.824032070450794e-05
1.3591836734693876 0.6244897959183673 6.27194663492675e-05
1.379591836734694 0.6244897959183673 0.0006349579739517441
1.4 0.6244897959183673 0.0018804303171474912

0.4 0.6448979591836734 0.0006992024643561467
0.42040816326530617 0.6448979591836734 0.0005940503463610913
0.44081632653061226 0.6448979591836734 0.0004993439332183491
0.4612244897959184 0.6448979591836734 0.00041402526077174984
0.4816326530612245 0.6448979591836734 0.00033670851198421003
0.5020408163265306 0.6448979591836734 0.0002663133432407594
0.5224489795918368 0.6448979591836734 0.00020227352897077278
0.5428571428571429 0.6448979591836734 0.00014446985066846052
0.563265306122449 0.6448979591836734 9.27681887325782e-05
0.5836734693877551 0.6448979591836734 4.6647020806284134e-05
0.6040816326530613 0.6448979591836734 5.532643041081253e-06
0.6244897959183673 0.6448979591836734 3.1980060909986285e-05
0.6448979591836734 0.6448979591836734 8.396953489141212e-05
0.6653061224489796 0.6448979591836734 0.0001312875038811251
0.6857142857142857 0.6448979591836734 0.00017381474050420787
0.7061224489795919 0.6448979591836734 0.00021143204451383457
0.726530612244898 0.6448979591836734 0.00024400158921233234
0.7469387755102042 0.6448979591836734 0.00027126631148488567
0.7673469387755102 0.6448979591836734 0.0002929542741751598
0.7877551020408163 0.6448979591836734 0.00030870785846631027
0.8081632653061224 0.6448979591836734 0.0003178266916934111
0.8285714285714285 0.6448979591836734 0.00032672507519174165
0.8489795918367347 0.6448979591836734 0.0003546278086662344
0.8693877551020408 0.6448979591836734 0.00036906733413708676
0.889795918367347 0.6448979591836734 0.00036458238489165545
0.9102040816326531 0.6448979591836734 0.0003318932716598749
0.9306122448979591 0.6448979591836734 0.000258110465614865
0.9510204081632653 0.6448979591836734 0.00026381762499955164
0.9714285714285714 0.6448979591836734 0.00032300568240499483
0.9918367346938776 0.6448979591836734 0.00044598557838848585
1.0122448979591836 0.6448979591836734 0.000463241546370001
1.0326530612244897 0.6448979591836734 0.0005933921783988563
1.0530612244897959 0.6448979591836734 0.0005934966761775851
1.073469387755102 0.6448979591836734 0.0005281559530474211
1.0938775510204082 0.6448979591836734 0.0004992581299989932
1.1142857142857143 0.6448979591836734 0.0005608366273092483
1.1346938775510202 0.6448979591836734 0.0005693425299532415
1.1551020408163266 0.6448979591836734 0.0004745318122030412
1.1755102040816325 0.6448979591836734 0.0007186411912254789
1.1959183673469387 0.6448979591836734 0.0009596445486400457
1.2163265306122448 0.6448979591836734 0.0008944442910417336
1.236734693877551 0.6448979591836734 0.0008962648616691049
1.2571428571428571 0.6448979591836734 0.0008601850459123012
1.2775510204081633 0.6448979591836734 0.000639519741925193
1.2979591836734694 0.6448979591836734 0.0007280198585968567
1.3183673469387753 0.6448979591836734 0.0006342199449487912
1.3387755102040817 0.6448979591836734 2.7576937081275066e-05
1.3591836734693876 0.6448979591836734 0.00014611663822354515
1.379591836734694 0.6448979591836734 0.0006780210019130817
1.4 0.6448979591836734 0.0018730414390819017

0.4 0.6653061224489796 0.0006789302172731659
0.42040816326530617 0.6653061224489796 0.0005732401769822232
0.44081632653061226 0.6653061224489796 0.0004782864139000892
0.4612244897959184 0.6653061224489796 0.00039267568832848654
0.4816326530612245 0.6653061224489796 0.00031491042411940784
0.5020408163265306 0.6653061224489796 0.000243977332892803
0.5224489795918368 0.6653061224489796 0.0001793027387626267
0.5428571428571429 0.6653061224489796 0.00012083447829693006
0.563265306122449 0.6653061224489796 6.86395972578635e-05
0.5836734693877551 0.6653061224489796 2.235303605604977e-05
0.6040816326530613 0.6653061224489796 1.857655767201205e-05
0.6244897959183673 0.6653061224489796 7.539564451669589e-05
0.6448979591836734 0.6653061224489796 0.0001273535973259493
0.6653061224489796 0.6653061224489796 0.00017434947278617552
0.6857142857142857 0.6653061224489796 0.0002162938452730523
0.7061224489795919 0.6653061224489796 0.00025307124011599014
0.726530612244898 0.6653061224489796 0.0002844730503869797
0.7469387755102042 0.6653061224489796 0.00031030554233157925
0.7673469387755102 0.6653061224489796 0.0003302856032200846
0.7877551020408163 0.6653061224489796 0.00034405561450851635
0.8081632653061224 0.6653061224489796 0.00036777394757055853
0.8285714285714285 0.6653061224489796 0.00040410885287946174
0.8489795918367347 0.6653061224489796 0.000429845316433336
0.8693877551020408 0.6653061224489796 0.0004412431284846058
0.889795918367347 0.6653061224489796 0.0004324088889249081
0.9102040816326531 0.6653061224489796 0.0003932247184477017
0.9306122448979591 0.6653061224489796 0.0003086176010579436
0.9510204081632653 0.6653061224489796 0.00030265276696016946
0.9714285714285714 0.6653061224489796 0.00037546932313019254
0.9918367346938776 0.6653061224489796 0.0005004440467404891
1.0122448979591836 0.6653061224489796 0.0005139368166946004
1.0326530612244897 0.6653061224489796 0.0006143361104969103
1.0530612244897959 0.6653061224489796 0.000630773461999877
1.073469387755102 0.6653061224489796 0.0005798150004112657
1.0938775510204082 0.6653061224489796 0.0004985106990004623
1.1142857142857143 0.6653061224489796 0.0005857801236456087
1.1346938775510202 0.6653061224489796 0.0006065742145890327
1.1551020408163266 0.6653061224489796 0.0004799457212762634
1.1755102040816325 0.6653061224489796 0.0007461215727173828
1.1959183673469387 0.6653061224489796 0.0010047123807220212
1.2163265306122448 0.6653061224489796 0.0009181577634426452
1.236734693877551 0.6653061224489796 0.0009102848940309785
1.2571428571428571 0.6653061224489796 0.0008753390583635667
1.2775510204081633 0.6653061224489796 0.0006772873498763071
1.2979591836734694 0.6653061224489796 0.0007895814017099406
1.3183673469387753 0.6653061224489796 0.0007021773752178412
1.3387755102040817 0.6653061224489796 9.74911774635906e-05
1.3591836734693876 0.6653061224489796 0.0001799451067273916
1.379591836734694 0.6653061224489796 0.0006646226881266842
1.4 0.6653061224489796 0.0017973903503654964

0.4 0.6857142857142857 0.00066180957145065
0.42040816326530617 0.6857142857142857 0.0005557529725098986
0.44081632653061226 0.6857142857142857 0.00046054440919679474
0.4612244897959184 0.6857142857142857 0.00037455967438596027
0.4816326530612245 0.6857142857142857 0.00029634589511703946
0.5020408163265306 0.6857142857142857 0.00022491958509023025
0.5224489795918368 0.6857142857142857 0.00015978157478030441
0.5428571428571429 0.6857142857142857 0.00010081264520862832
0.563265306122449 0.6857142857142857 4.823630407362056e-05
0.5836734693877551 0.6857142857142857 1.9184603569921688e-06
0.6040816326530613 0.6857142857142857 5.767586078331277e-05
0.6244897959183673 0.6857142857142857 0.00011459419074895394
0.6448979591836734 0.6857142857142857 0.00016627475294012095
0.6653061224489796 0.6857142857142857 0.000212702665425335
0.6857142857142857 0.6857142857142857 0.0002538183043594433
0.7061224489795919 0.6857142857142857 0.00028943914004519317
0.726530612244898 0.6857142857142857 0.0003193938188547213
0.7469387755102042 0.6857142857142857 0.00034349233165196363
0.7673469387755102 0.6857142857142857 0.0003614776430926267
0.7877551020408163 0.6857142857142857 0.0003968385780121625
0.8081632653061224 0.6857142857142857 0.00043998143717049326
0.8285714285714285 0.6857142857142857 0.0004744257434835669
0.8489795918367347 0.6857142857142857 0.0004975936054839106
0.8693877551020408 0.6857142857142857 0.0005054467896449047
0.889795918367347 0.6857142857142857 0.000491641136010551
0.9102040816326531 0.6857142857142857 0.00044503058543221563
0.9306122448979591 0.6857142857142857 0.0003481127655877575
0.9510204081632653 0.6857142857142857 0.0003464926674236618
0.9714285714285714 0.6857142857142857 0.00041203795506206814
0.9918367346938776 0.6857142857142857 0.0005357396086181632
1.0122448979591836 0.6857142857142857 0.000566415420770669
1.0326530612244897 0.6857142857142857 0.0006128724081776102
1.0530612244897959 0.6857142857142857 0.0006459406368214127
1.073469387755102 0.6857142857142857 0.0006094128657413364
1.0938775510204082 0.6857142857142857 0.0004750538852362485
1.1142857142857143 0.6857142857142857 0.0005867848918092167
1.1346938775510202 0.6857142857142857 0.0006181051089931694
1.1551020408163266 0.6857142857142857 0.00048008923256671887
1.1755102040816325 0.6857142857142857 0.0007449060309530492
1.1959183673469387 0.6857142857142857 0.0010186069718135377
1.2163265306122448 0.6857142857142857 0.0009335570209517904
1.236734693877551 0.6857142857142857 0.0008928895422253835
1.2571428571428571 0.6857142857142857 0.0008853230840468324
1.2775510204081633 0.6857142857142857 0.0007048327658751435
1.2979591836734694 0.6857142857142857 0.0008094843135225405
1.3183673469387753 0.6857142857142857 0.0007211823634232922
1.3387755102040817 0.6857142857142857 0.00011067215160953658
1.3591836734693876 0.6857142857142857 0.00014995779969571854
1.379591836734694 0.6857142857142857 0.0005840819855545271
1.4 0.6857142857142857 0.0016604487675371538

0.4 0.7061224489795919 0.0006479224776109738
0.42040816326530617 0.7061224489795919 0.0005415514740820249
0.44081632653061226 0.7061224489795919 0.0004460657587944672
0.4612244897959184 0.7061224489795919 0.00035968466300698165
0.4816326530612245 0.7061224489795919 0.00028100746753528805
0.5020408163265306 0.7061224489795919 0.0002091773456642243
0.5224489795918368 0.7061224489795919 0.00014371748019199881
0.5428571428571429 0.7061224489795919 8.447884951444384e-05
0.563265306122449 0.7061224489795919 3.165515873072844e-05
0.5836734693877551 0.7061224489795919 3.037807800283787e-05
0.6040816326530613 0.7061224489795919 9.280065827904638e-05
0.6244897959183673 0.7061224489795919 0.00014952355429910524
0.6448979591836734 0.7061224489795919 0.0002006808567124735
0.6653061224489796 0.7061224489795919 0.0002463172888048787
0.6857142857142857 0.7061224489795919 0.00028629872032358977
0.7061224489795919 0.7061224489795919 0.0003204985012977002
0.726530612244898 0.7061224489795919 0.00034871547599242547
0.7469387755102042 0.7061224489795919 0.00037078571126172855
0.7673469387755102 0.7061224489795919 0.000414984401200455
0.7877551020408163 0.7061224489795919 0.00046399645078394613
0.8081632653061224 0.7061224489795919 0.0005054088984273036
0.8285714285714285 0.7061224489795919 0.0005375789008400383
0.8489795918367347 0.7061224489795919 0.0005577199505838182
0.8693877551020408 0.7061224489795919 0.0005614697133098159
0.889795918367347 0.7061224489795919 0.0005419736645734669
0.9102040816326531 0.7061224489795919 0.0004868713008687464
0.9306122448979591 0.7061224489795919 0.0003759552220639756
0.9510204081632653 0.7061224489795919 0.0003868764274210443
0.9714285714285714 0.7061224489795919 0.0004316192632324023
0.9918367346938776 0.7061224489795919 0.0005510881035968584
1.0122448979591836 0.7061224489795919 0.000601985401058984
1.0326530612244897 0.7061224489795919 0.0005893177343927816
1.0530612244897959 0.7061224489795919 0.0006484307673688509
1.073469387755102 0.7061224489795919 0.0006209795576197288
1.0938775510204082 0.7061224489795919 0.00046307180060405767
1.1142857142857143 0.7061224489795919 0.0005640618886739515
1.1346938775510202 0.7061224489795919 0.0006098866272669298
1.1551020408163266 0.7061224489795919 0.0004911991146319961
1.1755102040816325 0.7061224489795919 0.0007231576214733332
1.1959183673469387 0.7061224489795919 0.0010049197019347117
1.2163265306122448 0.7061224489795919 0.0009366493020019559
1.236734693877551 0.7061224489795919 0.0008618602577290108
1.2571428571428571 0.7061224489795919 0.0008655469072361213
1.2775510204081633 0.7061224489795919 0.0006879950732581741
1.2979591836734694 0.7061224489795919 0.0007769947425773222
1.3183673469387753 0.7061224489795919 0.000678932765892426
1.3387755102040817 0.7061224489795919 5.117313738806084e-05
1.3591836734693876 0.7061224489795919 3.985706909295783e-05
1.379591836734694 0.7061224489795919 0.0004505110260153711
1.4 0.7061224489795919 0.0014801155489544415

0.4 0.726530612244898 0.0006373359853034111
0.42040816326530617 0.726530612244898 0.0005307027309673501
0.44081632653061226 0.726530612244898 0.0004348728081862707
0.4612244897959184 0.726530612244898 0.0003480431970710324
0.4816326530612245 0.726530612244898 0.0002689398380360114
0.5020408163265306 0.726530612244898 0.00019678786039561968
0.5224489795918368 0.726530612244898 0.000131155151079837
0.5428571428571429 0.726530612244898 7.181073178244568e-05
0.563265306122449 0.726530612244898 7.72705105409055e-06
0.5836734693877551 0.726530612244898 6.130992594234608e-05
0.6040816326530613 0.726530612244898 0.00012374568852974166
0.6244897959183673 0.726530612244898 0.00018005708405355314
0.6448979591836734 0.726530612244898 0.00023048251071921405
0.6653061224489796 0.726530612244898 0.00027503689006097565
0.6857142857142857 0.726530612244898 0.0003136233441824038
0.7061224489795919 0.726530612244898 0.0003460928716223083
0.726530612244898 0.726530612244898 0.0003723001962061684
0.7469387755102042 0.726530612244898 0.00042286337241081995
0.7673469387755102 0.726530612244898 0.0004772305031772381
0.7877551020408163 0.726530612244898 0.0005245344935224938
0.8081632653061224 0.726530612244898 0.0005638216491595585
0.8285714285714285 0.726530612244898 0.0005933261924713842
0.8489795918367347 0.726530612244898 0.0006099188898619629
0.8693877551020408 0.726530612244898 0.0006089319318162909
0.889795918367347 0.726530612244898 0.0005829072979414152
0.9102040816326531 0.726530612244898 0.0005181359296573401
0.9306122448979591 0.726530612244898 0.00039126581476717215
0.9510204081632653 0.726530612244898 0.0004120833676421326
0.9714285714285714 0.726530612244898 0.00043303606901915967
0.9918367346938776 0.726530612244898 0.0005454483262034432
1.0122448979591836 0.726530612244898 0.0006215590195245459
1.0326530612244897 0.726530612244898 0.0005578042277977237
1.0530612244897959 0.726530612244898 0.0006313273534332108
1.073469387755102 0.726530612244898 0.0006170322360637068
1.0938775510204082 0.726530612244898 0.00047301395209530667
1.1142857142857143 0.726530612244898 0.0005275532379182823
1.1346938775510202 0.726530612244898 0.0005792018822409484
1.1551020408163266 0.726530612244898 0.00048282061010208877
1.1755102040816325 0.726530612244898 0.000674567047585159
1.1959183673469387 0.726530612244898 0.0009604957218687094
1.2163265306122448 0.726530612244898 0.0009042052190527186
1.236734693877551 0.726530612244898 0.00081469524950957
1.2571428571428571 0.726530612244898 0.0008008568449362763
1.2775510204081633 0.726530612244898 0.0006154889593064927
1.2979591836734694 0.726530612244898 0.0006787195413510694
1.3183673469387753 0.726530612244898 0.0005778339647245362
1.3387755102040817 0.726530612244898 5.3835389380668675e-05
1.3591836734693876 0.726530612244898 5.027324290779456e-06
1.379591836734694 0.726530612244898 0.0003795496821450972
1.4 0.726530612244898 0.0014316816169258062

0.4 0.7469387755102042 0.0006301693151606058
0.42040816326530617 0.7469387755102042 0.0005232514585541692
0.44081632653061226 0.7469387755102042 0.00042701772393480275
0.4612244897959184 0.7469387755102042 0.0003397172460394837
0.4816326530612245 0.7469387755102042 0.0002602249766098519
0.5020408163265306 0.7469387755102042 0.00018789270454624973
0.5224489795918368 0.7469387755102042 0.000122206360964619
0.5428571428571429 0.7469387755102042 5.753362258810457e-05
0.563265306122449 0.7469387755102042 1.8713807736464583e-05
0.5836734693877551 0.7469387755102042 8.803218765937593e-05
0.6040816326530613 0.7469387755102042 0.00015032467008060935
0.6244897959183673 0.7469387755102042 0.00020605320146836748
0.6448979591836734 0.7469387755102042 0.00025548225649030254
0.6653061224489796 0.7469387755102042 0.0002987012630518704
0.6857142857142857 0.7469387755102042 0.0003356133426707167
0.7061224489795919 0.7469387755102042 0.00036606949374387576
0.726530612244898 0.7469387755102042 0.0004207362316503982
0.7469387755102042 0.7469387755102042 0.0004802945402764547
0.7673469387755102 0.7469387755102042 0.0005329312595269142
0.7877551020408163 0.7469387755102042 0.0005781509360588757
0.8081632653061224 0.7469387755102042 0.000614921643927846
0.8285714285714285 0.7469387755102042 0.0006412280113489918
0.8489795918367347 0.7469387755102042 0.0006536837597059253
0.8693877551020408 0.7469387755102042 0.0006472187483410122
0.889795918367347 0.7469387755102042 0.0006137267559219173
0.9102040816326531 0.7469387755102042 0.0005378111678181821
0.9306122448979591 0.7469387755102042 0.00039280213381399226
0.9510204081632653 0.7469387755102042 0.0004206661870070211
0.9714285714285714 0.7469387755102042 0.00041469392194931967
0.9918367346938776 0.7469387755102042 0.0005174865961721474
1.0122448979591836 0.7469387755102042 0.0006180097480773909
1.0326530612244897 0.7469387755102042 0.0005523385774452334
1.0530612244897959 0.7469387755102042 0.0005907564602410376
1.073469387755102 0.7469387755102042 0.0005885147495154168
1.0938775510204082 0.7469387755102042 0.00046154657588655043
1.1142857142857143 0.7469387755102042 0.0004646397168732719
1.1346938775510202 0.7469387755102042 0.0005208590737764592
1.1551020408163266 0.7469387755102042 0.00044450379801665857
1.1755102040816325 0.7469387755102042 0.000605937094841566
1.1959183673469387 0.7469387755102042 0.0008787861397722349
1.2163265306122448 0.7469387755102042 0.0008259801668814154
1.236734693877551 0.7469387755102042 0.0007180845029602853
1.2571428571428571 0.7469387755102042 0.0006842584174545155
1.2775510204081633 0.7469387755102042 0.0004970027583089606
1.2979591836734694 0.7469387755102042 0.0005750207595219686
1.3183673469387753 0.7469387755102042 0.000497437559817418
1.3387755102040817 0.7469387755102042 7.909680299886257e-05
1.3591836734693876 0.7469387755102042 3.6367635362272166e-05
1.379591836734694 0.7469387755102042 0.00038172296947913686
1.4 0.7469387755102042 0.0014247801589272746

0.4 0.7673469387755102 0.0006265491213811591
0.42040816326530617 0.7673469387755102 0.0005192647061240396
0.44081632653061226 0.7673469387755102 0.0004225750055964622
0.4612244897959184 0.7673469387755102 0.00033483346324436614
0.4816326530612245 0.7673469387755102 0.0002550640421309369
0.5020408163265306 0.7673469387755102 0.00018260362970257127
0.5224489795918368 0.7673469387755102 0.00011704991637287443
0.5428571428571429 0.7673469387755102 3.552414042859442e-05
0.563265306122449 0.7673469387755102 4.092273674849434e-05
0.5836734693877551 0.7673469387755102 0.00011028410102037478
0.6040816326530613 0.7673469387755102 0.0001723178192796701
0.6244897959183673 0.7673469387755102 0.000227221342658894
0.6448979591836734 0.7673469387755102 0.00027541933274029956
0.6653061224489796 0.7673469387755102 0.0003170123938866648
0.6857142857142857 0.7673469387755102 0.0003519408999285642
0.7061224489795919 0.7673469387755102 0.0004085470995647128
0.726530612244898 0.7673469387755102 0.0004733152230735546
0.7469387755102042 0.7673469387755102 0.0005310835155388771
0.7673469387755102 0.7673469387755102 0.0005815874919206862
0.7877551020408163 0.7673469387755102 0.0006243167979985906
0.8081632653061224 0.7673469387755102 0.0006580718691998194
0.8285714285714285 0.7673469387755102 0.0006806063660224904
0.8489795918367347 0.7673469387755102 0.0006881838328427134
0.8693877551020408 0.7673469387755102 0.0006753690500229115
0.889795918367347 0.7673469387755102 0.000633219468748128
0.9102040816326531 0.7673469387755102 0.0005444981813529891
0.9306122448979591 0.7673469387755102 0.00037876301409663776
0.9510204081632653 0.7673469387755102 0.00041055922494520267
0.9714285714285714 0.7673469387755102 0.00040021973234543803
0.9918367346938776 0.7673469387755102 0.0004651223520410197
1.0122448979591836 0.7673469387755102 0.0005895308339550036
1.0326530612244897 0.7673469387755102 0.000531164453052374
1.0530612244897959 0.7673469387755102 0.0005252186714733778
1.073469387755102 0.7673469387755102 0.0005343877548107806
1.0938775510204082 0.7673469387755102 0.00042351468266687425
1.1142857142857143 0.7673469387755102 0.00037809848375198324
1.1346938775510202 0.7673469387755102 0.00043128529409916516
1.1551020408163266 0.7673469387755102 0.00037098858054831346
1.1755102040816325 0.7673469387755102 0.0005004001131625399
1.1959183673469387 0.7673469387755102 0.0007830767629443403
1.2163265306122448 0.7673469387755102 0.0006975497808718312
1.236734693877551 0.7673469387755102 0.0005585007395317379
1.2571428571428571 0.7673469387755102 0.0005719242111997397
1.2775510204081633 0.7673469387755102 0.00039180863927985865
1.2979591836734694 0.7673469387755102 0.0005407991107257842
1.3183673469387753 0.7673469387755102 0.0005151178770117643
1.3387755102040817 0.7673469387755102 6.343708577809248e-05
1.3591836734693876 0.7673469387755102 1.874574553484276e-05
1.379591836734694 0.7673469387755102 0.0004256631464186339
1.4 0.7673469387755102 0.0014354457374064211

0.4 0.7877551020408163 0.0006267212674563871
0.42040816326530617 0.7877551020408163 0.0005189957874517093
0.44081632653061226 0.7877551020408163 0.00042182031840473644
0.4612244897959184 0.7877551020408163 0.0003336675136279832
0.4816326530612245 0.7877551020408163 0.00025367309460515297
0.5020408163265306 0.7877551020408163 0.0001812484542859094
0.5224489795918368 0.7877551020408163 0.00010109841619167226
0.5428571428571429 0.7877551020408163 1.780618505448084e-05
0.563265306122449 0.7877551020408163 5.858681949567901e-05
0.5836734693877551 0.7877551020408163 0.00012775274982117224
0.6040816326530613 0.7877551020408163 0.00018927438445699718
0.6244897959183673 0.7877551020408163 0.00024316291031132448
0.6448979591836734 0.7877551020408163 0.00028984298839489914
0.6653061224489796 0.7877551020408163 0.0003294860041512318
0.6857142857142857 0.7877551020408163 0.00038593465330856447
0.7061224489795919 0.7877551020408163 0.00045607275831911764
0.726530612244898 0.7877551020408163 0.0005189726351068902
0.7469387755102042 0.7877551020408163 0.0005745113274372785
0.7673469387755102 0.7877551020408163 0.0006224392516881658
0.7877551020408163 0.7877551020408163 0.0006621342952062154
0.8081632653061224 0.7877551020408163 0.0006922627824093378
0.8285714285714285 0.7877551020408163 0.0007102803508561573
0.8489795918367347 0.7877551020408163 0.0007120705655905557
0.8693877551020408 0.7877551020408163 0.0006917884244733857
0.889795918367347 0.7877551020408163 0.0006395637816955339
0.9102040816326531 0.7877551020408163 0.0005359673965283085
0.9306122448979591 0.7877551020408163 0.00034690118878919624
0.9510204081632653 0.7877551020408163 0.0003787915753408373
0.9714285714285714 0.7877551020408163 0.0003683992954868556
0.9918367346938776 0.7877551020408163 0.0004013820098952847
1.0122448979591836 0.7877551020408163 0.0005331867614130591
1.0326530612244897 0.7877551020408163 0.0004908840380887479
1.0530612244897959 0.7877551020408163 0.00043298454626949576
1.073469387755102 0.7877551020408163 0.00045239373885416767
1.0938775510204082 0.7877551020408163 0.0003554081174165294
1.1142857142857143 0.7877551020408163 0.000297724755867753
1.1346938775510202 0.7877551020408163 0.00030342987886856215
1.1551020408163266 0.7877551020408163 0.0002585000486656809
1.1755102040816325 0.7877551020408163 0.0003791434142436656
1.1959183673469387 0.7877551020408163 0.00067266252996806
1.2163265306122448 0.7877551020408163 0.0005870070010021503
1.236734693877551 0.7877551020408163 0.0005567656239372359
1.2571428571428571 0.7877551020408163 0.0005721678603490127
1.2775510204081633 0.7877551020408163 0.0004579710827855507
1.2979591836734694 0.7877551020408163 0.0006596412184890349
1.3183673469387753 0.7877551020408163 0.00062391558828917
1.3387755102040817 0.7877551020408163 8.104874441877685e-05
1.3591836734693876 0.7877551020408163 0.00016602222023197333
1.379591836734694 0.7877551020408163 0.0005458988836675172
1.4 0.7877551020408163 0.0015831785424709338

0.4 0.8081632653061224 0.0006309763373679028
0.42040816326530617 0.8081632653061224 0.0005227799905850455
0.44081632653061226 0.8081632653061224 0.0004251113027264469
0.4612244897959184 0.8081632653061224 0.00033662174162046865
0.4816326530612245 0.8081632653061224 0.00025652898484751496
0.5020408163265306 0.8081632653061224 0.00017843372805757818
0.5224489795918368 0.8081632653061224 8.806516447559809e-05
0.5428571428571429 0.8081632653061224 4.871510034462623e-06
0.563265306122449 0.8081632653061224 7.116214779613605e-05
0.5836734693877551 0.8081632653061224 0.00013980109305374022
0.6040816326530613 0.8081632653061224 0.00020054242287809165
0.6244897959183673 0.8081632653061224 0.0002531514553140851
0.6448979591836734 0.8081632653061224 0.0002979820702735045
0.6653061224489796 0.8081632653061224 0.0003522171352841816
0.6857142857142857 0.8081632653061224 0.00042793384834526743
0.7061224489795919 0.8081632653061224 0.0004960733209393581
0.726530612244898 0.8081632653061224 0.000556583410109647
0.7469387755102042 0.8081632653061224 0.0006093672360928393
0.7673469387755102 0.8081632653061224 0.0006541044350319575
0.7877551020408163 0.8081632653061224 0.0006900760370041406
0.8081632653061224 0.8081632653061224 0.0007157397496171322
0.8285714285714285 0.8081632653061224 0.0007282233851521602
0.8489795918367347 0.8081632653061224 0.0007230845460369159
0.8693877551020408 0.8081632653061224 0.0006939361998419477
0.889795918367347 0.8081632653061224 0.0006298315921309458
0.9102040816326531 0.8081632653061224 0.0005088213235055553
0.9306122448979591 0.8081632653061224 0.0003079444740856502
0.9510204081632653 0.8081632653061224 0.00033127899253297677
0.9714285714285714 0.8081632653061224 0.00032488898883406905
0.9918367346938776 0.8081632653061224 0.00032230713594005866
1.0122448979591836 0.8081632653061224 0.00044490576212815464
1.0326530612244897 0.8081632653061224 0.00041942199913700545
1.0530612244897959 0.8081632653061224 0.00035083489045484306
1.073469387755102 0.8081632653061224 0.00033629467739059934
1.0938775510204082 0.8081632653061224 0.0002490279070239791
1.1142857142857143 0.8081632653061224 0.00018505824651404712
1.1346938775510202 0.8081632653061224 0.00018525262952868646
1.1551020408163266 0.8081632653061224 0.00015396906334348703
1.1755102040816325 0.8081632653061224 0.00030171009682475325
1.1959183673469387 0.8081632653061224 0.0006174263720334534
1.2163265306122448 0.8081632653061224 0.0006259698550653559
1.236734693877551 0.8081632653061224 0.0006043568176683639
1.2571428571428571 0.8081632653061224 0.0006764640205040653
1.2775510204081633 0.8081632653061224 0.0006005688233396977
1.2979591836734694 0.8081632653061224 0.0007792639577301474
1.3183673469387753 0.8081632653061224 0.0007816068348520805
1.3387755102040817 0.8081632653061224 0.00024258112552327793
1.3591836734693876 0.8081632653061224 0.0003046156150272733
1.379591836734694 0.8081632653061224 0.0007083769352559111
1.4 0.8081632653061224 0.0017129057003758968

0.4 0.8285714285714285 0.0006399178224766738
0.42040816326530617 0.8285714285714285 0.0005311984548477117
0.44081632653061226 0.8285714285714285 0.0004330887022430119
0.4612244897959184 0.8285714285714285 0.0003443741435132097
0.4816326530612245 0.8285714285714285 0.00026435441234808066
0.5020408163265306 0.8285714285714285 0.0001707557246680147
0.5224489795918368 0.8285714285714285 8.044103430117355e-05
0.5428571428571429 0.8285714285714285 2.36347082580024e-06
0.563265306122449 0.8285714285714285 7.769505523216175e-05
0.5836734693877551 0.8285714285714285 0.00014538605761800494
0.6040816326530613 0.8285714285714285 0.00020493730070076516
0.6244897959183673 0.8285714285714285 0.00025592783829753163
0.6448979591836734 0.8285714285714285 0.0003061130439703519
0.6653061224489796 0.8285714285714285 0.0003876616962117524
0.6857142857142857 0.8285714285714285 0.0004612121387949225
0.7061224489795919 0.8285714285714285 0.0005267383060715142
0.726530612244898 0.8285714285714285 0.0005842104071110479
0.7469387755102042 0.8285714285714285 0.0006334458799155049
0.7673469387755102 0.8285714285714285 0.0006741057344516743
0.7877551020408163 0.8285714285714285 0.0007053406159203968
0.8081632653061224 0.8285714285714285 0.0007253884392350307
0.8285714285714285 0.8285714285714285 0.0007310342902559774
0.8489795918367347 0.8285714285714285 0.0007173719730474704
0.8693877551020408 0.8285714285714285 0.000677548793330509
0.889795918367347 0.8285714285714285 0.0005993066947655272
0.9102040816326531 0.8285714285714285 0.0004734117408393551
0.9306122448979591 0.8285714285714285 0.00027538983139513765
0.9510204081632653 0.8285714285714285 0.00026863104658709364
0.9714285714285714 0.8285714285714285 0.00025292566416177525
0.9918367346938776 0.8285714285714285 0.00023366611207382808
1.0122448979591836 0.8285714285714285 0.0003176945479019186
1.0326530612244897 0.8285714285714285 0.0003078404463150962
1.0530612244897959 0.8285714285714285 0.00023185615921853323
1.073469387755102 0.8285714285714285 0.00020526234471564438
1.0938775510204082 0.8285714285714285 0.00013664920994762783
1.1142857142857143 0.8285714285714285 3.159239743006845e-05
1.1346938775510202 0.8285714285714285 0.00016545548593617856
1.1551020408163266 0.8285714285714285 0.0001556741444901366
1.1755102040816325 0.8285714285714285 0.0003620609034734358
1.1959183673469387 0.8285714285714285 0.0007596236195087681
1.2163265306122448 0.8285714285714285 0.0007665655307475608
1.236734693877551 0.8285714285714285 0.0007907866777100495
1.2571428571428571 0.8285714285714285 0.0008959572168609695
1.2775510204081633 0.8285714285714285 0.0007961467192427255
1.2979591836734694 0.8285714285714285 0.001016032515010562
1.3183673469387753 0.8285714285714285 0.0010203228423951716
1.3387755102040817 0.8285714285714285 0.00045017098634542174
1.3591836734693876 0.8285714285714285 0.0005430464715039246
1.379591836734694 0.8285714285714285 0.0009043621452729383
1.4 0.8285714285714285 0.001850613847081642

0.4 0.8489795918367347 0.0006544546879416746
0.42040816326530617 0.8489795918367347 0.0005452570026633768
0.44081632653061226 0.8489795918367347 0.0004468179437314562
0.4612244897959184 0.8489795918367347 0.00035807955276978554
0.4816326530612245 0.8489795918367347 0.00026760640544119807
0.5020408163265306 0.8489795918367347 0.00016955971935851688
0.5224489795918368 0.8489795918367347 7.964162861200108e-05
0.5428571428571429 0.8489795918367347 2.378846702164039e-06
0.563265306122449 0.8489795918367347 7.656132313219044e-05
0.5836734693877551 0.8489795918367347 0.00014276421583945403
0.6040816326530613 0.8489795918367347 0.00020052932602013934
0.6244897959183673 0.8489795918367347 0.0002492792455802764
0.6448979591836734 0.8489795918367347 0.00033318131241798915
0.6653061224489796 0.8489795918367347 0.0004123178255790727
0.6857142857142857 0.8489795918367347 0.0004828712582243891
0.7061224489795919 0.8489795918367347 0.0005448490726026323
0.726530612244898 0.8489795918367347 0.0005981842254218078
0.7469387755102042 0.8489795918367347 0.0006427090544866565
0.7673469387755102 0.8489795918367347 0.0006779690868443308
0.7877551020408163 0.8489795918367347 0.0007029622308108163
0.8081632653061224 0.8489795918367347 0.0007157177844717075
0.8285714285714285 0.8489795918367347 0.0007126147773363345
0.8489795918367347 0.8489795918367347 0.0006883316438773164
0.8693877551020408 0.8489795918367347 0.0006353954284182214
0.889795918367347 0.8489795918367347 0.0005576381835590248
0.9102040816326531 0.8489795918367347 0.0004240143097076106
0.9306122448979591 0.8489795918367347 0.000207299977978255
0.9510204081632653 0.8489795918367347 0.00016337976223080794
0.9714285714285714 0.8489795918367347 0.00013469797208905468
0.9918367346938776 0.8489795918367347 9.592298095613232e-05
1.0122448979591836 0.8489795918367347 0.0001375974540513726
1.0326530612244897 0.8489795918367347 0.00016374620559777772
1.0530612244897959 0.8489795918367347 9.98718010423328e-05
1.073469387755102 0.8489795918367347 0.00014493969939845773
1.0938775510204082 0.8489795918367347 8.537837051468891e-05
1.1142857142857143 0.8489795918367347 0.0001308270529646327
1.1346938775510202 0.8489795918367347 0.0002827454655693201
1.1551020408163266 0.8489795918367347 0.00032722172972158084
1.1755102040816325 0.8489795918367347 0.0006068888473456033
1.1959183673469387 0.8489795918367347 0.0009787909254247613
1.2163265306122448 0.8489795918367347 0.0010233706814454305
1.236734693877551 0.8489795918367347 0.0010800393599811955
1.2571428571428571 0.8489795918367347 0.0011600974590682475
1.2775510204081633 0.8489795918367347 0.001095557002509566
1.2979591836734694 0.8489795918367347 0.001309527902082469
1.3183673469387753 0.8489795918367347 0.0012733326009574525
1.3387755102040817 0.8489795918367347 0.0007180658563079867
1.3591836734693876 0.8489795918367347 0.000772030252084055
1.379591836734694 0.8489795918367347 0.0010854818045919895
1.4 0.8489795918367347 0.0020472826235788943

0.4 0.8693877551020408 0.0006761068635478262
0.42040816326530617 0.8693877551020408 0.0005665724219403173
0.44081632653061226 0.8693877551020408 0.00046805737671087866
0.4612244897959184 0.8693877551020408 0.0003796006276126779
0.4816326530612245 0.8693877551020408 0.00027461177755848387
0.5020408163265306 0.8693877551020408 0.00017704364748438728
0.5224489795918368 0.8693877551020408 8.805859844805697e-05
0.5428571428571429 0.8693877551020408 7.4219249704410295e-06
0.563265306122449 0.8693877551020408 6.488501158997267e-05
0.5836734693877551 0.8693877551020408 0.0001287429775632537
0.6040816326530613 0.8693877551020408 0.0001837943572709569
0.6244897959183673 0.8693877551020408 0.00026085309339064777
0.6448979591836734 0.8693877551020408 0.0003459668089963244
0.6653061224489796 0.8693877551020408 0.00042149908990275764
0.6857142857142857 0.8693877551020408 0.00048768833079213675
0.7061224489795919 0.8693877551020408 0.0005445643459353958
0.726530612244898 0.8693877551020408 0.0005920824437963476
0.7469387755102042 0.8693877551020408 0.000629974379549432
0.7673469387755102 0.8693877551020408 0.0006576888222664112
0.7877551020408163 0.8693877551020408 0.000674136136394124
0.8081632653061224 0.8693877551020408 0.0006770420083384229
0.8285714285714285 0.8693877551020408 0.0006623663727191274
0.8489795918367347 0.8693877551020408 0.0006243518053284311
0.8693877551020408 0.8693877551020408 0.0005730520232535077
0.889795918367347 0.8693877551020408 0.0004895673300885604
0.9102040816326531 0.8693877551020408 0.0003286208184868286
0.9306122448979591 0.8693877551020408 8.906741815655622e-05
0.9510204081632653 0.8693877551020408 2.3106446933318647e-06
0.9714285714285714 0.8693877551020408 4.929135111249143e-05
0.9918367346938776 0.8693877551020408 9.589464302496922e-05
1.0122448979591836 0.8693877551020408 5.8986925903642407e-05
1.0326530612244897 0.8693877551020408 3.778783553578559e-05
1.0530612244897959 0.8693877551020408 2.30537767447192e-05
1.073469387755102 0.8693877551020408 0.00013354732680671833
1.0938775510204082 0.8693877551020408 0.00021985252723993008
1.1142857142857143 0.8693877551020408 0.00027771184130293697
1.1346938775510202 0.8693877551020408 0.0004603124087574125
1.1551020408163266 0.8693877551020408 0.0005612337496143753
1.1755102040816325 0.8693877551020408 0.0007936900035962549
1.1959183673469387 0.8693877551020408 0.0011840414280160083
1.2163265306122448 0.8693877551020408 0.0012520584031334298
1.236734693877551 0.8693877551020408 0.0012692771828551677
1.2571428571428571 0.8693877551020408 0.0013715337020962573
1.2775510204081633 0.8693877551020408 0.0012831273190503506
1.2979591836734694 0.8693877551020408 0.001432096315361342
1.3183673469387753 0.8693877551020408 0.0014037994203018739
1.3387755102040817 0.8693877551020408 0.0008001762011511232
1.3591836734693876 0.8693877551020408 0.0008058724700640701
1.379591836734694 0.8693877551020408 0.0011386999442686285
1.4 0.8693877551020408 0.00205860654603926

0.4 0.889795918367347 0.0007073702881237875
0.42040816326530617 0.889795918367347 0.000597804563991805
0.44081632653061226 0.889795918367347 0.0004996754684618715
0.4612244897959184 0.889795918367347 0.000399002092812184
0.4816326530612245 0.889795918367347 0.0002932251542462627
0.5020408163265306 0.889795918367347 0.00019689553940076265
0.5224489795918368 0.889795918367347 0.0001097189752950617
0.5428571428571429 0.889795918367347 3.147938261535005e-05
0.563265306122449 0.889795918367347 3.781952582419812e-05
0.5836734693877551 0.889795918367347 9.80547904917764e-05
0.6040816326530613 0.889795918367347 0.00016529770546491046
0.6244897959183673 0.889795918367347 0.00025654510960580745
0.6448979591836734 0.889795918367347 0.0003371307206822896
0.6653061224489796 0.889795918367347 0.00040705828844387476
0.6857142857142857 0.889795918367347 0.0004666034599145885
0.7061224489795919 0.889795918367347 0.0005158407531297565
0.726530612244898 0.889795918367347 0.0005546919492208646
0.7469387755102042 0.889795918367347 0.0005827993958640865
0.7673469387755102 0.889795918367347 0.0005995540203209276
0.7877551020408163 0.889795918367347 0.0006036724723150026
0.8081632653061224 0.889795918367347 0.0005926308432105051
0.8285714285714285 0.889795918367347 0.0005619140933947157
0.8489795918367347 0.889795918367347 0.0005227731916557198
0.8693877551020408 0.889795918367347 0.00046478483637804255
0.889795918367347 0.889795918367347 0.0003553828414639623
0.9102040816326531 0.889795918367347 0.00015698739866284832
0.9306122448979591 0.889795918367347 0.0001127835404122618
0.9510204081632653 0.889795918367347 0.00025431422489455985
0.9714285714285714 0.889795918367347 0.0002452091940374785
0.9918367346938776 0.889795918367347 0.0003190017945367725
1.0122448979591836 0.889795918367347 7.2234973910003e-05
1.0326530612244897 0.889795918367347 7.022351711588083e-05
1.0530612244897959 0.889795918367347 0.000114946676697124
1.073469387755102 0.889795918367347 0.0003661981154653082
1.0938775510204082 0.889795918367347 0.00045359511909454087
1.1142857142857143 0.889795918367347 0.000533526742864613
1.1346938775510202 0.889795918367347 0.00074989859989401
1.1551020408163266 0.889795918367347 0.0007949213398423527
1.1755102040816325 0.889795918367347 0.001027498497364325
1.1959183673469387 0.889795918367347 0.0014286243119683052
1.2163265306122448 0.889795918367347 0.0014472070458134978
1.236734693877551 0.889795918367347 0.0014773316705606956
1.2571428571428571 0.889795918367347 0.0015448983165768926
1.2775510204081633 0.889795918367347 0.0013834472361653055
1.2979591836734694 0.889795918367347 0.0015446399453578619
1.3183673469387753 0.889795918367347 0.0014766792761846392
1.3387755102040817 0.889795918367347 0.0008216542212701183
1.3591836734693876 0.889795918367347 0.0008616252168918842
1.379591836734694 0.889795918367347 0.0011574992624013153
1.4 0.889795918367347 0.002048100679004808

0.4 0.9102040816326531 0.0007521788625569487
0.42040816326530617 0.9102040816326531 0.000643252407862685
0.44081632653061226 0.9102040816326531 0.000546291572705429
0.4612244897959184 0.9102040816326531 0.00043285763179799763
0.4816326530612245 0.9102040816326531 0.000328907804328038
0.5020408163265306 0.9102040816326531 0.00023513545719063
0.5224489795918368 0.9102040816326531 0.0001512239662359166
0.5428571428571429 0.9102040816326531 7.705410941233337e-05
0.563265306122449 0.9102040816326531 1.266312685914428e-05
0.5836734693877551 0.9102040816326531 4.174033964123025e-05
0.6040816326530613 0.9102040816326531 0.000136535075709876
0.6244897959183673 0.9102040816326531 0.00022133212608758945
0.6448979591836734 0.9102040816326531 0.00029431254312899113
0.6653061224489796 0.9102040816326531 0.0003552118562421963
0.6857142857142857 0.9102040816326531 0.00040424238195435613
0.7061224489795919 0.9102040816326531 0.00044151216619467415
0.726530612244898 0.9102040816326531 0.0004668759351505042
0.7469387755102042 0.9102040816326531 0.0004799089807091886
0.7673469387755102 0.9102040816326531 0.0004798904717067641
0.7877551020408163 0.9102040816326531 0.0004653768706627537
0.8081632653061224 0.9102040816326531 0.00043350154160610305
0.8285714285714285 0.9102040816326531 0.0003947652747033764
0.8489795918367347 0.9102040816326531 0.00034517785376641033
0.8693877551020408 0.9102040816326531 0.00025777511023582916
0.889795918367347 0.9102040816326531 0.00010982522348432049
0.9102040816326531 0.9102040816326531 0.0001256583227560379
0.9306122448979591 0.9102040816326531 0.00037826284459220073
0.9510204081632653 0.9102040816326531 0.0004177172640358953
0.9714285714285714 0.9102040816326531 0.00040776456019849146
0.9918367346938776 0.9102040816326531 0.0002788570280486558
1.0122448979591836 0.9102040816326531 1.0967054651282379e-05
1.0326530612244897 0.9102040816326531 0.00020669092612408436
1.0530612244897959 0.9102040816326531 0.00038188979198715365
1.073469387755102 0.9102040816326531 0.0006218988719701854
1.0938775510204082 0.9102040816326531 0.000723518609901933
1.1142857142857143 0.9102040816326531 0.0008410496163634602
1.1346938775510202 0.9102040816326531 0.000979768878534579
1.1551020408163266 0.9102040816326531 0.0010175947778380962
1.1755102040816325 0.9102040816326531 0.0012386477495163993
1.1959183673469387 0.9102040816326531 0.0015803800987502989
1.2163265306122448 0.9102040816326531 0.0016070191871240778
1.236734693877551 0.9102040816326531 0.0015966593500955292
1.2571428571428571 0.9102040816326531 0.0015923122469087003
1.2775510204081633 0.9102040816326531 0.0014458103546836423
1.2979591836734694 0.9102040816326531 0.0015707756298801445
1.3183673469387753 0.9102040816326531 0.0014644266320655436
1.3387755102040817 0.9102040816326531 0.0008398631517001487
1.3591836734693876 0.9102040816326531 0.0008379439359040008
1.379591836734694 0.9102040816326531 0.0011116593930498575
1.4 0.9102040816326531 0.002017187868323833

0.4 0.9306122448979591 0.0008168879434300308
0.42040816326530617 0.9306122448979591 0.0007026935539440615
0.44081632653061226 0.9306122448979591 0.0005890910384948878
0.4612244897959184 0.9306122448979591 0.0004777560674161935
0.4816326530612245 0.9306122448979591 0.00037799184800454966
0.5020408163265306 0.9306122448979591 0.0002893699588248505
0.5224489795918368 0.9306122448979591 0.00021168926030290525
0.5428571428571429 0.9306122448979591 0.0001448864094525243
0.563265306122449 0.9306122448979591 8.913648186580775e-05
0.5836734693877551 0.9306122448979591 1.843910809083693e-05
0.6040816326530613 0.9306122448979591 6.726083197230309e-05
0.6244897959183673 0.9306122448979591 0.00014050341410681844
0.6448979591836734 0.9306122448979591 0.0002003237625051238
0.6653061224489796 0.9306122448979591 0.00024602154817288807
0.6857142857142857 0.9306122448979591 0.0002776787019147381
0.7061224489795919 0.9306122448979591 0.0002953958193597367
0.726530612244898 0.9306122448979591 0.0002990052752354644
0.7469387755102042 0.9306122448979591 0.0002880264815246017
0.7673469387755102 0.9306122448979591 0.00026165106298389057
0.7877551020408163 0.9306122448979591 0.00021868973523218177
0.8081632653061224 0.9306122448979591 0.00017049430058845017
0.8285714285714285 0.9306122448979591 0.0001307107320737723
0.8489795918367347 0.9306122448979591 5.9061363776709286e-05
0.8693877551020408 0.9306122448979591 5.375089866072741e-05
0.889795918367347 0.9306122448979591 0.0002332594286645201
0.9102040816326531 0.9306122448979591 0.00045147783747302196
0.9306122448979591 0.9306122448979591 0.0006182182365809096
0.9510204081632653 0.9306122448979591 0.0006003200466919807
0.9714285714285714 0.9306122448979591 0.00038972867116079946
0.9918367346938776 0.9306122448979591 0.0002261521141129052
1.0122448979591836 0.9306122448979591 0.00011503822153946129
1.0326530612244897 0.9306122448979591 0.0004353588352747494
1.0530612244897959 0.9306122448979591 0.0005849199384247092
1.073469387755102 0.9306122448979591 0.0008315486745370413
1.0938775510204082 0.9306122448979591 0.0009714913621499434
1.1142857142857143 0.9306122448979591 0.0010124998078613993
1.1346938775510202 0.9306122448979591 0.001117170205541895
1.1551020408163266 0.9306122448979591 0.0011310089700794293
1.1755102040816325 0.9306122448979591 0.0012669948326226692
1.1959183673469387 0.9306122448979591 0.0016116108718656139
1.2163265306122448 0.9306122448979591 0.001603721706947052
1.236734693877551 0.9306122448979591 0.001520288933820127
1.2571428571428571 0.9306122448979591 0.001533401146117025
1.2775510204081633 0.9306122448979591 0.001350250660503198
1.2979591836734694 0.9306122448979591 0.0014299970562313136
1.3183673469387753 0.9306122448979591 0.0013586323798465139
1.3387755102040817 0.9306122448979591 0.0006824625848151772
1.3591836734693876 0.9306122448979591 0.0006415980192880921
1.379591836734694 0.9306122448979591 0.0009332074009479607
1.4 0.9306122448979591 0.0018059508978299776

0.4 0.9510204081632653 0.0008609748743121926
0.42040816326530617 0.9510204081632653 0.0007260415237712592
0.44081632653061226 0.9510204081632653 0.0006050481961936693
0.4612244897959184 0.9510204081632653 0.000497376520065998
0.4816326530612245 0.9510204081632653 0.0004026092495236777
0.5020408163265306 0.9510204081632653 0.00031784052266416174
0.5224489795918368 0.9510204081632653 0.00023787688187720119
0.5428571428571429 0.9510204081632653 0.00015997666678001926
0.563265306122449 0.9510204081632653 9.470795447863445e-05
0.5836734693877551 0.9510204081632653 8.345304617747573e-06
0.6040816326530613 0.9510204081632653 6.664749193582842e-05
0.6244897959183673 0.9510204081632653 0.00012688070136634977
0.6448979591836734 0.9510204081632653 0.0001712218093409823
0.6653061224489796 0.9510204081632653 0.00019871716763308206
0.6857142857142857 0.9510204081632653 0.0002275515987743698
0.7061224489795919 0.9510204081632653 0.00025030355978913205
0.726530612244898 0.9510204081632653 0.00025626006239291843
0.7469387755102042 0.9510204081632653 0.0002451621731110326
0.7673469387755102 0.9510204081632653 0.0002163486658154877
0.7877551020408163 0.9510204081632653 0.00016827355792960533
0.8081632653061224 0.9510204081632653 0.0001076460906260096
0.8285714285714285 0.9510204081632653 3.502181726084547e-05
0.8489795918367347 0.9510204081632653 7.560599231869539e-05
0.8693877551020408 0.9510204081632653 0.00023666493207927242
0.889795918367347 0.9510204081632653 0.00046542828875354575
0.9102040816326531 0.9510204081632653 0.0005793464342152624
0.9306122448979591 0.9510204081632653 0.0006875300239015487
0.9510204081632653 0.9510204081632653 0.00046649044429946523
0.9714285714285714 0.9510204081632653 0.00021912620743709272
0.9918367346938776 0.9510204081632653 8.22597197695351e-06
1.0122448979591836 0.9510204081632653 0.0004568969878052738
1.0326530612244897 0.9510204081632653 0.0007521779518278487
1.0530612244897959 0.9510204081632653 0.0009031798836230953
1.073469387755102 0.9510204081632653 0.0011845295693519897
1.0938775510204082 0.9510204081632653 0.0012531689443457785
1.1142857142857143 0.9510204081632653 0.0012640398661165047
1.1346938775510202 0.9510204081632653 0.001326446858004966
1.1551020408163266 0.9510204081632653 0.0012471167794748227
1.1755102040816325 0.9510204081632653 0.001380466351023655
1.1959183673469387 0.9510204081632653 0.0017035530973188266
1.2163265306122448 0.9510204081632653 0.001641627251622757
1.236734693877551 0.9510204081632653 0.0015886983179461411
1.2571428571428571 0.9510204081632653 0.001571278910896319
1.2775510204081633 0.9510204081632653 0.0013452446319726918
1.2979591836734694 0.9510204081632653 0.0014712078335164108
1.3183673469387753 0.9510204081632653 0.0013575205825897274
1.3387755102040817 0.9510204081632653 0.0006417244871188971
1.3591836734693876 0.9510204081632653 0.0006226309453685186
1.379591836734694 0.9510204081632653 0.000892326597628057
1.4 0.9510204081632653 0.0017783445939826004

0.4 0.9714285714285714 0.0009040596942523627
0.42040816326530617 0.9714285714285714 0.0007728583094833569
0.44081632653061226 0.9714285714285714 0.000648360678712781
0.4612244897959184 0.9714285714285714 0.0005286048062670412
0.4816326530612245 0.9714285714285714 0.000422666525798511
0.5020408163265306 0.9714285714285714 0.00033163684361036533
0.5224489795918368 0.9714285714285714 0.00025562754539959487
0.5428571428571429 0.9714285714285714 0.00019496271792817516
0.563265306122449 0.9714285714285714 0.00011614002202660345
0.5836734693877551 0.9714285714285714 1.9025331696537195e-05
0.6040816326530613 0.9714285714285714 6.180369780457023e-05
0.6244897959183673 0.9714285714285714 0.00012987258595714007
0.6448979591836734 0.9714285714285714 0.00017942554372167574
0.6653061224489796 0.9714285714285714 0.00021235748741203764
0.6857142857142857 0.9714285714285714 0.0002256393296882278
0.7061224489795919 0.9714285714285714 0.00021966142112081477
0.726530612244898 0.9714285714285714 0.00019487080965789258
0.7469387755102042 0.9714285714285714 0.00015132334842865927
0.7673469387755102 0.9714285714285714 0.00011445085090527538
0.7877551020408163 0.9714285714285714 6.457393197004807e-05
0.8081632653061224 0.9714285714285714 7.725223403618614e-06
0.8285714285714285 0.9714285714285714 7.38120973357223e-05
0.8489795918367347 0.9714285714285714 0.00019677742734551182
0.8693877551020408 0.9714285714285714 0.00037475040671504194
0.889795918367347 0.9714285714285714 0.0005448985540004187
0.9102040816326531 0.9714285714285714 0.0006555024186429437
0.9306122448979591 0.9714285714285714 0.0005634538589392724
0.9510204081632653 0.9714285714285714 0.0003080030192245788
0.9714285714285714 0.9714285714285714 1.8331970469716644e-05
0.9918367346938776 0.9714285714285714 0.0003109162890763492
1.0122448979591836 0.9714285714285714 0.0007522463530474105
1.0326530612244897 0.9714285714285714 0.00104303211620883
1.0530612244897959 0.9714285714285714 0.001214939269291179
1.073469387755102 0.9714285714285714 0.0014146748906735235
1.0938775510204082 0.9714285714285714 0.0014572903176034002
1.1142857142857143 0.9714285714285714 0.0014253851726607931
1.1346938775510202 0.9714285714285714 0.001381992026519209
1.1551020408163266 0.9714285714285714 0.001293887870667535
1.1755102040816325 0.9714285714285714 0.0014063889119192707
1.1959183673469387 0.9714285714285714 0.0016879309744666747
1.2163265306122448 0.9714285714285714 0.0016705936668477833
1.236734693877551 0.9714285714285714 0.0015929130758840296
1.2571428571428571 0.9714285714285714 0.0015387856897670776
1.2775510204081633 0.9714285714285714 0.00136207099099752
1.2979591836734694 0.9714285714285714 0.001455396111909743
1.3183673469387753 0.9714285714285714 0.0013199539290618123
1.3387755102040817 0.9714285714285714 0.0006343683122163879
1.3591836734693876 0.9714285714285714 0.0005891948301370714
1.379591836734694 0.9714285714285714 0.0008767184755318902
1.4 0.9714285714285714 0.0018109696014394772

0.4 0.9918367346938776 0.0009730296176405362
0.42040816326530617 0.9918367346938776 0.0008318532295621267
0.44081632653061226 0.9918367346938776 0.0007091170142227293
0.4612244897959184 0.9918367346938776 0.0005981371963550419
0.4816326530612245 0.9918367346938776 0.0004686712930389095
0.5020408163265306 0.9918367346938776 0.00031841182968385395
0.5224489795918368 0.9918367346938776 0.00018413289070710187
0.5428571428571429 0.9918367346938776 6.879705290108173e-05
0.563265306122449 0.9918367346938776 2.700337592839025e-05
0.5836734693877551 0.9918367346938776 0.00010275800431958776
0.6040816326530613 0.9918367346938776 0.00015803098664497056
0.6244897959183673 0.9918367346938776 0.00019487643679515915
0.6448979591836734 0.9918367346938776 0.0002426070798342561
0.6653061224489796 0.9918367346938776 0.00027106302190299525
0.6857142857142857 0.9918367346938776 0.0002780501028026572
0.7061224489795919 0.9918367346938776 0.00026452759796827263
0.726530612244898 0.9918367346938776 0.00023134116146288075
0.7469387755102042 0.9918367346938776 0.00017866771823673785
0.7673469387755102 0.9918367346938776 0.0001058907459151881
0.7877551020408163 0.9918367346938776 2.6828284771879263e-05
0.8081632653061224 0.9918367346938776 6.32157064671679e-05
0.8285714285714285 0.9918367346938776 0.00015995551144225469
0.8489795918367347 0.9918367346938776 0.0003011501240214754
0.8693877551020408 0.9918367346938776 0.0004847404443784238
0.889795918367347 0.9918367346938776 0.0006791358522374065
0.9102040816326531 0.9918367346938776 0.0005860565732532953
0.9306122448979591 0.9918367346938776 0.0004639387908475911
0.9510204081632653 0.9918367346938776 0.0001673604782248912
0.9714285714285714 0.9918367346938776 0.00024162746113180224
0.9918367346938776 0.9918367346938776 0.0005432406109145192
1.0122448979591836 0.9918367346938776 0.0009784710601759162
1.0326530612244897 0.9918367346938776 0.0012761569735087143
1.0530612244897959 0.9918367346938776 0.0013477716286200028
1.073469387755102 0.9918367346938776 0.0015150433044868288
1.0938775510204082 0.9918367346938776 0.0015250885582687662
1.1142857142857143 0.9918367346938776 0.0013889028788512895
1.1346938775510202 0.9918367346938776 0.0013378054946283115
1.1551020408163266 0.9918367346938776 0.0012243419951253089
1.1755102040816325 0.9918367346938776 0.0012968858699743298
1.1959183673469387 0.9918367346938776 0.0016342923222677531
1.2163265306122448 0.9918367346938776 0.0016012103557916796
1.236734693877551 0.9918367346938776 0.0014907032786886723
1.2571428571428571 0.9918367346938776 0.0014961611285640233
1.2775510204081633 0.9918367346938776 0.0012905777574469188
1.2979591836734694 0.9918367346938776 0.0013714327663105624
1.3183673469387753 0.9918367346938776 0.001282512484181375
1.3387755102040817 0.9918367346938776 0.0005714298962445769
1.3591836734693876 0.9918367346938776 0.000531930534470329
1.379591836734694 0.9918367346938776 0.0008619013588042762
1.4 0.9918367346938776 0.0018031362692846054

0.4 1.0122448979591836 0.001079659432369831
0.42040816326530617 1.0122448979591836 0.0008742524019215991
0.44081632653061226 1.0122448979591836 0.000685584543191009
0.4612244897959184 1.0122448979591836 0.000519149230556265
0.4816326530612245 1.0122448979591836 0.0003750135056430279
0.5020408163265306 1.0122448979591836 0.0002532667618352219
0.5224489795918368 1.0122448979591836 0.00014313240665235483
0.5428571428571429 1.0122448979591836 2.695207057160781e-05
0.563265306122449 1.0122448979591836 6.702359650796741e-05
0.5836734693877551 1.0122448979591836 0.00013831595756737952
0.6040816326530613 1.0122448979591836 0.00018712246638358243
0.6244897959183673 1.0122448979591836 0.00021369645609600751
0.6448979591836734 1.0122448979591836 0.00021906366846701636
0.6653061224489796 1.0122448979591836 0.0002449894835971425
0.6857142857142857 1.0122448979591836 0.0002724862909317255
0.7061224489795919 1.0122448979591836 0.0002840691269882442
0.726530612244898 1.0122448979591836 0.00028189822598168393
0.7469387755102042 1.0122448979591836 0.00025974858007430865
0.7673469387755102 1.0122448979591836 0.00021647653817672904
0.7877551020408163 1.0122448979591836 0.00014901992467447264
0.8081632653061224 1.0122448979591836 5.190067415646732e-05
0.8285714285714285 1.0122448979591836 8.250873224897176e-05
0.8489795918367347 1.0122448979591836 0.00026456719144165794
0.8693877551020408 1.0122448979591836 0.00044994310421117567
0.889795918367347 1.0122448979591836 0.0004318810185815385
0.9102040816326531 1.0122448979591836 0.00029869956405351346
0.9306122448979591 1.0122448979591836 0.00013335156270722183
0.9510204081632653 1.0122448979591836 0.0002891553147380617
0.9714285714285714 1.0122448979591836 0.0006815573398195901
0.9918367346938776 1.0122448979591836 0.0009769759381976929
1.0122448979591836 1.0122448979591836 0.0014124579943608623
1.0326530612244897 1.0122448979591836 0.0016004634679946182
1.0530612244897959 1.0122448979591836 0.0016336216910358406
1.073469387755102 1.0122448979591836 0.0017746364688762915
1.0938775510204082 1.0122448979591836 0.001702688729488376
1.1142857142857143 1.0122448979591836 0.0015681481845263492
1.1346938775510202 1.0122448979591836 0.001501457852909234
1.1551020408163266 1.0122448979591836 0.0013439183300161944
1.1755102040816325 1.0122448979591836 0.001480015488860894
1.1959183673469387 1.0122448979591836 0.0018128177502765366
1.2163265306122448 1.0122448979591836 0.0017537693945589294
1.236734693877551 1.0122448979591836 0.0017167557921567433
1.2571428571428571 1.0122448979591836 0.001705437901789314
1.2775510204081633 1.0122448979591836 0.0014937604570886553
1.2979591836734694 1.0122448979591836 0.0016330662524514372
1.3183673469387753 1.0122448979591836 0.0015313982390744163
1.3387755102040817 1.0122448979591836 0.0008279825221006315
1.3591836734693876 1.0122448979591836 0.0008237800197090639
1.379591836734694 1.0122448979591836 0.0011559421940538217
1.4 1.0122448979591836 0.0021366844701186938

0.4 1.0326530612244897 0.0010790705257278793
0.42040816326530617 1.0326530612244897 0.0008969557981801796
0.44081632653061226 1.0326530612244897 0.0007092740113714829
0.4612244897959184 1.0326530612244897 0.0005379396601010375
0.4816326530612245 1.0326530612244897 0.0003800274831498168
0.5020408163265306 1.0326530612244897 0.00022884236039538708
0.5224489795918368 1.0326530612244897 0.0001031084344162575
0.5428571428571429 1.0326530612244897 5.667789004404344e-06
0.563265306122449 1.0326530612244897 0.00012322192947963884
0.5836734693877551 1.0326530612244897 0.0002176173971212697
0.6040816326530613 1.0326530612244897 0.0002889533178119241
0.6244897959183673 1.0326530612244897 0.00033775869605404824
0.6448979591836734 1.0326530612244897 0.00036450661717105787
0.6653061224489796 1.0326530612244897 0.000369442976856621
0.6857142857142857 1.0326530612244897 0.0003527577383778055
0.7061224489795919 1.0326530612244897 0.0003150544120394186
0.726530612244898 1.0326530612244897 0.0002712344089433917
0.7469387755102042 1.0326530612244897 0.00025579243117162045
0.7673469387755102 1.0326530612244897 0.00022691813173184028
0.7877551020408163 1.0326530612244897 0.00018010355758471194
0.8081632653061224 1.0326530612244897 0.00010191085038622344
0.8285714285714285 1.0326530612244897 1.6195548393441866e-05
0.8489795918367347 1.0326530612244897 0.00016176407274637664
0.8693877551020408 1.0326530612244897 0.0002762550679471284
0.889795918367347 1.0326530612244897 0.00021621032864255728
0.9102040816326531 1.0326530612244897 3.7431072424423326e-05
0.9306122448979591 1.0326530612244897 0.0002528871315367752
0.9510204081632653 1.0326530612244897 0.0006589161241131074
0.9714285714285714 1.0326530612244897 0.0010432497901232789
0.9918367346938776 1.0326530612244897 0.0013272770367987142
1.0122448979591836 1.0326530612244897 0.0016376611319090305
1.0326530612244897 1.0326530612244897 0.0017740402213839465
1.0530612244897959 1.0326530612244897 0.0017740921903468183
1.073469387755102 1.0326530612244897 0.0018364172676038444
1.0938775510204082 1.0326530612244897 0.0017763717822691476
1.1142857142857143 1.0326530612244897 0.001618670876849351
1.1346938775510202 1.0326530612244897 0.0015055347119922284
1.1551020408163266 1.0326530612244897 0.0013935078608390272
1.1755102040816325 1.0326530612244897 0.0015194022493195264
1.1959183673469387 1.0326530612244897 0.0018260584891819087
1.2163265306122448 1.0326530612244897 0.001832858596488969
1.236734693877551 1.0326530612244897 0.0017813070207488568
1.2571428571428571 1.0326530612244897 0.0017662459702963706
1.2775510204081633 1.0326530612244897 0.001612189592203786
1.2979591836734694 1.0326530612244897 0.0017339010994148196
1.3183673469387753 1.0326530612244897 0.0016418766793666328
1.3387755102040817 1.0326530612244897 0.0009695528046951979
1.3591836734693876 1.0326530612244897 0.0009495700708507943
1.379591836734694 1.0326530612244897 0.0013073908968008197
1.4 1.0326530612244897 0.00233316993224858

0.4 1.0530612244897959 0.0010879312610329872
0.42040816326530617 1.0530612244897959 0.0008685907401178861
0.44081632653061226 1.0530612244897959 0.0006753345002631639
0.4612244897959184 1.0530612244897959 0.0004747410058062035
0.4816326530612245 1.0530612244897959 0.00030182397231141855
0.5020408163265306 1.0530612244897959 0.00014105365220047628
0.5224489795918368 1.0530612244897959 6.744773232474077e-06
0.5428571428571429 1.0530612244897959 0.00010174039338443214
0.563265306122449 1.0530612244897959 0.00018736749212869275
0.5836734693877551 1.0530612244897959 0.00025885038174924824
0.6040816326530613 1.0530612244897959 0.00031364965843453524
0.6244897959183673 1.0530612244897959 0.0003878777601357686
0.6448979591836734 1.0530612244897959 0.00044074114748915427
0.6653061224489796 1.0530612244897959 0.0004721617769622641
0.6857142857142857 1.0530612244897959 0.0004821619741398331
0.7061224489795919 1.0530612244897959 0.00047995265097576165
0.726530612244898 1.0530612244897959 0.0004591705128703903
0.7469387755102042 1.0530612244897959 0.00041621170859690304
0.7673469387755102 1.0530612244897959 0.0003486585377777754
0.7877551020408163 1.0530612244897959 0.00025331379517467764
0.8081632653061224 1.0530612244897959 0.00016587981507165672
0.8285714285714285 1.0530612244897959 3.954270417330999e-05
0.8489795918367347 1.0530612244897959 9.812085906289562e-05
0.8693877551020408 1.0530612244897959 0.0001727893908582967
0.889795918367347 1.0530612244897959 6.480882475198412e-05
0.9102040816326531 1.0530612244897959 0.00023994086479327357
0.9306122448979591 1.0530612244897959 0.0005080932765995291
0.9510204081632653 1.0530612244897959 0.0009057804854973872
0.9714285714285714 1.0530612244897959 0.0012778979559037254
0.9918367346938776 1.0530612244897959 0.0014205675554460776
1.0122448979591836 1.0530612244897959 0.0016666317794088161
1.0326530612244897 1.0530612244897959 0.0017601793952352813
1.0530612244897959 1.0530612244897959 0.001672590304550403
1.073469387755102 1.0530612244897959 0.0017485010268573214
1.0938775510204082 1.0530612244897959 0.0016677430588086187
1.1142857142857143 1.0530612244897959 0.0014452731208592483
1.1346938775510202 1.0530612244897959 0.0013714342875113111
1.1551020408163266 1.0530612244897959 0.0012282504881449656
1.1755102040816325 1.0530612244897959 0.0013186442956248726
1.1959183673469387 1.0530612244897959 0.001690789826787581
1.2163265306122448 1.0530612244897959 0.0016669579016627134
1.236734693877551 1.0530612244897959 0.0016125851796186252
1.2571428571428571 1.0530612244897959 0.0016547275888702737
1.2775510204081633 1.0530612244897959 0.0014765603960634754
1.2979591836734694 1.0530612244897959 0.0016012669759119663
1.3183673469387753 1.0530612244897959 0.0015402149608450266
1.3387755102040817 1.0530612244897959 0.0008424698170513278
1.3591836734693876 1.0530612244897959 0.0008341035202671515
1.379591836734694 1.0530612244897959 0.0012140089966330425
1.4 1.0530612244897959 0.0022593685196549695

0.4 1.073469387755102 0.001056869482685116
0.42040816326530617 1.073469387755102 0.0008104146092118569
0.44081632653061226 1.073469387755102 0.0005981474478777699
0.4612244897959184 1.073469387755102 0.0004186181511766224
0.4816326530612245 1.073469387755102 0.0002699417087288908
0.5020408163265306 1.073469387755102 0.0001246411613553336
0.5224489795918368 1.073469387755102 2.005008438676209e-05
0.5428571428571429 1.073469387755102 0.00013852273701642215
0.563265306122449 1.073469387755102 0.00023198752909141945
0.5836734693877551 1.073469387755102 0.00030144653725618087
0.6040816326530613 1.073469387755102 0.0003630647264817599
0.6244897959183673 1.073469387755102 0.0004193305763555283
0.6448979591836734 1.073469387755102 0.00047276461159959093
0.6653061224489796 1.073469387755102 0.0005239691735470231
0.6857142857142857 1.073469387755102 0.0005533025432659031
0.7061224489795919 1.073469387755102 0.00056432534276072
0.726530612244898 1.073469387755102 0.0005598769696595549
0.7469387755102042 1.073469387755102 0.0005306330515030648
0.7673469387755102 1.073469387755102 0.00047421686591002377
0.7877551020408163 1.073469387755102 0.0003875327094676473
0.8081632653061224 1.073469387755102 0.0002631281132836581
0.8285714285714285 1.073469387755102 0.00011829730534320022
0.8489795918367347 1.073469387755102 3.906601779359552e-05
0.8693877551020408 1.073469387755102 1.1898903433019137e-05
0.889795918367347 1.073469387755102 0.00024727241363849736
0.9102040816326531 1.073469387755102 0.0005358712087690917
0.9306122448979591 1.073469387755102 0.0007983644870502736
0.9510204081632653 1.073469387755102 0.0011941906440797634
0.9714285714285714 1.073469387755102 0.0014331916789326721
0.9918367346938776 1.073469387755102 0.0015018620632576522
1.0122448979591836 1.073469387755102 0.0016987301865854752
1.0326530612244897 1.073469387755102 0.0017020094921272695
1.0530612244897959 1.073469387755102 0.001624297985661452
1.073469387755102 1.073469387755102 0.001684800273357323
1.0938775510204082 1.073469387755102 0.00154440899842841
1.1142857142857143 1.073469387755102 0.0013473408666783357
1.1346938775510202 1.073469387755102 0.001238329447859638
1.1551020408163266 1.073469387755102 0.0010470849561944988
1.1755102040816325 1.073469387755102 0.0012009001002349431
1.1959183673469387 1.073469387755102 0.0015466636868343292
1.2163265306122448 1.073469387755102 0.0015048991180965504
1.236734693877551 1.073469387755102 0.0015121819891568897
1.2571428571428571 1.073469387755102 0.0015317471638540692
1.2775510204081633 1.073469387755102 0.0013541845136598868
1.2979591836734694 1.073469387755102 0.0015095257184653682
1.3183673469387753 1.073469387755102 0.001428155692009478
1.3387755102040817 1.073469387755102 0.0007398070587242428
1.3591836734693876 1.073469387755102 0.0007444208238423511
1.379591836734694 1.073469387755102 0.0011247241176721157
1.4 1.073469387755102 0.0022248497451055615

0.4 1.0938775510204082 0.0011865986190197908
0.42040816326530617 1.0938775510204082 0.0009060242028824106
0.44081632653061226 1.0938775510204082 0.0006582191031676426
0.4612244897959184 1.0938775510204082 0.00044416142147556126
0.4816326530612245 1.0938775510204082 0.0002616196957084538
0.5020408163265306 1.0938775510204082 0.00010869401460535111
0.5224489795918368 1.0938775510204082 3.4758522062763864e-05
0.5428571428571429 1.0938775510204082 0.00017502449167650092
0.563265306122449 1.0938775510204082 0.0002896828287808906
0.5836734693877551 1.0938775510204082 0.00037973933575208285
0.6040816326530613 1.0938775510204082 0.00044596143539267497
0.6244897959183673 1.0938775510204082 0.0004888818572205481
0.6448979591836734 1.0938775510204082 0.0005088395766466372
0.6653061224489796 1.0938775510204082 0.0005060693130160415
0.6857142857142857 1.0938775510204082 0.0004802469399123044
0.7061224489795919 1.0938775510204082 0.00046508532001037634
0.726530612244898 1.0938775510204082 0.0004706986841748126
0.7469387755102042 1.0938775510204082 0.0004528312592332988
0.7673469387755102 1.0938775510204082 0.00040575994910440477
0.7877551020408163 1.0938775510204082 0.0003258963676721141
0.8081632653061224 1.0938775510204082 0.0002028045050006637
0.8285714285714285 1.0938775510204082 6.364097067837124e-05
0.8489795918367347 1.0938775510204082 2.5612928637685356e-05
0.8693877551020408 1.0938775510204082 7.432871834338849e-05
0.889795918367347 1.0938775510204082 0.0002990533137079976
0.9102040816326531 1.0938775510204082 0.0005931995733585637
0.9306122448979591 1.0938775510204082 0.000866354356701602
0.9510204081632653 1.0938775510204082 0.0011456677765417757
0.9714285714285714 1.0938775510204082 0.0013154000637317208
0.9918367346938776 1.0938775510204082 0.0013269184812130736
1.0122448979591836 1.0938775510204082 0.001429204924129966
1.0326530612244897 1.0938775510204082 0.001437200398739246
1.0530612244897959 1.0938775510204082 0.0013396306651909887
1.073469387755102 1.0938775510204082 0.0013462831591950115
1.0938775510204082 1.0938775510204082 0.0012326602715438013
1.1142857142857143 1.0938775510204082 0.0009856245939467156
1.1346938775510202 1.0938775510204082 0.0008196640791996133
1.1551020408163266 1.0938775510204082 0.0006807630009414527
1.1755102040816325 1.0938775510204082 0.0008025059700528248
1.1959183673469387 1.0938775510204082 0.0011337142743761824
1.2163265306122448 1.0938775510204082 0.001138408327893109
1.236734693877551 1.0938775510204082 0.0011198747172427304
1.2571428571428571 1.0938775510204082 0.0011408253678748537
1.2775510204081633 1.0938775510204082 0.0009922906205692278
1.2979591836734694 1.0938775510204082 0.0011236667229649194
1.3183673469387753 1.0938775510204082 0.001055477166266569
1.3387755102040817 1.0938775510204082 0.00037648226129205487
1.3591836734693876 1.0938775510204082 0.00036247842849190803
1.379591836734694 1.0938775510204082 0.0007798419077545693
1.4 1.0938775510204082 0.0019146832018169246

0.4 1.1142857142857143 0.001187742635661071
0.42040816326530617 1.1142857142857143 0.0009242961127204907
0.44081632653061226 1.1142857142857143 0.0006780385139875111
0.4612244897959184 1.1142857142857143 0.0004509047723519899
0.4816326530612245 1.1142857142857143 0.0002532184065060922
0.5020408163265306 1.1142857142857143 8.557649392711836e-05
0.5224489795918368 1.1142857142857143 5.342537384565166e-05
0.5428571428571429 1.1142857142857143 0.000164848917543238
0.563265306122449 1.1142857142857143 0.00026530612550888094
0.5836734693877551 1.1142857142857143 0.0003807816139628009
0.6040816326530613 1.1142857142857143 0.0004713572620622733
0.6244897959183673 1.1142857142857143 0.0005375099196775965
0.6448979591836734 1.1142857142857143 0.0005796158157037948
0.6653061224489796 1.1142857142857143 0.0005978984929865053
0.6857142857142857 1.1142857142857143 0.0005919369682919895
0.7061224489795919 1.1142857142857143 0.0005614392843038343
0.726530612244898 1.1142857142857143 0.0005148611738714226
0.7469387755102042 1.1142857142857143 0.00043872287226687234
0.7673469387755102 1.1142857142857143 0.000336602475117416
0.7877551020408163 1.1142857142857143 0.00023826167212370394
0.8081632653061224 1.1142857142857143 0.00010100638415500018
0.8285714285714285 1.1142857142857143 9.179666783558707e-05
0.8489795918367347 1.1142857142857143 4.566975079589586e-05
0.8693877551020408 1.1142857142857143 5.606079383475154e-05
0.889795918367347 1.1142857142857143 0.00030266770910120436
0.9102040816326531 1.1142857142857143 0.0006297064471511189
0.9306122448979591 1.1142857142857143 0.0008068465539186713
0.9510204081632653 1.1142857142857143 0.0010336218135921765
0.9714285714285714 1.1142857142857143 0.001152591011668886
0.9918367346938776 1.1142857142857143 0.0010634624497002313
1.0122448979591836 1.1142857142857143 0.001168591242242242
1.0326530612244897 1.1142857142857143 0.001154512744177041
1.0530612244897959 1.1142857142857143 0.0009995635570674965
1.073469387755102 1.1142857142857143 0.001043404675775149
1.0938775510204082 1.1142857142857143 0.0008823036675188745
1.1142857142857143 1.1142857142857143 0.0005690935358749274
1.1346938775510202 1.1142857142857143 0.00045089559248479016
1.1551020408163266 1.1142857142857143 0.00027809515706095356
1.1755102040816325 1.1142857142857143 0.0003903854074442034
1.1959183673469387 1.1142857142857143 0.000782220273935888
1.2163265306122448 1.1142857142857143 0.0007557412233777441
1.236734693877551 1.1142857142857143 0.0007408581191497704
1.2571428571428571 1.1142857142857143 0.0007997768488233331
1.2775510204081633 1.1142857142857143 0.0006313419451252633
1.2979591836734694 1.1142857142857143 0.0007823066012987157
1.3183673469387753 1.1142857142857143 0.0007309225522339341
1.3387755102040817 1.1142857142857143 3.0597932254489146e-05
1.3591836734693876 1.1142857142857143 4.751818040876765e-05
1.379591836734694 1.1142857142857143 0.0004904562712463312
1.4 1.1142857142857143 0.0016539749549343008

0.4 1.1346938775510202 0.0011838417022633635
0.42040816326530617 1.1346938775510202 0.0009401396349532631
0.44081632653061226 1.1346938775510202 0.0007342939545335742
0.4612244897959184 1.1346938775510202 0.000528444450052401
0.4816326530612245 1.1346938775510202 0.0003121382487540139
0.5020408163265306 1.1346938775510202 0.0001262229529688727
0.5224489795918368 1.1346938775510202 3.390732908411381e-05
0.5428571428571429 1.1346938775510202 0.00017882424053679985
0.563265306122449 1.1346938775510202 0.0002964683143783231
0.5836734693877551 1.1346938775510202 0.0003876963420509985
0.6040816326530613 1.1346938775510202 0.0004531975149202408
0.6244897959183673 1.1346938775510202 0.0005194634972168349
0.6448979591836734 1.1346938775510202 0.0005756606222994329
0.6653061224489796 1.1346938775510202 0.0006071330081338019
0.6857142857142857 1.1346938775510202 0.0006132026269603935
0.7061224489795919 1.1346938775510202 0.0005988187897901995
0.726530612244898 1.1346938775510202 0.0005589009127594802
0.7469387755102042 1.1346938775510202 0.0004881230852787251
0.7673469387755102 1.1346938775510202 0.00038458878020794507
0.7877551020408163 1.1346938775510202 0.00024050972572754042
0.8081632653061224 1.1346938775510202 9.709922255103295e-05
0.8285714285714285 1.1346938775510202 3.386146878816068e-05
0.8489795918367347 1.1346938775510202 9.559805684548894e-05
0.8693877551020408 1.1346938775510202 0.0002359726330163122
0.889795918367347 1.1346938775510202 0.0005337479435515036
0.9102040816326531 1.1346938775510202 0.0007898163262160061
0.9306122448979591 1.1346938775510202 0.0009310919551337223
0.9510204081632653 1.1346938775510202 0.0011170035868448402
0.9714285714285714 1.1346938775510202 0.0011403426894063054
0.9918367346938776 1.1346938775510202 0.0010468947812536968
1.0122448979591836 1.1346938775510202 0.001127186318525937
1.0326530612244897 1.1346938775510202 0.0010560421159023885
1.0530612244897959 1.1346938775510202 0.000938695253216229
1.073469387755102 1.1346938775510202 0.000955484919303768
1.0938775510204082 1.1346938775510202 0.0007386241140468729
1.1142857142857143 1.1346938775510202 0.0004749702810386003
1.1346938775510202 1.1346938775510202 0.0003297195998858901
1.1551020408163266 1.1346938775510202 0.0001568958894129363
1.1755102040816325 1.1346938775510202 0.0003459134187283122
1.1959183673469387 1.1346938775510202 0.0007307683007917176
1.2163265306122448 1.1346938775510202 0.000710681403016819
1.236734693877551 1.1346938775510202 0.0007381746142048617
1.2571428571428571 1.1346938775510202 0.0007957377808042454
1.2775510204081633 1.1346938775510202 0.0006569545288711565
1.2979591836734694 1.1346938775510202 0.0008425305624278484
1.3183673469387753 1.1346938775510202 0.0007828098088555613
1.3387755102040817 1.1346938775510202 0.00011122176427152963
1.3591836734693876 1.1346938775510202 0.00015906836956322556
1.379591836734694 1.1346938775510202 0.000625653660113773
1.4 1.1346938775510202 0.0018621840419076052

0.4 1.1551020408163266 0.0013376448898395066
0.42040816326530617 1.1551020408163266 0.0010516459835893666
0.44081632653061226 1.1551020408163266 0.0008048892725624202
0.4612244897959184 1.1551020408163266 0.0005871340890908627
0.4816326530612245 1.1551020408163266 0.0003937466735615819
0.5020408163265306 1.1551020408163266 0.00019957686344035386
0.5224489795918368 1.1551020408163266 2.1730586699075793e-05
0.5428571428571429 1.1551020408163266 0.000127885440160673
0.563265306122449 1.1551020408163266 0.00024997158420160537
0.5836734693877551 1.1551020408163266 0.0003450679875431975
0.6040816326530613 1.1551020408163266 0.00041365895041134415
0.6244897959183673 1.1551020408163266 0.00046907321205242464
0.6448979591836734 1.1551020408163266 0.0005021809167982255
0.6653061224489796 1.1551020408163266 0.0005092116018609802
0.6857142857142857 1.1551020408163266 0.0005109346362379835
0.7061224489795919 1.1551020408163266 0.0005216868904346084
0.726530612244898 1.1551020408163266 0.0005090801814159468
0.7469387755102042 1.1551020408163266 0.00046329416228210046
0.7673469387755102 1.1551020408163266 0.0003805458128090175
0.7877551020408163 1.1551020408163266 0.000254992687849679
0.8081632653061224 1.1551020408163266 0.000124556033791981
0.8285714285714285 1.1551020408163266 7.927961633957814e-05
0.8489795918367347 1.1551020408163266 0.00019375202890828738
0.8693877551020408 1.1551020408163266 0.00039579547010483093
0.889795918367347 1.1551020408163266 0.0006362165225472782
0.9102040816326531 1.1551020408163266 0.0008746898480213733
0.9306122448979591 1.1551020408163266 0.0009828439303612782
0.9510204081632653 1.1551020408163266 0.0010756519115849416
0.9714285714285714 1.1551020408163266 0.0010946789032798589
0.9918367346938776 1.1551020408163266 0.0009708304023795279
1.0122448979591836 1.1551020408163266 0.0009960544472361194
1.0326530612244897 1.1551020408163266 0.0009665448891517103
1.0530612244897959 1.1551020408163266 0.0008275582636424021
1.073469387755102 1.1551020408163266 0.0008157276648536708
1.0938775510204082 1.1551020408163266 0.0006576457119943473
1.1142857142857143 1.1551020408163266 0.0003630504023173775
1.1346938775510202 1.1551020408163266 0.00022372014678674612
1.1551020408163266 1.1551020408163266 0.00013374242230601574
1.1755102040816325 1.1551020408163266 0.0003237592711991255
1.1959183673469387 1.1551020408163266 0.0007335544067526428
1.2163265306122448 1.1551020408163266 0.0007541775020954572
1.236734693877551 1.1551020408163266 0.0007682824852131842
1.2571428571428571 1.1551020408163266 0.0008711819133924159
1.2775510204081633 1.1551020408163266 0.0007723545663348014
1.2979591836734694 1.1551020408163266 0.0009606917793134745
1.3183673469387753 1.1551020408163266 0.0009320133992253565
1.3387755102040817 1.1551020408163266 0.0002810702120202846
1.3591836734693876 1.1551020408163266 0.00034923298034172934
1.379591836734694 1.1551020408163266 0.0008743802849756066
1.4 1.1551020408163266 0.0021399141326841897

0.4 1.1755102040816325 0.0015065600713920074
0.42040816326530617 1.1755102040816325 0.0011809722694953312
0.44081632653061226 1.1755102040816325 0.000893304937972822
0.4612244897959184 1.1755102040816325 0.0006428532690088834
0.4816326530612245 1.1755102040816325 0.0004266519190496837
0.5020408163265306 1.1755102040816325 0.00023057134311046945
0.5224489795918368 1.1755102040816325 6.092547344950516e-05
0.5428571428571429 1.1755102040816325 0.0001274430823236597
0.563265306122449 1.1755102040816325 0.0003035401949821673
0.5836734693877551 1.1755102040816325 0.0004514852767672703
0.6040816326530613 1.1755102040816325 0.0005714683295723819
0.6244897959183673 1.1755102040816325 0.000663504266646367
0.6448979591836734 1.1755102040816325 0.0007275707120708921
0.6653061224489796 1.1755102040816325 0.0007630306653821015
0.6857142857142857 1.1755102040816325 0.0007679842043520207
0.7061224489795919 1.1755102040816325 0.0007483554850521296
0.726530612244898 1.1755102040816325 0.0006976936497580105
0.7469387755102042 1.1755102040816325 0.000623937697563734
0.7673469387755102 1.1755102040816325 0.0005107750466437563
0.7877551020408163 1.1755102040816325 0.0003760439727153453
0.8081632653061224 1.1755102040816325 0.0002698905297404408
0.8285714285714285 1.1755102040816325 0.0002815499295430769
0.8489795918367347 1.1755102040816325 0.00047291436969686823
0.8693877551020408 1.1755102040816325 0.0006328114794120279
0.889795918367347 1.1755102040816325 0.0008709636616681046
0.9102040816326531 1.1755102040816325 0.001098662515971096
0.9306122448979591 1.1755102040816325 0.001126510410177372
0.9510204081632653 1.1755102040816325 0.0012238327951345253
0.9714285714285714 1.1755102040816325 0.0012211302253767597
0.9918367346938776 1.1755102040816325 0.0010433817278091458
1.0122448979591836 1.1755102040816325 0.0011153766238668449
1.0326530612244897 1.1755102040816325 0.0010699217604231565
1.0530612244897959 1.1755102040816325 0.0009044404432097877
1.073469387755102 1.1755102040816325 0.0009739293382205541
1.0938775510204082 1.1755102040816325 0.0007863568366089924
1.1142857142857143 1.1755102040816325 0.0004809919180833941
1.1346938775510202 1.1755102040816325 0.0004261524464668834
1.1551020408163266 1.1755102040816325 0.0003364066317624037
1.1755102040816325 1.1755102040816325 0.0005555227094347567
1.1959183673469387 1.1755102040816325 0.0010167727043672442
1.2163265306122448 1.1755102040816325 0.0010164513231180755
1.236734693877551 1.1755102040816325 0.0010566873411125138
1.2571428571428571 1.1755102040816325 0.0012098070972928754
1.2775510204081633 1.1755102040816325 0.0011177276730436198
1.2979591836734694 1.1755102040816325 0.001345035250658308
1.3183673469387753 1.1755102040816325 0.0013259396892798536
1.3387755102040817 1.1755102040816325 0.0006777721788059354
1.3591836734693876 1.1755102040816325 0.0007874359150302213
1.379591836734694 1.1755102040816325 0.0013343657894615002
1.4 1.1755102040816325 0.0026380764395815826

0.4 1.1959183673469387 0.001698900717973309
0.42040816326530617 1.1959183673469387 0.001330179936394782
0.44081632653061226 1.1959183673469387 0.0010038200906252737
0.4612244897959184 1.1959183673469387 0.0006897032785290469
0.4816326530612245 1.1959183673469387 0.00040358707360478585
0.5020408163265306 1.1959183673469387 0.00014705536171748246
0.5224489795918368 1.1959183673469387 7.757295217929172e-05
0.5428571428571429 1.1959183673469387 0.00027134096113216183
0.563265306122449 1.1959183673469387 0.0004347925696559854
0.5836734693877551 1.1959183673469387 0.0005680469629992316
0.6040816326530613 1.1959183673469387 0.0006756628962973632
0.6244897959183673 1.1959183673469387 0.000793117363446734
0.6448979591836734 1.1959183673469387 0.0008822032139156194
0.6653061224489796 1.1959183673469387 0.0009381898718623868
0.6857142857142857 1.1959183673469387 0.0009585701933635254
0.7061224489795919 1.1959183673469387 0.0009463357867010996
0.726530612244898 1.1959183673469387 0.0009006526585142172
0.7469387755102042 1.1959183673469387 0.0008172815969446287
0.7673469387755102 1.1959183673469387 0.00071932959535706
0.7877551020408163 1.1959183673469387 0.000601304594301022
0.8081632653061224 1.1959183673469387 0.0005240705971539979
0.8285714285714285 1.1959183673469387 0.0006269380923033009
0.8489795918367347 1.1959183673469387 0.0008036724790746637
0.8693877551020408 1.1959183673469387 0.0009826969379647388
0.889795918367347 1.1959183673469387 0.0012308672764744545
0.9102040816326531 1.1959183673469387 0.0014039727019569334
0.9306122448979591 1.1959183673469387 0.0014410428676150874
0.9510204081632653 1.1959183673469387 0.001517603369425951
0.9714285714285714 1.1959183673469387 0.001462793055279129
0.9918367346938776 1.1959183673469387 0.0013196282266275706
1.0122448979591836 1.1959183673469387 0.0013652930387868592
1.0326530612244897 1.1959183673469387 0.0012806927532934276
1.0530612244897959 1.1959183673469387 0.0011781079253326554
1.073469387755102 1.1959183673469387 0.0012247725280151306
1.0938775510204082 1.1959183673469387 0.0010129813410933303
1.1142857142857143 1.1959183673469387 0.0007602857646585442
1.1346938775510202 1.1959183673469387 0.0007034097688398133
1.1551020408163266 1.1959183673469387 0.0006339848476553528
1.1755102040816325 1.1959183673469387 0.0008992397954507708
1.1959183673469387 1.1959183673469387 0.0013411170712755438
1.2163265306122448 1.1959183673469387 0.0013461886918711696
1.236734693877551 1.1959183673469387 0.0014056022446127941
1.2571428571428571 1.1959183673469387 0.0015637437407303029
1.2775510204081633 1.1959183673469387 0.0015053570111602521
1.2979591836734694 1.1959183673469387 0.0017298042950811277
1.3183673469387753 1.1959183673469387 0.0016933315743586363
1.3387755102040817 1.1959183673469387 0.0010803879887642809
1.3591836734693876 1.1959183673469387 0.0012117434970708163
1.379591836734694 1.1959183673469387 0.0017809766289414442
1.4 1.1959183673469387 0.00314316652219071

0.4 1.2163265306122448 0.001979562296281198
0.42040816326530617 1.2163265306122448 0.0015857585166366983
0.44081632653061226 1.2163265306122448 0.0012362633277873958
0.4612244897959184 1.2163265306122448 0.0009313226229224897
0.4816326530612245 1.2163265306122448 0.0006375272433495893
0.5020408163265306 1.2163265306122448 0.00034309290636722056
0.5224489795918368 1.2163265306122448 8.147511435158128e-05
0.5428571428571429 1.2163265306122448 0.0001468683847038743
0.563265306122449 1.2163265306122448 0.00034192270134844605
0.5836734693877551 1.2163265306122448 0.0005032817555542107
0.6040816326530613 1.2163265306122448 0.0006303521197974019
0.6244897959183673 1.2163265306122448 0.0007222656588782225
0.6448979591836734 1.2163265306122448 0.0007780960244401711
0.6653061224489796 1.2163265306122448 0.000815667576751361
0.6857142857142857 1.2163265306122448 0.0008382752709880301
0.7061224489795919 1.2163265306122448 0.0008435952756366757
0.726530612244898 1.2163265306122448 0.0008124997477754817
0.7469387755102042 1.2163265306122448 0.0007382980091265173
0.7673469387755102 1.2163265306122448 0.0006162080672049153
0.7877551020408163 1.2163265306122448 0.0005073491185501391
0.8081632653061224 1.2163265306122448 0.0005342904608202081
0.8285714285714285 1.2163265306122448 0.0006476207368079703
0.8489795918367347 1.2163265306122448 0.0008721946758435475
0.8693877551020408 1.2163265306122448 0.001077092693685569
0.889795918367347 1.2163265306122448 0.0012849650653800337
0.9102040816326531 1.2163265306122448 0.0014790088992431803
0.9306122448979591 1.2163265306122448 0.0014846018243634337
0.9510204081632653 1.2163265306122448 0.0014930216963268128
0.9714285714285714 1.2163265306122448 0.0014533440498672306
0.9918367346938776 1.2163265306122448 0.0012535141110750353
1.0122448979591836 1.2163265306122448 0.0012332830099287262
1.0326530612244897 1.2163265306122448 0.0011871689302177593
1.0530612244897959 1.2163265306122448 0.00104651452774418
1.073469387755102 1.2163265306122448 0.0010818067230293354
1.0938775510204082 1.2163265306122448 0.000915099526242108
1.1142857142857143 1.2163265306122448 0.000637154057306806
1.1346938775510202 1.2163265306122448 0.0005987252536771431
1.1551020408163266 1.2163265306122448 0.0005694105538723432
1.1755102040816325 1.2163265306122448 0.000809727513875827
1.1959183673469387 1.2163265306122448 0.0012587188756632839
1.2163265306122448 1.2163265306122448 0.0012614813043166223
1.236734693877551 1.2163265306122448 0.0012965278493232146
1.2571428571428571 1.2163265306122448 0.0014877407739618126
1.2775510204081633 1.2163265306122448 0.001421897886405732
1.2979591836734694 1.2163265306122448 0.0016324172055660058
1.3183673469387753 1.2163265306122448 0.0016243560176978644
1.3387755102040817 1.2163265306122448 0.001013308191845419
1.3591836734693876 1.2163265306122448 0.0011572835111573199
1.379591836734694 1.2163265306122448 0.0017692055989231847
1.4 1.2163265306122448 0.00313567554169239

0.4 1.236734693877551 0.0022411594022619524
0.42040816326530617 1.236734693877551 0.0018122281576744281
0.44081632653061226 1.236734693877551 0.0014241136794145293
0.4612244897959184 1.236734693877551 0.0010615640529969828
0.4816326530612245 1.236734693877551 0.0007395769374355099
0.5020408163265306 1.236734693877551 0.0004476069743209188
0.5224489795918368 1.236734693877551 0.00019037188468105926
0.5428571428571429 1.236734693877551 5.404989073094779e-05
0.563265306122449 1.236734693877551 0.0002620830418371689
0.5836734693877551 1.236734693877551 0.0004344726040326763
0.6040816326530613 1.236734693877551 0.0005716432717463721
0.6244897959183673 1.236734693877551 0.0006736062321851116
0.6448979591836734 1.236734693877551 0.0007395605252643045
0.6653061224489796 1.236734693877551 0.0007679490023073457
0.6857142857142857 1.236734693877551 0.0007582948037419546
0.7061224489795919 1.236734693877551 0.00073213819895597
0.726530612244898 1.236734693877551 0.0006919841870782345
0.7469387755102042 1.236734693877551 0.000608125109220585
0.7673469387755102 1.236734693877551 0.00046520084400675926
0.7877551020408163 1.236734693877551 0.00047420946563302147
0.8081632653061224 1.236734693877551 0.0005174010915216659
0.8285714285714285 1.236734693877551 0.0006879537643113068
0.8489795918367347 1.236734693877551 0.0009534688968006536
0.8693877551020408 1.236734693877551 0.0011278726137061504
0.889795918367347 1.236734693877551 0.0013705834770582695
0.9102040816326531 1.236734693877551 0.0015491507229192444
0.9306122448979591 1.236734693877551 0.0014896074429219947
0.9510204081632653 1.236734693877551 0.0015204211973559312
0.9714285714285714 1.236734693877551 0.0014352178122598383
0.9918367346938776 1.236734693877551 0.0011723734973948033
1.0122448979591836 1.236734693877551 0.0011985530104794972
1.0326530612244897 1.236734693877551 0.0011251902669322522
1.0530612244897959 1.236734693877551 0.0009888411984956547
1.073469387755102 1.236734693877551 0.0010984177209970233
1.0938775510204082 1.236734693877551 0.0009058530643057949
1.1142857142857143 1.236734693877551 0.0006399474555450341
1.1346938775510202 1.236734693877551 0.0006464505164761325
1.1551020408163266 1.236734693877551 0.0005948627712391852
1.1755102040816325 1.236734693877551 0.0008485330203956559
1.1959183673469387 1.236734693877551 0.0013078506271811535
1.2163265306122448 1.236734693877551 0.0012692438231772796
1.236734693877551 1.236734693877551 0.0013144045877714061
1.2571428571428571 1.236734693877551 0.0015069674937211869
1.2775510204081633 1.236734693877551 0.0014359282735581236
1.2979591836734694 1.236734693877551 0.001676215841190043
1.3183673469387753 1.236734693877551 0.0016625070725553581
1.3387755102040817 1.236734693877551 0.0010526239353347566
1.3591836734693876 1.236734693877551 0.001236108406333647
1.379591836734694 1.236734693877551 0.0018540334140743076
1.4 1.236734693877551 0.003228108714049993

0.4 1.2571428571428571 0.002433255920950908
0.42040816326530617 1.2571428571428571 0.0019769165921675325
0.44081632653061226 1.2571428571428571 0.0015655952381244537
0.4612244897959184 1.2571428571428571 0.001189181203591752
0.4816326530612245 1.2571428571428571 0.000841258711913595
0.5020408163265306 1.2571428571428571 0.0005376373612978741
0.5224489795918368 1.2571428571428571 0.00027788504040383855
0.5428571428571429 1.2571428571428571 5.847761343943936e-05
0.563265306122449 1.2571428571428571 0.00012362476763902452
0.5836734693877551 1.2571428571428571 0.0002905895868169084
0.6040816326530613 1.2571428571428571 0.00042581714512300584
0.6244897959183673 1.2571428571428571 0.000525155267738206
0.6448979591836734 1.2571428571428571 0.0005875757524514552
0.6653061224489796 1.2571428571428571 0.000612102595293651
0.6857142857142857 1.2571428571428571 0.0006269183224940217
0.7061224489795919 1.2571428571428571 0.0006122383428116066
0.726530612244898 1.2571428571428571 0.0005578412576064118
0.7469387755102042 1.2571428571428571 0.00045921363052443126
0.7673469387755102 1.2571428571428571 0.0003679757432298453
0.7877551020408163 1.2571428571428571 0.0003799428809483779
0.8081632653061224 1.2571428571428571 0.0004805584542885502
0.8285714285714285 1.2571428571428571 0.0006904813798687057
0.8489795918367347 1.2571428571428571 0.0009355034322642772
0.8693877551020408 1.2571428571428571 0.0011469135982601977
0.889795918367347 1.2571428571428571 0.0013876240107564275
0.9102040816326531 1.2571428571428571 0.0015223736468453763
0.9306122448979591 1.2571428571428571 0.0014879228021534019
0.9510204081632653 1.2571428571428571 0.0014835930278511225
0.9714285714285714 1.2571428571428571 0.0013462515112716705
0.9918367346938776 1.2571428571428571 0.0011205587342216008
1.0122448979591836 1.2571428571428571 0.0011165104837957684
1.0326530612244897 1.2571428571428571 0.0010444709749693748
1.0530612244897959 1.2571428571428571 0.0009882023739597665
1.073469387755102 1.2571428571428571 0.001092103303990788
1.0938775510204082 1.2571428571428571 0.0009035467276046205
1.1142857142857143 1.2571428571428571 0.0006808730330770257
1.1346938775510202 1.2571428571428571 0.0006715887563177037
1.1551020408163266 1.2571428571428571 0.0006406982026265773
1.1755102040816325 1.2571428571428571 0.0009128195041188947
1.1959183673469387 1.2571428571428571 0.0013454789821434193
1.2163265306122448 1.2571428571428571 0.0012962608526208702
1.236734693877551 1.2571428571428571 0.0013367887823068497
1.2571428571428571 1.2571428571428571 0.0015378946218727318
1.2775510204081633 1.2571428571428571 0.0015066779096845617
1.2979591836734694 1.2571428571428571 0.001741772407495068
1.3183673469387753 1.2571428571428571 0.0017169496300236398
1.3387755102040817 1.2571428571428571 0.0011424279440109542
1.3591836734693876 1.2571428571428571 0.0013320183443746025
1.379591836734694 1.2571428571428571 0.001961281042088925
1.4 1.2571428571428571 0.0033512088699036435

0.4 1.2775510204081633 0.0029130544997750946
0.42040816326530617 1.2775510204081633 0.0024446434573068276
0.44081632653061226 1.2775510204081633 0.001972909748713267
0.4612244897959184 1.2775510204081633 0.00155724912053945
0.4816326530612245 1.2775510204081633 0.0011924536060988339
0.5020408163265306 1.2775510204081633 0.0008728235003934715
0.5224489795918368 1.2775510204081633 0.0005956244620308887
0.5428571428571429 1.2775510204081633 0.00036109040747017707
0.563265306122449 1.2775510204081633 0.0001691580121574443
0.5836734693877551 1.2775510204081633 1.6676451948471893e-05
0.6040816326530613 1.2775510204081633 9.82914349548919e-05
0.6244897959183673 1.2775510204081633 0.0001788096819661522
0.6448979591836734 1.2775510204081633 0.00023474459925551527
0.6653061224489796 1.2775510204081633 0.00026947237032308446
0.6857142857142857 1.2775510204081633 0.00029291251641301586
0.7061224489795919 1.2775510204081633 0.00027630579179455106
0.726530612244898 1.2775510204081633 0.0002128148803651475
0.7469387755102042 1.2775510204081633 0.00011266083292634649
0.7673469387755102 1.2775510204081633 2.6886652223126473e-05
0.7877551020408163 1.2775510204081633 9.982539878172075e-05
0.8081632653061224 1.2775510204081633 0.00024015443754410448
0.8285714285714285 1.2775510204081633 0.0004310384676710702
0.8489795918367347 1.2775510204081633 0.0007202675325522143
0.8693877551020408 1.2775510204081633 0.000935073446465054
0.889795918367347 1.2775510204081633 0.0011409978929608072
0.9102040816326531 1.2775510204081633 0.0013104817340114164
0.9306122448979591 1.2775510204081633 0.0012408873132112516
0.9510204081632653 1.2775510204081633 0.001185947493520162
0.9714285714285714 1.2775510204081633 0.001080677463012901
0.9918367346938776 1.2775510204081633 0.0008041405261446574
1.0122448979591836 1.2775510204081633 0.0007831017280122698
1.0326530612244897 1.2775510204081633 0.0007749231470438739
1.0530612244897959 1.2775510204081633 0.0007148651898981617
1.073469387755102 1.2775510204081633 0.0008301181250528616
1.0938775510204082 1.2775510204081633 0.0006823762700595842
1.1142857142857143 1.2775510204081633 0.00045530707736174403
1.1346938775510202 1.2775510204081633 0.0004686783571868913
1.1551020408163266 1.2775510204081633 0.0004622837536326224
1.1755102040816325 1.2775510204081633 0.0007129823326963297
1.1959183673469387 1.2775510204081633 0.0011559247811645246
1.2163265306122448 1.2775510204081633 0.001092068133960511
1.236734693877551 1.2775510204081633 0.0011325853351349668
1.2571428571428571 1.2775510204081633 0.00138340060312786
1.2775510204081633 1.2775510204081633 0.0013529397678931632
1.2979591836734694 1.2775510204081633 0.0015765067800853627
1.3183673469387753 1.2775510204081633 0.0015734799523735576
1.3387755102040817 1.2775510204081633 0.000999734630227983
1.3591836734693876 1.2775510204081633 0.001211814870937633
1.379591836734694 1.2775510204081633 0.0018622844697222252
1.4 1.2775510204081633 0.0032099234857296266

0.4 1.2979591836734694 0.003070135260346274
0.42040816326530617 1.2979591836734694 0.0025560457146918125
0.44081632653061226 1.2979591836734694 0.002069598892200361
0.4612244897959184 1.2979591836734694 0.0016386142022687816
0.4816326530612245 1.2979591836734694 0.0012482275140728721
0.5020408163265306 1.2979591836734694 0.0009048786038936968
0.5224489795918368 1.2979591836734694 0.0006103980623688721
0.5428571428571429 1.2979591836734694 0.0003616193822255087
0.563265306122449 1.2979591836734694 0.00015524194573923733
0.5836734693877551 1.2979591836734694 8.845984758948378e-06
0.6040816326530613 1.2979591836734694 0.00013040600121029533
0.6244897959183673 1.2979591836734694 0.0002106898116735617
0.6448979591836734 1.2979591836734694 0.0002542225372772766
0.6653061224489796 1.2979591836734694 0.0002976717189592387
0.6857142857142857 1.2979591836734694 0.00030225623706456317
0.7061224489795919 1.2979591836734694 0.0002631132976462919
0.726530612244898 1.2979591836734694 0.0001706495492856397
0.7469387755102042 1.2979591836734694 8.315578025484827e-05
0.7673469387755102 1.2979591836734694 6.309768517341607e-05
0.7877551020408163 1.2979591836734694 0.0001828040602859099
0.8081632653061224 1.2979591836734694 0.00030299304365238866
0.8285714285714285 1.2979591836734694 0.0005374966244313384
0.8489795918367347 1.2979591836734694 0.000836166439727809
0.8693877551020408 1.2979591836734694 0.0010225006470454545
0.889795918367347 1.2979591836734694 0.0012721908393798498
0.9102040816326531 1.2979591836734694 0.0014130393880626702
0.9306122448979591 1.2979591836734694 0.0013004761631343897
0.9510204081632653 1.2979591836734694 0.0012930271985409775
0.9714285714285714 1.2979591836734694 0.0011450645288866718
0.9918367346938776 1.2979591836734694 0.0008368163555782931
1.0122448979591836 1.2979591836734694 0.000863689497690695
1.0326530612244897 1.2979591836734694 0.0008433630029869021
1.0530612244897959 1.2979591836734694 0.0008057982879007969
1.073469387755102 1.2979591836734694 0.0009637930414824886
1.0938775510204082 1.2979591836734694 0.0008141100003239282
1.1142857142857143 1.2979591836734694 0.0006218881504663487
1.1346938775510202 1.2979591836734694 0.0006546790738376079
1.1551020408163266 1.2979591836734694 0.0006351908141950663
1.1755102040816325 1.2979591836734694 0.0009193612294142589
1.1959183673469387 1.2979591836734694 0.0013768404898824582
1.2163265306122448 1.2979591836734694 0.0012932071721492577
1.236734693877551 1.2979591836734694 0.0013739904898564248
1.2571428571428571 1.2979591836734694 0.0016363019885650143
1.2775510204081633 1.2979591836734694 0.0015997078880641835
1.2979591836734694 1.2979591836734694 0.0018414570276301112
1.3183673469387753 1.2979591836734694 0.0018237125914113972
1.3387755102040817 1.2979591836734694 0.0012695443657371186
1.3591836734693876 1.2979591836734694 0.0015071755526562536
1.379591836734694 1.2979591836734694 0.002120141805247888
1.4 1.2979591836734694 0.003438465094556753

0.4 1.3183673469387753 0.0033410040223679355
0.42040816326530617 1.3183673469387753 0.0027801012244292045
0.44081632653061226 1.3183673469387753 0.002270295832980135
0.4612244897959184 1.3183673469387753 0.0018191786751625416
0.4816326530612245 1.3183673469387753 0.0014229499446024585
0.5020408163265306 1.3183673469387753 0.0010775416140239163
0.5224489795918368 1.3183673469387753 0.0007797574048887396
0.5428571428571429 1.3183673469387753 0.000521001751893499
0.563265306122449 1.3183673469387753 0.0003031853455211786
0.5836734693877551 1.3183673469387753 0.00013048966546103102
0.6040816326530613 1.3183673469387753 3.987585101325464e-06
0.6244897959183673 1.3183673469387753 7.553859481136682e-05
0.6448979591836734 1.3183673469387753 0.00014505207585775726
0.6653061224489796 1.3183673469387753 0.00017926582660333923
0.6857142857142857 1.3183673469387753 0.00016993625679868896
0.7061224489795919 1.3183673469387753 0.00011113891976205492
0.726530612244898 1.3183673469387753 8.378639121051079e-06
0.7469387755102042 1.3183673469387753 6.348685100258933e-05
0.7673469387755102 1.3183673469387753 4.293060969783047e-05
0.7877551020408163 1.3183673469387753 5.900511684980847e-05
0.8081632653061224 1.3183673469387753 0.0002121589598291923
0.8285714285714285 1.3183673469387753 0.00044323812226043646
0.8489795918367347 1.3183673469387753 0.0007165060094657533
0.8693877551020408 1.3183673469387753 0.0009411258158135011
0.889795918367347 1.3183673469387753 0.0011602605688138812
0.9102040816326531 1.3183673469387753 0.0012532473756263346
0.9306122448979591 1.3183673469387753 0.0011812266052531606
0.9510204081632653 1.3183673469387753 0.0011519367121788082
0.9714285714285714 1.3183673469387753 0.0009882615314673604
0.9918367346938776 1.3183673469387753 0.0007166259866838165
1.0122448979591836 1.3183673469387753 0.0007251932644230796
1.0326530612244897 1.3183673469387753 0.0007211041268763985
1.0530612244897959 1.3183673469387753 0.0007274832775907847
1.073469387755102 1.3183673469387753 0.0008618445114178946
1.0938775510204082 1.3183673469387753 0.0007288064599944438
1.1142857142857143 1.3183673469387753 0.0005506855570137498
1.1346938775510202 1.3183673469387753 0.0005617361813836375
1.1551020408163266 1.3183673469387753 0.0005717703767834925
1.1755102040816325 1.3183673469387753 0.0008644954305899732
1.1959183673469387 1.3183673469387753 0.001303099965014154
1.2163265306122448 1.3183673469387753 0.0012322468620429572
1.236734693877551 1.3183673469387753 0.0013177538071744987
1.2571428571428571 1.3183673469387753 0.001587130713702839
1.2775510204081633 1.3183673469387753 0.0015745975394630962
1.2979591836734694 1.3183673469387753 0.0017969501059072468
1.3183673469387753 1.3183673469387753 0.0017729467598121829
1.3387755102040817 1.3183673469387753 0.0012407031442694672
1.3591836734693876 1.3183673469387753 0.0014486700317922208
1.379591836734694 1.3183673469387753 0.002048858389083308
1.4 1.3183673469387753 0.003350778471161331

0.4 1.3387755102040817 0.0037698236776255445
0.42040816326530617 1.3387755102040817 0.003195628461158173
0.44081632653061226 1.3387755102040817 0.002677169555514766
0.4612244897959184 1.3387755102040817 0.002223500908696774
0.4816326530612245 1.3387755102040817 0.001827909537632108
0.5020408163265306 1.3387755102040817 0.001484710639369724
0.5224489795918368 1.3387755102040817 0.0011896723040408508
0.5428571428571429 1.3387755102040817 0.0009401978587488952
0.563265306122449 1.3387755102040817 0.0007349149799546761
0.5836734693877551 1.3387755102040817 0.0005737693505721425
0.6040816326530613 1.3387755102040817 0.00045847459414612157
0.6244897959183673 1.3387755102040817 0.00035592478039078723
0.6448979591836734 1.3387755102040817 0.000280526922343316
0.6653061224489796 1.3387755102040817 0.0002550479446410542
0.6857142857142857 1.3387755102040817 0.000285214448408011
0.7061224489795919 1.3387755102040817 0.00037897868279473945
0.726530612244898 1.3387755102040817 0.0005039994690468064
0.7469387755102042 1.3387755102040817 0.0005410402505887368
0.7673469387755102 1.3387755102040817 0.0005448861533707133
0.7877551020408163 1.3387755102040817 0.000422699910900437
0.8081632653061224 1.3387755102040817 0.0002845176493866952
0.8285714285714285 1.3387755102040817 9.47793796747809e-05
0.8489795918367347 1.3387755102040817 0.00020819282373810144
0.8693877551020408 1.3387755102040817 0.00040326887159179703
0.889795918367347 1.3387755102040817 0.0005702343790269238
0.9102040816326531 1.3387755102040817 0.0006908217374392844
0.9306122448979591 1.3387755102040817 0.0005873261211730568
0.9510204081632653 1.3387755102040817 0.0005504250724841925
0.9714285714285714 1.3387755102040817 0.00043443198189793697
0.9918367346938776 1.3387755102040817 0.00014380382288413374
1.0122448979591836 1.3387755102040817 0.00016473183736247232
1.0326530612244897 1.3387755102040817 0.0001957057015763014
1.0530612244897959 1.3387755102040817 0.0001769839581340915
1.073469387755102 1.3387755102040817 0.0003117264999473873
1.0938775510204082 1.3387755102040817 0.00019687111484201214
1.1142857142857143 1.3387755102040817 2.4528432734649552e-06
1.1346938775510202 1.3387755102040817 1.3291332905562836e-05
1.1551020408163266 1.3387755102040817 9.16872371614641e-06
1.1755102040816325 1.3387755102040817 0.0002700615073810697
1.1959183673469387 1.3387755102040817 0.0007127316386284777
1.2163265306122448 1.3387755102040817 0.000613644147465231
1.236734693877551 1.3387755102040817 0.0006985127407241609
1.2571428571428571 1.3387755102040817 0.0010029381740753462
1.2775510204081633 1.3387755102040817 0.0009637334247836471
1.2979591836734694 1.3387755102040817 0.0011657130745383881
1.3183673469387753 1.3387755102040817 0.0011250701334052093
1.3387755102040817 1.3387755102040817 0.0005720673711836488
1.3591836734693876 1.3387755102040817 0.0008098249771299471
1.379591836734694 1.3387755102040817 0.0014212672233281376
1.4 1.3387755102040817 0.0027145982387568046

0.4 1.3591836734693876 0.003322902965086888
0.42040816326530617 1.3591836734693876 0.0027196162355683506
0.44081632653061226 1.3591836734693876 0.002193537671468071
0.4612244897959184 1.3591836734693876 0.001741055952143633
0.4816326530612245 1.3591836734693876 0.0013544820687791254
0.5020408163265306 1.3591836734693876 0.0010250690301081555
0.5224489795918368 1.3591836734693876 0.000746901094435995
0.5428571428571429 1.3591836734693876 0.0005166627437369897
0.563265306122449 1.3591836734693876 0.0003326254336747103
0.5836734693877551 1.3591836734693876 0.0001945284132233438
0.6040816326530613 1.3591836734693876 0.00010074791450943865
0.6244897959183673 1.3591836734693876 2.9354808667517163e-05
0.6448979591836734 1.3591836734693876 1.0054135362522199e-05
0.6653061224489796 1.3591836734693876 1.6851470644174693e-06
0.6857142857142857 1.3591836734693876 7.198754570604537e-05
0.7061224489795919 1.3591836734693876 0.00021136905805471673
0.726530612244898 1.3591836734693876 0.00027496930989792667
0.7469387755102042 1.3591836734693876 0.0003281472726990031
0.7673469387755102 1.3591836734693876 0.00031085303891187355
0.7877551020408163 1.3591836734693876 0.00020447280111125787
0.8081632653061224 1.3591836734693876 0.00011307883439747035
0.8285714285714285 1.3591836734693876 9.912597837800907e-05
0.8489795918367347 1.3591836734693876 0.00037310381518296243
0.8693877551020408 1.3591836734693876 0.0005258200465868973
0.889795918367347 1.3591836734693876 0.0007235510572696918
0.9102040816326531 1.3591836734693876 0.0008033434396118866
0.9306122448979591 1.3591836734693876 0.0006789552304010682
0.9510204081632653 1.3591836734693876 0.0006777652417857549
0.9714285714285714 1.3591836734693876 0.0005333899814661119
0.9918367346938776 1.3591836734693876 0.00024988135539318057
1.0122448979591836 1.3591836734693876 0.00032295199198384417
1.0326530612244897 1.3591836734693876 0.00036591393862957233
1.0530612244897959 1.3591836734693876 0.00037841856037869326
1.073469387755102 1.3591836734693876 0.0005338748667538806
1.0938775510204082 1.3591836734693876 0.0004152136379569349
1.1142857142857143 1.3591836734693876 0.00023381249765425105
1.1346938775510202 1.3591836734693876 0.00023601796596825486
1.1551020408163266 1.3591836734693876 0.00020008725795250815
1.1755102040816325 1.3591836734693876 0.0004643638391864102
1.1959183673469387 1.3591836734693876 0.000880580090698746
1.2163265306122448 1.3591836734693876 0.0007609722280457476
1.236734693877551 1.3591836734693876 0.0008771841366574384
1.2571428571428571 1.3591836734693876 0.0011745577740392144
1.2775510204081633 1.3591836734693876 0.001105599393947887
1.2979591836734694 1.3591836734693876 0.0012623643754025304
1.3183673469387753 1.3591836734693876 0.001156666877037582
1.3387755102040817 1.3591836734693876 0.0006220107414426912
1.3591836734693876 1.3591836734693876 0.0008775237991828222
1.379591836734694 1.3591836734693876 0.0014887506892714564
1.4 1.3591836734693876 0.0027999407866396986

0.4 1.379591836734694 0.0025658455551986203
0.42040816326530617 1.379591836734694 0.001937462001635526
0.44081632653061226 1.379591836734694 0.0013968611793068741
0.4612244897959184 1.379591836734694 0.0009367482166951213
0.4816326530612245 1.379591836734694 0.0005497705209724646
0.5020408163265306 1.379591836734694 0.00023154677366077348
0.5224489795918368 1.379591836734694 2.9786550817617607e-05
0.5428571428571429 1.379591836734694 0.00023842881823402107
0.563265306122449 1.379591836734694 0.0003955279784032817
0.5836734693877551 1.379591836734694 0.0005007114836478033
0.6040816326530613 1.379591836734694 0.0005674570325370776
0.6244897959183673 1.379591836734694 0.0006102443981117478
0.6448979591836734 1.379591836734694 0.0005985456586856952
0.6653061224489796 1.379591836734694 0.0005297373769999753
0.6857142857142857 1.379591836734694 0.0004038971443985212
0.7061224489795919 1.379591836734694 0.00024401073419103025
0.726530612244898 1.379591836734694 0.0001634232401895308
0.7469387755102042 1.379591836734694 0.0001519172615476183
0.7673469387755102 1.379591836734694 0.0001691396564665465
0.7877551020408163 1.379591836734694 0.0002559073856740479
0.8081632653061224 1.379591836734694 0.0003773178370121977
0.8285714285714285 1.379591836734694 0.0005681621464173475
0.8489795918367347 1.379591836734694 0.0008182592809027195
0.8693877551020408 1.379591836734694 0.001003777380238935
0.889795918367347 1.379591836734694 0.0011649870959012237
0.9102040816326531 1.379591836734694 0.0012178525182978128
0.9306122448979591 1.379591836734694 0.0011032371007503594
0.9510204081632653 1.379591836734694 0.0010552260917991996
0.9714285714285714 1.379591836734694 0.0009033244988435052
0.9918367346938776 1.379591836734694 0.0006588134328933265
1.0122448979591836 1.379591836734694 0.000753506533691578
1.0326530612244897 1.379591836734694 0.0008599388284719622
1.0530612244897959 1.379591836734694 0.0009220803476843731
1.073469387755102 1.379591836734694 0.001088603702938229
1.0938775510204082 1.379591836734694 0.0010180071671158364
1.1142857142857143 1.379591836734694 0.0008451933146270685
1.1346938775510202 1.379591836734694 0.0008254633305620762
1.1551020408163266 1.379591836734694 0.0007989059035287682
1.1755102040816325 1.379591836734694 0.0010360147400382824
1.1959183673469387 1.379591836734694 0.0014228421208085096
1.2163265306122448 1.379591836734694 0.0013049450207676672
1.236734693877551 1.379591836734694 0.0014018278753246127
1.2571428571428571 1.379591836734694 0.001667042713155209
1.2775510204081633 1.379591836734694 0.0015228211165651817
1.2979591836734694 1.379591836734694 0.0015952335010334107
1.3183673469387753 1.379591836734694 0.0014595770685114084
1.3387755102040817 1.379591836734694 0.0009410922050175907
1.3591836734693876 1.379591836734694 0.0012134666373763148
1.379591836734694 1.379591836734694 0.0018418764632189832
1.4 1.379591836734694 0.0031618039023087463

0.4 1.4 0.0013819244326971625
0.42040816326530617 1.4 0.0007295784616438705
0.44081632653061226 1.4 0.0001697239891046698
0.4612244897959184 1.4 0.00030787606463084094
0.4816326530612245 1.4 0.0007091970742061637
0.5020408163265306 1.4 0.001035043711357736
0.5224489795918368 1.4 0.0012891412483366782
0.5428571428571429 1.4 0.0014793277049660047
0.563265306122449 1.4 0.0016298002800519407
0.5836734693877551 1.4 0.001733373861223797
0.6040816326530613 1.4 0.0017796665584906557
0.6244897959183673 1.4 0.0017741105320293882
0.6448979591836734 1.4 0.0017062080383555833
0.6653061224489796 1.4 0.0015726361360786922
0.6857142857142857 1.4 0.001393583871716536
0.7061224489795919 1.4 0.0011955033701519513
0.726530612244898 1.4 0.0011447895604606573
0.7469387755102042 1.4 0.0011230539964936503
0.7673469387755102 1.4 0.0011053701158015017
0.7877551020408163 1.4 0.0012185024245739001
0.8081632653061224 1.4 0.0013314285232328
0.8285714285714285 1.4 0.0015172823217558667
0.8489795918367347 1.4 0.001833897995282996
0.8693877551020408 1.4 0.0020174495388218527
0.889795918367347 1.4 0.0021703945089227156
0.9102040816326531 1.4 0.0022474257099299733
0.9306122448979591 1.4 0.002094258564608542
0.9510204081632653 1.4 0.0020392192230032913
0.9714285714285714 1.4 0.0019178258283605587
0.9918367346938776 1.4 0.001676118771268248
1.0122448979591836 1.4 0.0018163840102569384
1.0326530612244897 1.4 0.001975467557790267
1.0530612244897959 1.4 0.002055863361230592
1.073469387755102 1.4 0.0022877326453435987
1.0938775510204082 1.4 0.0022680791406902157
1.1142857142857143 1.4 0.0021001455234004873
1.1346938775510202 1.4 0.0020929732264779177
1.1551020408163266 1.4 0.002030822731584031
1.1755102040816325 1.4 0.0022234367282015777
1.1959183673469387 1.4 0.0026085873643614255
1.2163265306122448 1.4 0.002453708998494758
1.236734693877551 1.4 0.0025365607242047172
1.2571428571428571 1.4 0.00276624888607796
1.2775510204081633 1.4 0.002527450303051404
1.2979591836734694 1.4 0.002560101246824209
1.3183673469387753 1.4 0.00239737237565657
1.3387755102040817 1.4 0.0018855572345758964
1.3591836734693876 1.4 0.0021804101088442884
1.379591836734694 1.4 0.0028029839407608947
1.4 1.4 0.004136256682153394



==> figures/data/PhipcNNsliceSTVK_errineq_3d_Ball.dat <==
0.4 0.4 0.0
0.42040816326530617 0.4 0.0
0.44081632653061226 0.4 0.0
0.4612244897959184 0.4 0.0
0.4816326530612245 0.4 0.0
0.5020408163265306 0.4 0.0
0.5224489795918368 0.4 0.0
0.5428571428571429 0.4 0.0
0.563265306122449 0.4 0.0
0.5836734693877551 0.4 0.0
0.6040816326530613 0.4 0.0
0.6244897959183673 0.4 0.0
0.6448979591836734 0.4 0.0
0.6653061224489796 0.4 0.0
0.6857142857142857 0.4 0.0
0.7061224489795919 0.4 0.0
0.726530612244898 0.4 0.0
0.7469387755102042 0.4 0.0
0.7673469387755102 0.4 0.0
0.7877551020408163 0.4 0.0
0.8081632653061224 0.4 0.0
0.8285714285714285 0.4 0.0
0.8489795918367347 0.4 0.0
0.8693877551020408 0.4 0.0
0.889795918367347 0.4 0.0
0.9102040816326531 0.4 0.0
0.9306122448979591 0.4 0.0
0.9510204081632653 0.4 0.0
0.9714285714285714 0.4 0.0
0.9918367346938776 0.4 0.0
1.0122448979591836 0.4 0.0
1.0326530612244897 0.4 0.0
1.0530612244897959 0.4 0.0
1.073469387755102 0.4 0.0
1.0938775510204082 0.4 0.0
1.1142857142857143 0.4 0.0
1.1346938775510202 0.4 0.0
1.1551020408163266 0.4 0.0
1.1755102040816325 0.4 0.0
1.1959183673469387 0.4 0.0
1.2163265306122448 0.4 0.0
1.236734693877551 0.4 0.0
1.2571428571428571 0.4 0.0
1.2775510204081633 0.4 0.0
1.2979591836734694 0.4 0.0
1.3183673469387753 0.4 0.0
1.3387755102040817 0.4 0.0
1.3591836734693876 0.4 0.0
1.379591836734694 0.4 0.0
1.4 0.4 0.0

0.4 0.42040816326530617 0.0
0.42040816326530617 0.42040816326530617 0.0
0.44081632653061226 0.42040816326530617 0.0
0.4612244897959184 0.42040816326530617 0.0
0.4816326530612245 0.42040816326530617 0.0
0.5020408163265306 0.42040816326530617 0.0
0.5224489795918368 0.42040816326530617 0.0
0.5428571428571429 0.42040816326530617 0.0
0.563265306122449 0.42040816326530617 0.0
0.5836734693877551 0.42040816326530617 0.0
0.6040816326530613 0.42040816326530617 0.0
0.6244897959183673 0.42040816326530617 0.0
0.6448979591836734 0.42040816326530617 0.0
0.6653061224489796 0.42040816326530617 0.0
0.6857142857142857 0.42040816326530617 0.0
0.7061224489795919 0.42040816326530617 0.0
0.726530612244898 0.42040816326530617 0.0
0.7469387755102042 0.42040816326530617 0.0
0.7673469387755102 0.42040816326530617 0.0
0.7877551020408163 0.42040816326530617 0.0
0.8081632653061224 0.42040816326530617 0.0
0.8285714285714285 0.42040816326530617 0.0
0.8489795918367347 0.42040816326530617 0.0
0.8693877551020408 0.42040816326530617 0.0
0.889795918367347 0.42040816326530617 0.0
0.9102040816326531 0.42040816326530617 0.0
0.9306122448979591 0.42040816326530617 0.0
0.9510204081632653 0.42040816326530617 0.0
0.9714285714285714 0.42040816326530617 0.0
0.9918367346938776 0.42040816326530617 0.0
1.0122448979591836 0.42040816326530617 0.0
1.0326530612244897 0.42040816326530617 0.0
1.0530612244897959 0.42040816326530617 0.0
1.073469387755102 0.42040816326530617 0.0
1.0938775510204082 0.42040816326530617 0.0
1.1142857142857143 0.42040816326530617 0.0
1.1346938775510202 0.42040816326530617 0.0
1.1551020408163266 0.42040816326530617 0.0
1.1755102040816325 0.42040816326530617 0.0
1.1959183673469387 0.42040816326530617 0.0
1.2163265306122448 0.42040816326530617 0.0
1.236734693877551 0.42040816326530617 0.0
1.2571428571428571 0.42040816326530617 0.0
1.2775510204081633 0.42040816326530617 0.0
1.2979591836734694 0.42040816326530617 0.0
1.3183673469387753 0.42040816326530617 0.0
1.3387755102040817 0.42040816326530617 0.0
1.3591836734693876 0.42040816326530617 0.0
1.379591836734694 0.42040816326530617 0.0
1.4 0.42040816326530617 0.0

0.4 0.44081632653061226 0.0
0.42040816326530617 0.44081632653061226 0.0
0.44081632653061226 0.44081632653061226 0.0
0.4612244897959184 0.44081632653061226 0.0
0.4816326530612245 0.44081632653061226 0.0
0.5020408163265306 0.44081632653061226 0.0
0.5224489795918368 0.44081632653061226 0.0
0.5428571428571429 0.44081632653061226 0.0
0.563265306122449 0.44081632653061226 0.0
0.5836734693877551 0.44081632653061226 0.0
0.6040816326530613 0.44081632653061226 0.0
0.6244897959183673 0.44081632653061226 0.0
0.6448979591836734 0.44081632653061226 0.0
0.6653061224489796 0.44081632653061226 0.0
0.6857142857142857 0.44081632653061226 0.0
0.7061224489795919 0.44081632653061226 0.0
0.726530612244898 0.44081632653061226 0.0
0.7469387755102042 0.44081632653061226 0.0
0.7673469387755102 0.44081632653061226 0.0
0.7877551020408163 0.44081632653061226 0.0
0.8081632653061224 0.44081632653061226 0.0
0.8285714285714285 0.44081632653061226 0.0
0.8489795918367347 0.44081632653061226 0.0
0.8693877551020408 0.44081632653061226 0.0
0.889795918367347 0.44081632653061226 0.0
0.9102040816326531 0.44081632653061226 0.0
0.9306122448979591 0.44081632653061226 0.0
0.9510204081632653 0.44081632653061226 0.0
0.9714285714285714 0.44081632653061226 0.0
0.9918367346938776 0.44081632653061226 0.0
1.0122448979591836 0.44081632653061226 0.0
1.0326530612244897 0.44081632653061226 0.0
1.0530612244897959 0.44081632653061226 0.0
1.073469387755102 0.44081632653061226 0.0
1.0938775510204082 0.44081632653061226 0.0
1.1142857142857143 0.44081632653061226 0.0
1.1346938775510202 0.44081632653061226 0.0
1.1551020408163266 0.44081632653061226 0.0
1.1755102040816325 0.44081632653061226 0.0
1.1959183673469387 0.44081632653061226 0.0
1.2163265306122448 0.44081632653061226 0.0
1.236734693877551 0.44081632653061226 0.0
1.2571428571428571 0.44081632653061226 0.0
1.2775510204081633 0.44081632653061226 0.0
1.2979591836734694 0.44081632653061226 0.0
1.3183673469387753 0.44081632653061226 0.0
1.3387755102040817 0.44081632653061226 0.0
1.3591836734693876 0.44081632653061226 0.0
1.379591836734694 0.44081632653061226 0.0
1.4 0.44081632653061226 0.0

0.4 0.4612244897959184 0.0
0.42040816326530617 0.4612244897959184 0.0
0.44081632653061226 0.4612244897959184 0.0
0.4612244897959184 0.4612244897959184 0.0
0.4816326530612245 0.4612244897959184 0.0
0.5020408163265306 0.4612244897959184 0.0
0.5224489795918368 0.4612244897959184 0.0
0.5428571428571429 0.4612244897959184 0.0
0.563265306122449 0.4612244897959184 0.0
0.5836734693877551 0.4612244897959184 0.0
0.6040816326530613 0.4612244897959184 0.0
0.6244897959183673 0.4612244897959184 0.0
0.6448979591836734 0.4612244897959184 0.0
0.6653061224489796 0.4612244897959184 0.0
0.6857142857142857 0.4612244897959184 0.0
0.7061224489795919 0.4612244897959184 0.0
0.726530612244898 0.4612244897959184 0.0
0.7469387755102042 0.4612244897959184 0.0
0.7673469387755102 0.4612244897959184 0.0
0.7877551020408163 0.4612244897959184 0.0
0.8081632653061224 0.4612244897959184 0.0
0.8285714285714285 0.4612244897959184 0.0
0.8489795918367347 0.4612244897959184 0.0
0.8693877551020408 0.4612244897959184 0.0
0.889795918367347 0.4612244897959184 0.0
0.9102040816326531 0.4612244897959184 0.0
0.9306122448979591 0.4612244897959184 0.0
0.9510204081632653 0.4612244897959184 0.0
0.9714285714285714 0.4612244897959184 0.0
0.9918367346938776 0.4612244897959184 0.0
1.0122448979591836 0.4612244897959184 0.0
1.0326530612244897 0.4612244897959184 0.0
1.0530612244897959 0.4612244897959184 0.0
1.073469387755102 0.4612244897959184 0.0
1.0938775510204082 0.4612244897959184 0.0
1.1142857142857143 0.4612244897959184 0.0
1.1346938775510202 0.4612244897959184 0.0
1.1551020408163266 0.4612244897959184 0.0
1.1755102040816325 0.4612244897959184 0.0
1.1959183673469387 0.4612244897959184 0.0
1.2163265306122448 0.4612244897959184 0.0
1.236734693877551 0.4612244897959184 0.0
1.2571428571428571 0.4612244897959184 0.0
1.2775510204081633 0.4612244897959184 0.0
1.2979591836734694 0.4612244897959184 0.0
1.3183673469387753 0.4612244897959184 0.0
1.3387755102040817 0.4612244897959184 0.0
1.3591836734693876 0.4612244897959184 0.0
1.379591836734694 0.4612244897959184 0.0
1.4 0.4612244897959184 0.0

0.4 0.4816326530612245 0.0
0.42040816326530617 0.4816326530612245 0.0
0.44081632653061226 0.4816326530612245 0.0
0.4612244897959184 0.4816326530612245 0.0
0.4816326530612245 0.4816326530612245 0.0
0.5020408163265306 0.4816326530612245 0.0
0.5224489795918368 0.4816326530612245 0.0
0.5428571428571429 0.4816326530612245 0.0
0.563265306122449 0.4816326530612245 0.0
0.5836734693877551 0.4816326530612245 0.0
0.6040816326530613 0.4816326530612245 0.0
0.6244897959183673 0.4816326530612245 0.0
0.6448979591836734 0.4816326530612245 0.0
0.6653061224489796 0.4816326530612245 0.0
0.6857142857142857 0.4816326530612245 0.0
0.7061224489795919 0.4816326530612245 0.0
0.726530612244898 0.4816326530612245 0.0
0.7469387755102042 0.4816326530612245 0.0
0.7673469387755102 0.4816326530612245 0.0
0.7877551020408163 0.4816326530612245 0.0
0.8081632653061224 0.4816326530612245 0.0
0.8285714285714285 0.4816326530612245 0.0
0.8489795918367347 0.4816326530612245 0.0
0.8693877551020408 0.4816326530612245 0.0
0.889795918367347 0.4816326530612245 0.0
0.9102040816326531 0.4816326530612245 0.0
0.9306122448979591 0.4816326530612245 0.0
0.9510204081632653 0.4816326530612245 0.0
0.9714285714285714 0.4816326530612245 0.0
0.9918367346938776 0.4816326530612245 0.0
1.0122448979591836 0.4816326530612245 0.0
1.0326530612244897 0.4816326530612245 0.0
1.0530612244897959 0.4816326530612245 0.0
1.073469387755102 0.4816326530612245 0.0
1.0938775510204082 0.4816326530612245 0.0
1.1142857142857143 0.4816326530612245 0.0
1.1346938775510202 0.4816326530612245 0.0
1.1551020408163266 0.4816326530612245 0.0
1.1755102040816325 0.4816326530612245 0.0
1.1959183673469387 0.4816326530612245 0.0
1.2163265306122448 0.4816326530612245 0.0
1.236734693877551 0.4816326530612245 0.0
1.2571428571428571 0.4816326530612245 0.0
1.2775510204081633 0.4816326530612245 0.0
1.2979591836734694 0.4816326530612245 0.0
1.3183673469387753 0.4816326530612245 0.0
1.3387755102040817 0.4816326530612245 0.0
1.3591836734693876 0.4816326530612245 0.0
1.379591836734694 0.4816326530612245 0.0
1.4 0.4816326530612245 0.0

0.4 0.5020408163265306 0.0
0.42040816326530617 0.5020408163265306 0.0
0.44081632653061226 0.5020408163265306 0.0
0.4612244897959184 0.5020408163265306 0.0
0.4816326530612245 0.5020408163265306 0.0
0.5020408163265306 0.5020408163265306 0.0
0.5224489795918368 0.5020408163265306 0.0
0.5428571428571429 0.5020408163265306 0.0
0.563265306122449 0.5020408163265306 0.0
0.5836734693877551 0.5020408163265306 0.0
0.6040816326530613 0.5020408163265306 0.0
0.6244897959183673 0.5020408163265306 0.0
0.6448979591836734 0.5020408163265306 0.0
0.6653061224489796 0.5020408163265306 0.0
0.6857142857142857 0.5020408163265306 0.0
0.7061224489795919 0.5020408163265306 0.0
0.726530612244898 0.5020408163265306 0.0
0.7469387755102042 0.5020408163265306 0.0
0.7673469387755102 0.5020408163265306 0.0
0.7877551020408163 0.5020408163265306 0.0
0.8081632653061224 0.5020408163265306 0.0
0.8285714285714285 0.5020408163265306 0.0
0.8489795918367347 0.5020408163265306 0.0
0.8693877551020408 0.5020408163265306 0.0
0.889795918367347 0.5020408163265306 0.0
0.9102040816326531 0.5020408163265306 0.0
0.9306122448979591 0.5020408163265306 0.0
0.9510204081632653 0.5020408163265306 0.0
0.9714285714285714 0.5020408163265306 0.0
0.9918367346938776 0.5020408163265306 0.0
1.0122448979591836 0.5020408163265306 0.0
1.0326530612244897 0.5020408163265306 0.0
1.0530612244897959 0.5020408163265306 0.0
1.073469387755102 0.5020408163265306 0.0
1.0938775510204082 0.5020408163265306 0.0
1.1142857142857143 0.5020408163265306 0.0
1.1346938775510202 0.5020408163265306 0.0
1.1551020408163266 0.5020408163265306 0.0
1.1755102040816325 0.5020408163265306 0.0
1.1959183673469387 0.5020408163265306 0.0
1.2163265306122448 0.5020408163265306 0.0
1.236734693877551 0.5020408163265306 0.0
1.2571428571428571 0.5020408163265306 0.0
1.2775510204081633 0.5020408163265306 0.0
1.2979591836734694 0.5020408163265306 0.0
1.3183673469387753 0.5020408163265306 0.0
1.3387755102040817 0.5020408163265306 0.0
1.3591836734693876 0.5020408163265306 0.0
1.379591836734694 0.5020408163265306 0.0
1.4 0.5020408163265306 0.0

0.4 0.5224489795918368 0.0
0.42040816326530617 0.5224489795918368 0.0
0.44081632653061226 0.5224489795918368 0.0
0.4612244897959184 0.5224489795918368 0.0
0.4816326530612245 0.5224489795918368 0.0
0.5020408163265306 0.5224489795918368 0.0
0.5224489795918368 0.5224489795918368 0.0
0.5428571428571429 0.5224489795918368 0.0
0.563265306122449 0.5224489795918368 0.0
0.5836734693877551 0.5224489795918368 0.0
0.6040816326530613 0.5224489795918368 0.0
0.6244897959183673 0.5224489795918368 0.0
0.6448979591836734 0.5224489795918368 0.0
0.6653061224489796 0.5224489795918368 0.0
0.6857142857142857 0.5224489795918368 0.0
0.7061224489795919 0.5224489795918368 0.0
0.726530612244898 0.5224489795918368 0.0
0.7469387755102042 0.5224489795918368 0.0
0.7673469387755102 0.5224489795918368 0.0
0.7877551020408163 0.5224489795918368 0.0
0.8081632653061224 0.5224489795918368 0.0
0.8285714285714285 0.5224489795918368 0.0
0.8489795918367347 0.5224489795918368 0.0
0.8693877551020408 0.5224489795918368 0.0
0.889795918367347 0.5224489795918368 0.0
0.9102040816326531 0.5224489795918368 0.0
0.9306122448979591 0.5224489795918368 0.0
0.9510204081632653 0.5224489795918368 0.0
0.9714285714285714 0.5224489795918368 0.0
0.9918367346938776 0.5224489795918368 0.0
1.0122448979591836 0.5224489795918368 0.0
1.0326530612244897 0.5224489795918368 0.0
1.0530612244897959 0.5224489795918368 0.0
1.073469387755102 0.5224489795918368 0.0
1.0938775510204082 0.5224489795918368 0.0
1.1142857142857143 0.5224489795918368 0.0
1.1346938775510202 0.5224489795918368 0.0
1.1551020408163266 0.5224489795918368 0.0
1.1755102040816325 0.5224489795918368 0.0
1.1959183673469387 0.5224489795918368 0.0
1.2163265306122448 0.5224489795918368 0.0
1.236734693877551 0.5224489795918368 0.0
1.2571428571428571 0.5224489795918368 0.0
1.2775510204081633 0.5224489795918368 0.0
1.2979591836734694 0.5224489795918368 0.0
1.3183673469387753 0.5224489795918368 0.0
1.3387755102040817 0.5224489795918368 0.0
1.3591836734693876 0.5224489795918368 0.0
1.379591836734694 0.5224489795918368 0.0
1.4 0.5224489795918368 0.0

0.4 0.5428571428571429 0.0
0.42040816326530617 0.5428571428571429 0.0
0.44081632653061226 0.5428571428571429 0.0
0.4612244897959184 0.5428571428571429 0.0
0.4816326530612245 0.5428571428571429 0.0
0.5020408163265306 0.5428571428571429 0.0
0.5224489795918368 0.5428571428571429 0.0
0.5428571428571429 0.5428571428571429 0.0
0.563265306122449 0.5428571428571429 0.0
0.5836734693877551 0.5428571428571429 0.0
0.6040816326530613 0.5428571428571429 0.0
0.6244897959183673 0.5428571428571429 0.0
0.6448979591836734 0.5428571428571429 0.0
0.6653061224489796 0.5428571428571429 0.0
0.6857142857142857 0.5428571428571429 0.0
0.7061224489795919 0.5428571428571429 0.0
0.726530612244898 0.5428571428571429 0.0
0.7469387755102042 0.5428571428571429 0.0
0.7673469387755102 0.5428571428571429 0.0
0.7877551020408163 0.5428571428571429 0.0
0.8081632653061224 0.5428571428571429 0.0
0.8285714285714285 0.5428571428571429 0.0
0.8489795918367347 0.5428571428571429 0.0
0.8693877551020408 0.5428571428571429 0.0
0.889795918367347 0.5428571428571429 0.0
0.9102040816326531 0.5428571428571429 0.0
0.9306122448979591 0.5428571428571429 0.0
0.9510204081632653 0.5428571428571429 0.0
0.9714285714285714 0.5428571428571429 0.0
0.9918367346938776 0.5428571428571429 0.0
1.0122448979591836 0.5428571428571429 0.0
1.0326530612244897 0.5428571428571429 0.0
1.0530612244897959 0.5428571428571429 0.0
1.073469387755102 0.5428571428571429 0.0
1.0938775510204082 0.5428571428571429 0.0
1.1142857142857143 0.5428571428571429 0.0
1.1346938775510202 0.5428571428571429 0.0
1.1551020408163266 0.5428571428571429 0.0
1.1755102040816325 0.5428571428571429 0.0
1.1959183673469387 0.5428571428571429 0.0
1.2163265306122448 0.5428571428571429 0.0
1.236734693877551 0.5428571428571429 0.0
1.2571428571428571 0.5428571428571429 0.0
1.2775510204081633 0.5428571428571429 0.0
1.2979591836734694 0.5428571428571429 0.0
1.3183673469387753 0.5428571428571429 0.0
1.3387755102040817 0.5428571428571429 0.0
1.3591836734693876 0.5428571428571429 0.0
1.379591836734694 0.5428571428571429 0.0
1.4 0.5428571428571429 0.0

0.4 0.563265306122449 0.0
0.42040816326530617 0.563265306122449 0.0
0.44081632653061226 0.563265306122449 0.0
0.4612244897959184 0.563265306122449 0.0
0.4816326530612245 0.563265306122449 0.0
0.5020408163265306 0.563265306122449 0.0
0.5224489795918368 0.563265306122449 0.0
0.5428571428571429 0.563265306122449 0.0
0.563265306122449 0.563265306122449 0.0
0.5836734693877551 0.563265306122449 0.0
0.6040816326530613 0.563265306122449 0.0
0.6244897959183673 0.563265306122449 0.0
0.6448979591836734 0.563265306122449 0.0
0.6653061224489796 0.563265306122449 0.0
0.6857142857142857 0.563265306122449 0.0
0.7061224489795919 0.563265306122449 0.0
0.726530612244898 0.563265306122449 0.0
0.7469387755102042 0.563265306122449 0.0
0.7673469387755102 0.563265306122449 0.0
0.7877551020408163 0.563265306122449 0.0
0.8081632653061224 0.563265306122449 0.0
0.8285714285714285 0.563265306122449 0.0
0.8489795918367347 0.563265306122449 0.0
0.8693877551020408 0.563265306122449 0.0
0.889795918367347 0.563265306122449 0.0
0.9102040816326531 0.563265306122449 0.0
0.9306122448979591 0.563265306122449 0.0
0.9510204081632653 0.563265306122449 0.0
0.9714285714285714 0.563265306122449 0.0
0.9918367346938776 0.563265306122449 0.0
1.0122448979591836 0.563265306122449 0.0
1.0326530612244897 0.563265306122449 0.0
1.0530612244897959 0.563265306122449 0.0
1.073469387755102 0.563265306122449 0.0
1.0938775510204082 0.563265306122449 0.0
1.1142857142857143 0.563265306122449 0.0
1.1346938775510202 0.563265306122449 0.0
1.1551020408163266 0.563265306122449 0.0
1.1755102040816325 0.563265306122449 0.0
1.1959183673469387 0.563265306122449 0.0
1.2163265306122448 0.563265306122449 0.0
1.236734693877551 0.563265306122449 0.0
1.2571428571428571 0.563265306122449 0.0
1.2775510204081633 0.563265306122449 0.0
1.2979591836734694 0.563265306122449 0.0
1.3183673469387753 0.563265306122449 0.0
1.3387755102040817 0.563265306122449 0.0
1.3591836734693876 0.563265306122449 0.0
1.379591836734694 0.563265306122449 0.0
1.4 0.563265306122449 0.0

0.4 0.5836734693877551 0.0
0.42040816326530617 0.5836734693877551 0.0
0.44081632653061226 0.5836734693877551 0.0
0.4612244897959184 0.5836734693877551 0.0
0.4816326530612245 0.5836734693877551 0.0
0.5020408163265306 0.5836734693877551 0.0
0.5224489795918368 0.5836734693877551 0.0
0.5428571428571429 0.5836734693877551 0.0
0.563265306122449 0.5836734693877551 0.0
0.5836734693877551 0.5836734693877551 0.0
0.6040816326530613 0.5836734693877551 0.0
0.6244897959183673 0.5836734693877551 0.0
0.6448979591836734 0.5836734693877551 0.0
0.6653061224489796 0.5836734693877551 0.0
0.6857142857142857 0.5836734693877551 0.0
0.7061224489795919 0.5836734693877551 0.0
0.726530612244898 0.5836734693877551 0.0
0.7469387755102042 0.5836734693877551 0.0
0.7673469387755102 0.5836734693877551 0.0
0.7877551020408163 0.5836734693877551 0.0
0.8081632653061224 0.5836734693877551 0.0
0.8285714285714285 0.5836734693877551 0.0
0.8489795918367347 0.5836734693877551 0.0
0.8693877551020408 0.5836734693877551 0.0
0.889795918367347 0.5836734693877551 0.0
0.9102040816326531 0.5836734693877551 0.0
0.9306122448979591 0.5836734693877551 0.0
0.9510204081632653 0.5836734693877551 0.0
0.9714285714285714 0.5836734693877551 0.0
0.9918367346938776 0.5836734693877551 0.0
1.0122448979591836 0.5836734693877551 0.0
1.0326530612244897 0.5836734693877551 0.0
1.0530612244897959 0.5836734693877551 0.0
1.073469387755102 0.5836734693877551 0.0
1.0938775510204082 0.5836734693877551 0.0
1.1142857142857143 0.5836734693877551 0.0
1.1346938775510202 0.5836734693877551 0.0
1.1551020408163266 0.5836734693877551 0.0
1.1755102040816325 0.5836734693877551 0.0
1.1959183673469387 0.5836734693877551 0.0
1.2163265306122448 0.5836734693877551 0.0
1.236734693877551 0.5836734693877551 0.0
1.2571428571428571 0.5836734693877551 0.0
1.2775510204081633 0.5836734693877551 0.0
1.2979591836734694 0.5836734693877551 0.0
1.3183673469387753 0.5836734693877551 0.0
1.3387755102040817 0.5836734693877551 0.0
1.3591836734693876 0.5836734693877551 0.0
1.379591836734694 0.5836734693877551 0.0
1.4 0.5836734693877551 0.0

0.4 0.6040816326530613 0.0
0.42040816326530617 0.6040816326530613 0.0
0.44081632653061226 0.6040816326530613 0.0
0.4612244897959184 0.6040816326530613 0.0
0.4816326530612245 0.6040816326530613 0.0
0.5020408163265306 0.6040816326530613 0.0
0.5224489795918368 0.6040816326530613 0.0
0.5428571428571429 0.6040816326530613 0.0
0.563265306122449 0.6040816326530613 0.0
0.5836734693877551 0.6040816326530613 0.0
0.6040816326530613 0.6040816326530613 0.0
0.6244897959183673 0.6040816326530613 0.0
0.6448979591836734 0.6040816326530613 0.0
0.6653061224489796 0.6040816326530613 0.0
0.6857142857142857 0.6040816326530613 0.0
0.7061224489795919 0.6040816326530613 0.0
0.726530612244898 0.6040816326530613 0.0
0.7469387755102042 0.6040816326530613 0.0
0.7673469387755102 0.6040816326530613 0.0
0.7877551020408163 0.6040816326530613 0.0
0.8081632653061224 0.6040816326530613 0.0
0.8285714285714285 0.6040816326530613 0.0
0.8489795918367347 0.6040816326530613 0.0
0.8693877551020408 0.6040816326530613 0.0
0.889795918367347 0.6040816326530613 0.0
0.9102040816326531 0.6040816326530613 0.0
0.9306122448979591 0.6040816326530613 0.0
0.9510204081632653 0.6040816326530613 0.0
0.9714285714285714 0.6040816326530613 0.0
0.9918367346938776 0.6040816326530613 0.0
1.0122448979591836 0.6040816326530613 0.0
1.0326530612244897 0.6040816326530613 0.0
1.0530612244897959 0.6040816326530613 0.0
1.073469387755102 0.6040816326530613 0.0
1.0938775510204082 0.6040816326530613 0.0
1.1142857142857143 0.6040816326530613 0.0
1.1346938775510202 0.6040816326530613 0.0
1.1551020408163266 0.6040816326530613 0.0
1.1755102040816325 0.6040816326530613 0.0
1.1959183673469387 0.6040816326530613 0.0
1.2163265306122448 0.6040816326530613 0.0
1.236734693877551 0.6040816326530613 0.0
1.2571428571428571 0.6040816326530613 0.0
1.2775510204081633 0.6040816326530613 0.0
1.2979591836734694 0.6040816326530613 0.0
1.3183673469387753 0.6040816326530613 0.0
1.3387755102040817 0.6040816326530613 0.0
1.3591836734693876 0.6040816326530613 0.0
1.379591836734694 0.6040816326530613 0.0
1.4 0.6040816326530613 0.0

0.4 0.6244897959183673 0.0
0.42040816326530617 0.6244897959183673 0.0
0.44081632653061226 0.6244897959183673 0.0
0.4612244897959184 0.6244897959183673 0.0
0.4816326530612245 0.6244897959183673 0.0
0.5020408163265306 0.6244897959183673 0.0
0.5224489795918368 0.6244897959183673 0.0
0.5428571428571429 0.6244897959183673 0.0
0.563265306122449 0.6244897959183673 0.0
0.5836734693877551 0.6244897959183673 0.0
0.6040816326530613 0.6244897959183673 0.0
0.6244897959183673 0.6244897959183673 0.0
0.6448979591836734 0.6244897959183673 0.0
0.6653061224489796 0.6244897959183673 0.0
0.6857142857142857 0.6244897959183673 0.0
0.7061224489795919 0.6244897959183673 0.0
0.726530612244898 0.6244897959183673 0.0
0.7469387755102042 0.6244897959183673 0.0
0.7673469387755102 0.6244897959183673 0.0
0.7877551020408163 0.6244897959183673 0.0
0.8081632653061224 0.6244897959183673 0.0
0.8285714285714285 0.6244897959183673 0.0
0.8489795918367347 0.6244897959183673 0.0
0.8693877551020408 0.6244897959183673 0.0
0.889795918367347 0.6244897959183673 0.0
0.9102040816326531 0.6244897959183673 0.0
0.9306122448979591 0.6244897959183673 0.0
0.9510204081632653 0.6244897959183673 0.0
0.9714285714285714 0.6244897959183673 0.0
0.9918367346938776 0.6244897959183673 0.0
1.0122448979591836 0.6244897959183673 0.0
1.0326530612244897 0.6244897959183673 0.0
1.0530612244897959 0.6244897959183673 0.0
1.073469387755102 0.6244897959183673 0.0
1.0938775510204082 0.6244897959183673 0.0
1.1142857142857143 0.6244897959183673 0.0
1.1346938775510202 0.6244897959183673 0.0
1.1551020408163266 0.6244897959183673 0.0
1.1755102040816325 0.6244897959183673 0.0
1.1959183673469387 0.6244897959183673 0.0
1.2163265306122448 0.6244897959183673 0.0
1.236734693877551 0.6244897959183673 0.0
1.2571428571428571 0.6244897959183673 0.0
1.2775510204081633 0.6244897959183673 0.0
1.2979591836734694 0.6244897959183673 0.0
1.3183673469387753 0.6244897959183673 0.0
1.3387755102040817 0.6244897959183673 0.0
1.3591836734693876 0.6244897959183673 0.0
1.379591836734694 0.6244897959183673 0.0
1.4 0.6244897959183673 0.0

0.4 0.6448979591836734 0.0
0.42040816326530617 0.6448979591836734 0.0
0.44081632653061226 0.6448979591836734 0.0
0.4612244897959184 0.6448979591836734 0.0
0.4816326530612245 0.6448979591836734 0.0
0.5020408163265306 0.6448979591836734 0.0
0.5224489795918368 0.6448979591836734 0.0
0.5428571428571429 0.6448979591836734 0.0
0.563265306122449 0.6448979591836734 0.0
0.5836734693877551 0.6448979591836734 0.0
0.6040816326530613 0.6448979591836734 0.0
0.6244897959183673 0.6448979591836734 0.0
0.6448979591836734 0.6448979591836734 0.0
0.6653061224489796 0.6448979591836734 0.0
0.6857142857142857 0.6448979591836734 0.0
0.7061224489795919 0.6448979591836734 0.0
0.726530612244898 0.6448979591836734 0.0
0.7469387755102042 0.6448979591836734 0.0
0.7673469387755102 0.6448979591836734 0.0
0.7877551020408163 0.6448979591836734 0.0
0.8081632653061224 0.6448979591836734 0.0
0.8285714285714285 0.6448979591836734 0.0
0.8489795918367347 0.6448979591836734 0.0
0.8693877551020408 0.6448979591836734 0.0
0.889795918367347 0.6448979591836734 0.0
0.9102040816326531 0.6448979591836734 0.0
0.9306122448979591 0.6448979591836734 0.0
0.9510204081632653 0.6448979591836734 0.0
0.9714285714285714 0.6448979591836734 0.0
0.9918367346938776 0.6448979591836734 0.0
1.0122448979591836 0.6448979591836734 0.0
1.0326530612244897 0.6448979591836734 0.0
1.0530612244897959 0.6448979591836734 0.0
1.073469387755102 0.6448979591836734 0.0
1.0938775510204082 0.6448979591836734 0.0
1.1142857142857143 0.6448979591836734 0.0
1.1346938775510202 0.6448979591836734 0.0
1.1551020408163266 0.6448979591836734 0.0
1.1755102040816325 0.6448979591836734 0.0
1.1959183673469387 0.6448979591836734 0.0
1.2163265306122448 0.6448979591836734 0.0
1.236734693877551 0.6448979591836734 0.0
1.2571428571428571 0.6448979591836734 0.0
1.2775510204081633 0.6448979591836734 0.0
1.2979591836734694 0.6448979591836734 0.0
1.3183673469387753 0.6448979591836734 0.0
1.3387755102040817 0.6448979591836734 0.0
1.3591836734693876 0.6448979591836734 0.0
1.379591836734694 0.6448979591836734 0.0
1.4 0.6448979591836734 0.0

0.4 0.6653061224489796 0.0
0.42040816326530617 0.6653061224489796 0.0
0.44081632653061226 0.6653061224489796 0.0
0.4612244897959184 0.6653061224489796 0.0
0.4816326530612245 0.6653061224489796 0.0
0.5020408163265306 0.6653061224489796 0.0
0.5224489795918368 0.6653061224489796 0.0
0.5428571428571429 0.6653061224489796 0.0
0.563265306122449 0.6653061224489796 0.0
0.5836734693877551 0.6653061224489796 0.0
0.6040816326530613 0.6653061224489796 0.0
0.6244897959183673 0.6653061224489796 0.0
0.6448979591836734 0.6653061224489796 0.0
0.6653061224489796 0.6653061224489796 0.0
0.6857142857142857 0.6653061224489796 0.0
0.7061224489795919 0.6653061224489796 0.0
0.726530612244898 0.6653061224489796 0.0
0.7469387755102042 0.6653061224489796 0.0
0.7673469387755102 0.6653061224489796 0.0
0.7877551020408163 0.6653061224489796 0.0
0.8081632653061224 0.6653061224489796 0.0
0.8285714285714285 0.6653061224489796 0.0
0.8489795918367347 0.6653061224489796 0.0
0.8693877551020408 0.6653061224489796 0.0
0.889795918367347 0.6653061224489796 0.0
0.9102040816326531 0.6653061224489796 0.0
0.9306122448979591 0.6653061224489796 0.0
0.9510204081632653 0.6653061224489796 0.0
0.9714285714285714 0.6653061224489796 0.0
0.9918367346938776 0.6653061224489796 0.0
1.0122448979591836 0.6653061224489796 0.0
1.0326530612244897 0.6653061224489796 0.0
1.0530612244897959 0.6653061224489796 0.0
1.073469387755102 0.6653061224489796 0.0
1.0938775510204082 0.6653061224489796 0.0
1.1142857142857143 0.6653061224489796 0.0
1.1346938775510202 0.6653061224489796 0.0
1.1551020408163266 0.6653061224489796 0.0
1.1755102040816325 0.6653061224489796 0.0
1.1959183673469387 0.6653061224489796 0.0
1.2163265306122448 0.6653061224489796 0.0
1.236734693877551 0.6653061224489796 0.0
1.2571428571428571 0.6653061224489796 0.0
1.2775510204081633 0.6653061224489796 0.0
1.2979591836734694 0.6653061224489796 0.0
1.3183673469387753 0.6653061224489796 0.0
1.3387755102040817 0.6653061224489796 0.0
1.3591836734693876 0.6653061224489796 0.0
1.379591836734694 0.6653061224489796 0.0
1.4 0.6653061224489796 0.0

0.4 0.6857142857142857 0.0
0.42040816326530617 0.6857142857142857 0.0
0.44081632653061226 0.6857142857142857 0.0
0.4612244897959184 0.6857142857142857 0.0
0.4816326530612245 0.6857142857142857 0.0
0.5020408163265306 0.6857142857142857 0.0
0.5224489795918368 0.6857142857142857 0.0
0.5428571428571429 0.6857142857142857 0.0
0.563265306122449 0.6857142857142857 0.0
0.5836734693877551 0.6857142857142857 0.0
0.6040816326530613 0.6857142857142857 0.0
0.6244897959183673 0.6857142857142857 0.0
0.6448979591836734 0.6857142857142857 0.0
0.6653061224489796 0.6857142857142857 0.0
0.6857142857142857 0.6857142857142857 0.0
0.7061224489795919 0.6857142857142857 0.0
0.726530612244898 0.6857142857142857 0.0
0.7469387755102042 0.6857142857142857 0.0
0.7673469387755102 0.6857142857142857 0.0
0.7877551020408163 0.6857142857142857 0.0
0.8081632653061224 0.6857142857142857 0.0
0.8285714285714285 0.6857142857142857 0.0
0.8489795918367347 0.6857142857142857 0.0
0.8693877551020408 0.6857142857142857 0.0
0.889795918367347 0.6857142857142857 0.0
0.9102040816326531 0.6857142857142857 0.0
0.9306122448979591 0.6857142857142857 0.0
0.9510204081632653 0.6857142857142857 0.0
0.9714285714285714 0.6857142857142857 0.0
0.9918367346938776 0.6857142857142857 0.0
1.0122448979591836 0.6857142857142857 0.0
1.0326530612244897 0.6857142857142857 0.0
1.0530612244897959 0.6857142857142857 0.0
1.073469387755102 0.6857142857142857 0.0
1.0938775510204082 0.6857142857142857 0.0
1.1142857142857143 0.6857142857142857 0.0
1.1346938775510202 0.6857142857142857 0.0
1.1551020408163266 0.6857142857142857 0.0
1.1755102040816325 0.6857142857142857 0.0
1.1959183673469387 0.6857142857142857 0.0
1.2163265306122448 0.6857142857142857 0.0
1.236734693877551 0.6857142857142857 0.0
1.2571428571428571 0.6857142857142857 0.0
1.2775510204081633 0.6857142857142857 0.0
1.2979591836734694 0.6857142857142857 0.0
1.3183673469387753 0.6857142857142857 0.0
1.3387755102040817 0.6857142857142857 0.0
1.3591836734693876 0.6857142857142857 0.0
1.379591836734694 0.6857142857142857 0.0
1.4 0.6857142857142857 0.0

0.4 0.7061224489795919 0.0
0.42040816326530617 0.7061224489795919 0.0
0.44081632653061226 0.7061224489795919 0.0
0.4612244897959184 0.7061224489795919 0.0
0.4816326530612245 0.7061224489795919 0.0
0.5020408163265306 0.7061224489795919 0.0
0.5224489795918368 0.7061224489795919 0.0
0.5428571428571429 0.7061224489795919 0.0
0.563265306122449 0.7061224489795919 0.0
0.5836734693877551 0.7061224489795919 0.0
0.6040816326530613 0.7061224489795919 0.0
0.6244897959183673 0.7061224489795919 0.0
0.6448979591836734 0.7061224489795919 0.0
0.6653061224489796 0.7061224489795919 0.0
0.6857142857142857 0.7061224489795919 0.0
0.7061224489795919 0.7061224489795919 0.0
0.726530612244898 0.7061224489795919 0.0
0.7469387755102042 0.7061224489795919 0.0
0.7673469387755102 0.7061224489795919 0.0
0.7877551020408163 0.7061224489795919 0.0
0.8081632653061224 0.7061224489795919 0.0
0.8285714285714285 0.7061224489795919 0.0
0.8489795918367347 0.7061224489795919 0.0
0.8693877551020408 0.7061224489795919 0.0
0.889795918367347 0.7061224489795919 0.0
0.9102040816326531 0.7061224489795919 0.0
0.9306122448979591 0.7061224489795919 0.0
0.9510204081632653 0.7061224489795919 0.0
0.9714285714285714 0.7061224489795919 0.0
0.9918367346938776 0.7061224489795919 0.0
1.0122448979591836 0.7061224489795919 0.0
1.0326530612244897 0.7061224489795919 0.0
1.0530612244897959 0.7061224489795919 0.0
1.073469387755102 0.7061224489795919 0.0
1.0938775510204082 0.7061224489795919 0.0
1.1142857142857143 0.7061224489795919 0.0
1.1346938775510202 0.7061224489795919 0.0
1.1551020408163266 0.7061224489795919 0.0
1.1755102040816325 0.7061224489795919 0.0
1.1959183673469387 0.7061224489795919 0.0
1.2163265306122448 0.7061224489795919 0.0
1.236734693877551 0.7061224489795919 0.0
1.2571428571428571 0.7061224489795919 0.0
1.2775510204081633 0.7061224489795919 0.0
1.2979591836734694 0.7061224489795919 0.0
1.3183673469387753 0.7061224489795919 0.0
1.3387755102040817 0.7061224489795919 0.0
1.3591836734693876 0.7061224489795919 0.0
1.379591836734694 0.7061224489795919 0.0
1.4 0.7061224489795919 0.0

0.4 0.726530612244898 0.0
0.42040816326530617 0.726530612244898 0.0
0.44081632653061226 0.726530612244898 0.0
0.4612244897959184 0.726530612244898 0.0
0.4816326530612245 0.726530612244898 0.0
0.5020408163265306 0.726530612244898 0.0
0.5224489795918368 0.726530612244898 0.0
0.5428571428571429 0.726530612244898 0.0
0.563265306122449 0.726530612244898 0.0
0.5836734693877551 0.726530612244898 0.0
0.6040816326530613 0.726530612244898 0.0
0.6244897959183673 0.726530612244898 0.0
0.6448979591836734 0.726530612244898 0.0
0.6653061224489796 0.726530612244898 0.0
0.6857142857142857 0.726530612244898 0.0
0.7061224489795919 0.726530612244898 0.0
0.726530612244898 0.726530612244898 0.0
0.7469387755102042 0.726530612244898 0.0
0.7673469387755102 0.726530612244898 0.0
0.7877551020408163 0.726530612244898 0.0
0.8081632653061224 0.726530612244898 0.0
0.8285714285714285 0.726530612244898 0.0
0.8489795918367347 0.726530612244898 0.0
0.8693877551020408 0.726530612244898 0.0
0.889795918367347 0.726530612244898 0.0
0.9102040816326531 0.726530612244898 0.0
0.9306122448979591 0.726530612244898 0.0
0.9510204081632653 0.726530612244898 0.0
0.9714285714285714 0.726530612244898 0.0
0.9918367346938776 0.726530612244898 0.0
1.0122448979591836 0.726530612244898 0.0
1.0326530612244897 0.726530612244898 0.0
1.0530612244897959 0.726530612244898 0.0
1.073469387755102 0.726530612244898 0.0
1.0938775510204082 0.726530612244898 0.0
1.1142857142857143 0.726530612244898 0.0
1.1346938775510202 0.726530612244898 0.0
1.1551020408163266 0.726530612244898 0.0
1.1755102040816325 0.726530612244898 0.0
1.1959183673469387 0.726530612244898 0.0
1.2163265306122448 0.726530612244898 0.0
1.236734693877551 0.726530612244898 0.0
1.2571428571428571 0.726530612244898 0.0
1.2775510204081633 0.726530612244898 0.0
1.2979591836734694 0.726530612244898 0.0
1.3183673469387753 0.726530612244898 0.0
1.3387755102040817 0.726530612244898 6.199151703267791e-05
1.3591836734693876 0.726530612244898 0.0
1.379591836734694 0.726530612244898 0.0
1.4 0.726530612244898 0.0

0.4 0.7469387755102042 0.0
0.42040816326530617 0.7469387755102042 0.0
0.44081632653061226 0.7469387755102042 0.0
0.4612244897959184 0.7469387755102042 0.0
0.4816326530612245 0.7469387755102042 0.0
0.5020408163265306 0.7469387755102042 0.0
0.5224489795918368 0.7469387755102042 0.0
0.5428571428571429 0.7469387755102042 0.0
0.563265306122449 0.7469387755102042 0.0
0.5836734693877551 0.7469387755102042 0.0
0.6040816326530613 0.7469387755102042 0.0
0.6244897959183673 0.7469387755102042 0.0
0.6448979591836734 0.7469387755102042 0.0
0.6653061224489796 0.7469387755102042 0.0
0.6857142857142857 0.7469387755102042 0.0
0.7061224489795919 0.7469387755102042 0.0
0.726530612244898 0.7469387755102042 0.0
0.7469387755102042 0.7469387755102042 0.0
0.7673469387755102 0.7469387755102042 0.0
0.7877551020408163 0.7469387755102042 0.0
0.8081632653061224 0.7469387755102042 0.0
0.8285714285714285 0.7469387755102042 0.0
0.8489795918367347 0.7469387755102042 0.0
0.8693877551020408 0.7469387755102042 0.0
0.889795918367347 0.7469387755102042 0.0
0.9102040816326531 0.7469387755102042 0.0
0.9306122448979591 0.7469387755102042 0.0
0.9510204081632653 0.7469387755102042 0.0
0.9714285714285714 0.7469387755102042 0.0
0.9918367346938776 0.7469387755102042 0.0
1.0122448979591836 0.7469387755102042 0.0
1.0326530612244897 0.7469387755102042 0.0
1.0530612244897959 0.7469387755102042 0.0
1.073469387755102 0.7469387755102042 0.0
1.0938775510204082 0.7469387755102042 0.0
1.1142857142857143 0.7469387755102042 0.0
1.1346938775510202 0.7469387755102042 0.0
1.1551020408163266 0.7469387755102042 0.0
1.1755102040816325 0.7469387755102042 0.0
1.1959183673469387 0.7469387755102042 0.0
1.2163265306122448 0.7469387755102042 0.0
1.236734693877551 0.7469387755102042 0.0
1.2571428571428571 0.7469387755102042 0.0
1.2775510204081633 0.7469387755102042 0.0
1.2979591836734694 0.7469387755102042 0.0
1.3183673469387753 0.7469387755102042 0.00020420297064047133
1.3387755102040817 0.7469387755102042 0.0003005519602155282
1.3591836734693876 0.7469387755102042 0.00018695357361256382
1.379591836734694 0.7469387755102042 0.0
1.4 0.7469387755102042 0.0

0.4 0.7673469387755102 0.0
0.42040816326530617 0.7673469387755102 0.0
0.44081632653061226 0.7673469387755102 0.0
0.4612244897959184 0.7673469387755102 0.0
0.4816326530612245 0.7673469387755102 0.0
0.5020408163265306 0.7673469387755102 0.0
0.5224489795918368 0.7673469387755102 0.0
0.5428571428571429 0.7673469387755102 0.0
0.563265306122449 0.7673469387755102 0.0
0.5836734693877551 0.7673469387755102 0.0
0.6040816326530613 0.7673469387755102 0.0
0.6244897959183673 0.7673469387755102 0.0
0.6448979591836734 0.7673469387755102 0.0
0.6653061224489796 0.7673469387755102 0.0
0.6857142857142857 0.7673469387755102 0.0
0.7061224489795919 0.7673469387755102 0.0
0.726530612244898 0.7673469387755102 0.0
0.7469387755102042 0.7673469387755102 0.0
0.7673469387755102 0.7673469387755102 0.0
0.7877551020408163 0.7673469387755102 0.0
0.8081632653061224 0.7673469387755102 0.0
0.8285714285714285 0.7673469387755102 0.0
0.8489795918367347 0.7673469387755102 0.0
0.8693877551020408 0.7673469387755102 0.0
0.889795918367347 0.7673469387755102 0.0
0.9102040816326531 0.7673469387755102 0.0
0.9306122448979591 0.7673469387755102 0.0
0.9510204081632653 0.7673469387755102 0.0
0.9714285714285714 0.7673469387755102 0.0
0.9918367346938776 0.7673469387755102 0.0
1.0122448979591836 0.7673469387755102 0.0
1.0326530612244897 0.7673469387755102 0.0
1.0530612244897959 0.7673469387755102 0.0
1.073469387755102 0.7673469387755102 0.0
1.0938775510204082 0.7673469387755102 0.0
1.1142857142857143 0.7673469387755102 0.0
1.1346938775510202 0.7673469387755102 0.0
1.1551020408163266 0.7673469387755102 0.0
1.1755102040816325 0.7673469387755102 0.0
1.1959183673469387 0.7673469387755102 0.0
1.2163265306122448 0.7673469387755102 0.0
1.236734693877551 0.7673469387755102 0.0
1.2571428571428571 0.7673469387755102 0.0
1.2775510204081633 0.7673469387755102 4.5734244982081895e-05
1.2979591836734694 0.7673469387755102 0.00024236212996711637
1.3183673469387753 0.7673469387755102 0.00041211492535138394
1.3387755102040817 0.7673469387755102 0.0004729347705497017
1.3591836734693876 0.7673469387755102 0.00032554688249630814
1.379591836734694 0.7673469387755102 0.0
1.4 0.7673469387755102 0.0

0.4 0.7877551020408163 0.0
0.42040816326530617 0.7877551020408163 0.0
0.44081632653061226 0.7877551020408163 0.0
0.4612244897959184 0.7877551020408163 0.0
0.4816326530612245 0.7877551020408163 0.0
0.5020408163265306 0.7877551020408163 0.0
0.5224489795918368 0.7877551020408163 0.0
0.5428571428571429 0.7877551020408163 0.0
0.563265306122449 0.7877551020408163 0.0
0.5836734693877551 0.7877551020408163 0.0
0.6040816326530613 0.7877551020408163 0.0
0.6244897959183673 0.7877551020408163 0.0
0.6448979591836734 0.7877551020408163 0.0
0.6653061224489796 0.7877551020408163 0.0
0.6857142857142857 0.7877551020408163 0.0
0.7061224489795919 0.7877551020408163 0.0
0.726530612244898 0.7877551020408163 0.0
0.7469387755102042 0.7877551020408163 0.0
0.7673469387755102 0.7877551020408163 0.0
0.7877551020408163 0.7877551020408163 0.0
0.8081632653061224 0.7877551020408163 0.0
0.8285714285714285 0.7877551020408163 0.0
0.8489795918367347 0.7877551020408163 0.0
0.8693877551020408 0.7877551020408163 0.0
0.889795918367347 0.7877551020408163 0.0
0.9102040816326531 0.7877551020408163 0.0
0.9306122448979591 0.7877551020408163 0.0
0.9510204081632653 0.7877551020408163 0.0
0.9714285714285714 0.7877551020408163 0.0
0.9918367346938776 0.7877551020408163 0.0
1.0122448979591836 0.7877551020408163 0.0
1.0326530612244897 0.7877551020408163 0.0
1.0530612244897959 0.7877551020408163 0.0
1.073469387755102 0.7877551020408163 0.0
1.0938775510204082 0.7877551020408163 0.0
1.1142857142857143 0.7877551020408163 0.0
1.1346938775510202 0.7877551020408163 0.0
1.1551020408163266 0.7877551020408163 0.0
1.1755102040816325 0.7877551020408163 0.0
1.1959183673469387 0.7877551020408163 0.0
1.2163265306122448 0.7877551020408163 0.0
1.236734693877551 0.7877551020408163 0.0
1.2571428571428571 0.7877551020408163 9.706496517244978e-05
1.2775510204081633 0.7877551020408163 0.0002437692243060091
1.2979591836734694 0.7877551020408163 0.00040789940749891285
1.3183673469387753 0.7877551020408163 0.0005475511890154217
1.3387755102040817 0.7877551020408163 0.0005798583202754892
1.3591836734693876 0.7877551020408163 0.0004055013147298836
1.379591836734694 0.7877551020408163 0.0
1.4 0.7877551020408163 0.0

0.4 0.8081632653061224 0.0
0.42040816326530617 0.8081632653061224 0.0
0.44081632653061226 0.8081632653061224 0.0
0.4612244897959184 0.8081632653061224 0.0
0.4816326530612245 0.8081632653061224 0.0
0.5020408163265306 0.8081632653061224 0.0
0.5224489795918368 0.8081632653061224 0.0
0.5428571428571429 0.8081632653061224 0.0
0.563265306122449 0.8081632653061224 0.0
0.5836734693877551 0.8081632653061224 0.0
0.6040816326530613 0.8081632653061224 0.0
0.6244897959183673 0.8081632653061224 0.0
0.6448979591836734 0.8081632653061224 0.0
0.6653061224489796 0.8081632653061224 0.0
0.6857142857142857 0.8081632653061224 0.0
0.7061224489795919 0.8081632653061224 0.0
0.726530612244898 0.8081632653061224 0.0
0.7469387755102042 0.8081632653061224 0.0
0.7673469387755102 0.8081632653061224 0.0
0.7877551020408163 0.8081632653061224 0.0
0.8081632653061224 0.8081632653061224 0.0
0.8285714285714285 0.8081632653061224 0.0
0.8489795918367347 0.8081632653061224 0.0
0.8693877551020408 0.8081632653061224 0.0
0.889795918367347 0.8081632653061224 0.0
0.9102040816326531 0.8081632653061224 0.0
0.9306122448979591 0.8081632653061224 0.0
0.9510204081632653 0.8081632653061224 0.0
0.9714285714285714 0.8081632653061224 0.0
0.9918367346938776 0.8081632653061224 0.0
1.0122448979591836 0.8081632653061224 0.0
1.0326530612244897 0.8081632653061224 7.04011875529223e-05
1.0530612244897959 0.8081632653061224 5.374829009488838e-05
1.073469387755102 0.8081632653061224 0.0
1.0938775510204082 0.8081632653061224 0.0
1.1142857142857143 0.8081632653061224 0.0
1.1346938775510202 0.8081632653061224 0.0
1.1551020408163266 0.8081632653061224 0.0
1.1755102040816325 0.8081632653061224 0.0
1.1959183673469387 0.8081632653061224 0.0
1.2163265306122448 0.8081632653061224 6.867472712790423e-05
1.236734693877551 0.8081632653061224 0.00014730013319703278
1.2571428571428571 0.8081632653061224 0.00024022239252378952
1.2775510204081633 0.8081632653061224 0.0003585788493757694
1.2979591836734694 0.8081632653061224 0.0004976422059176366
1.3183673469387753 0.8081632653061224 0.0006139807673912479
1.3387755102040817 0.8081632653061224 0.0006240167547695158
1.3591836734693876 0.8081632653061224 0.00042862439659877016
1.379591836734694 0.8081632653061224 0.0
1.4 0.8081632653061224 0.0

0.4 0.8285714285714285 0.0
0.42040816326530617 0.8285714285714285 0.0
0.44081632653061226 0.8285714285714285 0.0
0.4612244897959184 0.8285714285714285 0.0
0.4816326530612245 0.8285714285714285 0.0
0.5020408163265306 0.8285714285714285 0.0
0.5224489795918368 0.8285714285714285 0.0
0.5428571428571429 0.8285714285714285 0.0
0.563265306122449 0.8285714285714285 0.0
0.5836734693877551 0.8285714285714285 0.0
0.6040816326530613 0.8285714285714285 0.0
0.6244897959183673 0.8285714285714285 0.0
0.6448979591836734 0.8285714285714285 0.0
0.6653061224489796 0.8285714285714285 0.0
0.6857142857142857 0.8285714285714285 0.0
0.7061224489795919 0.8285714285714285 0.0
0.726530612244898 0.8285714285714285 0.0
0.7469387755102042 0.8285714285714285 0.0
0.7673469387755102 0.8285714285714285 0.0
0.7877551020408163 0.8285714285714285 0.0
0.8081632653061224 0.8285714285714285 0.0
0.8285714285714285 0.8285714285714285 0.0
0.8489795918367347 0.8285714285714285 0.0
0.8693877551020408 0.8285714285714285 0.0
0.889795918367347 0.8285714285714285 0.0
0.9102040816326531 0.8285714285714285 0.0
0.9306122448979591 0.8285714285714285 0.0
0.9510204081632653 0.8285714285714285 0.0
0.9714285714285714 0.8285714285714285 0.0003661771318843911
0.9918367346938776 0.8285714285714285 0.0006519080773934906
1.0122448979591836 0.8285714285714285 0.0007619409569206564
1.0326530612244897 0.8285714285714285 0.0007361270535002039
1.0530612244897959 0.8285714285714285 0.0006214957912045772
1.073469387755102 0.8285714285714285 0.00046685772082447063
1.0938775510204082 0.8285714285714285 0.0003156268167862058
1.1142857142857143 0.8285714285714285 0.00019862321629517468
1.1346938775510202 0.8285714285714285 0.0001295749313004052
1.1551020408163266 0.8285714285714285 0.00010599236039205914
1.1755102040816325 0.8285714285714285 0.00011537089714861934
1.1959183673469387 0.8285714285714285 0.00014373208946828753
1.2163265306122448 0.8285714285714285 0.0001823999426222786
1.236734693877551 0.8285714285714285 0.00023164984110193854
1.2571428571428571 0.8285714285714285 0.00030008828778409907
1.2775510204081633 0.8285714285714285 0.00039781699623342437
1.2979591836734694 0.8285714285714285 0.000518503068495893
1.3183673469387753 0.8285714285714285 0.0006171837155007076
1.3387755102040817 0.8285714285714285 0.0006098043210626403
1.3591836734693876 0.8285714285714285 0.000397864962498079
1.379591836734694 0.8285714285714285 0.0
1.4 0.8285714285714285 0.0

0.4 0.8489795918367347 0.0
0.42040816326530617 0.8489795918367347 0.0
0.44081632653061226 0.8489795918367347 0.0
0.4612244897959184 0.8489795918367347 0.0
0.4816326530612245 0.8489795918367347 0.0
0.5020408163265306 0.8489795918367347 0.0
0.5224489795918368 0.8489795918367347 0.0
0.5428571428571429 0.8489795918367347 0.0
0.563265306122449 0.8489795918367347 0.0
0.5836734693877551 0.8489795918367347 0.0
0.6040816326530613 0.8489795918367347 0.0
0.6244897959183673 0.8489795918367347 0.0
0.6448979591836734 0.8489795918367347 0.0
0.6653061224489796 0.8489795918367347 0.0
0.6857142857142857 0.8489795918367347 0.0
0.7061224489795919 0.8489795918367347 0.0
0.726530612244898 0.8489795918367347 0.0
0.7469387755102042 0.8489795918367347 0.0
0.7673469387755102 0.8489795918367347 0.0
0.7877551020408163 0.8489795918367347 0.0
0.8081632653061224 0.8489795918367347 0.0
0.8285714285714285 0.8489795918367347 0.0
0.8489795918367347 0.8489795918367347 0.0
0.8693877551020408 0.8489795918367347 0.0
0.889795918367347 0.8489795918367347 0.0
0.9102040816326531 0.8489795918367347 0.0
0.9306122448979591 0.8489795918367347 0.00026966815361666174
0.9510204081632653 0.8489795918367347 0.0008447253095040866
0.9714285714285714 0.8489795918367347 0.0012014050022370083
0.9918367346938776 0.8489795918367347 0.0013613158236696378
1.0122448979591836 0.8489795918367347 0.001356099941708079
1.0326530612244897 0.8489795918367347 0.0012271164506349845
1.0530612244897959 0.8489795918367347 0.0010222748743558066
1.073469387755102 0.8489795918367347 0.0007903131205003952
1.0938775510204082 0.8489795918367347 0.0005735219884701118
1.1142857142857143 0.8489795918367347 0.00040093999538509326
1.1346938775510202 0.8489795918367347 0.00028437569736810067
1.1551020408163266 0.8489795918367347 0.00021981771192235156
1.1755102040816325 0.8489795918367347 0.00019389250866424027
1.1959183673469387 0.8489795918367347 0.00019215597420463998
1.2163265306122448 0.8489795918367347 0.0002057383987192421
1.236734693877551 0.8489795918367347 0.00023462273141098416
1.2571428571428571 0.8489795918367347 0.0002866462027100447
1.2775510204081633 0.8489795918367347 0.0003706141251572509
1.2979591836734694 0.8489795918367347 0.00047838683500378565
1.3183673469387753 0.8489795918367347 0.0005636120098975739
1.3387755102040817 0.8489795918367347 0.0005421009232025736
1.3591836734693876 0.8489795918367347 0.00031662025093676105
1.379591836734694 0.8489795918367347 0.0
1.4 0.8489795918367347 0.0

0.4 0.8693877551020408 0.0
0.42040816326530617 0.8693877551020408 0.0
0.44081632653061226 0.8693877551020408 0.0
0.4612244897959184 0.8693877551020408 0.0
0.4816326530612245 0.8693877551020408 0.0
0.5020408163265306 0.8693877551020408 0.0
0.5224489795918368 0.8693877551020408 0.0
0.5428571428571429 0.8693877551020408 0.0
0.563265306122449 0.8693877551020408 0.0
0.5836734693877551 0.8693877551020408 0.0
0.6040816326530613 0.8693877551020408 0.0
0.6244897959183673 0.8693877551020408 0.0
0.6448979591836734 0.8693877551020408 0.0
0.6653061224489796 0.8693877551020408 0.0
0.6857142857142857 0.8693877551020408 0.0
0.7061224489795919 0.8693877551020408 0.0
0.726530612244898 0.8693877551020408 0.0
0.7469387755102042 0.8693877551020408 0.0
0.7673469387755102 0.8693877551020408 0.0
0.7877551020408163 0.8693877551020408 0.0
0.8081632653061224 0.8693877551020408 0.0
0.8285714285714285 0.8693877551020408 0.0
0.8489795918367347 0.8693877551020408 0.0
0.8693877551020408 0.8693877551020408 0.0
0.889795918367347 0.8693877551020408 0.0
0.9102040816326531 0.8693877551020408 0.0005100560826352615
0.9306122448979591 0.8693877551020408 0.001171723838083916
0.9510204081632653 0.8693877551020408 0.0016090879686169943
0.9714285714285714 0.8693877551020408 0.0018365239770186618
0.9918367346938776 0.8693877551020408 0.0018772553684875144
1.0122448979591836 0.8693877551020408 0.0017646435324023962
1.0326530612244897 0.8693877551020408 0.0015415507176813857
1.0530612244897959 0.8693877551020408 0.0012566398881928027
1.073469387755102 0.8693877551020408 0.0009582950489881448
1.0938775510204082 0.8693877551020408 0.0006874286420583426
1.1142857142857143 0.8693877551020408 0.00047101630502075116
1.1346938775510202 0.8693877551020408 0.0003187487664634628
1.1551020408163266 0.8693877551020408 0.0002249103235781487
1.1755102040816325 0.8693877551020408 0.00017500613360136447
1.1959183673469387 0.8693877551020408 0.00015394853924491705
1.2163265306122448 0.8693877551020408 0.00015238913088117673
1.236734693877551 0.8693877551020408 0.0001697129486201293
1.2571428571428571 0.8693877551020408 0.00021270855367296754
1.2775510204081633 0.8693877551020408 0.00028870976891261224
1.2979591836734694 0.8693877551020408 0.0003877552636343262
1.3183673469387753 0.8693877551020408 0.0004622447432360288
1.3387755102040817 0.8693877551020408 0.0004283061307570474
1.3591836734693876 0.8693877551020408 0.0001908518694272443
1.379591836734694 0.8693877551020408 0.0
1.4 0.8693877551020408 0.0

0.4 0.889795918367347 0.0
0.42040816326530617 0.889795918367347 0.0
0.44081632653061226 0.889795918367347 0.0
0.4612244897959184 0.889795918367347 0.0
0.4816326530612245 0.889795918367347 0.0
0.5020408163265306 0.889795918367347 0.0
0.5224489795918368 0.889795918367347 0.0
0.5428571428571429 0.889795918367347 0.0
0.563265306122449 0.889795918367347 0.0
0.5836734693877551 0.889795918367347 0.0
0.6040816326530613 0.889795918367347 0.0
0.6244897959183673 0.889795918367347 0.0
0.6448979591836734 0.889795918367347 0.0
0.6653061224489796 0.889795918367347 0.0
0.6857142857142857 0.889795918367347 0.0
0.7061224489795919 0.889795918367347 0.0
0.726530612244898 0.889795918367347 0.0
0.7469387755102042 0.889795918367347 0.0
0.7673469387755102 0.889795918367347 0.0
0.7877551020408163 0.889795918367347 0.0
0.8081632653061224 0.889795918367347 0.0
0.8285714285714285 0.889795918367347 0.0
0.8489795918367347 0.889795918367347 0.0
0.8693877551020408 0.889795918367347 0.0
0.889795918367347 0.889795918367347 0.0005877571116015834
0.9102040816326531 0.889795918367347 0.00133473784637151
0.9306122448979591 0.889795918367347 0.0018568746021295907
0.9510204081632653 0.889795918367347 0.002162831573676926
0.9714285714285714 0.889795918367347 0.0022685088388523476
0.9918367346938776 0.889795918367347 0.0021988304978756866
1.0122448979591836 0.889795918367347 0.001988981469726911
1.0326530612244897 0.889795918367347 0.0016832722099276087
1.0530612244897959 0.889795918367347 0.0013308830320363021
1.073469387755102 0.889795918367347 0.0009795641760924649
1.0938775510204082 0.889795918367347 0.0006684739380177322
1.1142857142857143 0.889795918367347 0.00042223031233182794
1.1346938775510202 0.889795918367347 0.0002480830311547746
1.1551020408163266 0.889795918367347 0.00013831218549766044
1.1755102040816325 0.889795918367347 7.702967402543198e-05
1.1959183673469387 0.889795918367347 4.818578323032355e-05
1.2163265306122448 0.889795918367347 4.1685182779839514e-05
1.236734693877551 0.889795918367347 5.5977864919072584e-05
1.2571428571428571 0.889795918367347 9.672176525361842e-05
1.2775510204081633 0.889795918367347 0.00016967118356986388
1.2979591836734694 0.889795918367347 0.00026323311201234545
1.3183673469387753 0.889795918367347 0.00032880515288863377
1.3387755102040817 0.889795918367347 0.00028330871607175345
1.3591836734693876 0.889795918367347 3.442786077352544e-05
1.379591836734694 0.889795918367347 0.0
1.4 0.889795918367347 0.0

0.4 0.9102040816326531 0.0
0.42040816326530617 0.9102040816326531 0.0
0.44081632653061226 0.9102040816326531 0.0
0.4612244897959184 0.9102040816326531 0.0
0.4816326530612245 0.9102040816326531 0.0
0.5020408163265306 0.9102040816326531 0.0
0.5224489795918368 0.9102040816326531 0.0
0.5428571428571429 0.9102040816326531 0.0
0.563265306122449 0.9102040816326531 0.0
0.5836734693877551 0.9102040816326531 0.0
0.6040816326530613 0.9102040816326531 0.0
0.6244897959183673 0.9102040816326531 0.0
0.6448979591836734 0.9102040816326531 0.0
0.6653061224489796 0.9102040816326531 0.0
0.6857142857142857 0.9102040816326531 0.0
0.7061224489795919 0.9102040816326531 0.0
0.726530612244898 0.9102040816326531 0.0
0.7469387755102042 0.9102040816326531 0.0
0.7673469387755102 0.9102040816326531 0.0
0.7877551020408163 0.9102040816326531 0.0
0.8081632653061224 0.9102040816326531 0.0
0.8285714285714285 0.9102040816326531 0.0
0.8489795918367347 0.9102040816326531 0.0
0.8693877551020408 0.9102040816326531 0.0004997966331532974
0.889795918367347 0.9102040816326531 0.0013276057780951048
0.9102040816326531 0.9102040816326531 0.0019342988105041509
0.9306122448979591 0.9102040816326531 0.0023239089513849755
0.9510204081632653 0.9102040816326531 0.002506696682431567
0.9714285714285714 0.9102040816326531 0.0025002077284721046
0.9918367346938776 0.9102040816326531 0.002331215330698324
1.0122448979591836 0.9102040816326531 0.0020367442358363384
1.0326530612244897 0.9102040816326531 0.001662383139641399
1.0530612244897959 0.9102040816326531 0.0012575442549931058
1.073469387755102 0.9102040816326531 0.000868972924872923
1.0938775510204082 0.9102040816326531 0.0005337315037483147
1.1142857142857143 0.9102040816326531 0.0002736798743342827
1.1346938775510202 0.9102040816326531 9.324120473688628e-05
1.1551020408163266 0.9102040816326531 0.0
1.1755102040816325 0.9102040816326531 0.0
1.1959183673469387 0.9102040816326531 0.0
1.2163265306122448 0.9102040816326531 0.0
1.236734693877551 0.9102040816326531 0.0
1.2571428571428571 0.9102040816326531 0.0
1.2775510204081633 0.9102040816326531 3.484816413035913e-05
1.2979591836734694 0.9102040816326531 0.0001256560850779881
1.3183673469387753 0.9102040816326531 0.0001841587461180183
1.3387755102040817 0.9102040816326531 0.00012845847414805212
1.3591836734693876 0.9102040816326531 0.0
1.379591836734694 0.9102040816326531 0.0
1.4 0.9102040816326531 0.0

0.4 0.9306122448979591 0.0
0.42040816326530617 0.9306122448979591 0.0
0.44081632653061226 0.9306122448979591 0.0
0.4612244897959184 0.9306122448979591 0.0
0.4816326530612245 0.9306122448979591 0.0
0.5020408163265306 0.9306122448979591 0.0
0.5224489795918368 0.9306122448979591 0.0
0.5428571428571429 0.9306122448979591 0.0
0.563265306122449 0.9306122448979591 0.0
0.5836734693877551 0.9306122448979591 0.0
0.6040816326530613 0.9306122448979591 0.0
0.6244897959183673 0.9306122448979591 0.0
0.6448979591836734 0.9306122448979591 0.0
0.6653061224489796 0.9306122448979591 0.0
0.6857142857142857 0.9306122448979591 0.0
0.7061224489795919 0.9306122448979591 0.0
0.726530612244898 0.9306122448979591 0.0
0.7469387755102042 0.9306122448979591 0.0
0.7673469387755102 0.9306122448979591 0.0
0.7877551020408163 0.9306122448979591 0.0
0.8081632653061224 0.9306122448979591 0.0
0.8285714285714285 0.9306122448979591 0.0
0.8489795918367347 0.9306122448979591 0.00024815273949789496
0.8693877551020408 0.9306122448979591 0.0011498563840319446
0.889795918367347 0.9306122448979591 0.0018377424424792649
0.9102040816326531 0.9306122448979591 0.0023117356340121766
0.9306122448979591 0.9306122448979591 0.002577696434526616
0.9510204081632653 0.9306122448979591 0.0026476408687697538
0.9714285714285714 0.9306122448979591 0.0025408273637844703
0.9918367346938776 0.9306122448979591 0.002285954670185527
1.0122448979591836 0.9306122448979591 0.001921801215107022
1.0326530612244897 0.9306122448979591 0.0014949573317332124
1.0530612244897959 0.9306122448979591 0.0010547118327025626
1.073469387755102 0.9306122448979591 0.0006464200620539245
1.0938775510204082 0.9306122448979591 0.0003046661248837122
1.1142857142857143 0.9306122448979591 4.81438728145156e-05
1.1346938775510202 0.9306122448979591 0.0
1.1551020408163266 0.9306122448979591 0.0
1.1755102040816325 0.9306122448979591 0.0
1.1959183673469387 0.9306122448979591 0.0
1.2163265306122448 0.9306122448979591 0.0
1.236734693877551 0.9306122448979591 0.0
1.2571428571428571 0.9306122448979591 0.0
1.2775510204081633 0.9306122448979591 0.0
1.2979591836734694 0.9306122448979591 0.0
1.3183673469387753 0.9306122448979591 4.7831294957459414e-05
1.3387755102040817 0.9306122448979591 0.0
1.3591836734693876 0.9306122448979591 0.0
1.379591836734694 0.9306122448979591 0.0
1.4 0.9306122448979591 0.0

0.4 0.9510204081632653 0.0
0.42040816326530617 0.9510204081632653 0.0
0.44081632653061226 0.9510204081632653 0.0
0.4612244897959184 0.9510204081632653 0.0
0.4816326530612245 0.9510204081632653 0.0
0.5020408163265306 0.9510204081632653 0.0
0.5224489795918368 0.9510204081632653 0.0
0.5428571428571429 0.9510204081632653 0.0
0.563265306122449 0.9510204081632653 0.0
0.5836734693877551 0.9510204081632653 0.0
0.6040816326530613 0.9510204081632653 0.0
0.6244897959183673 0.9510204081632653 0.0
0.6448979591836734 0.9510204081632653 0.0
0.6653061224489796 0.9510204081632653 0.0
0.6857142857142857 0.9510204081632653 0.0
0.7061224489795919 0.9510204081632653 0.0
0.726530612244898 0.9510204081632653 0.0
0.7469387755102042 0.9510204081632653 0.0
0.7673469387755102 0.9510204081632653 0.0
0.7877551020408163 0.9510204081632653 0.0
0.8081632653061224 0.9510204081632653 0.0
0.8285714285714285 0.9510204081632653 0.0
0.8489795918367347 0.9510204081632653 0.0008067776398788043
0.8693877551020408 0.9510204081632653 0.0015701363332562765
0.889795918367347 0.9510204081632653 0.0021261439834950983
0.9102040816326531 0.9510204081632653 0.0024768105410121564
0.9306122448979591 0.9510204081632653 0.0026299876493679174
0.9510204081632653 0.9510204081632653 0.002599413348750011
0.9714285714285714 0.9510204081632653 0.002406188222253909
0.9918367346938776 0.9510204081632653 0.002080884841514499
1.0122448979591836 0.9510204081632653 0.0016638688401636695
1.0326530612244897 0.9510204081632653 0.001202378053405675
1.0530612244897959 0.9510204081632653 0.0007451399391971334
1.073469387755102 0.9510204081632653 0.00033567676591941126
1.0938775510204082 0.9510204081632653 5.699042864943868e-06
1.1142857142857143 0.9510204081632653 0.0
1.1346938775510202 0.9510204081632653 0.0
1.1551020408163266 0.9510204081632653 0.0
1.1755102040816325 0.9510204081632653 0.0
1.1959183673469387 0.9510204081632653 0.0
1.2163265306122448 0.9510204081632653 0.0
1.236734693877551 0.9510204081632653 0.0
1.2571428571428571 0.9510204081632653 0.0
1.2775510204081633 0.9510204081632653 0.0
1.2979591836734694 0.9510204081632653 0.0
1.3183673469387753 0.9510204081632653 0.0
1.3387755102040817 0.9510204081632653 0.0
1.3591836734693876 0.9510204081632653 0.0
1.379591836734694 0.9510204081632653 0.0
1.4 0.9510204081632653 0.0

0.4 0.9714285714285714 0.0
0.42040816326530617 0.9714285714285714 0.0
0.44081632653061226 0.9714285714285714 0.0
0.4612244897959184 0.9714285714285714 0.0
0.4816326530612245 0.9714285714285714 0.0
0.5020408163265306 0.9714285714285714 0.0
0.5224489795918368 0.9714285714285714 0.0
0.5428571428571429 0.9714285714285714 0.0
0.563265306122449 0.9714285714285714 0.0
0.5836734693877551 0.9714285714285714 0.0
0.6040816326530613 0.9714285714285714 0.0
0.6244897959183673 0.9714285714285714 0.0
0.6448979591836734 0.9714285714285714 0.0
0.6653061224489796 0.9714285714285714 0.0
0.6857142857142857 0.9714285714285714 0.0
0.7061224489795919 0.9714285714285714 0.0
0.726530612244898 0.9714285714285714 0.0
0.7469387755102042 0.9714285714285714 0.0
0.7673469387755102 0.9714285714285714 0.0
0.7877551020408163 0.9714285714285714 0.0
0.8081632653061224 0.9714285714285714 0.0
0.8285714285714285 0.9714285714285714 0.00031029591476231314
0.8489795918367347 0.9714285714285714 0.001141775211752103
0.8693877551020408 0.9714285714285714 0.0017752857924473956
0.889795918367347 0.9714285714285714 0.0022091956980428117
0.9102040816326531 0.9714285714285714 0.0024477230447796493
0.9306122448979591 0.9714285714285714 0.002500759538318076
0.9510204081632653 0.9714285714285714 0.002383828564221253
0.9714285714285714 0.9714285714285714 0.0021198048750892965
0.9918367346938776 0.9714285714285714 0.0017411232220450388
1.0122448979591836 0.9714285714285714 0.0012894279446153166
1.0326530612244897 0.9714285714285714 0.0008121887773254602
1.0530612244897959 0.9714285714285714 0.0003570302593731004
1.073469387755102 0.9714285714285714 0.0
1.0938775510204082 0.9714285714285714 0.0
1.1142857142857143 0.9714285714285714 0.0
1.1346938775510202 0.9714285714285714 0.0
1.1551020408163266 0.9714285714285714 0.0
1.1755102040816325 0.9714285714285714 0.0
1.1959183673469387 0.9714285714285714 0.0
1.2163265306122448 0.9714285714285714 0.0
1.236734693877551 0.9714285714285714 0.0
1.2571428571428571 0.9714285714285714 0.0
1.2775510204081633 0.9714285714285714 0.0
1.2979591836734694 0.9714285714285714 0.0
1.3183673469387753 0.9714285714285714 0.0
1.3387755102040817 0.9714285714285714 0.0
1.3591836734693876 0.9714285714285714 0.0
1.379591836734694 0.9714285714285714 0.0
1.4 0.9714285714285714 0.0

0.4 0.9918367346938776 0.0
0.42040816326530617 0.9918367346938776 0.0
0.44081632653061226 0.9918367346938776 0.0
0.4612244897959184 0.9918367346938776 0.0
0.4816326530612245 0.9918367346938776 0.0
0.5020408163265306 0.9918367346938776 0.0
0.5224489795918368 0.9918367346938776 0.0
0.5428571428571429 0.9918367346938776 0.0
0.563265306122449 0.9918367346938776 0.0
0.5836734693877551 0.9918367346938776 0.0
0.6040816326530613 0.9918367346938776 0.0
0.6244897959183673 0.9918367346938776 0.0
0.6448979591836734 0.9918367346938776 0.0
0.6653061224489796 0.9918367346938776 0.0
0.6857142857142857 0.9918367346938776 0.0
0.7061224489795919 0.9918367346938776 0.0
0.726530612244898 0.9918367346938776 0.0
0.7469387755102042 0.9918367346938776 0.0
0.7673469387755102 0.9918367346938776 0.0
0.7877551020408163 0.9918367346938776 0.0
0.8081632653061224 0.9918367346938776 0.0
0.8285714285714285 0.9918367346938776 0.0005718739406213348
0.8489795918367347 0.9918367346938776 0.0012770348559572355
0.8693877551020408 0.9918367346938776 0.0017909171092077864
0.889795918367347 0.9918367346938776 0.002114199352875229
0.9102040816326531 0.9918367346938776 0.002253467125185562
0.9306122448979591 0.9918367346938776 0.002220637292737445
0.9510204081632653 0.9918367346938776 0.002032970157695682
0.9714285714285714 0.9918367346938776 0.0017151300089875208
0.9918367346938776 0.9918367346938776 0.0013011996894468974
1.0122448979591836 0.9918367346938776 0.0008337906006790706
1.0326530612244897 0.9918367346938776 0.0003600863865559731
1.0530612244897959 0.9918367346938776 0.0
1.073469387755102 0.9918367346938776 0.0
1.0938775510204082 0.9918367346938776 0.0
1.1142857142857143 0.9918367346938776 0.0
1.1346938775510202 0.9918367346938776 0.0
1.1551020408163266 0.9918367346938776 0.0
1.1755102040816325 0.9918367346938776 0.0
1.1959183673469387 0.9918367346938776 0.0
1.2163265306122448 0.9918367346938776 0.0
1.236734693877551 0.9918367346938776 0.0
1.2571428571428571 0.9918367346938776 0.0
1.2775510204081633 0.9918367346938776 0.0
1.2979591836734694 0.9918367346938776 0.0
1.3183673469387753 0.9918367346938776 0.0
1.3387755102040817 0.9918367346938776 0.0
1.3591836734693876 0.9918367346938776 0.0
1.379591836734694 0.9918367346938776 0.0
1.4 0.9918367346938776 0.0

0.4 1.0122448979591836 0.0
0.42040816326530617 1.0122448979591836 0.0
0.44081632653061226 1.0122448979591836 0.0
0.4612244897959184 1.0122448979591836 0.0
0.4816326530612245 1.0122448979591836 0.0
0.5020408163265306 1.0122448979591836 0.0
0.5224489795918368 1.0122448979591836 0.0
0.5428571428571429 1.0122448979591836 0.0
0.563265306122449 1.0122448979591836 0.0
0.5836734693877551 1.0122448979591836 0.0
0.6040816326530613 1.0122448979591836 0.0
0.6244897959183673 1.0122448979591836 0.0
0.6448979591836734 1.0122448979591836 0.0
0.6653061224489796 1.0122448979591836 0.0
0.6857142857142857 1.0122448979591836 0.0
0.7061224489795919 1.0122448979591836 0.0
0.726530612244898 1.0122448979591836 0.0
0.7469387755102042 1.0122448979591836 0.0
0.7673469387755102 1.0122448979591836 0.0
0.7877551020408163 1.0122448979591836 0.0
0.8081632653061224 1.0122448979591836 0.0
0.8285714285714285 1.0122448979591836 0.0006597087465825408
0.8489795918367347 1.0122448979591836 0.0012493554734959514
0.8693877551020408 1.0122448979591836 0.0016554385099481345
0.889795918367347 1.0122448979591836 0.0018811296589735654
0.9102040816326531 1.0122448979591836 0.001935427981250357
0.9306122448979591 1.0122448979591836 0.0018322457019932848
0.9510204081632653 1.0122448979591836 0.0015905029730257606
0.9714285714285714 1.0122448979591836 0.001236548030905259
0.9918367346938776 1.0122448979591836 0.0008058754288658508
1.0122448979591836 1.0122448979591836 0.00034162026283803134
1.0326530612244897 1.0122448979591836 0.0
1.0530612244897959 1.0122448979591836 0.0
1.073469387755102 1.0122448979591836 0.0
1.0938775510204082 1.0122448979591836 0.0
1.1142857142857143 1.0122448979591836 0.0
1.1346938775510202 1.0122448979591836 0.0
1.1551020408163266 1.0122448979591836 0.0
1.1755102040816325 1.0122448979591836 0.0
1.1959183673469387 1.0122448979591836 0.0
1.2163265306122448 1.0122448979591836 0.0
1.236734693877551 1.0122448979591836 0.0
1.2571428571428571 1.0122448979591836 0.0
1.2775510204081633 1.0122448979591836 0.0
1.2979591836734694 1.0122448979591836 0.0
1.3183673469387753 1.0122448979591836 0.0
1.3387755102040817 1.0122448979591836 0.0
1.3591836734693876 1.0122448979591836 0.0
1.379591836734694 1.0122448979591836 0.0
1.4 1.0122448979591836 0.0

0.4 1.0326530612244897 0.0
0.42040816326530617 1.0326530612244897 0.0
0.44081632653061226 1.0326530612244897 0.0
0.4612244897959184 1.0326530612244897 0.0
0.4816326530612245 1.0326530612244897 0.0
0.5020408163265306 1.0326530612244897 0.0
0.5224489795918368 1.0326530612244897 0.0
0.5428571428571429 1.0326530612244897 0.0
0.563265306122449 1.0326530612244897 0.0
0.5836734693877551 1.0326530612244897 0.0
0.6040816326530613 1.0326530612244897 0.0
0.6244897959183673 1.0326530612244897 0.0
0.6448979591836734 1.0326530612244897 0.0
0.6653061224489796 1.0326530612244897 0.0
0.6857142857142857 1.0326530612244897 0.0
0.7061224489795919 1.0326530612244897 0.0
0.726530612244898 1.0326530612244897 0.0
0.7469387755102042 1.0326530612244897 0.0
0.7673469387755102 1.0326530612244897 0.0
0.7877551020408163 1.0326530612244897 0.0
0.8081632653061224 1.0326530612244897 0.0
0.8285714285714285 1.0326530612244897 0.0006211496937284754
0.8489795918367347 1.0326530612244897 0.0011074787526998801
0.8693877551020408 1.0326530612244897 0.0014188545564112441
0.889795918367347 1.0326530612244897 0.0015610361220093271
0.9102040816326531 1.0326530612244897 0.0015454686289144703
0.9306122448979591 1.0326530612244897 0.0013879367263777112
0.9510204081632653 1.0326530612244897 0.0011089133137849895
0.9714285714285714 1.0326530612244897 0.0007362540896961181
0.9918367346938776 1.0326530612244897 0.00030651874933222277
1.0122448979591836 1.0326530612244897 0.0
1.0326530612244897 1.0326530612244897 0.0
1.0530612244897959 1.0326530612244897 0.0
1.073469387755102 1.0326530612244897 0.0
1.0938775510204082 1.0326530612244897 0.0
1.1142857142857143 1.0326530612244897 0.0
1.1346938775510202 1.0326530612244897 0.0
1.1551020408163266 1.0326530612244897 0.0
1.1755102040816325 1.0326530612244897 0.0
1.1959183673469387 1.0326530612244897 0.0
1.2163265306122448 1.0326530612244897 0.0
1.236734693877551 1.0326530612244897 0.0
1.2571428571428571 1.0326530612244897 0.0
1.2775510204081633 1.0326530612244897 0.0
1.2979591836734694 1.0326530612244897 0.0
1.3183673469387753 1.0326530612244897 0.0
1.3387755102040817 1.0326530612244897 0.0
1.3591836734693876 1.0326530612244897 0.0
1.379591836734694 1.0326530612244897 0.0
1.4 1.0326530612244897 0.0

0.4 1.0530612244897959 0.0
0.42040816326530617 1.0530612244897959 0.0
0.44081632653061226 1.0530612244897959 0.0
0.4612244897959184 1.0530612244897959 0.0
0.4816326530612245 1.0530612244897959 0.0
0.5020408163265306 1.0530612244897959 0.0
0.5224489795918368 1.0530612244897959 0.0
0.5428571428571429 1.0530612244897959 0.0
0.563265306122449 1.0530612244897959 0.0
0.5836734693877551 1.0530612244897959 0.0
0.6040816326530613 1.0530612244897959 0.0
0.6244897959183673 1.0530612244897959 0.0
0.6448979591836734 1.0530612244897959 0.0
0.6653061224489796 1.0530612244897959 0.0
0.6857142857142857 1.0530612244897959 0.0
0.7061224489795919 1.0530612244897959 0.0
0.726530612244898 1.0530612244897959 0.0
0.7469387755102042 1.0530612244897959 0.0
0.7673469387755102 1.0530612244897959 0.0
0.7877551020408163 1.0530612244897959 0.0
0.8081632653061224 1.0530612244897959 0.0
0.8285714285714285 1.0530612244897959 0.0005106637482124622
0.8489795918367347 1.0530612244897959 0.0009064332472348349
0.8693877551020408 1.0530612244897959 0.0011365216278091967
0.889795918367347 1.0530612244897959 0.0012093403137748218
0.9102040816326531 1.0530612244897959 0.0011387372967945585
0.9306122448979591 1.0530612244897959 0.0009422387993339751
0.9510204081632653 1.0530612244897959 0.0006416904902539953
0.9714285714285714 1.0530612244897959 0.0002661344566591698
0.9918367346938776 1.0530612244897959 0.0
1.0122448979591836 1.0530612244897959 0.0
1.0326530612244897 1.0530612244897959 0.0
1.0530612244897959 1.0530612244897959 0.0
1.073469387755102 1.0530612244897959 0.0
1.0938775510204082 1.0530612244897959 0.0
1.1142857142857143 1.0530612244897959 0.0
1.1346938775510202 1.0530612244897959 0.0
1.1551020408163266 1.0530612244897959 0.0
1.1755102040816325 1.0530612244897959 0.0
1.1959183673469387 1.0530612244897959 0.0
1.2163265306122448 1.0530612244897959 0.0
1.236734693877551 1.0530612244897959 0.0
1.2571428571428571 1.0530612244897959 0.0
1.2775510204081633 1.0530612244897959 0.0
1.2979591836734694 1.0530612244897959 0.0
1.3183673469387753 1.0530612244897959 0.0
1.3387755102040817 1.0530612244897959 0.0
1.3591836734693876 1.0530612244897959 0.0
1.379591836734694 1.0530612244897959 0.0
1.4 1.0530612244897959 0.0

0.4 1.073469387755102 0.0
0.42040816326530617 1.073469387755102 0.0
0.44081632653061226 1.073469387755102 0.0
0.4612244897959184 1.073469387755102 0.0
0.4816326530612245 1.073469387755102 0.0
0.5020408163265306 1.073469387755102 0.0
0.5224489795918368 1.073469387755102 0.0
0.5428571428571429 1.073469387755102 0.0
0.563265306122449 1.073469387755102 0.0
0.5836734693877551 1.073469387755102 0.0
0.6040816326530613 1.073469387755102 0.0
0.6244897959183673 1.073469387755102 0.0
0.6448979591836734 1.073469387755102 0.0
0.6653061224489796 1.073469387755102 0.0
0.6857142857142857 1.073469387755102 0.0
0.7061224489795919 1.073469387755102 0.0
0.726530612244898 1.073469387755102 0.0
0.7469387755102042 1.073469387755102 0.0
0.7673469387755102 1.073469387755102 0.0
0.7877551020408163 1.073469387755102 0.0
0.8081632653061224 1.073469387755102 0.0
0.8285714285714285 1.073469387755102 0.0003803331970298196
0.8489795918367347 1.073469387755102 0.0006975124138754105
0.8693877551020408 1.073469387755102 0.0008587236272457055
0.889795918367347 1.073469387755102 0.0008751321818331074
0.9102040816326531 1.073469387755102 0.0007628738632050039
0.9306122448979591 1.073469387755102 0.0005410441723651942
0.9510204081632653 1.073469387755102 0.00023258401352235086
0.9714285714285714 1.073469387755102 0.0
0.9918367346938776 1.073469387755102 0.0
1.0122448979591836 1.073469387755102 0.0
1.0326530612244897 1.073469387755102 0.0
1.0530612244897959 1.073469387755102 0.0
1.073469387755102 1.073469387755102 0.0
1.0938775510204082 1.073469387755102 0.0
1.1142857142857143 1.073469387755102 0.0
1.1346938775510202 1.073469387755102 0.0
1.1551020408163266 1.073469387755102 0.0
1.1755102040816325 1.073469387755102 0.0
1.1959183673469387 1.073469387755102 0.0
1.2163265306122448 1.073469387755102 0.0
1.236734693877551 1.073469387755102 0.0
1.2571428571428571 1.073469387755102 0.0
1.2775510204081633 1.073469387755102 0.0
1.2979591836734694 1.073469387755102 0.0
1.3183673469387753 1.073469387755102 0.0
1.3387755102040817 1.073469387755102 0.0
1.3591836734693876 1.073469387755102 0.0
1.379591836734694 1.073469387755102 0.0
1.4 1.073469387755102 0.0

0.4 1.0938775510204082 0.0
0.42040816326530617 1.0938775510204082 0.0
0.44081632653061226 1.0938775510204082 0.0
0.4612244897959184 1.0938775510204082 0.0
0.4816326530612245 1.0938775510204082 0.0
0.5020408163265306 1.0938775510204082 0.0
0.5224489795918368 1.0938775510204082 0.0
0.5428571428571429 1.0938775510204082 0.0
0.563265306122449 1.0938775510204082 0.0
0.5836734693877551 1.0938775510204082 0.0
0.6040816326530613 1.0938775510204082 0.0
0.6244897959183673 1.0938775510204082 0.0
0.6448979591836734 1.0938775510204082 0.0
0.6653061224489796 1.0938775510204082 0.0
0.6857142857142857 1.0938775510204082 0.0
0.7061224489795919 1.0938775510204082 0.0
0.726530612244898 1.0938775510204082 0.0
0.7469387755102042 1.0938775510204082 0.0
0.7673469387755102 1.0938775510204082 0.0
0.7877551020408163 1.0938775510204082 0.0
0.8081632653061224 1.0938775510204082 0.0
0.8285714285714285 1.0938775510204082 0.0002689917701849103
0.8489795918367347 1.0938775510204082 0.0005174219105429992
0.8693877551020408 1.0938775510204082 0.0006200698055267035
0.889795918367347 1.0938775510204082 0.0005908351629074875
0.9102040816326531 1.0938775510204082 0.00044809592735113417
0.9306122448979591 1.0938775510204082 0.00021224632919174518
0.9510204081632653 1.0938775510204082 0.0
0.9714285714285714 1.0938775510204082 0.0
0.9918367346938776 1.0938775510204082 0.0
1.0122448979591836 1.0938775510204082 0.0
1.0326530612244897 1.0938775510204082 0.0
1.0530612244897959 1.0938775510204082 0.0
1.073469387755102 1.0938775510204082 0.0
1.0938775510204082 1.0938775510204082 0.0
1.1142857142857143 1.0938775510204082 0.0
1.1346938775510202 1.0938775510204082 0.0
1.1551020408163266 1.0938775510204082 0.0
1.1755102040816325 1.0938775510204082 0.0
1.1959183673469387 1.0938775510204082 0.0
1.2163265306122448 1.0938775510204082 0.0
1.236734693877551 1.0938775510204082 0.0
1.2571428571428571 1.0938775510204082 0.0
1.2775510204081633 1.0938775510204082 0.0
1.2979591836734694 1.0938775510204082 0.0
1.3183673469387753 1.0938775510204082 0.0
1.3387755102040817 1.0938775510204082 0.0
1.3591836734693876 1.0938775510204082 0.0
1.379591836734694 1.0938775510204082 0.0
1.4 1.0938775510204082 0.0

0.4 1.1142857142857143 0.0
0.42040816326530617 1.1142857142857143 0.0
0.44081632653061226 1.1142857142857143 0.0
0.4612244897959184 1.1142857142857143 0.0
0.4816326530612245 1.1142857142857143 0.0
0.5020408163265306 1.1142857142857143 0.0
0.5224489795918368 1.1142857142857143 0.0
0.5428571428571429 1.1142857142857143 0.0
0.563265306122449 1.1142857142857143 0.0
0.5836734693877551 1.1142857142857143 0.0
0.6040816326530613 1.1142857142857143 0.0
0.6244897959183673 1.1142857142857143 0.0
0.6448979591836734 1.1142857142857143 0.0
0.6653061224489796 1.1142857142857143 0.0
0.6857142857142857 1.1142857142857143 0.0
0.7061224489795919 1.1142857142857143 0.0
0.726530612244898 1.1142857142857143 0.0
0.7469387755102042 1.1142857142857143 0.0
0.7673469387755102 1.1142857142857143 0.0
0.7877551020408163 1.1142857142857143 0.0
0.8081632653061224 1.1142857142857143 0.0
0.8285714285714285 1.1142857142857143 0.0001944248141288081
0.8489795918367347 1.1142857142857143 0.00038149398002712206
0.8693877551020408 1.1142857142857143 0.00043362184100479047
0.889795918367347 1.1142857142857143 0.0003674154595576847
0.9102040816326531 1.1142857142857143 0.00020328120091909867
0.9306122448979591 1.1142857142857143 0.0
0.9510204081632653 1.1142857142857143 0.0
0.9714285714285714 1.1142857142857143 0.0
0.9918367346938776 1.1142857142857143 0.0
1.0122448979591836 1.1142857142857143 0.0
1.0326530612244897 1.1142857142857143 0.0
1.0530612244897959 1.1142857142857143 0.0
1.073469387755102 1.1142857142857143 0.0
1.0938775510204082 1.1142857142857143 0.0
1.1142857142857143 1.1142857142857143 0.0
1.1346938775510202 1.1142857142857143 0.0
1.1551020408163266 1.1142857142857143 0.0
1.1755102040816325 1.1142857142857143 0.0
1.1959183673469387 1.1142857142857143 0.0
1.2163265306122448 1.1142857142857143 0.0
1.236734693877551 1.1142857142857143 0.0
1.2571428571428571 1.1142857142857143 0.0
1.2775510204081633 1.1142857142857143 0.0
1.2979591836734694 1.1142857142857143 0.0
1.3183673469387753 1.1142857142857143 0.0
1.3387755102040817 1.1142857142857143 0.0
1.3591836734693876 1.1142857142857143 0.0
1.379591836734694 1.1142857142857143 0.0
1.4 1.1142857142857143 0.0

0.4 1.1346938775510202 0.0
0.42040816326530617 1.1346938775510202 0.0
0.44081632653061226 1.1346938775510202 0.0
0.4612244897959184 1.1346938775510202 0.0
0.4816326530612245 1.1346938775510202 0.0
0.5020408163265306 1.1346938775510202 0.0
0.5224489795918368 1.1346938775510202 0.0
0.5428571428571429 1.1346938775510202 0.0
0.563265306122449 1.1346938775510202 0.0
0.5836734693877551 1.1346938775510202 0.0
0.6040816326530613 1.1346938775510202 0.0
0.6244897959183673 1.1346938775510202 0.0
0.6448979591836734 1.1346938775510202 0.0
0.6653061224489796 1.1346938775510202 0.0
0.6857142857142857 1.1346938775510202 0.0
0.7061224489795919 1.1346938775510202 0.0
0.726530612244898 1.1346938775510202 0.0
0.7469387755102042 1.1346938775510202 0.0
0.7673469387755102 1.1346938775510202 0.0
0.7877551020408163 1.1346938775510202 0.0
0.8081632653061224 1.1346938775510202 0.0
0.8285714285714285 1.1346938775510202 0.00015291760031056756
0.8489795918367347 1.1346938775510202 0.00028458990156026223
0.8693877551020408 1.1346938775510202 0.00029300514785594173
0.889795918367347 1.1346938775510202 0.00019728217867722407
0.9102040816326531 1.1346938775510202 1.9502808569131155e-05
0.9306122448979591 1.1346938775510202 0.0
0.9510204081632653 1.1346938775510202 0.0
0.9714285714285714 1.1346938775510202 0.0
0.9918367346938776 1.1346938775510202 0.0
1.0122448979591836 1.1346938775510202 0.0
1.0326530612244897 1.1346938775510202 0.0
1.0530612244897959 1.1346938775510202 0.0
1.073469387755102 1.1346938775510202 0.0
1.0938775510204082 1.1346938775510202 0.0
1.1142857142857143 1.1346938775510202 0.0
1.1346938775510202 1.1346938775510202 0.0
1.1551020408163266 1.1346938775510202 0.0
1.1755102040816325 1.1346938775510202 0.0
1.1959183673469387 1.1346938775510202 0.0
1.2163265306122448 1.1346938775510202 0.0
1.236734693877551 1.1346938775510202 0.0
1.2571428571428571 1.1346938775510202 0.0
1.2775510204081633 1.1346938775510202 0.0
1.2979591836734694 1.1346938775510202 0.0
1.3183673469387753 1.1346938775510202 0.0
1.3387755102040817 1.1346938775510202 0.0
1.3591836734693876 1.1346938775510202 0.0
1.379591836734694 1.1346938775510202 0.0
1.4 1.1346938775510202 0.0

0.4 1.1551020408163266 0.0
0.42040816326530617 1.1551020408163266 0.0
0.44081632653061226 1.1551020408163266 0.0
0.4612244897959184 1.1551020408163266 0.0
0.4816326530612245 1.1551020408163266 0.0
0.5020408163265306 1.1551020408163266 0.0
0.5224489795918368 1.1551020408163266 0.0
0.5428571428571429 1.1551020408163266 0.0
0.563265306122449 1.1551020408163266 0.0
0.5836734693877551 1.1551020408163266 0.0
0.6040816326530613 1.1551020408163266 0.0
0.6244897959183673 1.1551020408163266 0.0
0.6448979591836734 1.1551020408163266 0.0
0.6653061224489796 1.1551020408163266 0.0
0.6857142857142857 1.1551020408163266 0.0
0.7061224489795919 1.1551020408163266 0.0
0.726530612244898 1.1551020408163266 0.0
0.7469387755102042 1.1551020408163266 0.0
0.7673469387755102 1.1551020408163266 0.0
0.7877551020408163 1.1551020408163266 0.0
0.8081632653061224 1.1551020408163266 0.0
0.8285714285714285 1.1551020408163266 0.00012715387193247205
0.8489795918367347 1.1551020408163266 0.0002096215923754613
0.8693877551020408 1.1551020408163266 0.0001813132512152489
0.889795918367347 1.1551020408163266 6.34599275306652e-05
0.9102040816326531 1.1551020408163266 0.0
0.9306122448979591 1.1551020408163266 0.0
0.9510204081632653 1.1551020408163266 0.0
0.9714285714285714 1.1551020408163266 0.0
0.9918367346938776 1.1551020408163266 0.0
1.0122448979591836 1.1551020408163266 0.0
1.0326530612244897 1.1551020408163266 0.0
1.0530612244897959 1.1551020408163266 0.0
1.073469387755102 1.1551020408163266 0.0
1.0938775510204082 1.1551020408163266 0.0
1.1142857142857143 1.1551020408163266 0.0
1.1346938775510202 1.1551020408163266 0.0
1.1551020408163266 1.1551020408163266 0.0
1.1755102040816325 1.1551020408163266 0.0
1.1959183673469387 1.1551020408163266 0.0
1.2163265306122448 1.1551020408163266 0.0
1.236734693877551 1.1551020408163266 0.0
1.2571428571428571 1.1551020408163266 0.0
1.2775510204081633 1.1551020408163266 0.0
1.2979591836734694 1.1551020408163266 0.0
1.3183673469387753 1.1551020408163266 0.0
1.3387755102040817 1.1551020408163266 0.0
1.3591836734693876 1.1551020408163266 0.0
1.379591836734694 1.1551020408163266 0.0
1.4 1.1551020408163266 0.0

0.4 1.1755102040816325 0.0
0.42040816326530617 1.1755102040816325 0.0
0.44081632653061226 1.1755102040816325 0.0
0.4612244897959184 1.1755102040816325 0.0
0.4816326530612245 1.1755102040816325 0.0
0.5020408163265306 1.1755102040816325 0.0
0.5224489795918368 1.1755102040816325 0.0
0.5428571428571429 1.1755102040816325 0.0
0.563265306122449 1.1755102040816325 0.0
0.5836734693877551 1.1755102040816325 0.0
0.6040816326530613 1.1755102040816325 0.0
0.6244897959183673 1.1755102040816325 0.0
0.6448979591836734 1.1755102040816325 0.0
0.6653061224489796 1.1755102040816325 0.0
0.6857142857142857 1.1755102040816325 0.0
0.7061224489795919 1.1755102040816325 0.0
0.726530612244898 1.1755102040816325 0.0
0.7469387755102042 1.1755102040816325 0.0
0.7673469387755102 1.1755102040816325 0.0
0.7877551020408163 1.1755102040816325 0.0
0.8081632653061224 1.1755102040816325 0.0
0.8285714285714285 1.1755102040816325 9.899638364173e-05
0.8489795918367347 1.1755102040816325 0.00013999687127124252
0.8693877551020408 1.1755102040816325 8.315537600248751e-05
0.889795918367347 1.1755102040816325 0.0
0.9102040816326531 1.1755102040816325 0.0
0.9306122448979591 1.1755102040816325 0.0
0.9510204081632653 1.1755102040816325 0.0
0.9714285714285714 1.1755102040816325 0.0
0.9918367346938776 1.1755102040816325 0.0
1.0122448979591836 1.1755102040816325 0.0
1.0326530612244897 1.1755102040816325 0.0
1.0530612244897959 1.1755102040816325 0.0
1.073469387755102 1.1755102040816325 0.0
1.0938775510204082 1.1755102040816325 0.0
1.1142857142857143 1.1755102040816325 0.0
1.1346938775510202 1.1755102040816325 0.0
1.1551020408163266 1.1755102040816325 0.0
1.1755102040816325 1.1755102040816325 0.0
1.1959183673469387 1.1755102040816325 0.0
1.2163265306122448 1.1755102040816325 0.0
1.236734693877551 1.1755102040816325 0.0
1.2571428571428571 1.1755102040816325 0.0
1.2775510204081633 1.1755102040816325 0.0
1.2979591836734694 1.1755102040816325 0.0
1.3183673469387753 1.1755102040816325 0.0
1.3387755102040817 1.1755102040816325 0.0
1.3591836734693876 1.1755102040816325 0.0
1.379591836734694 1.1755102040816325 0.0
1.4 1.1755102040816325 0.0

0.4 1.1959183673469387 0.0
0.42040816326530617 1.1959183673469387 0.0
0.44081632653061226 1.1959183673469387 0.0
0.4612244897959184 1.1959183673469387 0.0
0.4816326530612245 1.1959183673469387 0.0
0.5020408163265306 1.1959183673469387 0.0
0.5224489795918368 1.1959183673469387 0.0
0.5428571428571429 1.1959183673469387 0.0
0.563265306122449 1.1959183673469387 0.0
0.5836734693877551 1.1959183673469387 0.0
0.6040816326530613 1.1959183673469387 0.0
0.6244897959183673 1.1959183673469387 0.0
0.6448979591836734 1.1959183673469387 0.0
0.6653061224489796 1.1959183673469387 0.0
0.6857142857142857 1.1959183673469387 0.0
0.7061224489795919 1.1959183673469387 0.0
0.726530612244898 1.1959183673469387 0.0
0.7469387755102042 1.1959183673469387 0.0
0.7673469387755102 1.1959183673469387 0.0
0.7877551020408163 1.1959183673469387 0.0
0.8081632653061224 1.1959183673469387 0.0
0.8285714285714285 1.1959183673469387 6.116289264802843e-05
0.8489795918367347 1.1959183673469387 7.046750396023232e-05
0.8693877551020408 1.1959183673469387 0.0
0.889795918367347 1.1959183673469387 0.0
0.9102040816326531 1.1959183673469387 0.0
0.9306122448979591 1.1959183673469387 0.0
0.9510204081632653 1.1959183673469387 0.0
0.9714285714285714 1.1959183673469387 0.0
0.9918367346938776 1.1959183673469387 0.0
1.0122448979591836 1.1959183673469387 0.0
1.0326530612244897 1.1959183673469387 0.0
1.0530612244897959 1.1959183673469387 0.0
1.073469387755102 1.1959183673469387 0.0
1.0938775510204082 1.1959183673469387 0.0
1.1142857142857143 1.1959183673469387 0.0
1.1346938775510202 1.1959183673469387 0.0
1.1551020408163266 1.1959183673469387 0.0
1.1755102040816325 1.1959183673469387 0.0
1.1959183673469387 1.1959183673469387 0.0
1.2163265306122448 1.1959183673469387 0.0
1.236734693877551 1.1959183673469387 0.0
1.2571428571428571 1.1959183673469387 0.0
1.2775510204081633 1.1959183673469387 0.0
1.2979591836734694 1.1959183673469387 0.0
1.3183673469387753 1.1959183673469387 0.0
1.3387755102040817 1.1959183673469387 0.0
1.3591836734693876 1.1959183673469387 0.0
1.379591836734694 1.1959183673469387 0.0
1.4 1.1959183673469387 0.0

0.4 1.2163265306122448 0.0
0.42040816326530617 1.2163265306122448 0.0
0.44081632653061226 1.2163265306122448 0.0
0.4612244897959184 1.2163265306122448 0.0
0.4816326530612245 1.2163265306122448 0.0
0.5020408163265306 1.2163265306122448 0.0
0.5224489795918368 1.2163265306122448 0.0
0.5428571428571429 1.2163265306122448 0.0
0.563265306122449 1.2163265306122448 0.0
0.5836734693877551 1.2163265306122448 0.0
0.6040816326530613 1.2163265306122448 0.0
0.6244897959183673 1.2163265306122448 0.0
0.6448979591836734 1.2163265306122448 0.0
0.6653061224489796 1.2163265306122448 0.0
0.6857142857142857 1.2163265306122448 0.0
0.7061224489795919 1.2163265306122448 0.0
0.726530612244898 1.2163265306122448 0.0
0.7469387755102042 1.2163265306122448 0.0
0.7673469387755102 1.2163265306122448 0.0
0.7877551020408163 1.2163265306122448 0.0
0.8081632653061224 1.2163265306122448 0.0
0.8285714285714285 1.2163265306122448 2.356474016675797e-05
0.8489795918367347 1.2163265306122448 1.2600723195484165e-05
0.8693877551020408 1.2163265306122448 0.0
0.889795918367347 1.2163265306122448 0.0
0.9102040816326531 1.2163265306122448 0.0
0.9306122448979591 1.2163265306122448 0.0
0.9510204081632653 1.2163265306122448 0.0
0.9714285714285714 1.2163265306122448 0.0
0.9918367346938776 1.2163265306122448 0.0
1.0122448979591836 1.2163265306122448 0.0
1.0326530612244897 1.2163265306122448 0.0
1.0530612244897959 1.2163265306122448 0.0
1.073469387755102 1.2163265306122448 0.0
1.0938775510204082 1.2163265306122448 0.0
1.1142857142857143 1.2163265306122448 0.0
1.1346938775510202 1.2163265306122448 0.0
1.1551020408163266 1.2163265306122448 0.0
1.1755102040816325 1.2163265306122448 0.0
1.1959183673469387 1.2163265306122448 0.0
1.2163265306122448 1.2163265306122448 0.0
1.236734693877551 1.2163265306122448 0.0
1.2571428571428571 1.2163265306122448 0.0
1.2775510204081633 1.2163265306122448 0.0
1.2979591836734694 1.2163265306122448 0.0
1.3183673469387753 1.2163265306122448 0.0
1.3387755102040817 1.2163265306122448 0.0
1.3591836734693876 1.2163265306122448 0.0
1.379591836734694 1.2163265306122448 0.0
1.4 1.2163265306122448 0.0

0.4 1.236734693877551 0.0
0.42040816326530617 1.236734693877551 0.0
0.44081632653061226 1.236734693877551 0.0
0.4612244897959184 1.236734693877551 0.0
0.4816326530612245 1.236734693877551 0.0
0.5020408163265306 1.236734693877551 0.0
0.5224489795918368 1.236734693877551 0.0
0.5428571428571429 1.236734693877551 0.0
0.563265306122449 1.236734693877551 0.0
0.5836734693877551 1.236734693877551 0.0
0.6040816326530613 1.236734693877551 0.0
0.6244897959183673 1.236734693877551 0.0
0.6448979591836734 1.236734693877551 0.0
0.6653061224489796 1.236734693877551 0.0
0.6857142857142857 1.236734693877551 0.0
0.7061224489795919 1.236734693877551 0.0
0.726530612244898 1.236734693877551 0.0
0.7469387755102042 1.236734693877551 0.0
0.7673469387755102 1.236734693877551 0.0
0.7877551020408163 1.236734693877551 0.0
0.8081632653061224 1.236734693877551 0.0
0.8285714285714285 1.236734693877551 1.1555964978510191e-05
0.8489795918367347 1.236734693877551 0.0
0.8693877551020408 1.236734693877551 0.0
0.889795918367347 1.236734693877551 0.0
0.9102040816326531 1.236734693877551 0.0
0.9306122448979591 1.236734693877551 0.0
0.9510204081632653 1.236734693877551 0.0
0.9714285714285714 1.236734693877551 0.0
0.9918367346938776 1.236734693877551 0.0
1.0122448979591836 1.236734693877551 0.0
1.0326530612244897 1.236734693877551 0.0
1.0530612244897959 1.236734693877551 0.0
1.073469387755102 1.236734693877551 0.0
1.0938775510204082 1.236734693877551 0.0
1.1142857142857143 1.236734693877551 0.0
1.1346938775510202 1.236734693877551 0.0
1.1551020408163266 1.236734693877551 0.0
1.1755102040816325 1.236734693877551 0.0
1.1959183673469387 1.236734693877551 0.0
1.2163265306122448 1.236734693877551 0.0
1.236734693877551 1.236734693877551 0.0
1.2571428571428571 1.236734693877551 0.0
1.2775510204081633 1.236734693877551 0.0
1.2979591836734694 1.236734693877551 0.0
1.3183673469387753 1.236734693877551 6.824852993647657e-05
1.3387755102040817 1.236734693877551 7.700041998925933e-05
1.3591836734693876 1.236734693877551 0.0
1.379591836734694 1.236734693877551 0.0
1.4 1.236734693877551 0.0

0.4 1.2571428571428571 0.0
0.42040816326530617 1.2571428571428571 0.0
0.44081632653061226 1.2571428571428571 0.0
0.4612244897959184 1.2571428571428571 0.0
0.4816326530612245 1.2571428571428571 0.0
0.5020408163265306 1.2571428571428571 0.0
0.5224489795918368 1.2571428571428571 0.0
0.5428571428571429 1.2571428571428571 0.0
0.563265306122449 1.2571428571428571 0.0
0.5836734693877551 1.2571428571428571 0.0
0.6040816326530613 1.2571428571428571 0.0
0.6244897959183673 1.2571428571428571 0.0
0.6448979591836734 1.2571428571428571 0.0
0.6653061224489796 1.2571428571428571 0.0
0.6857142857142857 1.2571428571428571 0.0
0.7061224489795919 1.2571428571428571 0.0
0.726530612244898 1.2571428571428571 0.0
0.7469387755102042 1.2571428571428571 0.0
0.7673469387755102 1.2571428571428571 0.0
0.7877551020408163 1.2571428571428571 0.0
0.8081632653061224 1.2571428571428571 3.3647100572825606e-06
0.8285714285714285 1.2571428571428571 5.413717169904658e-05
0.8489795918367347 1.2571428571428571 3.362076034821304e-05
0.8693877551020408 1.2571428571428571 0.0
0.889795918367347 1.2571428571428571 0.0
0.9102040816326531 1.2571428571428571 0.0
0.9306122448979591 1.2571428571428571 0.0
0.9510204081632653 1.2571428571428571 0.0
0.9714285714285714 1.2571428571428571 0.0
0.9918367346938776 1.2571428571428571 0.0
1.0122448979591836 1.2571428571428571 0.0
1.0326530612244897 1.2571428571428571 0.0
1.0530612244897959 1.2571428571428571 0.0
1.073469387755102 1.2571428571428571 0.0
1.0938775510204082 1.2571428571428571 0.0
1.1142857142857143 1.2571428571428571 0.0
1.1346938775510202 1.2571428571428571 0.0
1.1551020408163266 1.2571428571428571 0.0
1.1755102040816325 1.2571428571428571 0.0
1.1959183673469387 1.2571428571428571 0.0
1.2163265306122448 1.2571428571428571 0.0
1.236734693877551 1.2571428571428571 0.0
1.2571428571428571 1.2571428571428571 0.0
1.2775510204081633 1.2571428571428571 1.6304376483589067e-05
1.2979591836734694 1.2571428571428571 0.00017063981905302006
1.3183673469387753 1.2571428571428571 0.00031336572735291
1.3387755102040817 1.2571428571428571 0.0003465470535458648
1.3591836734693876 1.2571428571428571 0.0001503007086353092
1.379591836734694 1.2571428571428571 0.0
1.4 1.2571428571428571 0.0

0.4 1.2775510204081633 0.0
0.42040816326530617 1.2775510204081633 0.0
0.44081632653061226 1.2775510204081633 0.0
0.4612244897959184 1.2775510204081633 0.0
0.4816326530612245 1.2775510204081633 0.0
0.5020408163265306 1.2775510204081633 0.0
0.5224489795918368 1.2775510204081633 0.0
0.5428571428571429 1.2775510204081633 0.0
0.563265306122449 1.2775510204081633 0.0
0.5836734693877551 1.2775510204081633 0.0
0.6040816326530613 1.2775510204081633 0.0
0.6244897959183673 1.2775510204081633 0.0
0.6448979591836734 1.2775510204081633 0.0
0.6653061224489796 1.2775510204081633 0.0
0.6857142857142857 1.2775510204081633 0.0
0.7061224489795919 1.2775510204081633 0.0
0.726530612244898 1.2775510204081633 0.0
0.7469387755102042 1.2775510204081633 0.0
0.7673469387755102 1.2775510204081633 0.0
0.7877551020408163 1.2775510204081633 6.464507003686726e-06
0.8081632653061224 1.2775510204081633 0.00012569232636742284
0.8285714285714285 1.2775510204081633 0.00017066742028470916
0.8489795918367347 1.2775510204081633 0.00015179429831589653
0.8693877551020408 1.2775510204081633 8.299178805094842e-05
0.889795918367347 1.2775510204081633 0.0
0.9102040816326531 1.2775510204081633 0.0
0.9306122448979591 1.2775510204081633 0.0
0.9510204081632653 1.2775510204081633 0.0
0.9714285714285714 1.2775510204081633 0.0
0.9918367346938776 1.2775510204081633 0.0
1.0122448979591836 1.2775510204081633 0.0
1.0326530612244897 1.2775510204081633 0.0
1.0530612244897959 1.2775510204081633 0.0
1.073469387755102 1.2775510204081633 0.0
1.0938775510204082 1.2775510204081633 0.0
1.1142857142857143 1.2775510204081633 0.0
1.1346938775510202 1.2775510204081633 0.0
1.1551020408163266 1.2775510204081633 0.0
1.1755102040816325 1.2775510204081633 0.0
1.1959183673469387 1.2775510204081633 0.0
1.2163265306122448 1.2775510204081633 0.0
1.236734693877551 1.2775510204081633 0.0
1.2571428571428571 1.2775510204081633 8.37917355305251e-05
1.2775510204081633 1.2775510204081633 0.0002221009077951197
1.2979591836734694 1.2775510204081633 0.0004029101749241648
1.3183673469387753 1.2775510204081633 0.0005750876671125893
1.3387755102040817 1.2775510204081633 0.0006392082204034755
1.3591836734693876 1.2775510204081633 0.00047197637988727337
1.379591836734694 1.2775510204081633 0.0
1.4 1.2775510204081633 0.0

0.4 1.2979591836734694 0.0
0.42040816326530617 1.2979591836734694 0.0
0.44081632653061226 1.2979591836734694 0.0
0.4612244897959184 1.2979591836734694 0.0
0.4816326530612245 1.2979591836734694 0.0
0.5020408163265306 1.2979591836734694 0.0
0.5224489795918368 1.2979591836734694 0.0
0.5428571428571429 1.2979591836734694 0.0
0.563265306122449 1.2979591836734694 0.0
0.5836734693877551 1.2979591836734694 0.0
0.6040816326530613 1.2979591836734694 0.0
0.6244897959183673 1.2979591836734694 0.0
0.6448979591836734 1.2979591836734694 0.0
0.6653061224489796 1.2979591836734694 0.0
0.6857142857142857 1.2979591836734694 0.0
0.7061224489795919 1.2979591836734694 0.0
0.726530612244898 1.2979591836734694 0.0
0.7469387755102042 1.2979591836734694 0.0
0.7673469387755102 1.2979591836734694 4.1732895653151525e-05
0.7877551020408163 1.2979591836734694 0.0002200926223922539
0.8081632653061224 1.2979591836734694 0.00032482598897198844
0.8285714285714285 1.2979591836734694 0.0003624804602157111
0.8489795918367347 1.2979591836734694 0.0003418921984681411
0.8693877551020408 1.2979591836734694 0.0002741786130148194
0.889795918367347 1.2979591836734694 0.00017477981916566576
0.9102040816326531 1.2979591836734694 6.33096266429295e-05
0.9306122448979591 1.2979591836734694 0.0
0.9510204081632653 1.2979591836734694 0.0
0.9714285714285714 1.2979591836734694 0.0
0.9918367346938776 1.2979591836734694 0.0
1.0122448979591836 1.2979591836734694 0.0
1.0326530612244897 1.2979591836734694 0.0
1.0530612244897959 1.2979591836734694 0.0
1.073469387755102 1.2979591836734694 0.0
1.0938775510204082 1.2979591836734694 0.0
1.1142857142857143 1.2979591836734694 0.0
1.1346938775510202 1.2979591836734694 0.0
1.1551020408163266 1.2979591836734694 0.0
1.1755102040816325 1.2979591836734694 0.0
1.1959183673469387 1.2979591836734694 1.1287698467143947e-05
1.2163265306122448 1.2979591836734694 6.792907759983757e-05
1.236734693877551 1.2979591836734694 0.00014184190257543472
1.2571428571428571 1.2979591836734694 0.000252223676589336
1.2775510204081633 1.2979591836734694 0.0004155016561329661
1.2979591836734694 1.2979591836734694 0.0006256633182178672
1.3183673469387753 1.2979591836734694 0.0008299972699525593
1.3387755102040817 1.2979591836734694 0.0009259193012071398
1.3591836734693876 1.2979591836734694 0.000784546021623922
1.379591836734694 1.2979591836734694 0.00028942297855749644
1.4 1.2979591836734694 0.0

0.4 1.3183673469387753 0.0
0.42040816326530617 1.3183673469387753 0.0
0.44081632653061226 1.3183673469387753 0.0
0.4612244897959184 1.3183673469387753 0.0
0.4816326530612245 1.3183673469387753 0.0
0.5020408163265306 1.3183673469387753 0.0
0.5224489795918368 1.3183673469387753 0.0
0.5428571428571429 1.3183673469387753 0.0
0.563265306122449 1.3183673469387753 0.0
0.5836734693877551 1.3183673469387753 0.0
0.6040816326530613 1.3183673469387753 0.0
0.6244897959183673 1.3183673469387753 0.0
0.6448979591836734 1.3183673469387753 0.0
0.6653061224489796 1.3183673469387753 0.0
0.6857142857142857 1.3183673469387753 0.0
0.7061224489795919 1.3183673469387753 0.0
0.726530612244898 1.3183673469387753 0.0
0.7469387755102042 1.3183673469387753 8.920325912695204e-05
0.7673469387755102 1.3183673469387753 0.0003139162730839279
0.7877551020408163 1.3183673469387753 0.0004684334736566875
0.8081632653061224 1.3183673469387753 0.0005562462183456851
0.8285714285714285 1.3183673469387753 0.0005828886930130672
0.8489795918367347 1.3183673469387753 0.0005551779526618561
0.8693877551020408 1.3183673469387753 0.00048130332840296
0.889795918367347 1.3183673469387753 0.00037354588937316135
0.9102040816326531 1.3183673469387753 0.0002504763640112373
0.9306122448979591 1.3183673469387753 0.00013149386448031708
0.9510204081632653 1.3183673469387753 2.720718711721193e-05
0.9714285714285714 1.3183673469387753 0.0
0.9918367346938776 1.3183673469387753 0.0
1.0122448979591836 1.3183673469387753 0.0
1.0326530612244897 1.3183673469387753 0.0
1.0530612244897959 1.3183673469387753 0.0
1.073469387755102 1.3183673469387753 0.0
1.0938775510204082 1.3183673469387753 0.0
1.1142857142857143 1.3183673469387753 0.0
1.1346938775510202 1.3183673469387753 0.0
1.1551020408163266 1.3183673469387753 0.0
1.1755102040816325 1.3183673469387753 3.58184863172295e-05
1.1959183673469387 1.3183673469387753 9.51352413492701e-05
1.2163265306122448 1.3183673469387753 0.00016144596818246093
1.236734693877551 1.3183673469387753 0.00024922313263575635
1.2571428571428571 1.3183673469387753 0.0003776493367431688
1.2775510204081633 1.3183673469387753 0.0005629730230619912
1.2979591836734694 1.3183673469387753 0.0007979150699022053
1.3183673469387753 1.3183673469387753 0.0010273798985815374
1.3387755102040817 1.3183673469387753 0.0011445960726740867
1.3591836734693876 1.3183673469387753 0.001016150248819847
1.379591836734694 1.3183673469387753 0.0005205364807283064
1.4 1.3183673469387753 0.0

0.4 1.3387755102040817 0.0
0.42040816326530617 1.3387755102040817 0.0
0.44081632653061226 1.3387755102040817 0.0
0.4612244897959184 1.3387755102040817 0.0
0.4816326530612245 1.3387755102040817 0.0
0.5020408163265306 1.3387755102040817 0.0
0.5224489795918368 1.3387755102040817 0.0
0.5428571428571429 1.3387755102040817 0.0
0.563265306122449 1.3387755102040817 0.0
0.5836734693877551 1.3387755102040817 0.0
0.6040816326530613 1.3387755102040817 0.0
0.6244897959183673 1.3387755102040817 0.0
0.6448979591836734 1.3387755102040817 0.0
0.6653061224489796 1.3387755102040817 0.0
0.6857142857142857 1.3387755102040817 0.0
0.7061224489795919 1.3387755102040817 0.0
0.726530612244898 1.3387755102040817 4.183769651799896e-05
0.7469387755102042 1.3387755102040817 0.00029853285287376186
0.7673469387755102 1.3387755102040817 0.0004908236145629158
0.7877551020408163 1.3387755102040817 0.000619890289822761
0.8081632653061224 1.3387755102040817 0.0006888517071239469
0.8285714285714285 1.3387755102040817 0.0007016550786615172
0.8489795918367347 1.3387755102040817 0.0006625097562294596
0.8693877551020408 1.3387755102040817 0.0005767663997313516
0.889795918367347 1.3387755102040817 0.0004542995407711553
0.9102040816326531 1.3387755102040817 0.00031288269566370763
0.9306122448979591 1.3387755102040817 0.00017454503152289358
0.9510204081632653 1.3387755102040817 5.409747214221716e-05
0.9714285714285714 1.3387755102040817 0.0
0.9918367346938776 1.3387755102040817 0.0
1.0122448979591836 1.3387755102040817 0.0
1.0326530612244897 1.3387755102040817 0.0
1.0530612244897959 1.3387755102040817 0.0
1.073469387755102 1.3387755102040817 0.0
1.0938775510204082 1.3387755102040817 0.0
1.1142857142857143 1.3387755102040817 0.0
1.1346938775510202 1.3387755102040817 0.0
1.1551020408163266 1.3387755102040817 0.0
1.1755102040816325 1.3387755102040817 4.320744574792812e-06
1.1959183673469387 1.3387755102040817 6.607887127607626e-05
1.2163265306122448 1.3387755102040817 0.00013685551121733752
1.236734693877551 1.3387755102040817 0.0002313913511187149
1.2571428571428571 1.3387755102040817 0.0003690925104321563
1.2775510204081633 1.3387755102040817 0.0005659392108133265
1.2979591836734694 1.3387755102040817 0.00081360924928911
1.3183673469387753 1.3387755102040817 0.0010546228613856345
1.3387755102040817 1.3387755102040817 0.0011793177854059755
1.3591836734693876 1.3387755102040817 0.0010510024225270365
1.379591836734694 1.3387755102040817 0.0005438792920344215
1.4 1.3387755102040817 0.0

0.4 1.3591836734693876 0.0
0.42040816326530617 1.3591836734693876 0.0
0.44081632653061226 1.3591836734693876 0.0
0.4612244897959184 1.3591836734693876 0.0
0.4816326530612245 1.3591836734693876 0.0
0.5020408163265306 1.3591836734693876 0.0
0.5224489795918368 1.3591836734693876 0.0
0.5428571428571429 1.3591836734693876 0.0
0.563265306122449 1.3591836734693876 0.0
0.5836734693877551 1.3591836734693876 0.0
0.6040816326530613 1.3591836734693876 0.0
0.6244897959183673 1.3591836734693876 0.0
0.6448979591836734 1.3591836734693876 0.0
0.6653061224489796 1.3591836734693876 0.0
0.6857142857142857 1.3591836734693876 0.0
0.7061224489795919 1.3591836734693876 0.0
0.726530612244898 1.3591836734693876 4.306442864954185e-05
0.7469387755102042 1.3591836734693876 0.0002595445803683927
0.7673469387755102 1.3591836734693876 0.0004185599306683052
0.7877551020408163 1.3591836734693876 0.0005218123284284615
0.8081632653061224 1.3591836734693876 0.0005715041807059784
0.8285714285714285 1.3591836734693876 0.0005692730197109086
0.8489795918367347 1.3591836734693876 0.000516452273126855
0.8693877551020408 1.3591836734693876 0.00041599351390508854
0.889795918367347 1.3591836734693876 0.00027622155288549444
0.9102040816326531 1.3591836734693876 0.00011462678432021256
0.9306122448979591 1.3591836734693876 0.0
0.9510204081632653 1.3591836734693876 0.0
0.9714285714285714 1.3591836734693876 0.0
0.9918367346938776 1.3591836734693876 0.0
1.0122448979591836 1.3591836734693876 0.0
1.0326530612244897 1.3591836734693876 0.0
1.0530612244897959 1.3591836734693876 0.0
1.073469387755102 1.3591836734693876 0.0
1.0938775510204082 1.3591836734693876 0.0
1.1142857142857143 1.3591836734693876 0.0
1.1346938775510202 1.3591836734693876 0.0
1.1551020408163266 1.3591836734693876 0.0
1.1755102040816325 1.3591836734693876 0.0
1.1959183673469387 1.3591836734693876 0.0
1.2163265306122448 1.3591836734693876 0.0
1.236734693877551 1.3591836734693876 0.0
1.2571428571428571 1.3591836734693876 9.069606385991857e-05
1.2775510204081633 1.3591836734693876 0.000287440399662664
1.2979591836734694 1.3591836734693876 0.0005367397109702354
1.3183673469387753 1.3591836734693876 0.0007792217858376693
1.3387755102040817 1.3591836734693876 0.0009025868570363138
1.3591836734693876 1.3591836734693876 0.0007666266517012965
1.379591836734694 1.3591836734693876 0.0002401792710889361
1.4 1.3591836734693876 0.0

0.4 1.379591836734694 0.0
0.42040816326530617 1.379591836734694 0.0
0.44081632653061226 1.379591836734694 0.0
0.4612244897959184 1.379591836734694 0.0
0.4816326530612245 1.379591836734694 0.0
0.5020408163265306 1.379591836734694 0.0
0.5224489795918368 1.379591836734694 0.0
0.5428571428571429 1.379591836734694 0.0
0.563265306122449 1.379591836734694 0.0
0.5836734693877551 1.379591836734694 0.0
0.6040816326530613 1.379591836734694 0.0
0.6244897959183673 1.379591836734694 0.0
0.6448979591836734 1.379591836734694 0.0
0.6653061224489796 1.379591836734694 0.0
0.6857142857142857 1.379591836734694 0.0
0.7061224489795919 1.379591836734694 0.0
0.726530612244898 1.379591836734694 0.0
0.7469387755102042 1.379591836734694 0.0
0.7673469387755102 1.379591836734694 0.0
0.7877551020408163 1.379591836734694 7.129029235374007e-05
0.8081632653061224 1.379591836734694 0.00010314953654036452
0.8285714285714285 1.379591836734694 8.663301514560962e-05
0.8489795918367347 1.379591836734694 2.012372593679368e-05
0.8693877551020408 1.379591836734694 0.0
0.889795918367347 1.379591836734694 0.0
0.9102040816326531 1.379591836734694 0.0
0.9306122448979591 1.379591836734694 0.0
0.9510204081632653 1.379591836734694 0.0
0.9714285714285714 1.379591836734694 0.0
0.9918367346938776 1.379591836734694 0.0
1.0122448979591836 1.379591836734694 0.0
1.0326530612244897 1.379591836734694 0.0
1.0530612244897959 1.379591836734694 0.0
1.073469387755102 1.379591836734694 0.0
1.0938775510204082 1.379591836734694 0.0
1.1142857142857143 1.379591836734694 0.0
1.1346938775510202 1.379591836734694 0.0
1.1551020408163266 1.379591836734694 0.0
1.1755102040816325 1.379591836734694 0.0
1.1959183673469387 1.379591836734694 0.0
1.2163265306122448 1.379591836734694 0.0
1.236734693877551 1.379591836734694 0.0
1.2571428571428571 1.379591836734694 0.0
1.2775510204081633 1.379591836734694 0.0
1.2979591836734694 1.379591836734694 0.0
1.3183673469387753 1.379591836734694 7.832962113968334e-05
1.3387755102040817 1.379591836734694 0.00019349338772228775
1.3591836734693876 1.379591836734694 4.118916450629451e-05
1.379591836734694 1.379591836734694 0.0
1.4 1.379591836734694 0.0

0.4 1.4 0.0
0.42040816326530617 1.4 0.0
0.44081632653061226 1.4 0.0
0.4612244897959184 1.4 0.0
0.4816326530612245 1.4 0.0
0.5020408163265306 1.4 0.0
0.5224489795918368 1.4 0.0
0.5428571428571429 1.4 0.0
0.563265306122449 1.4 0.0
0.5836734693877551 1.4 0.0
0.6040816326530613 1.4 0.0
0.6244897959183673 1.4 0.0
0.6448979591836734 1.4 0.0
0.6653061224489796 1.4 0.0
0.6857142857142857 1.4 0.0
0.7061224489795919 1.4 0.0
0.726530612244898 1.4 0.0
0.7469387755102042 1.4 0.0
0.7673469387755102 1.4 0.0
0.7877551020408163 1.4 0.0
0.8081632653061224 1.4 0.0
0.8285714285714285 1.4 0.0
0.8489795918367347 1.4 0.0
0.8693877551020408 1.4 0.0
0.889795918367347 1.4 0.0
0.9102040816326531 1.4 0.0
0.9306122448979591 1.4 0.0
0.9510204081632653 1.4 0.0
0.9714285714285714 1.4 0.0
0.9918367346938776 1.4 0.0
1.0122448979591836 1.4 0.0
1.0326530612244897 1.4 0.0
1.0530612244897959 1.4 0.0
1.073469387755102 1.4 0.0
1.0938775510204082 1.4 0.0
1.1142857142857143 1.4 0.0
1.1346938775510202 1.4 0.0
1.1551020408163266 1.4 0.0
1.1755102040816325 1.4 0.0
1.1959183673469387 1.4 0.0
1.2163265306122448 1.4 0.0
1.236734693877551 1.4 0.0
1.2571428571428571 1.4 0.0
1.2775510204081633 1.4 0.0
1.2979591836734694 1.4 0.0
1.3183673469387753 1.4 0.0
1.3387755102040817 1.4 0.0
1.3591836734693876 1.4 0.0
1.379591836734694 1.4 0.0
1.4 1.4 0.0



==> figures/data/PhipcNNsliceSTVK_errineq_3d_Iso.dat <==
0.4 0.4 0.0
0.42040816326530617 0.4 0.0
0.44081632653061226 0.4 0.0
0.4612244897959184 0.4 0.0
0.4816326530612245 0.4 0.0
0.5020408163265306 0.4 0.0
0.5224489795918368 0.4 0.0
0.5428571428571429 0.4 0.0
0.563265306122449 0.4 0.0
0.5836734693877551 0.4 0.0
0.6040816326530613 0.4 0.0
0.6244897959183673 0.4 0.0
0.6448979591836734 0.4 0.0
0.6653061224489796 0.4 0.0
0.6857142857142857 0.4 0.0
0.7061224489795919 0.4 0.0
0.726530612244898 0.4 0.0
0.7469387755102042 0.4 0.0
0.7673469387755102 0.4 0.0
0.7877551020408163 0.4 0.0
0.8081632653061224 0.4 0.0
0.8285714285714285 0.4 0.0
0.8489795918367347 0.4 0.0
0.8693877551020408 0.4 0.0
0.889795918367347 0.4 0.0
0.9102040816326531 0.4 0.0
0.9306122448979591 0.4 0.0
0.9510204081632653 0.4 0.0
0.9714285714285714 0.4 0.0
0.9918367346938776 0.4 0.0
1.0122448979591836 0.4 0.0
1.0326530612244897 0.4 0.0
1.0530612244897959 0.4 0.0
1.073469387755102 0.4 0.0
1.0938775510204082 0.4 0.0
1.1142857142857143 0.4 0.0
1.1346938775510202 0.4 0.0
1.1551020408163266 0.4 0.0
1.1755102040816325 0.4 0.0
1.1959183673469387 0.4 0.0
1.2163265306122448 0.4 0.0
1.236734693877551 0.4 0.0
1.2571428571428571 0.4 0.0
1.2775510204081633 0.4 0.0
1.2979591836734694 0.4 0.0
1.3183673469387753 0.4 0.0
1.3387755102040817 0.4 0.0
1.3591836734693876 0.4 0.0
1.379591836734694 0.4 0.0
1.4 0.4 0.0

0.4 0.42040816326530617 0.0
0.42040816326530617 0.42040816326530617 0.0
0.44081632653061226 0.42040816326530617 0.0
0.4612244897959184 0.42040816326530617 0.0
0.4816326530612245 0.42040816326530617 0.0
0.5020408163265306 0.42040816326530617 0.0
0.5224489795918368 0.42040816326530617 0.0
0.5428571428571429 0.42040816326530617 0.0
0.563265306122449 0.42040816326530617 0.0
0.5836734693877551 0.42040816326530617 0.0
0.6040816326530613 0.42040816326530617 0.0
0.6244897959183673 0.42040816326530617 0.0
0.6448979591836734 0.42040816326530617 0.0
0.6653061224489796 0.42040816326530617 0.0
0.6857142857142857 0.42040816326530617 0.0
0.7061224489795919 0.42040816326530617 0.0
0.726530612244898 0.42040816326530617 0.0
0.7469387755102042 0.42040816326530617 0.0
0.7673469387755102 0.42040816326530617 0.0
0.7877551020408163 0.42040816326530617 0.0
0.8081632653061224 0.42040816326530617 0.0
0.8285714285714285 0.42040816326530617 0.0
0.8489795918367347 0.42040816326530617 0.0
0.8693877551020408 0.42040816326530617 0.0
0.889795918367347 0.42040816326530617 0.0
0.9102040816326531 0.42040816326530617 0.0
0.9306122448979591 0.42040816326530617 0.0
0.9510204081632653 0.42040816326530617 0.0
0.9714285714285714 0.42040816326530617 0.0
0.9918367346938776 0.42040816326530617 0.0
1.0122448979591836 0.42040816326530617 0.0
1.0326530612244897 0.42040816326530617 0.0
1.0530612244897959 0.42040816326530617 0.0
1.073469387755102 0.42040816326530617 0.0
1.0938775510204082 0.42040816326530617 0.0
1.1142857142857143 0.42040816326530617 0.0
1.1346938775510202 0.42040816326530617 0.0
1.1551020408163266 0.42040816326530617 0.0
1.1755102040816325 0.42040816326530617 0.0
1.1959183673469387 0.42040816326530617 0.0
1.2163265306122448 0.42040816326530617 0.0
1.236734693877551 0.42040816326530617 0.0
1.2571428571428571 0.42040816326530617 0.0
1.2775510204081633 0.42040816326530617 0.0
1.2979591836734694 0.42040816326530617 0.0
1.3183673469387753 0.42040816326530617 0.0
1.3387755102040817 0.42040816326530617 0.0
1.3591836734693876 0.42040816326530617 0.0
1.379591836734694 0.42040816326530617 0.0
1.4 0.42040816326530617 0.0

0.4 0.44081632653061226 0.0
0.42040816326530617 0.44081632653061226 0.0
0.44081632653061226 0.44081632653061226 0.0
0.4612244897959184 0.44081632653061226 0.0
0.4816326530612245 0.44081632653061226 0.0
0.5020408163265306 0.44081632653061226 0.0
0.5224489795918368 0.44081632653061226 0.0
0.5428571428571429 0.44081632653061226 0.0
0.563265306122449 0.44081632653061226 0.0
0.5836734693877551 0.44081632653061226 0.0
0.6040816326530613 0.44081632653061226 0.0
0.6244897959183673 0.44081632653061226 0.0
0.6448979591836734 0.44081632653061226 0.0
0.6653061224489796 0.44081632653061226 0.0
0.6857142857142857 0.44081632653061226 0.0
0.7061224489795919 0.44081632653061226 0.0
0.726530612244898 0.44081632653061226 0.0
0.7469387755102042 0.44081632653061226 0.0
0.7673469387755102 0.44081632653061226 0.0
0.7877551020408163 0.44081632653061226 0.0
0.8081632653061224 0.44081632653061226 0.0
0.8285714285714285 0.44081632653061226 0.0
0.8489795918367347 0.44081632653061226 0.0
0.8693877551020408 0.44081632653061226 0.0
0.889795918367347 0.44081632653061226 0.0
0.9102040816326531 0.44081632653061226 0.0
0.9306122448979591 0.44081632653061226 0.0
0.9510204081632653 0.44081632653061226 0.0
0.9714285714285714 0.44081632653061226 0.0
0.9918367346938776 0.44081632653061226 0.0
1.0122448979591836 0.44081632653061226 0.0
1.0326530612244897 0.44081632653061226 0.0
1.0530612244897959 0.44081632653061226 0.0
1.073469387755102 0.44081632653061226 0.0
1.0938775510204082 0.44081632653061226 0.0
1.1142857142857143 0.44081632653061226 0.0
1.1346938775510202 0.44081632653061226 0.0
1.1551020408163266 0.44081632653061226 0.0
1.1755102040816325 0.44081632653061226 0.0
1.1959183673469387 0.44081632653061226 0.0
1.2163265306122448 0.44081632653061226 0.0
1.236734693877551 0.44081632653061226 0.0
1.2571428571428571 0.44081632653061226 0.0
1.2775510204081633 0.44081632653061226 0.0
1.2979591836734694 0.44081632653061226 0.0
1.3183673469387753 0.44081632653061226 0.0
1.3387755102040817 0.44081632653061226 0.0
1.3591836734693876 0.44081632653061226 0.0
1.379591836734694 0.44081632653061226 0.0
1.4 0.44081632653061226 0.0

0.4 0.4612244897959184 0.0
0.42040816326530617 0.4612244897959184 0.0
0.44081632653061226 0.4612244897959184 0.0
0.4612244897959184 0.4612244897959184 0.0
0.4816326530612245 0.4612244897959184 0.0
0.5020408163265306 0.4612244897959184 0.0
0.5224489795918368 0.4612244897959184 0.0
0.5428571428571429 0.4612244897959184 0.0
0.563265306122449 0.4612244897959184 0.0
0.5836734693877551 0.4612244897959184 0.0
0.6040816326530613 0.4612244897959184 0.0
0.6244897959183673 0.4612244897959184 0.0
0.6448979591836734 0.4612244897959184 0.0
0.6653061224489796 0.4612244897959184 0.0
0.6857142857142857 0.4612244897959184 0.0
0.7061224489795919 0.4612244897959184 0.0
0.726530612244898 0.4612244897959184 0.0
0.7469387755102042 0.4612244897959184 0.0
0.7673469387755102 0.4612244897959184 0.0
0.7877551020408163 0.4612244897959184 0.0
0.8081632653061224 0.4612244897959184 0.0
0.8285714285714285 0.4612244897959184 0.0
0.8489795918367347 0.4612244897959184 0.0
0.8693877551020408 0.4612244897959184 0.0
0.889795918367347 0.4612244897959184 0.0
0.9102040816326531 0.4612244897959184 0.0
0.9306122448979591 0.4612244897959184 0.0
0.9510204081632653 0.4612244897959184 0.0
0.9714285714285714 0.4612244897959184 0.0
0.9918367346938776 0.4612244897959184 0.0
1.0122448979591836 0.4612244897959184 0.0
1.0326530612244897 0.4612244897959184 0.0
1.0530612244897959 0.4612244897959184 0.0
1.073469387755102 0.4612244897959184 0.0
1.0938775510204082 0.4612244897959184 0.0
1.1142857142857143 0.4612244897959184 0.0
1.1346938775510202 0.4612244897959184 0.0
1.1551020408163266 0.4612244897959184 0.0
1.1755102040816325 0.4612244897959184 0.0
1.1959183673469387 0.4612244897959184 0.0
1.2163265306122448 0.4612244897959184 0.0
1.236734693877551 0.4612244897959184 0.0
1.2571428571428571 0.4612244897959184 0.0
1.2775510204081633 0.4612244897959184 0.0
1.2979591836734694 0.4612244897959184 0.0
1.3183673469387753 0.4612244897959184 0.0
1.3387755102040817 0.4612244897959184 0.0
1.3591836734693876 0.4612244897959184 0.0
1.379591836734694 0.4612244897959184 0.0
1.4 0.4612244897959184 0.0

0.4 0.4816326530612245 0.0
0.42040816326530617 0.4816326530612245 0.0
0.44081632653061226 0.4816326530612245 0.0
0.4612244897959184 0.4816326530612245 0.0
0.4816326530612245 0.4816326530612245 0.0
0.5020408163265306 0.4816326530612245 0.0
0.5224489795918368 0.4816326530612245 0.0
0.5428571428571429 0.4816326530612245 0.0
0.563265306122449 0.4816326530612245 0.0
0.5836734693877551 0.4816326530612245 0.0
0.6040816326530613 0.4816326530612245 0.0
0.6244897959183673 0.4816326530612245 0.0
0.6448979591836734 0.4816326530612245 0.0
0.6653061224489796 0.4816326530612245 0.0
0.6857142857142857 0.4816326530612245 0.0
0.7061224489795919 0.4816326530612245 0.0
0.726530612244898 0.4816326530612245 0.0
0.7469387755102042 0.4816326530612245 0.0
0.7673469387755102 0.4816326530612245 0.0
0.7877551020408163 0.4816326530612245 0.0
0.8081632653061224 0.4816326530612245 0.0
0.8285714285714285 0.4816326530612245 0.0
0.8489795918367347 0.4816326530612245 0.0
0.8693877551020408 0.4816326530612245 0.0
0.889795918367347 0.4816326530612245 0.0
0.9102040816326531 0.4816326530612245 0.0
0.9306122448979591 0.4816326530612245 0.0
0.9510204081632653 0.4816326530612245 0.0
0.9714285714285714 0.4816326530612245 0.0
0.9918367346938776 0.4816326530612245 0.0
1.0122448979591836 0.4816326530612245 0.0
1.0326530612244897 0.4816326530612245 0.0
1.0530612244897959 0.4816326530612245 0.0
1.073469387755102 0.4816326530612245 0.0
1.0938775510204082 0.4816326530612245 0.0
1.1142857142857143 0.4816326530612245 0.0
1.1346938775510202 0.4816326530612245 0.0
1.1551020408163266 0.4816326530612245 0.0
1.1755102040816325 0.4816326530612245 0.0
1.1959183673469387 0.4816326530612245 0.0
1.2163265306122448 0.4816326530612245 0.0
1.236734693877551 0.4816326530612245 0.0
1.2571428571428571 0.4816326530612245 0.0
1.2775510204081633 0.4816326530612245 0.0
1.2979591836734694 0.4816326530612245 0.0
1.3183673469387753 0.4816326530612245 0.0
1.3387755102040817 0.4816326530612245 0.0
1.3591836734693876 0.4816326530612245 0.0
1.379591836734694 0.4816326530612245 0.0
1.4 0.4816326530612245 0.0

0.4 0.5020408163265306 0.0
0.42040816326530617 0.5020408163265306 0.0
0.44081632653061226 0.5020408163265306 0.0
0.4612244897959184 0.5020408163265306 0.0
0.4816326530612245 0.5020408163265306 0.0
0.5020408163265306 0.5020408163265306 0.0
0.5224489795918368 0.5020408163265306 0.0
0.5428571428571429 0.5020408163265306 0.0
0.563265306122449 0.5020408163265306 0.0
0.5836734693877551 0.5020408163265306 0.0
0.6040816326530613 0.5020408163265306 0.0
0.6244897959183673 0.5020408163265306 0.0
0.6448979591836734 0.5020408163265306 0.0
0.6653061224489796 0.5020408163265306 0.0
0.6857142857142857 0.5020408163265306 0.0
0.7061224489795919 0.5020408163265306 0.0
0.726530612244898 0.5020408163265306 0.0
0.7469387755102042 0.5020408163265306 0.0
0.7673469387755102 0.5020408163265306 0.0
0.7877551020408163 0.5020408163265306 0.0
0.8081632653061224 0.5020408163265306 0.0
0.8285714285714285 0.5020408163265306 0.0
0.8489795918367347 0.5020408163265306 0.0
0.8693877551020408 0.5020408163265306 0.0
0.889795918367347 0.5020408163265306 0.0
0.9102040816326531 0.5020408163265306 0.0
0.9306122448979591 0.5020408163265306 0.0
0.9510204081632653 0.5020408163265306 0.0
0.9714285714285714 0.5020408163265306 0.0
0.9918367346938776 0.5020408163265306 0.0
1.0122448979591836 0.5020408163265306 0.0
1.0326530612244897 0.5020408163265306 0.0
1.0530612244897959 0.5020408163265306 0.0
1.073469387755102 0.5020408163265306 0.0
1.0938775510204082 0.5020408163265306 0.0
1.1142857142857143 0.5020408163265306 0.0
1.1346938775510202 0.5020408163265306 0.0
1.1551020408163266 0.5020408163265306 0.0
1.1755102040816325 0.5020408163265306 0.0
1.1959183673469387 0.5020408163265306 0.0
1.2163265306122448 0.5020408163265306 0.0
1.236734693877551 0.5020408163265306 0.0
1.2571428571428571 0.5020408163265306 0.0
1.2775510204081633 0.5020408163265306 0.0
1.2979591836734694 0.5020408163265306 0.0
1.3183673469387753 0.5020408163265306 0.0
1.3387755102040817 0.5020408163265306 0.0
1.3591836734693876 0.5020408163265306 0.0
1.379591836734694 0.5020408163265306 0.0
1.4 0.5020408163265306 0.0

0.4 0.5224489795918368 0.0
0.42040816326530617 0.5224489795918368 0.0
0.44081632653061226 0.5224489795918368 0.0
0.4612244897959184 0.5224489795918368 0.0
0.4816326530612245 0.5224489795918368 0.0
0.5020408163265306 0.5224489795918368 0.0
0.5224489795918368 0.5224489795918368 0.0
0.5428571428571429 0.5224489795918368 0.0
0.563265306122449 0.5224489795918368 0.0
0.5836734693877551 0.5224489795918368 0.0
0.6040816326530613 0.5224489795918368 0.0
0.6244897959183673 0.5224489795918368 0.0
0.6448979591836734 0.5224489795918368 0.0
0.6653061224489796 0.5224489795918368 0.0
0.6857142857142857 0.5224489795918368 0.0
0.7061224489795919 0.5224489795918368 0.0
0.726530612244898 0.5224489795918368 0.0
0.7469387755102042 0.5224489795918368 0.0
0.7673469387755102 0.5224489795918368 0.0
0.7877551020408163 0.5224489795918368 0.0
0.8081632653061224 0.5224489795918368 0.0
0.8285714285714285 0.5224489795918368 0.0
0.8489795918367347 0.5224489795918368 0.0
0.8693877551020408 0.5224489795918368 0.0
0.889795918367347 0.5224489795918368 0.0
0.9102040816326531 0.5224489795918368 0.0
0.9306122448979591 0.5224489795918368 0.0
0.9510204081632653 0.5224489795918368 0.0
0.9714285714285714 0.5224489795918368 0.0
0.9918367346938776 0.5224489795918368 0.0
1.0122448979591836 0.5224489795918368 0.0
1.0326530612244897 0.5224489795918368 0.0
1.0530612244897959 0.5224489795918368 0.0
1.073469387755102 0.5224489795918368 0.0
1.0938775510204082 0.5224489795918368 0.0
1.1142857142857143 0.5224489795918368 0.0
1.1346938775510202 0.5224489795918368 0.0
1.1551020408163266 0.5224489795918368 0.0
1.1755102040816325 0.5224489795918368 0.0
1.1959183673469387 0.5224489795918368 0.0
1.2163265306122448 0.5224489795918368 0.0
1.236734693877551 0.5224489795918368 0.0
1.2571428571428571 0.5224489795918368 0.0
1.2775510204081633 0.5224489795918368 0.0
1.2979591836734694 0.5224489795918368 0.0
1.3183673469387753 0.5224489795918368 0.0
1.3387755102040817 0.5224489795918368 0.0
1.3591836734693876 0.5224489795918368 0.0
1.379591836734694 0.5224489795918368 0.0
1.4 0.5224489795918368 0.0

0.4 0.5428571428571429 0.0
0.42040816326530617 0.5428571428571429 0.0
0.44081632653061226 0.5428571428571429 0.0
0.4612244897959184 0.5428571428571429 0.0
0.4816326530612245 0.5428571428571429 0.0
0.5020408163265306 0.5428571428571429 0.0
0.5224489795918368 0.5428571428571429 0.0
0.5428571428571429 0.5428571428571429 0.0
0.563265306122449 0.5428571428571429 0.0
0.5836734693877551 0.5428571428571429 0.0
0.6040816326530613 0.5428571428571429 0.0
0.6244897959183673 0.5428571428571429 0.0
0.6448979591836734 0.5428571428571429 0.0
0.6653061224489796 0.5428571428571429 0.0
0.6857142857142857 0.5428571428571429 0.0
0.7061224489795919 0.5428571428571429 0.0
0.726530612244898 0.5428571428571429 0.0
0.7469387755102042 0.5428571428571429 0.0
0.7673469387755102 0.5428571428571429 0.0
0.7877551020408163 0.5428571428571429 0.0
0.8081632653061224 0.5428571428571429 0.0
0.8285714285714285 0.5428571428571429 0.0
0.8489795918367347 0.5428571428571429 0.0
0.8693877551020408 0.5428571428571429 0.0
0.889795918367347 0.5428571428571429 0.0
0.9102040816326531 0.5428571428571429 0.0
0.9306122448979591 0.5428571428571429 0.0
0.9510204081632653 0.5428571428571429 0.0
0.9714285714285714 0.5428571428571429 0.0
0.9918367346938776 0.5428571428571429 0.0
1.0122448979591836 0.5428571428571429 0.0
1.0326530612244897 0.5428571428571429 0.0
1.0530612244897959 0.5428571428571429 0.0
1.073469387755102 0.5428571428571429 0.0
1.0938775510204082 0.5428571428571429 0.0
1.1142857142857143 0.5428571428571429 0.0
1.1346938775510202 0.5428571428571429 0.0
1.1551020408163266 0.5428571428571429 0.0
1.1755102040816325 0.5428571428571429 0.0
1.1959183673469387 0.5428571428571429 0.0
1.2163265306122448 0.5428571428571429 0.0
1.236734693877551 0.5428571428571429 0.0
1.2571428571428571 0.5428571428571429 0.0
1.2775510204081633 0.5428571428571429 0.0
1.2979591836734694 0.5428571428571429 0.0
1.3183673469387753 0.5428571428571429 0.0
1.3387755102040817 0.5428571428571429 0.0
1.3591836734693876 0.5428571428571429 0.0
1.379591836734694 0.5428571428571429 0.0
1.4 0.5428571428571429 0.0

0.4 0.563265306122449 0.0
0.42040816326530617 0.563265306122449 0.0
0.44081632653061226 0.563265306122449 0.0
0.4612244897959184 0.563265306122449 0.0
0.4816326530612245 0.563265306122449 0.0
0.5020408163265306 0.563265306122449 0.0
0.5224489795918368 0.563265306122449 0.0
0.5428571428571429 0.563265306122449 0.0
0.563265306122449 0.563265306122449 0.0
0.5836734693877551 0.563265306122449 0.0
0.6040816326530613 0.563265306122449 0.0
0.6244897959183673 0.563265306122449 0.0
0.6448979591836734 0.563265306122449 0.0
0.6653061224489796 0.563265306122449 0.0
0.6857142857142857 0.563265306122449 0.0
0.7061224489795919 0.563265306122449 0.0
0.726530612244898 0.563265306122449 0.0
0.7469387755102042 0.563265306122449 0.0
0.7673469387755102 0.563265306122449 0.0
0.7877551020408163 0.563265306122449 0.0
0.8081632653061224 0.563265306122449 0.0
0.8285714285714285 0.563265306122449 0.0
0.8489795918367347 0.563265306122449 0.0
0.8693877551020408 0.563265306122449 0.0
0.889795918367347 0.563265306122449 0.0
0.9102040816326531 0.563265306122449 0.0
0.9306122448979591 0.563265306122449 0.0
0.9510204081632653 0.563265306122449 0.0
0.9714285714285714 0.563265306122449 0.0
0.9918367346938776 0.563265306122449 0.0
1.0122448979591836 0.563265306122449 0.0
1.0326530612244897 0.563265306122449 0.0
1.0530612244897959 0.563265306122449 0.0
1.073469387755102 0.563265306122449 0.0
1.0938775510204082 0.563265306122449 0.0
1.1142857142857143 0.563265306122449 0.0
1.1346938775510202 0.563265306122449 0.0
1.1551020408163266 0.563265306122449 0.0
1.1755102040816325 0.563265306122449 0.0
1.1959183673469387 0.563265306122449 0.0
1.2163265306122448 0.563265306122449 0.0
1.236734693877551 0.563265306122449 0.0
1.2571428571428571 0.563265306122449 0.0
1.2775510204081633 0.563265306122449 0.0
1.2979591836734694 0.563265306122449 0.0
1.3183673469387753 0.563265306122449 0.0
1.3387755102040817 0.563265306122449 0.0
1.3591836734693876 0.563265306122449 0.0
1.379591836734694 0.563265306122449 0.0
1.4 0.563265306122449 0.0

0.4 0.5836734693877551 0.0
0.42040816326530617 0.5836734693877551 0.0
0.44081632653061226 0.5836734693877551 0.0
0.4612244897959184 0.5836734693877551 0.0
0.4816326530612245 0.5836734693877551 0.0
0.5020408163265306 0.5836734693877551 0.0
0.5224489795918368 0.5836734693877551 0.0
0.5428571428571429 0.5836734693877551 0.0
0.563265306122449 0.5836734693877551 0.0
0.5836734693877551 0.5836734693877551 0.0
0.6040816326530613 0.5836734693877551 0.0
0.6244897959183673 0.5836734693877551 0.0
0.6448979591836734 0.5836734693877551 0.0
0.6653061224489796 0.5836734693877551 0.0
0.6857142857142857 0.5836734693877551 0.0
0.7061224489795919 0.5836734693877551 0.0
0.726530612244898 0.5836734693877551 0.0
0.7469387755102042 0.5836734693877551 0.0
0.7673469387755102 0.5836734693877551 0.0
0.7877551020408163 0.5836734693877551 0.0
0.8081632653061224 0.5836734693877551 0.0
0.8285714285714285 0.5836734693877551 0.0
0.8489795918367347 0.5836734693877551 0.0
0.8693877551020408 0.5836734693877551 0.0
0.889795918367347 0.5836734693877551 0.0
0.9102040816326531 0.5836734693877551 0.0
0.9306122448979591 0.5836734693877551 0.0
0.9510204081632653 0.5836734693877551 0.0
0.9714285714285714 0.5836734693877551 0.0
0.9918367346938776 0.5836734693877551 0.0
1.0122448979591836 0.5836734693877551 0.0
1.0326530612244897 0.5836734693877551 0.0
1.0530612244897959 0.5836734693877551 0.0
1.073469387755102 0.5836734693877551 0.0
1.0938775510204082 0.5836734693877551 0.0
1.1142857142857143 0.5836734693877551 0.0
1.1346938775510202 0.5836734693877551 0.0
1.1551020408163266 0.5836734693877551 0.0
1.1755102040816325 0.5836734693877551 0.0
1.1959183673469387 0.5836734693877551 0.0
1.2163265306122448 0.5836734693877551 0.0
1.236734693877551 0.5836734693877551 0.0
1.2571428571428571 0.5836734693877551 0.0
1.2775510204081633 0.5836734693877551 0.0
1.2979591836734694 0.5836734693877551 0.0
1.3183673469387753 0.5836734693877551 0.0
1.3387755102040817 0.5836734693877551 0.0
1.3591836734693876 0.5836734693877551 0.0
1.379591836734694 0.5836734693877551 0.0
1.4 0.5836734693877551 0.0

0.4 0.6040816326530613 0.0
0.42040816326530617 0.6040816326530613 0.0
0.44081632653061226 0.6040816326530613 0.0
0.4612244897959184 0.6040816326530613 0.0
0.4816326530612245 0.6040816326530613 0.0
0.5020408163265306 0.6040816326530613 0.0
0.5224489795918368 0.6040816326530613 0.0
0.5428571428571429 0.6040816326530613 0.0
0.563265306122449 0.6040816326530613 0.0
0.5836734693877551 0.6040816326530613 0.0
0.6040816326530613 0.6040816326530613 0.0
0.6244897959183673 0.6040816326530613 0.0
0.6448979591836734 0.6040816326530613 0.0
0.6653061224489796 0.6040816326530613 0.0
0.6857142857142857 0.6040816326530613 0.0
0.7061224489795919 0.6040816326530613 0.0
0.726530612244898 0.6040816326530613 0.0
0.7469387755102042 0.6040816326530613 0.0
0.7673469387755102 0.6040816326530613 0.0
0.7877551020408163 0.6040816326530613 0.0
0.8081632653061224 0.6040816326530613 0.0
0.8285714285714285 0.6040816326530613 0.0
0.8489795918367347 0.6040816326530613 0.0
0.8693877551020408 0.6040816326530613 0.0
0.889795918367347 0.6040816326530613 0.0
0.9102040816326531 0.6040816326530613 0.0
0.9306122448979591 0.6040816326530613 0.0
0.9510204081632653 0.6040816326530613 0.0
0.9714285714285714 0.6040816326530613 0.0
0.9918367346938776 0.6040816326530613 0.0
1.0122448979591836 0.6040816326530613 0.0
1.0326530612244897 0.6040816326530613 0.0
1.0530612244897959 0.6040816326530613 0.0
1.073469387755102 0.6040816326530613 0.0
1.0938775510204082 0.6040816326530613 0.0
1.1142857142857143 0.6040816326530613 0.0
1.1346938775510202 0.6040816326530613 0.0
1.1551020408163266 0.6040816326530613 0.0
1.1755102040816325 0.6040816326530613 0.0
1.1959183673469387 0.6040816326530613 0.0
1.2163265306122448 0.6040816326530613 0.0
1.236734693877551 0.6040816326530613 0.0
1.2571428571428571 0.6040816326530613 0.0
1.2775510204081633 0.6040816326530613 0.0
1.2979591836734694 0.6040816326530613 0.0
1.3183673469387753 0.6040816326530613 0.0
1.3387755102040817 0.6040816326530613 0.0
1.3591836734693876 0.6040816326530613 0.0
1.379591836734694 0.6040816326530613 0.0
1.4 0.6040816326530613 0.0

0.4 0.6244897959183673 0.0
0.42040816326530617 0.6244897959183673 0.0
0.44081632653061226 0.6244897959183673 0.0
0.4612244897959184 0.6244897959183673 0.0
0.4816326530612245 0.6244897959183673 0.0
0.5020408163265306 0.6244897959183673 0.0
0.5224489795918368 0.6244897959183673 0.0
0.5428571428571429 0.6244897959183673 0.0
0.563265306122449 0.6244897959183673 0.0
0.5836734693877551 0.6244897959183673 0.0
0.6040816326530613 0.6244897959183673 0.0
0.6244897959183673 0.6244897959183673 0.0
0.6448979591836734 0.6244897959183673 0.0
0.6653061224489796 0.6244897959183673 0.0
0.6857142857142857 0.6244897959183673 0.0
0.7061224489795919 0.6244897959183673 0.0
0.726530612244898 0.6244897959183673 0.0
0.7469387755102042 0.6244897959183673 0.0
0.7673469387755102 0.6244897959183673 0.0
0.7877551020408163 0.6244897959183673 0.0
0.8081632653061224 0.6244897959183673 0.0
0.8285714285714285 0.6244897959183673 0.0
0.8489795918367347 0.6244897959183673 0.0
0.8693877551020408 0.6244897959183673 0.0
0.889795918367347 0.6244897959183673 0.0
0.9102040816326531 0.6244897959183673 0.0
0.9306122448979591 0.6244897959183673 0.0
0.9510204081632653 0.6244897959183673 0.0
0.9714285714285714 0.6244897959183673 0.0
0.9918367346938776 0.6244897959183673 0.0
1.0122448979591836 0.6244897959183673 0.0
1.0326530612244897 0.6244897959183673 0.0
1.0530612244897959 0.6244897959183673 0.0
1.073469387755102 0.6244897959183673 0.0
1.0938775510204082 0.6244897959183673 0.0
1.1142857142857143 0.6244897959183673 0.0
1.1346938775510202 0.6244897959183673 0.0
1.1551020408163266 0.6244897959183673 0.0
1.1755102040816325 0.6244897959183673 0.0
1.1959183673469387 0.6244897959183673 0.0
1.2163265306122448 0.6244897959183673 0.0
1.236734693877551 0.6244897959183673 0.0
1.2571428571428571 0.6244897959183673 0.0
1.2775510204081633 0.6244897959183673 0.0
1.2979591836734694 0.6244897959183673 0.0
1.3183673469387753 0.6244897959183673 0.0
1.3387755102040817 0.6244897959183673 0.0
1.3591836734693876 0.6244897959183673 0.0
1.379591836734694 0.6244897959183673 0.0
1.4 0.6244897959183673 0.0

0.4 0.6448979591836734 0.0
0.42040816326530617 0.6448979591836734 0.0
0.44081632653061226 0.6448979591836734 0.0
0.4612244897959184 0.6448979591836734 0.0
0.4816326530612245 0.6448979591836734 0.0
0.5020408163265306 0.6448979591836734 0.0
0.5224489795918368 0.6448979591836734 0.0
0.5428571428571429 0.6448979591836734 0.0
0.563265306122449 0.6448979591836734 0.0
0.5836734693877551 0.6448979591836734 0.0
0.6040816326530613 0.6448979591836734 0.0
0.6244897959183673 0.6448979591836734 0.0
0.6448979591836734 0.6448979591836734 0.0
0.6653061224489796 0.6448979591836734 0.0
0.6857142857142857 0.6448979591836734 0.0
0.7061224489795919 0.6448979591836734 0.0
0.726530612244898 0.6448979591836734 0.0
0.7469387755102042 0.6448979591836734 0.0
0.7673469387755102 0.6448979591836734 0.0
0.7877551020408163 0.6448979591836734 0.0
0.8081632653061224 0.6448979591836734 0.0
0.8285714285714285 0.6448979591836734 0.0
0.8489795918367347 0.6448979591836734 0.0
0.8693877551020408 0.6448979591836734 0.0
0.889795918367347 0.6448979591836734 0.0
0.9102040816326531 0.6448979591836734 0.0
0.9306122448979591 0.6448979591836734 0.0
0.9510204081632653 0.6448979591836734 0.0
0.9714285714285714 0.6448979591836734 0.0
0.9918367346938776 0.6448979591836734 0.0
1.0122448979591836 0.6448979591836734 0.0
1.0326530612244897 0.6448979591836734 0.0
1.0530612244897959 0.6448979591836734 0.0
1.073469387755102 0.6448979591836734 0.0
1.0938775510204082 0.6448979591836734 0.0
1.1142857142857143 0.6448979591836734 0.0
1.1346938775510202 0.6448979591836734 0.0
1.1551020408163266 0.6448979591836734 0.0
1.1755102040816325 0.6448979591836734 0.0
1.1959183673469387 0.6448979591836734 0.0
1.2163265306122448 0.6448979591836734 0.0
1.236734693877551 0.6448979591836734 0.0
1.2571428571428571 0.6448979591836734 0.0
1.2775510204081633 0.6448979591836734 0.0
1.2979591836734694 0.6448979591836734 0.0
1.3183673469387753 0.6448979591836734 0.0
1.3387755102040817 0.6448979591836734 0.0
1.3591836734693876 0.6448979591836734 0.0
1.379591836734694 0.6448979591836734 0.0
1.4 0.6448979591836734 0.0

0.4 0.6653061224489796 0.0
0.42040816326530617 0.6653061224489796 0.0
0.44081632653061226 0.6653061224489796 0.0
0.4612244897959184 0.6653061224489796 0.0
0.4816326530612245 0.6653061224489796 0.0
0.5020408163265306 0.6653061224489796 0.0
0.5224489795918368 0.6653061224489796 0.0
0.5428571428571429 0.6653061224489796 0.0
0.563265306122449 0.6653061224489796 0.0
0.5836734693877551 0.6653061224489796 0.0
0.6040816326530613 0.6653061224489796 0.0
0.6244897959183673 0.6653061224489796 0.0
0.6448979591836734 0.6653061224489796 0.0
0.6653061224489796 0.6653061224489796 0.0
0.6857142857142857 0.6653061224489796 0.0
0.7061224489795919 0.6653061224489796 0.0
0.726530612244898 0.6653061224489796 0.0
0.7469387755102042 0.6653061224489796 0.0
0.7673469387755102 0.6653061224489796 0.0
0.7877551020408163 0.6653061224489796 0.0
0.8081632653061224 0.6653061224489796 0.0
0.8285714285714285 0.6653061224489796 0.0
0.8489795918367347 0.6653061224489796 0.0
0.8693877551020408 0.6653061224489796 0.0
0.889795918367347 0.6653061224489796 0.0
0.9102040816326531 0.6653061224489796 0.0
0.9306122448979591 0.6653061224489796 0.0
0.9510204081632653 0.6653061224489796 0.0
0.9714285714285714 0.6653061224489796 0.0
0.9918367346938776 0.6653061224489796 0.0
1.0122448979591836 0.6653061224489796 0.0
1.0326530612244897 0.6653061224489796 0.0
1.0530612244897959 0.6653061224489796 0.0
1.073469387755102 0.6653061224489796 0.0
1.0938775510204082 0.6653061224489796 0.0
1.1142857142857143 0.6653061224489796 0.0
1.1346938775510202 0.6653061224489796 0.0
1.1551020408163266 0.6653061224489796 0.0
1.1755102040816325 0.6653061224489796 0.0
1.1959183673469387 0.6653061224489796 0.0
1.2163265306122448 0.6653061224489796 0.0
1.236734693877551 0.6653061224489796 0.0
1.2571428571428571 0.6653061224489796 0.0
1.2775510204081633 0.6653061224489796 0.0
1.2979591836734694 0.6653061224489796 0.0
1.3183673469387753 0.6653061224489796 0.0
1.3387755102040817 0.6653061224489796 0.0
1.3591836734693876 0.6653061224489796 0.0
1.379591836734694 0.6653061224489796 0.0
1.4 0.6653061224489796 0.0

0.4 0.6857142857142857 0.0
0.42040816326530617 0.6857142857142857 0.0
0.44081632653061226 0.6857142857142857 0.0
0.4612244897959184 0.6857142857142857 0.0
0.4816326530612245 0.6857142857142857 0.0
0.5020408163265306 0.6857142857142857 0.0
0.5224489795918368 0.6857142857142857 0.0
0.5428571428571429 0.6857142857142857 0.0
0.563265306122449 0.6857142857142857 0.0
0.5836734693877551 0.6857142857142857 0.0
0.6040816326530613 0.6857142857142857 0.0
0.6244897959183673 0.6857142857142857 0.0
0.6448979591836734 0.6857142857142857 0.0
0.6653061224489796 0.6857142857142857 0.0
0.6857142857142857 0.6857142857142857 0.0
0.7061224489795919 0.6857142857142857 0.0
0.726530612244898 0.6857142857142857 0.0
0.7469387755102042 0.6857142857142857 0.0
0.7673469387755102 0.6857142857142857 0.0
0.7877551020408163 0.6857142857142857 0.0
0.8081632653061224 0.6857142857142857 0.0
0.8285714285714285 0.6857142857142857 0.0
0.8489795918367347 0.6857142857142857 0.0
0.8693877551020408 0.6857142857142857 0.0
0.889795918367347 0.6857142857142857 0.0
0.9102040816326531 0.6857142857142857 0.0
0.9306122448979591 0.6857142857142857 0.0
0.9510204081632653 0.6857142857142857 0.0
0.9714285714285714 0.6857142857142857 0.0
0.9918367346938776 0.6857142857142857 0.0
1.0122448979591836 0.6857142857142857 0.0
1.0326530612244897 0.6857142857142857 0.0
1.0530612244897959 0.6857142857142857 0.0
1.073469387755102 0.6857142857142857 0.0
1.0938775510204082 0.6857142857142857 0.0
1.1142857142857143 0.6857142857142857 0.0
1.1346938775510202 0.6857142857142857 0.0
1.1551020408163266 0.6857142857142857 0.0
1.1755102040816325 0.6857142857142857 0.0
1.1959183673469387 0.6857142857142857 0.0
1.2163265306122448 0.6857142857142857 0.0
1.236734693877551 0.6857142857142857 0.0
1.2571428571428571 0.6857142857142857 0.0
1.2775510204081633 0.6857142857142857 0.0
1.2979591836734694 0.6857142857142857 0.0
1.3183673469387753 0.6857142857142857 0.0
1.3387755102040817 0.6857142857142857 0.0
1.3591836734693876 0.6857142857142857 0.00014708133054765204
1.379591836734694 0.6857142857142857 0.0
1.4 0.6857142857142857 0.0

0.4 0.7061224489795919 0.0
0.42040816326530617 0.7061224489795919 0.0
0.44081632653061226 0.7061224489795919 0.0
0.4612244897959184 0.7061224489795919 0.0
0.4816326530612245 0.7061224489795919 0.0
0.5020408163265306 0.7061224489795919 0.0
0.5224489795918368 0.7061224489795919 0.0
0.5428571428571429 0.7061224489795919 0.0
0.563265306122449 0.7061224489795919 0.0
0.5836734693877551 0.7061224489795919 0.0
0.6040816326530613 0.7061224489795919 0.0
0.6244897959183673 0.7061224489795919 0.0
0.6448979591836734 0.7061224489795919 0.0
0.6653061224489796 0.7061224489795919 0.0
0.6857142857142857 0.7061224489795919 0.0
0.7061224489795919 0.7061224489795919 0.0
0.726530612244898 0.7061224489795919 0.0
0.7469387755102042 0.7061224489795919 0.0
0.7673469387755102 0.7061224489795919 0.0
0.7877551020408163 0.7061224489795919 0.0
0.8081632653061224 0.7061224489795919 0.0
0.8285714285714285 0.7061224489795919 0.0
0.8489795918367347 0.7061224489795919 0.0
0.8693877551020408 0.7061224489795919 0.0
0.889795918367347 0.7061224489795919 0.0
0.9102040816326531 0.7061224489795919 0.0
0.9306122448979591 0.7061224489795919 0.0
0.9510204081632653 0.7061224489795919 0.0
0.9714285714285714 0.7061224489795919 0.0
0.9918367346938776 0.7061224489795919 0.0
1.0122448979591836 0.7061224489795919 0.0
1.0326530612244897 0.7061224489795919 0.0
1.0530612244897959 0.7061224489795919 0.0
1.073469387755102 0.7061224489795919 0.0
1.0938775510204082 0.7061224489795919 0.0
1.1142857142857143 0.7061224489795919 0.0
1.1346938775510202 0.7061224489795919 0.0
1.1551020408163266 0.7061224489795919 0.0
1.1755102040816325 0.7061224489795919 0.0
1.1959183673469387 0.7061224489795919 0.0
1.2163265306122448 0.7061224489795919 0.0
1.236734693877551 0.7061224489795919 0.0
1.2571428571428571 0.7061224489795919 0.0
1.2775510204081633 0.7061224489795919 0.0
1.2979591836734694 0.7061224489795919 0.0
1.3183673469387753 0.7061224489795919 0.0
1.3387755102040817 0.7061224489795919 6.691272454567576e-05
1.3591836734693876 0.7061224489795919 0.00032716621499656595
1.379591836734694 0.7061224489795919 0.0
1.4 0.7061224489795919 0.0

0.4 0.726530612244898 0.0
0.42040816326530617 0.726530612244898 0.0
0.44081632653061226 0.726530612244898 0.0
0.4612244897959184 0.726530612244898 0.0
0.4816326530612245 0.726530612244898 0.0
0.5020408163265306 0.726530612244898 0.0
0.5224489795918368 0.726530612244898 0.0
0.5428571428571429 0.726530612244898 0.0
0.563265306122449 0.726530612244898 0.0
0.5836734693877551 0.726530612244898 0.0
0.6040816326530613 0.726530612244898 0.0
0.6244897959183673 0.726530612244898 0.0
0.6448979591836734 0.726530612244898 0.0
0.6653061224489796 0.726530612244898 0.0
0.6857142857142857 0.726530612244898 0.0
0.7061224489795919 0.726530612244898 0.0
0.726530612244898 0.726530612244898 0.0
0.7469387755102042 0.726530612244898 0.0
0.7673469387755102 0.726530612244898 0.0
0.7877551020408163 0.726530612244898 0.0
0.8081632653061224 0.726530612244898 0.0
0.8285714285714285 0.726530612244898 0.0
0.8489795918367347 0.726530612244898 0.0
0.8693877551020408 0.726530612244898 0.0
0.889795918367347 0.726530612244898 0.0
0.9102040816326531 0.726530612244898 0.0
0.9306122448979591 0.726530612244898 0.0
0.9510204081632653 0.726530612244898 0.0
0.9714285714285714 0.726530612244898 0.0
0.9918367346938776 0.726530612244898 0.0
1.0122448979591836 0.726530612244898 0.0
1.0326530612244897 0.726530612244898 0.0
1.0530612244897959 0.726530612244898 0.0
1.073469387755102 0.726530612244898 0.0
1.0938775510204082 0.726530612244898 0.0
1.1142857142857143 0.726530612244898 0.0
1.1346938775510202 0.726530612244898 0.0
1.1551020408163266 0.726530612244898 0.0
1.1755102040816325 0.726530612244898 0.0
1.1959183673469387 0.726530612244898 0.0
1.2163265306122448 0.726530612244898 0.0
1.236734693877551 0.726530612244898 0.0
1.2571428571428571 0.726530612244898 0.0
1.2775510204081633 0.726530612244898 0.0
1.2979591836734694 0.726530612244898 0.0
1.3183673469387753 0.726530612244898 0.0
1.3387755102040817 0.726530612244898 0.00019809127279668548
1.3591836734693876 0.726530612244898 0.00042121864684641075
1.379591836734694 0.726530612244898 2.4944121066738933e-05
1.4 0.726530612244898 0.0

0.4 0.7469387755102042 0.0
0.42040816326530617 0.7469387755102042 0.0
0.44081632653061226 0.7469387755102042 0.0
0.4612244897959184 0.7469387755102042 0.0
0.4816326530612245 0.7469387755102042 0.0
0.5020408163265306 0.7469387755102042 0.0
0.5224489795918368 0.7469387755102042 0.0
0.5428571428571429 0.7469387755102042 0.0
0.563265306122449 0.7469387755102042 0.0
0.5836734693877551 0.7469387755102042 0.0
0.6040816326530613 0.7469387755102042 0.0
0.6244897959183673 0.7469387755102042 0.0
0.6448979591836734 0.7469387755102042 0.0
0.6653061224489796 0.7469387755102042 0.0
0.6857142857142857 0.7469387755102042 0.0
0.7061224489795919 0.7469387755102042 0.0
0.726530612244898 0.7469387755102042 0.0
0.7469387755102042 0.7469387755102042 0.0
0.7673469387755102 0.7469387755102042 0.0
0.7877551020408163 0.7469387755102042 0.0
0.8081632653061224 0.7469387755102042 0.0
0.8285714285714285 0.7469387755102042 0.0
0.8489795918367347 0.7469387755102042 0.0
0.8693877551020408 0.7469387755102042 0.0
0.889795918367347 0.7469387755102042 0.0
0.9102040816326531 0.7469387755102042 0.0
0.9306122448979591 0.7469387755102042 0.0
0.9510204081632653 0.7469387755102042 0.0
0.9714285714285714 0.7469387755102042 0.0
0.9918367346938776 0.7469387755102042 0.0
1.0122448979591836 0.7469387755102042 0.0
1.0326530612244897 0.7469387755102042 0.0
1.0530612244897959 0.7469387755102042 0.0
1.073469387755102 0.7469387755102042 0.0
1.0938775510204082 0.7469387755102042 0.0
1.1142857142857143 0.7469387755102042 0.0
1.1346938775510202 0.7469387755102042 0.0
1.1551020408163266 0.7469387755102042 0.0
1.1755102040816325 0.7469387755102042 0.0
1.1959183673469387 0.7469387755102042 0.0
1.2163265306122448 0.7469387755102042 0.0
1.236734693877551 0.7469387755102042 0.0
1.2571428571428571 0.7469387755102042 0.0
1.2775510204081633 0.7469387755102042 0.0
1.2979591836734694 0.7469387755102042 0.0
1.3183673469387753 0.7469387755102042 0.0
1.3387755102040817 0.7469387755102042 0.0002383247110700204
1.3591836734693876 0.7469387755102042 0.0004358998230975797
1.379591836734694 0.7469387755102042 3.40689320693921e-05
1.4 0.7469387755102042 0.0

0.4 0.7673469387755102 0.0
0.42040816326530617 0.7673469387755102 0.0
0.44081632653061226 0.7673469387755102 0.0
0.4612244897959184 0.7673469387755102 0.0
0.4816326530612245 0.7673469387755102 0.0
0.5020408163265306 0.7673469387755102 0.0
0.5224489795918368 0.7673469387755102 0.0
0.5428571428571429 0.7673469387755102 0.0
0.563265306122449 0.7673469387755102 0.0
0.5836734693877551 0.7673469387755102 0.0
0.6040816326530613 0.7673469387755102 0.0
0.6244897959183673 0.7673469387755102 0.0
0.6448979591836734 0.7673469387755102 0.0
0.6653061224489796 0.7673469387755102 0.0
0.6857142857142857 0.7673469387755102 0.0
0.7061224489795919 0.7673469387755102 0.0
0.726530612244898 0.7673469387755102 0.0
0.7469387755102042 0.7673469387755102 0.0
0.7673469387755102 0.7673469387755102 0.0
0.7877551020408163 0.7673469387755102 0.0
0.8081632653061224 0.7673469387755102 0.0
0.8285714285714285 0.7673469387755102 0.0
0.8489795918367347 0.7673469387755102 0.0
0.8693877551020408 0.7673469387755102 0.0
0.889795918367347 0.7673469387755102 0.0
0.9102040816326531 0.7673469387755102 0.0
0.9306122448979591 0.7673469387755102 0.0
0.9510204081632653 0.7673469387755102 0.0
0.9714285714285714 0.7673469387755102 0.0
0.9918367346938776 0.7673469387755102 0.0
1.0122448979591836 0.7673469387755102 0.0
1.0326530612244897 0.7673469387755102 0.0
1.0530612244897959 0.7673469387755102 0.0
1.073469387755102 0.7673469387755102 0.0
1.0938775510204082 0.7673469387755102 0.0
1.1142857142857143 0.7673469387755102 0.0
1.1346938775510202 0.7673469387755102 0.0
1.1551020408163266 0.7673469387755102 0.0
1.1755102040816325 0.7673469387755102 0.0
1.1959183673469387 0.7673469387755102 0.0
1.2163265306122448 0.7673469387755102 0.0
1.236734693877551 0.7673469387755102 0.0
1.2571428571428571 0.7673469387755102 0.0
1.2775510204081633 0.7673469387755102 0.0
1.2979591836734694 0.7673469387755102 0.0
1.3183673469387753 0.7673469387755102 0.0
1.3387755102040817 0.7673469387755102 0.00019664489027397536
1.3591836734693876 0.7673469387755102 0.0003825736263851631
1.379591836734694 0.7673469387755102 0.0
1.4 0.7673469387755102 0.0

0.4 0.7877551020408163 0.0
0.42040816326530617 0.7877551020408163 0.0
0.44081632653061226 0.7877551020408163 0.0
0.4612244897959184 0.7877551020408163 0.0
0.4816326530612245 0.7877551020408163 0.0
0.5020408163265306 0.7877551020408163 0.0
0.5224489795918368 0.7877551020408163 0.0
0.5428571428571429 0.7877551020408163 0.0
0.563265306122449 0.7877551020408163 0.0
0.5836734693877551 0.7877551020408163 0.0
0.6040816326530613 0.7877551020408163 0.0
0.6244897959183673 0.7877551020408163 0.0
0.6448979591836734 0.7877551020408163 0.0
0.6653061224489796 0.7877551020408163 0.0
0.6857142857142857 0.7877551020408163 0.0
0.7061224489795919 0.7877551020408163 0.0
0.726530612244898 0.7877551020408163 0.0
0.7469387755102042 0.7877551020408163 0.0
0.7673469387755102 0.7877551020408163 0.0
0.7877551020408163 0.7877551020408163 0.0
0.8081632653061224 0.7877551020408163 0.0
0.8285714285714285 0.7877551020408163 0.0
0.8489795918367347 0.7877551020408163 0.0
0.8693877551020408 0.7877551020408163 0.0
0.889795918367347 0.7877551020408163 0.0
0.9102040816326531 0.7877551020408163 0.0
0.9306122448979591 0.7877551020408163 0.0
0.9510204081632653 0.7877551020408163 0.0
0.9714285714285714 0.7877551020408163 0.0
0.9918367346938776 0.7877551020408163 0.0
1.0122448979591836 0.7877551020408163 0.0
1.0326530612244897 0.7877551020408163 0.0
1.0530612244897959 0.7877551020408163 0.0
1.073469387755102 0.7877551020408163 0.0
1.0938775510204082 0.7877551020408163 0.0
1.1142857142857143 0.7877551020408163 0.0
1.1346938775510202 0.7877551020408163 0.0
1.1551020408163266 0.7877551020408163 0.0
1.1755102040816325 0.7877551020408163 0.0
1.1959183673469387 0.7877551020408163 0.0
1.2163265306122448 0.7877551020408163 0.0
1.236734693877551 0.7877551020408163 0.0
1.2571428571428571 0.7877551020408163 0.0
1.2775510204081633 0.7877551020408163 0.0
1.2979591836734694 0.7877551020408163 0.0
1.3183673469387753 0.7877551020408163 0.0
1.3387755102040817 0.7877551020408163 9.234448007697238e-05
1.3591836734693876 0.7877551020408163 0.00027712781104488604
1.379591836734694 0.7877551020408163 0.0
1.4 0.7877551020408163 0.0

0.4 0.8081632653061224 0.0
0.42040816326530617 0.8081632653061224 0.0
0.44081632653061226 0.8081632653061224 0.0
0.4612244897959184 0.8081632653061224 0.0
0.4816326530612245 0.8081632653061224 0.0
0.5020408163265306 0.8081632653061224 0.0
0.5224489795918368 0.8081632653061224 0.0
0.5428571428571429 0.8081632653061224 0.0
0.563265306122449 0.8081632653061224 0.0
0.5836734693877551 0.8081632653061224 0.0
0.6040816326530613 0.8081632653061224 0.0
0.6244897959183673 0.8081632653061224 0.0
0.6448979591836734 0.8081632653061224 0.0
0.6653061224489796 0.8081632653061224 0.0
0.6857142857142857 0.8081632653061224 0.0
0.7061224489795919 0.8081632653061224 0.0
0.726530612244898 0.8081632653061224 0.0
0.7469387755102042 0.8081632653061224 0.0
0.7673469387755102 0.8081632653061224 0.0
0.7877551020408163 0.8081632653061224 0.0
0.8081632653061224 0.8081632653061224 0.0
0.8285714285714285 0.8081632653061224 0.0
0.8489795918367347 0.8081632653061224 0.0
0.8693877551020408 0.8081632653061224 0.0
0.889795918367347 0.8081632653061224 0.0
0.9102040816326531 0.8081632653061224 0.0
0.9306122448979591 0.8081632653061224 0.0
0.9510204081632653 0.8081632653061224 0.0
0.9714285714285714 0.8081632653061224 0.0
0.9918367346938776 0.8081632653061224 0.0
1.0122448979591836 0.8081632653061224 0.0
1.0326530612244897 0.8081632653061224 0.0
1.0530612244897959 0.8081632653061224 0.0
1.073469387755102 0.8081632653061224 0.0
1.0938775510204082 0.8081632653061224 0.0
1.1142857142857143 0.8081632653061224 0.0
1.1346938775510202 0.8081632653061224 6.701190381632263e-05
1.1551020408163266 0.8081632653061224 8.668682728156518e-05
1.1755102040816325 0.8081632653061224 0.0
1.1959183673469387 0.8081632653061224 0.0
1.2163265306122448 0.8081632653061224 0.0
1.236734693877551 0.8081632653061224 0.0
1.2571428571428571 0.8081632653061224 0.0
1.2775510204081633 0.8081632653061224 0.0
1.2979591836734694 0.8081632653061224 0.0
1.3183673469387753 0.8081632653061224 0.0
1.3387755102040817 0.8081632653061224 0.0
1.3591836734693876 0.8081632653061224 0.00010468060282511904
1.379591836734694 0.8081632653061224 0.0
1.4 0.8081632653061224 0.0

0.4 0.8285714285714285 0.0
0.42040816326530617 0.8285714285714285 0.0
0.44081632653061226 0.8285714285714285 0.0
0.4612244897959184 0.8285714285714285 0.0
0.4816326530612245 0.8285714285714285 0.0
0.5020408163265306 0.8285714285714285 0.0
0.5224489795918368 0.8285714285714285 0.0
0.5428571428571429 0.8285714285714285 0.0
0.563265306122449 0.8285714285714285 0.0
0.5836734693877551 0.8285714285714285 0.0
0.6040816326530613 0.8285714285714285 0.0
0.6244897959183673 0.8285714285714285 0.0
0.6448979591836734 0.8285714285714285 0.0
0.6653061224489796 0.8285714285714285 0.0
0.6857142857142857 0.8285714285714285 0.0
0.7061224489795919 0.8285714285714285 0.0
0.726530612244898 0.8285714285714285 0.0
0.7469387755102042 0.8285714285714285 0.0
0.7673469387755102 0.8285714285714285 0.0
0.7877551020408163 0.8285714285714285 0.0
0.8081632653061224 0.8285714285714285 0.0
0.8285714285714285 0.8285714285714285 0.0
0.8489795918367347 0.8285714285714285 0.0
0.8693877551020408 0.8285714285714285 0.0
0.889795918367347 0.8285714285714285 0.0
0.9102040816326531 0.8285714285714285 0.0
0.9306122448979591 0.8285714285714285 0.0
0.9510204081632653 0.8285714285714285 0.0
0.9714285714285714 0.8285714285714285 0.0
0.9918367346938776 0.8285714285714285 0.0
1.0122448979591836 0.8285714285714285 0.0
1.0326530612244897 0.8285714285714285 0.0
1.0530612244897959 0.8285714285714285 0.0
1.073469387755102 0.8285714285714285 0.0
1.0938775510204082 0.8285714285714285 9.04339495667577e-05
1.1142857142857143 0.8285714285714285 0.0001317821951150218
1.1346938775510202 0.8285714285714285 0.00013478847507310265
1.1551020408163266 0.8285714285714285 7.884430734201794e-05
1.1755102040816325 0.8285714285714285 0.0
1.1959183673469387 0.8285714285714285 0.0
1.2163265306122448 0.8285714285714285 0.0
1.236734693877551 0.8285714285714285 0.0
1.2571428571428571 0.8285714285714285 0.0
1.2775510204081633 0.8285714285714285 0.0
1.2979591836734694 0.8285714285714285 0.0
1.3183673469387753 0.8285714285714285 0.0
1.3387755102040817 0.8285714285714285 0.0
1.3591836734693876 0.8285714285714285 0.0
1.379591836734694 0.8285714285714285 0.0
1.4 0.8285714285714285 0.0

0.4 0.8489795918367347 0.0
0.42040816326530617 0.8489795918367347 0.0
0.44081632653061226 0.8489795918367347 0.0
0.4612244897959184 0.8489795918367347 0.0
0.4816326530612245 0.8489795918367347 0.0
0.5020408163265306 0.8489795918367347 0.0
0.5224489795918368 0.8489795918367347 0.0
0.5428571428571429 0.8489795918367347 0.0
0.563265306122449 0.8489795918367347 0.0
0.5836734693877551 0.8489795918367347 0.0
0.6040816326530613 0.8489795918367347 0.0
0.6244897959183673 0.8489795918367347 0.0
0.6448979591836734 0.8489795918367347 0.0
0.6653061224489796 0.8489795918367347 0.0
0.6857142857142857 0.8489795918367347 0.0
0.7061224489795919 0.8489795918367347 0.0
0.726530612244898 0.8489795918367347 0.0
0.7469387755102042 0.8489795918367347 0.0
0.7673469387755102 0.8489795918367347 0.0
0.7877551020408163 0.8489795918367347 0.0
0.8081632653061224 0.8489795918367347 0.0
0.8285714285714285 0.8489795918367347 0.0
0.8489795918367347 0.8489795918367347 0.0
0.8693877551020408 0.8489795918367347 0.0
0.889795918367347 0.8489795918367347 0.0
0.9102040816326531 0.8489795918367347 0.0
0.9306122448979591 0.8489795918367347 0.0
0.9510204081632653 0.8489795918367347 0.0
0.9714285714285714 0.8489795918367347 0.0
0.9918367346938776 0.8489795918367347 0.0
1.0122448979591836 0.8489795918367347 0.0
1.0326530612244897 0.8489795918367347 2.6354804602651133e-05
1.0530612244897959 0.8489795918367347 8.188587447644641e-05
1.073469387755102 0.8489795918367347 0.0001279574367564415
1.0938775510204082 0.8489795918367347 0.0001393468547649726
1.1142857142857143 0.8489795918367347 9.586852226345019e-05
1.1346938775510202 0.8489795918367347 3.159612416596749e-05
1.1551020408163266 0.8489795918367347 0.0
1.1755102040816325 0.8489795918367347 0.0
1.1959183673469387 0.8489795918367347 0.0
1.2163265306122448 0.8489795918367347 0.0
1.236734693877551 0.8489795918367347 0.0
1.2571428571428571 0.8489795918367347 0.0
1.2775510204081633 0.8489795918367347 0.0
1.2979591836734694 0.8489795918367347 0.0
1.3183673469387753 0.8489795918367347 0.0
1.3387755102040817 0.8489795918367347 0.0
1.3591836734693876 0.8489795918367347 0.0
1.379591836734694 0.8489795918367347 0.0
1.4 0.8489795918367347 0.0

0.4 0.8693877551020408 0.0
0.42040816326530617 0.8693877551020408 0.0
0.44081632653061226 0.8693877551020408 0.0
0.4612244897959184 0.8693877551020408 0.0
0.4816326530612245 0.8693877551020408 0.0
0.5020408163265306 0.8693877551020408 0.0
0.5224489795918368 0.8693877551020408 0.0
0.5428571428571429 0.8693877551020408 0.0
0.563265306122449 0.8693877551020408 0.0
0.5836734693877551 0.8693877551020408 0.0
0.6040816326530613 0.8693877551020408 0.0
0.6244897959183673 0.8693877551020408 0.0
0.6448979591836734 0.8693877551020408 0.0
0.6653061224489796 0.8693877551020408 0.0
0.6857142857142857 0.8693877551020408 0.0
0.7061224489795919 0.8693877551020408 0.0
0.726530612244898 0.8693877551020408 0.0
0.7469387755102042 0.8693877551020408 0.0
0.7673469387755102 0.8693877551020408 0.0
0.7877551020408163 0.8693877551020408 0.0
0.8081632653061224 0.8693877551020408 0.0
0.8285714285714285 0.8693877551020408 0.0
0.8489795918367347 0.8693877551020408 0.0
0.8693877551020408 0.8693877551020408 0.0
0.889795918367347 0.8693877551020408 0.0
0.9102040816326531 0.8693877551020408 0.0
0.9306122448979591 0.8693877551020408 0.0
0.9510204081632653 0.8693877551020408 0.0
0.9714285714285714 0.8693877551020408 0.0001529200048220828
0.9918367346938776 0.8693877551020408 0.00023119021530596147
1.0122448979591836 0.8693877551020408 0.0002282984230588675
1.0326530612244897 0.8693877551020408 0.00018483444991681738
1.0530612244897959 0.8693877551020408 0.00013609119286695122
1.073469387755102 0.8693877551020408 9.047842941312112e-05
1.0938775510204082 0.8693877551020408 2.2063855075806285e-05
1.1142857142857143 0.8693877551020408 0.0
1.1346938775510202 0.8693877551020408 0.0
1.1551020408163266 0.8693877551020408 0.0
1.1755102040816325 0.8693877551020408 0.0
1.1959183673469387 0.8693877551020408 0.0
1.2163265306122448 0.8693877551020408 0.0
1.236734693877551 0.8693877551020408 0.0
1.2571428571428571 0.8693877551020408 0.0
1.2775510204081633 0.8693877551020408 0.0
1.2979591836734694 0.8693877551020408 0.0
1.3183673469387753 0.8693877551020408 0.0
1.3387755102040817 0.8693877551020408 0.0
1.3591836734693876 0.8693877551020408 0.0
1.379591836734694 0.8693877551020408 0.0
1.4 0.8693877551020408 0.0

0.4 0.889795918367347 0.0
0.42040816326530617 0.889795918367347 0.0
0.44081632653061226 0.889795918367347 0.0
0.4612244897959184 0.889795918367347 0.0
0.4816326530612245 0.889795918367347 0.0
0.5020408163265306 0.889795918367347 0.0
0.5224489795918368 0.889795918367347 0.0
0.5428571428571429 0.889795918367347 0.0
0.563265306122449 0.889795918367347 0.0
0.5836734693877551 0.889795918367347 0.0
0.6040816326530613 0.889795918367347 0.0
0.6244897959183673 0.889795918367347 0.0
0.6448979591836734 0.889795918367347 0.0
0.6653061224489796 0.889795918367347 0.0
0.6857142857142857 0.889795918367347 0.0
0.7061224489795919 0.889795918367347 0.0
0.726530612244898 0.889795918367347 0.0
0.7469387755102042 0.889795918367347 0.0
0.7673469387755102 0.889795918367347 0.0
0.7877551020408163 0.889795918367347 0.0
0.8081632653061224 0.889795918367347 0.0
0.8285714285714285 0.889795918367347 0.0
0.8489795918367347 0.889795918367347 0.0
0.8693877551020408 0.889795918367347 0.0
0.889795918367347 0.889795918367347 0.0
0.9102040816326531 0.889795918367347 0.0
0.9306122448979591 0.889795918367347 0.0001812800040747048
0.9510204081632653 0.889795918367347 0.00039267793197618125
0.9714285714285714 0.889795918367347 0.0004638422451815026
0.9918367346938776 0.889795918367347 0.00042482164637732116
1.0122448979591836 0.889795918367347 0.00031274891570841346
1.0326530612244897 0.889795918367347 0.00016991214172558996
1.0530612244897959 0.889795918367347 3.5159545344588816e-05
1.073469387755102 0.889795918367347 0.0
1.0938775510204082 0.889795918367347 0.0
1.1142857142857143 0.889795918367347 0.0
1.1346938775510202 0.889795918367347 0.0
1.1551020408163266 0.889795918367347 0.0
1.1755102040816325 0.889795918367347 0.0
1.1959183673469387 0.889795918367347 0.0
1.2163265306122448 0.889795918367347 0.0
1.236734693877551 0.889795918367347 0.0
1.2571428571428571 0.889795918367347 0.0
1.2775510204081633 0.889795918367347 0.0
1.2979591836734694 0.889795918367347 0.0
1.3183673469387753 0.889795918367347 0.0
1.3387755102040817 0.889795918367347 0.0
1.3591836734693876 0.889795918367347 0.0
1.379591836734694 0.889795918367347 0.0
1.4 0.889795918367347 0.0

0.4 0.9102040816326531 0.0
0.42040816326530617 0.9102040816326531 0.0
0.44081632653061226 0.9102040816326531 0.0
0.4612244897959184 0.9102040816326531 0.0
0.4816326530612245 0.9102040816326531 0.0
0.5020408163265306 0.9102040816326531 0.0
0.5224489795918368 0.9102040816326531 0.0
0.5428571428571429 0.9102040816326531 0.0
0.563265306122449 0.9102040816326531 0.0
0.5836734693877551 0.9102040816326531 0.0
0.6040816326530613 0.9102040816326531 0.0
0.6244897959183673 0.9102040816326531 0.0
0.6448979591836734 0.9102040816326531 0.0
0.6653061224489796 0.9102040816326531 0.0
0.6857142857142857 0.9102040816326531 0.0
0.7061224489795919 0.9102040816326531 0.0
0.726530612244898 0.9102040816326531 0.0
0.7469387755102042 0.9102040816326531 0.0
0.7673469387755102 0.9102040816326531 0.0
0.7877551020408163 0.9102040816326531 0.0
0.8081632653061224 0.9102040816326531 0.0
0.8285714285714285 0.9102040816326531 0.0
0.8489795918367347 0.9102040816326531 0.0
0.8693877551020408 0.9102040816326531 0.0
0.889795918367347 0.9102040816326531 0.0
0.9102040816326531 0.9102040816326531 0.00029635944678611803
0.9306122448979591 0.9102040816326531 0.0005511662329267999
0.9510204081632653 0.9102040816326531 0.0006413367278956059
0.9714285714285714 0.9102040816326531 0.0005995706717935711
0.9918367346938776 0.9102040816326531 0.0004555433069549329
1.0122448979591836 0.9102040816326531 0.0002488027986217254
1.0326530612244897 0.9102040816326531 2.525262957941976e-05
1.0530612244897959 0.9102040816326531 0.0
1.073469387755102 0.9102040816326531 0.0
1.0938775510204082 0.9102040816326531 0.0
1.1142857142857143 0.9102040816326531 0.0
1.1346938775510202 0.9102040816326531 0.0
1.1551020408163266 0.9102040816326531 0.0
1.1755102040816325 0.9102040816326531 0.0
1.1959183673469387 0.9102040816326531 0.0
1.2163265306122448 0.9102040816326531 0.0
1.236734693877551 0.9102040816326531 0.0
1.2571428571428571 0.9102040816326531 0.0
1.2775510204081633 0.9102040816326531 0.0
1.2979591836734694 0.9102040816326531 0.0
1.3183673469387753 0.9102040816326531 0.0
1.3387755102040817 0.9102040816326531 0.0
1.3591836734693876 0.9102040816326531 0.0
1.379591836734694 0.9102040816326531 0.0
1.4 0.9102040816326531 0.0

0.4 0.9306122448979591 0.0
0.42040816326530617 0.9306122448979591 0.0
0.44081632653061226 0.9306122448979591 0.0
0.4612244897959184 0.9306122448979591 0.0
0.4816326530612245 0.9306122448979591 0.0
0.5020408163265306 0.9306122448979591 0.0
0.5224489795918368 0.9306122448979591 0.0
0.5428571428571429 0.9306122448979591 0.0
0.563265306122449 0.9306122448979591 0.0
0.5836734693877551 0.9306122448979591 0.0
0.6040816326530613 0.9306122448979591 0.0
0.6244897959183673 0.9306122448979591 0.0
0.6448979591836734 0.9306122448979591 0.0
0.6653061224489796 0.9306122448979591 0.0
0.6857142857142857 0.9306122448979591 0.0
0.7061224489795919 0.9306122448979591 0.0
0.726530612244898 0.9306122448979591 0.0
0.7469387755102042 0.9306122448979591 0.0
0.7673469387755102 0.9306122448979591 0.0
0.7877551020408163 0.9306122448979591 0.0
0.8081632653061224 0.9306122448979591 0.0
0.8285714285714285 0.9306122448979591 0.0
0.8489795918367347 0.9306122448979591 0.0
0.8693877551020408 0.9306122448979591 0.0
0.889795918367347 0.9306122448979591 0.0003017558923269631
0.9102040816326531 0.9306122448979591 0.0006243812258076211
0.9306122448979591 0.9306122448979591 0.0007579005056311426
0.9510204081632653 0.9306122448979591 0.0007371248078809865
0.9714285714285714 0.9306122448979591 0.0005928237066222808
0.9918367346938776 0.9306122448979591 0.000355937180245599
1.0122448979591836 0.9306122448979591 7.11538289435488e-05
1.0326530612244897 0.9306122448979591 0.0
1.0530612244897959 0.9306122448979591 0.0
1.073469387755102 0.9306122448979591 0.0
1.0938775510204082 0.9306122448979591 0.0
1.1142857142857143 0.9306122448979591 0.0
1.1346938775510202 0.9306122448979591 0.0
1.1551020408163266 0.9306122448979591 0.0
1.1755102040816325 0.9306122448979591 0.0
1.1959183673469387 0.9306122448979591 0.0
1.2163265306122448 0.9306122448979591 0.0
1.236734693877551 0.9306122448979591 0.0
1.2571428571428571 0.9306122448979591 0.0
1.2775510204081633 0.9306122448979591 0.0
1.2979591836734694 0.9306122448979591 0.0
1.3183673469387753 0.9306122448979591 0.0
1.3387755102040817 0.9306122448979591 0.0
1.3591836734693876 0.9306122448979591 0.0
1.379591836734694 0.9306122448979591 0.0
1.4 0.9306122448979591 0.0

0.4 0.9510204081632653 0.0
0.42040816326530617 0.9510204081632653 0.0
0.44081632653061226 0.9510204081632653 0.0
0.4612244897959184 0.9510204081632653 0.0
0.4816326530612245 0.9510204081632653 0.0
0.5020408163265306 0.9510204081632653 0.0
0.5224489795918368 0.9510204081632653 0.0
0.5428571428571429 0.9510204081632653 0.0
0.563265306122449 0.9510204081632653 0.0
0.5836734693877551 0.9510204081632653 0.0
0.6040816326530613 0.9510204081632653 0.0
0.6244897959183673 0.9510204081632653 0.0
0.6448979591836734 0.9510204081632653 0.0
0.6653061224489796 0.9510204081632653 0.0
0.6857142857142857 0.9510204081632653 0.0
0.7061224489795919 0.9510204081632653 0.0
0.726530612244898 0.9510204081632653 0.0
0.7469387755102042 0.9510204081632653 0.0
0.7673469387755102 0.9510204081632653 0.0
0.7877551020408163 0.9510204081632653 0.0
0.8081632653061224 0.9510204081632653 0.0
0.8285714285714285 0.9510204081632653 0.0
0.8489795918367347 0.9510204081632653 0.0
0.8693877551020408 0.9510204081632653 0.00019234144166043604
0.889795918367347 0.9510204081632653 0.0006037919958351672
0.9102040816326531 0.9510204081632653 0.000802965898074973
0.9306122448979591 0.9510204081632653 0.0008243347850905546
0.9510204081632653 0.9510204081632653 0.0007025998369015614
0.9714285714285714 0.9510204081632653 0.0004682035005187891
0.9918367346938776 0.9510204081632653 0.00015712665418323975
1.0122448979591836 0.9510204081632653 0.0
1.0326530612244897 0.9510204081632653 0.0
1.0530612244897959 0.9510204081632653 0.0
1.073469387755102 0.9510204081632653 0.0
1.0938775510204082 0.9510204081632653 0.0
1.1142857142857143 0.9510204081632653 0.0
1.1346938775510202 0.9510204081632653 0.0
1.1551020408163266 0.9510204081632653 0.0
1.1755102040816325 0.9510204081632653 0.0
1.1959183673469387 0.9510204081632653 0.0
1.2163265306122448 0.9510204081632653 0.0
1.236734693877551 0.9510204081632653 0.0
1.2571428571428571 0.9510204081632653 0.0
1.2775510204081633 0.9510204081632653 0.0
1.2979591836734694 0.9510204081632653 0.0
1.3183673469387753 0.9510204081632653 0.0
1.3387755102040817 0.9510204081632653 0.0
1.3591836734693876 0.9510204081632653 0.0
1.379591836734694 0.9510204081632653 0.0
1.4 0.9510204081632653 0.0

0.4 0.9714285714285714 0.0
0.42040816326530617 0.9714285714285714 0.0
0.44081632653061226 0.9714285714285714 0.0
0.4612244897959184 0.9714285714285714 0.0
0.4816326530612245 0.9714285714285714 0.0
0.5020408163265306 0.9714285714285714 0.0
0.5224489795918368 0.9714285714285714 0.0
0.5428571428571429 0.9714285714285714 0.0
0.563265306122449 0.9714285714285714 0.0
0.5836734693877551 0.9714285714285714 0.0
0.6040816326530613 0.9714285714285714 0.0
0.6244897959183673 0.9714285714285714 0.0
0.6448979591836734 0.9714285714285714 0.0
0.6653061224489796 0.9714285714285714 0.0
0.6857142857142857 0.9714285714285714 0.0
0.7061224489795919 0.9714285714285714 0.0
0.726530612244898 0.9714285714285714 0.0
0.7469387755102042 0.9714285714285714 0.0
0.7673469387755102 0.9714285714285714 0.0
0.7877551020408163 0.9714285714285714 0.0
0.8081632653061224 0.9714285714285714 0.0
0.8285714285714285 0.9714285714285714 0.0
0.8489795918367347 0.9714285714285714 0.0
0.8693877551020408 0.9714285714285714 0.0004783790604246333
0.889795918367347 0.9714285714285714 0.0007635316051444428
0.9102040816326531 0.9714285714285714 0.0008473085302380234
0.9306122448979591 0.9714285714285714 0.0007665488944007537
0.9510204081632653 0.9714285714285714 0.0005570803123062752
0.9714285714285714 0.9714285714285714 0.00025248588351763166
0.9918367346938776 0.9714285714285714 0.0
1.0122448979591836 0.9714285714285714 0.0
1.0326530612244897 0.9714285714285714 0.0
1.0530612244897959 0.9714285714285714 0.0
1.073469387755102 0.9714285714285714 0.0
1.0938775510204082 0.9714285714285714 0.0
1.1142857142857143 0.9714285714285714 0.0
1.1346938775510202 0.9714285714285714 0.0
1.1551020408163266 0.9714285714285714 0.0
1.1755102040816325 0.9714285714285714 0.0
1.1959183673469387 0.9714285714285714 0.0
1.2163265306122448 0.9714285714285714 0.0
1.236734693877551 0.9714285714285714 0.0
1.2571428571428571 0.9714285714285714 0.0
1.2775510204081633 0.9714285714285714 0.0
1.2979591836734694 0.9714285714285714 0.0
1.3183673469387753 0.9714285714285714 0.0
1.3387755102040817 0.9714285714285714 0.0
1.3591836734693876 0.9714285714285714 0.0
1.379591836734694 0.9714285714285714 0.0
1.4 0.9714285714285714 0.0

0.4 0.9918367346938776 0.0
0.42040816326530617 0.9918367346938776 0.0
0.44081632653061226 0.9918367346938776 0.0
0.4612244897959184 0.9918367346938776 0.0
0.4816326530612245 0.9918367346938776 0.0
0.5020408163265306 0.9918367346938776 0.0
0.5224489795918368 0.9918367346938776 0.0
0.5428571428571429 0.9918367346938776 0.0
0.563265306122449 0.9918367346938776 0.0
0.5836734693877551 0.9918367346938776 0.0
0.6040816326530613 0.9918367346938776 0.0
0.6244897959183673 0.9918367346938776 0.0
0.6448979591836734 0.9918367346938776 0.0
0.6653061224489796 0.9918367346938776 0.0
0.6857142857142857 0.9918367346938776 0.0
0.7061224489795919 0.9918367346938776 0.0
0.726530612244898 0.9918367346938776 0.0
0.7469387755102042 0.9918367346938776 0.0
0.7673469387755102 0.9918367346938776 0.0
0.7877551020408163 0.9918367346938776 0.0
0.8081632653061224 0.9918367346938776 0.0
0.8285714285714285 0.9918367346938776 0.0
0.8489795918367347 0.9918367346938776 0.0002348318095757619
0.8693877551020408 0.9918367346938776 0.0006200360166594161
0.889795918367347 0.9918367346938776 0.0007849557040779552
0.9102040816326531 0.9918367346938776 0.0007627428521595724
0.9306122448979591 0.9918367346938776 0.0005937238569802849
0.9510204081632653 0.9918367346938776 0.00031626116043117743
0.9714285714285714 0.9918367346938776 0.0
0.9918367346938776 0.9918367346938776 0.0
1.0122448979591836 0.9918367346938776 0.0
1.0326530612244897 0.9918367346938776 0.0
1.0530612244897959 0.9918367346938776 0.0
1.073469387755102 0.9918367346938776 0.0
1.0938775510204082 0.9918367346938776 0.0
1.1142857142857143 0.9918367346938776 0.0
1.1346938775510202 0.9918367346938776 0.0
1.1551020408163266 0.9918367346938776 0.0
1.1755102040816325 0.9918367346938776 0.0
1.1959183673469387 0.9918367346938776 0.0
1.2163265306122448 0.9918367346938776 0.0
1.236734693877551 0.9918367346938776 0.0
1.2571428571428571 0.9918367346938776 0.0
1.2775510204081633 0.9918367346938776 0.0
1.2979591836734694 0.9918367346938776 0.0
1.3183673469387753 0.9918367346938776 0.0
1.3387755102040817 0.9918367346938776 0.0
1.3591836734693876 0.9918367346938776 0.0
1.379591836734694 0.9918367346938776 0.0
1.4 0.9918367346938776 0.0

0.4 1.0122448979591836 0.0
0.42040816326530617 1.0122448979591836 0.0
0.44081632653061226 1.0122448979591836 0.0
0.4612244897959184 1.0122448979591836 0.0
0.4816326530612245 1.0122448979591836 0.0
0.5020408163265306 1.0122448979591836 0.0
0.5224489795918368 1.0122448979591836 0.0
0.5428571428571429 1.0122448979591836 0.0
0.563265306122449 1.0122448979591836 0.0
0.5836734693877551 1.0122448979591836 0.0
0.6040816326530613 1.0122448979591836 0.0
0.6244897959183673 1.0122448979591836 0.0
0.6448979591836734 1.0122448979591836 0.0
0.6653061224489796 1.0122448979591836 0.0
0.6857142857142857 1.0122448979591836 0.0
0.7061224489795919 1.0122448979591836 0.0
0.726530612244898 1.0122448979591836 0.0
0.7469387755102042 1.0122448979591836 0.0
0.7673469387755102 1.0122448979591836 0.0
0.7877551020408163 1.0122448979591836 0.0
0.8081632653061224 1.0122448979591836 0.0
0.8285714285714285 1.0122448979591836 0.0
0.8489795918367347 1.0122448979591836 0.00035773145494603226
0.8693877551020408 1.0122448979591836 0.0006192546013664008
0.889795918367347 1.0122448979591836 0.000672394960379949
0.9102040816326531 1.0122448979591836 0.0005584694173265212
0.9306122448979591 1.0122448979591836 0.0003195436131902319
0.9510204081632653 1.0122448979591836 0.0
0.9714285714285714 1.0122448979591836 0.0
0.9918367346938776 1.0122448979591836 0.0
1.0122448979591836 1.0122448979591836 0.0
1.0326530612244897 1.0122448979591836 0.0
1.0530612244897959 1.0122448979591836 0.0
1.073469387755102 1.0122448979591836 0.0
1.0938775510204082 1.0122448979591836 0.0
1.1142857142857143 1.0122448979591836 0.0
1.1346938775510202 1.0122448979591836 0.0
1.1551020408163266 1.0122448979591836 0.0
1.1755102040816325 1.0122448979591836 0.0
1.1959183673469387 1.0122448979591836 0.0
1.2163265306122448 1.0122448979591836 0.0
1.236734693877551 1.0122448979591836 0.0
1.2571428571428571 1.0122448979591836 0.0
1.2775510204081633 1.0122448979591836 0.0
1.2979591836734694 1.0122448979591836 0.0
1.3183673469387753 1.0122448979591836 0.0
1.3387755102040817 1.0122448979591836 0.0
1.3591836734693876 1.0122448979591836 0.0
1.379591836734694 1.0122448979591836 0.0
1.4 1.0122448979591836 0.0

0.4 1.0326530612244897 0.0
0.42040816326530617 1.0326530612244897 0.0
0.44081632653061226 1.0326530612244897 0.0
0.4612244897959184 1.0326530612244897 0.0
0.4816326530612245 1.0326530612244897 0.0
0.5020408163265306 1.0326530612244897 0.0
0.5224489795918368 1.0326530612244897 0.0
0.5428571428571429 1.0326530612244897 0.0
0.563265306122449 1.0326530612244897 0.0
0.5836734693877551 1.0326530612244897 0.0
0.6040816326530613 1.0326530612244897 0.0
0.6244897959183673 1.0326530612244897 0.0
0.6448979591836734 1.0326530612244897 0.0
0.6653061224489796 1.0326530612244897 0.0
0.6857142857142857 1.0326530612244897 0.0
0.7061224489795919 1.0326530612244897 0.0
0.726530612244898 1.0326530612244897 0.0
0.7469387755102042 1.0326530612244897 0.0
0.7673469387755102 1.0326530612244897 0.0
0.7877551020408163 1.0326530612244897 0.0
0.8081632653061224 1.0326530612244897 0.0
0.8285714285714285 1.0326530612244897 0.0
0.8489795918367347 1.0326530612244897 0.0003518650829468055
0.8693877551020408 1.0326530612244897 0.0004988773533997314
0.889795918367347 1.0326530612244897 0.00045634598748402807
0.9102040816326531 1.0326530612244897 0.00026937462812792745
0.9306122448979591 1.0326530612244897 0.0
0.9510204081632653 1.0326530612244897 0.0
0.9714285714285714 1.0326530612244897 0.0
0.9918367346938776 1.0326530612244897 0.0
1.0122448979591836 1.0326530612244897 0.0
1.0326530612244897 1.0326530612244897 0.0
1.0530612244897959 1.0326530612244897 0.0
1.073469387755102 1.0326530612244897 0.0
1.0938775510204082 1.0326530612244897 0.0
1.1142857142857143 1.0326530612244897 0.0
1.1346938775510202 1.0326530612244897 0.0
1.1551020408163266 1.0326530612244897 0.0
1.1755102040816325 1.0326530612244897 0.0
1.1959183673469387 1.0326530612244897 0.0
1.2163265306122448 1.0326530612244897 0.0
1.236734693877551 1.0326530612244897 0.0
1.2571428571428571 1.0326530612244897 0.0
1.2775510204081633 1.0326530612244897 0.0
1.2979591836734694 1.0326530612244897 0.0
1.3183673469387753 1.0326530612244897 0.0
1.3387755102040817 1.0326530612244897 0.0
1.3591836734693876 1.0326530612244897 0.0
1.379591836734694 1.0326530612244897 0.0
1.4 1.0326530612244897 0.0

0.4 1.0530612244897959 0.0
0.42040816326530617 1.0530612244897959 0.0
0.44081632653061226 1.0530612244897959 0.0
0.4612244897959184 1.0530612244897959 0.0
0.4816326530612245 1.0530612244897959 0.0
0.5020408163265306 1.0530612244897959 0.0
0.5224489795918368 1.0530612244897959 0.0
0.5428571428571429 1.0530612244897959 0.0
0.563265306122449 1.0530612244897959 0.0
0.5836734693877551 1.0530612244897959 0.0
0.6040816326530613 1.0530612244897959 0.0
0.6244897959183673 1.0530612244897959 0.0
0.6448979591836734 1.0530612244897959 0.0
0.6653061224489796 1.0530612244897959 0.0
0.6857142857142857 1.0530612244897959 0.0
0.7061224489795919 1.0530612244897959 0.0
0.726530612244898 1.0530612244897959 0.0
0.7469387755102042 1.0530612244897959 0.0
0.7673469387755102 1.0530612244897959 0.0
0.7877551020408163 1.0530612244897959 0.0
0.8081632653061224 1.0530612244897959 0.0
0.8285714285714285 1.0530612244897959 2.7927592821722774e-05
0.8489795918367347 1.0530612244897959 0.00027987853458167483
0.8693877551020408 1.0530612244897959 0.0003319343604699671
0.889795918367347 1.0530612244897959 0.00021491504679369694
0.9102040816326531 1.0530612244897959 0.0
0.9306122448979591 1.0530612244897959 0.0
0.9510204081632653 1.0530612244897959 0.0
0.9714285714285714 1.0530612244897959 0.0
0.9918367346938776 1.0530612244897959 0.0
1.0122448979591836 1.0530612244897959 0.0
1.0326530612244897 1.0530612244897959 0.0
1.0530612244897959 1.0530612244897959 0.0
1.073469387755102 1.0530612244897959 0.0
1.0938775510204082 1.0530612244897959 0.0
1.1142857142857143 1.0530612244897959 0.0
1.1346938775510202 1.0530612244897959 0.0
1.1551020408163266 1.0530612244897959 0.0
1.1755102040816325 1.0530612244897959 0.0
1.1959183673469387 1.0530612244897959 0.0
1.2163265306122448 1.0530612244897959 0.0
1.236734693877551 1.0530612244897959 0.0
1.2571428571428571 1.0530612244897959 0.0
1.2775510204081633 1.0530612244897959 0.0
1.2979591836734694 1.0530612244897959 0.0
1.3183673469387753 1.0530612244897959 0.0
1.3387755102040817 1.0530612244897959 0.0
1.3591836734693876 1.0530612244897959 0.0
1.379591836734694 1.0530612244897959 0.0
1.4 1.0530612244897959 0.0

0.4 1.073469387755102 0.0
0.42040816326530617 1.073469387755102 0.0
0.44081632653061226 1.073469387755102 0.0
0.4612244897959184 1.073469387755102 0.0
0.4816326530612245 1.073469387755102 0.0
0.5020408163265306 1.073469387755102 0.0
0.5224489795918368 1.073469387755102 0.0
0.5428571428571429 1.073469387755102 0.0
0.563265306122449 1.073469387755102 0.0
0.5836734693877551 1.073469387755102 0.0
0.6040816326530613 1.073469387755102 0.0
0.6244897959183673 1.073469387755102 0.0
0.6448979591836734 1.073469387755102 0.0
0.6653061224489796 1.073469387755102 0.0
0.6857142857142857 1.073469387755102 0.0
0.7061224489795919 1.073469387755102 0.0
0.726530612244898 1.073469387755102 0.0
0.7469387755102042 1.073469387755102 0.0
0.7673469387755102 1.073469387755102 0.0
0.7877551020408163 1.073469387755102 0.0
0.8081632653061224 1.073469387755102 0.0
0.8285714285714285 1.073469387755102 7.18596025431062e-05
0.8489795918367347 1.073469387755102 0.00023383111836130371
0.8693877551020408 1.073469387755102 0.0002121268527868203
0.889795918367347 1.073469387755102 3.873093534501309e-05
0.9102040816326531 1.073469387755102 0.0
0.9306122448979591 1.073469387755102 0.0
0.9510204081632653 1.073469387755102 0.0
0.9714285714285714 1.073469387755102 0.0
0.9918367346938776 1.073469387755102 0.0
1.0122448979591836 1.073469387755102 0.0
1.0326530612244897 1.073469387755102 0.0
1.0530612244897959 1.073469387755102 0.0
1.073469387755102 1.073469387755102 0.0
1.0938775510204082 1.073469387755102 0.0
1.1142857142857143 1.073469387755102 0.0
1.1346938775510202 1.073469387755102 0.0
1.1551020408163266 1.073469387755102 0.0
1.1755102040816325 1.073469387755102 0.0
1.1959183673469387 1.073469387755102 0.0
1.2163265306122448 1.073469387755102 0.0
1.236734693877551 1.073469387755102 0.0
1.2571428571428571 1.073469387755102 0.0
1.2775510204081633 1.073469387755102 0.0
1.2979591836734694 1.073469387755102 0.0
1.3183673469387753 1.073469387755102 0.0
1.3387755102040817 1.073469387755102 0.0
1.3591836734693876 1.073469387755102 0.0
1.379591836734694 1.073469387755102 0.0
1.4 1.073469387755102 0.0

0.4 1.0938775510204082 0.0
0.42040816326530617 1.0938775510204082 0.0
0.44081632653061226 1.0938775510204082 0.0
0.4612244897959184 1.0938775510204082 0.0
0.4816326530612245 1.0938775510204082 0.0
0.5020408163265306 1.0938775510204082 0.0
0.5224489795918368 1.0938775510204082 0.0
0.5428571428571429 1.0938775510204082 0.0
0.563265306122449 1.0938775510204082 0.0
0.5836734693877551 1.0938775510204082 0.0
0.6040816326530613 1.0938775510204082 0.0
0.6244897959183673 1.0938775510204082 0.0
0.6448979591836734 1.0938775510204082 0.0
0.6653061224489796 1.0938775510204082 0.0
0.6857142857142857 1.0938775510204082 0.0
0.7061224489795919 1.0938775510204082 0.0
0.726530612244898 1.0938775510204082 0.0
0.7469387755102042 1.0938775510204082 0.0
0.7673469387755102 1.0938775510204082 0.0
0.7877551020408163 1.0938775510204082 0.0
0.8081632653061224 1.0938775510204082 0.0
0.8285714285714285 1.0938775510204082 0.0001634421888360143
0.8489795918367347 1.0938775510204082 0.00025033815391734687
0.8693877551020408 1.0938775510204082 0.00016758766397234788
0.889795918367347 1.0938775510204082 0.0
0.9102040816326531 1.0938775510204082 0.0
0.9306122448979591 1.0938775510204082 0.0
0.9510204081632653 1.0938775510204082 0.0
0.9714285714285714 1.0938775510204082 0.0
0.9918367346938776 1.0938775510204082 0.0
1.0122448979591836 1.0938775510204082 0.0
1.0326530612244897 1.0938775510204082 0.0
1.0530612244897959 1.0938775510204082 0.0
1.073469387755102 1.0938775510204082 0.0
1.0938775510204082 1.0938775510204082 0.0
1.1142857142857143 1.0938775510204082 0.0
1.1346938775510202 1.0938775510204082 0.0
1.1551020408163266 1.0938775510204082 0.0
1.1755102040816325 1.0938775510204082 0.0
1.1959183673469387 1.0938775510204082 0.0
1.2163265306122448 1.0938775510204082 0.0
1.236734693877551 1.0938775510204082 0.0
1.2571428571428571 1.0938775510204082 0.0
1.2775510204081633 1.0938775510204082 0.0
1.2979591836734694 1.0938775510204082 0.0
1.3183673469387753 1.0938775510204082 0.0
1.3387755102040817 1.0938775510204082 0.0
1.3591836734693876 1.0938775510204082 0.00019216978108543836
1.379591836734694 1.0938775510204082 0.0
1.4 1.0938775510204082 0.0

0.4 1.1142857142857143 0.0
0.42040816326530617 1.1142857142857143 0.0
0.44081632653061226 1.1142857142857143 0.0
0.4612244897959184 1.1142857142857143 0.0
0.4816326530612245 1.1142857142857143 0.0
0.5020408163265306 1.1142857142857143 0.0
0.5224489795918368 1.1142857142857143 0.0
0.5428571428571429 1.1142857142857143 0.0
0.563265306122449 1.1142857142857143 0.0
0.5836734693877551 1.1142857142857143 0.0
0.6040816326530613 1.1142857142857143 0.0
0.6244897959183673 1.1142857142857143 0.0
0.6448979591836734 1.1142857142857143 0.0
0.6653061224489796 1.1142857142857143 0.0
0.6857142857142857 1.1142857142857143 0.0
0.7061224489795919 1.1142857142857143 0.0
0.726530612244898 1.1142857142857143 0.0
0.7469387755102042 1.1142857142857143 0.0
0.7673469387755102 1.1142857142857143 0.0
0.7877551020408163 1.1142857142857143 0.0
0.8081632653061224 1.1142857142857143 6.505075557610568e-05
0.8285714285714285 1.1142857142857143 0.0002551712603806773
0.8489795918367347 1.1142857142857143 0.00027236532602397875
0.8693877551020408 1.1142857142857143 0.00013700305157035748
0.889795918367347 1.1142857142857143 0.0
0.9102040816326531 1.1142857142857143 0.0
0.9306122448979591 1.1142857142857143 0.0
0.9510204081632653 1.1142857142857143 0.0
0.9714285714285714 1.1142857142857143 0.0
0.9918367346938776 1.1142857142857143 0.0
1.0122448979591836 1.1142857142857143 0.0
1.0326530612244897 1.1142857142857143 0.0
1.0530612244897959 1.1142857142857143 0.0
1.073469387755102 1.1142857142857143 0.0
1.0938775510204082 1.1142857142857143 0.0
1.1142857142857143 1.1142857142857143 0.0
1.1346938775510202 1.1142857142857143 0.0
1.1551020408163266 1.1142857142857143 3.691539835336266e-05
1.1755102040816325 1.1142857142857143 0.0
1.1959183673469387 1.1142857142857143 0.0
1.2163265306122448 1.1142857142857143 0.0
1.236734693877551 1.1142857142857143 0.0
1.2571428571428571 1.1142857142857143 0.0
1.2775510204081633 1.1142857142857143 0.0
1.2979591836734694 1.1142857142857143 0.0
1.3183673469387753 1.1142857142857143 0.0
1.3387755102040817 1.1142857142857143 0.00018626170025226596
1.3591836734693876 1.1142857142857143 0.0004603543725443804
1.379591836734694 1.1142857142857143 2.0413567708932323e-05
1.4 1.1142857142857143 0.0

0.4 1.1346938775510202 0.0
0.42040816326530617 1.1346938775510202 0.0
0.44081632653061226 1.1346938775510202 0.0
0.4612244897959184 1.1346938775510202 0.0
0.4816326530612245 1.1346938775510202 0.0
0.5020408163265306 1.1346938775510202 0.0
0.5224489795918368 1.1346938775510202 0.0
0.5428571428571429 1.1346938775510202 0.0
0.563265306122449 1.1346938775510202 0.0
0.5836734693877551 1.1346938775510202 0.0
0.6040816326530613 1.1346938775510202 0.0
0.6244897959183673 1.1346938775510202 0.0
0.6448979591836734 1.1346938775510202 0.0
0.6653061224489796 1.1346938775510202 0.0
0.6857142857142857 1.1346938775510202 0.0
0.7061224489795919 1.1346938775510202 0.0
0.726530612244898 1.1346938775510202 0.0
0.7469387755102042 1.1346938775510202 0.0
0.7673469387755102 1.1346938775510202 0.0
0.7877551020408163 1.1346938775510202 0.0
0.8081632653061224 1.1346938775510202 0.00015516531079397614
0.8285714285714285 1.1346938775510202 0.00026638249222112054
0.8489795918367347 1.1346938775510202 0.00021874353288979867
0.8693877551020408 1.1346938775510202 4.214689312524028e-05
0.889795918367347 1.1346938775510202 0.0
0.9102040816326531 1.1346938775510202 0.0
0.9306122448979591 1.1346938775510202 0.0
0.9510204081632653 1.1346938775510202 0.0
0.9714285714285714 1.1346938775510202 0.0
0.9918367346938776 1.1346938775510202 0.0
1.0122448979591836 1.1346938775510202 0.0
1.0326530612244897 1.1346938775510202 0.0
1.0530612244897959 1.1346938775510202 0.0
1.073469387755102 1.1346938775510202 0.0
1.0938775510204082 1.1346938775510202 0.0
1.1142857142857143 1.1346938775510202 0.0
1.1346938775510202 1.1346938775510202 0.00016613061616949087
1.1551020408163266 1.1346938775510202 0.000250699773775398
1.1755102040816325 1.1346938775510202 9.534308585819329e-05
1.1959183673469387 1.1346938775510202 0.0
1.2163265306122448 1.1346938775510202 0.0
1.236734693877551 1.1346938775510202 0.0
1.2571428571428571 1.1346938775510202 0.0
1.2775510204081633 1.1346938775510202 0.0
1.2979591836734694 1.1346938775510202 0.0
1.3183673469387753 1.1346938775510202 0.0
1.3387755102040817 1.1346938775510202 0.00023824167007385766
1.3591836734693876 1.1346938775510202 0.0004843897908549111
1.379591836734694 1.1346938775510202 5.588279556711928e-06
1.4 1.1346938775510202 0.0

0.4 1.1551020408163266 0.0
0.42040816326530617 1.1551020408163266 0.0
0.44081632653061226 1.1551020408163266 0.0
0.4612244897959184 1.1551020408163266 0.0
0.4816326530612245 1.1551020408163266 0.0
0.5020408163265306 1.1551020408163266 0.0
0.5224489795918368 1.1551020408163266 0.0
0.5428571428571429 1.1551020408163266 0.0
0.563265306122449 1.1551020408163266 0.0
0.5836734693877551 1.1551020408163266 0.0
0.6040816326530613 1.1551020408163266 0.0
0.6244897959183673 1.1551020408163266 0.0
0.6448979591836734 1.1551020408163266 0.0
0.6653061224489796 1.1551020408163266 0.0
0.6857142857142857 1.1551020408163266 0.0
0.7061224489795919 1.1551020408163266 0.0
0.726530612244898 1.1551020408163266 0.0
0.7469387755102042 1.1551020408163266 0.0
0.7673469387755102 1.1551020408163266 0.0
0.7877551020408163 1.1551020408163266 0.0
0.8081632653061224 1.1551020408163266 0.00011609985683307122
0.8285714285714285 1.1551020408163266 0.00015523883549257642
0.8489795918367347 1.1551020408163266 5.3856029125873284e-05
0.8693877551020408 1.1551020408163266 0.0
0.889795918367347 1.1551020408163266 0.0
0.9102040816326531 1.1551020408163266 0.0
0.9306122448979591 1.1551020408163266 0.0
0.9510204081632653 1.1551020408163266 0.0
0.9714285714285714 1.1551020408163266 0.0
0.9918367346938776 1.1551020408163266 0.0
1.0122448979591836 1.1551020408163266 0.0
1.0326530612244897 1.1551020408163266 0.0
1.0530612244897959 1.1551020408163266 0.0
1.073469387755102 1.1551020408163266 0.0
1.0938775510204082 1.1551020408163266 0.0
1.1142857142857143 1.1551020408163266 0.0
1.1346938775510202 1.1551020408163266 0.00018387551640158817
1.1551020408163266 1.1551020408163266 0.0002331572827461298
1.1755102040816325 1.1551020408163266 4.177593561688342e-05
1.1959183673469387 1.1551020408163266 0.0
1.2163265306122448 1.1551020408163266 0.0
1.236734693877551 1.1551020408163266 0.0
1.2571428571428571 1.1551020408163266 0.0
1.2775510204081633 1.1551020408163266 0.0
1.2979591836734694 1.1551020408163266 0.0
1.3183673469387753 1.1551020408163266 0.0
1.3387755102040817 1.1551020408163266 0.0
1.3591836734693876 1.1551020408163266 0.00020687472428498888
1.379591836734694 1.1551020408163266 0.0
1.4 1.1551020408163266 0.0

0.4 1.1755102040816325 0.0
0.42040816326530617 1.1755102040816325 0.0
0.44081632653061226 1.1755102040816325 0.0
0.4612244897959184 1.1755102040816325 0.0
0.4816326530612245 1.1755102040816325 0.0
0.5020408163265306 1.1755102040816325 0.0
0.5224489795918368 1.1755102040816325 0.0
0.5428571428571429 1.1755102040816325 0.0
0.563265306122449 1.1755102040816325 0.0
0.5836734693877551 1.1755102040816325 0.0
0.6040816326530613 1.1755102040816325 0.0
0.6244897959183673 1.1755102040816325 0.0
0.6448979591836734 1.1755102040816325 0.0
0.6653061224489796 1.1755102040816325 0.0
0.6857142857142857 1.1755102040816325 0.0
0.7061224489795919 1.1755102040816325 0.0
0.726530612244898 1.1755102040816325 0.0
0.7469387755102042 1.1755102040816325 0.0
0.7673469387755102 1.1755102040816325 0.0
0.7877551020408163 1.1755102040816325 0.0
0.8081632653061224 1.1755102040816325 0.0
0.8285714285714285 1.1755102040816325 0.0
0.8489795918367347 1.1755102040816325 0.0
0.8693877551020408 1.1755102040816325 0.0
0.889795918367347 1.1755102040816325 0.0
0.9102040816326531 1.1755102040816325 0.0
0.9306122448979591 1.1755102040816325 0.0
0.9510204081632653 1.1755102040816325 0.0
0.9714285714285714 1.1755102040816325 0.0
0.9918367346938776 1.1755102040816325 0.0
1.0122448979591836 1.1755102040816325 0.0
1.0326530612244897 1.1755102040816325 0.0
1.0530612244897959 1.1755102040816325 0.0
1.073469387755102 1.1755102040816325 0.0
1.0938775510204082 1.1755102040816325 0.0
1.1142857142857143 1.1755102040816325 0.0
1.1346938775510202 1.1755102040816325 1.5104058119622121e-05
1.1551020408163266 1.1755102040816325 2.912857505360522e-05
1.1755102040816325 1.1755102040816325 0.0
1.1959183673469387 1.1755102040816325 0.0
1.2163265306122448 1.1755102040816325 0.0
1.236734693877551 1.1755102040816325 0.0
1.2571428571428571 1.1755102040816325 0.0
1.2775510204081633 1.1755102040816325 0.0
1.2979591836734694 1.1755102040816325 0.0
1.3183673469387753 1.1755102040816325 0.0
1.3387755102040817 1.1755102040816325 0.0
1.3591836734693876 1.1755102040816325 0.0
1.379591836734694 1.1755102040816325 0.0
1.4 1.1755102040816325 0.0

0.4 1.1959183673469387 0.0
0.42040816326530617 1.1959183673469387 0.0
0.44081632653061226 1.1959183673469387 0.0
0.4612244897959184 1.1959183673469387 0.0
0.4816326530612245 1.1959183673469387 0.0
0.5020408163265306 1.1959183673469387 0.0
0.5224489795918368 1.1959183673469387 0.0
0.5428571428571429 1.1959183673469387 0.0
0.563265306122449 1.1959183673469387 0.0
0.5836734693877551 1.1959183673469387 0.0
0.6040816326530613 1.1959183673469387 0.0
0.6244897959183673 1.1959183673469387 0.0
0.6448979591836734 1.1959183673469387 0.0
0.6653061224489796 1.1959183673469387 0.0
0.6857142857142857 1.1959183673469387 0.0
0.7061224489795919 1.1959183673469387 0.0
0.726530612244898 1.1959183673469387 0.0
0.7469387755102042 1.1959183673469387 0.0
0.7673469387755102 1.1959183673469387 0.0
0.7877551020408163 1.1959183673469387 0.0
0.8081632653061224 1.1959183673469387 0.0
0.8285714285714285 1.1959183673469387 0.0
0.8489795918367347 1.1959183673469387 0.0
0.8693877551020408 1.1959183673469387 0.0
0.889795918367347 1.1959183673469387 0.0
0.9102040816326531 1.1959183673469387 0.0
0.9306122448979591 1.1959183673469387 0.0
0.9510204081632653 1.1959183673469387 0.0
0.9714285714285714 1.1959183673469387 0.0
0.9918367346938776 1.1959183673469387 0.0
1.0122448979591836 1.1959183673469387 0.0
1.0326530612244897 1.1959183673469387 0.0
1.0530612244897959 1.1959183673469387 0.0
1.073469387755102 1.1959183673469387 0.0
1.0938775510204082 1.1959183673469387 0.0
1.1142857142857143 1.1959183673469387 0.0
1.1346938775510202 1.1959183673469387 0.0
1.1551020408163266 1.1959183673469387 0.0
1.1755102040816325 1.1959183673469387 0.0
1.1959183673469387 1.1959183673469387 0.0
1.2163265306122448 1.1959183673469387 0.0
1.236734693877551 1.1959183673469387 0.0
1.2571428571428571 1.1959183673469387 0.0
1.2775510204081633 1.1959183673469387 0.0
1.2979591836734694 1.1959183673469387 0.0
1.3183673469387753 1.1959183673469387 0.0
1.3387755102040817 1.1959183673469387 0.0
1.3591836734693876 1.1959183673469387 0.0
1.379591836734694 1.1959183673469387 0.0
1.4 1.1959183673469387 0.0

0.4 1.2163265306122448 0.0
0.42040816326530617 1.2163265306122448 0.0
0.44081632653061226 1.2163265306122448 0.0
0.4612244897959184 1.2163265306122448 0.0
0.4816326530612245 1.2163265306122448 0.0
0.5020408163265306 1.2163265306122448 0.0
0.5224489795918368 1.2163265306122448 0.0
0.5428571428571429 1.2163265306122448 0.0
0.563265306122449 1.2163265306122448 0.0
0.5836734693877551 1.2163265306122448 0.0
0.6040816326530613 1.2163265306122448 0.0
0.6244897959183673 1.2163265306122448 0.0
0.6448979591836734 1.2163265306122448 0.0
0.6653061224489796 1.2163265306122448 0.0
0.6857142857142857 1.2163265306122448 0.0
0.7061224489795919 1.2163265306122448 0.0
0.726530612244898 1.2163265306122448 0.0
0.7469387755102042 1.2163265306122448 0.0
0.7673469387755102 1.2163265306122448 0.0
0.7877551020408163 1.2163265306122448 0.0
0.8081632653061224 1.2163265306122448 0.0
0.8285714285714285 1.2163265306122448 0.0
0.8489795918367347 1.2163265306122448 0.0
0.8693877551020408 1.2163265306122448 0.0
0.889795918367347 1.2163265306122448 0.0
0.9102040816326531 1.2163265306122448 0.0
0.9306122448979591 1.2163265306122448 0.0
0.9510204081632653 1.2163265306122448 0.0
0.9714285714285714 1.2163265306122448 0.0
0.9918367346938776 1.2163265306122448 0.0
1.0122448979591836 1.2163265306122448 0.0
1.0326530612244897 1.2163265306122448 0.0
1.0530612244897959 1.2163265306122448 0.0
1.073469387755102 1.2163265306122448 0.0
1.0938775510204082 1.2163265306122448 0.0
1.1142857142857143 1.2163265306122448 0.0
1.1346938775510202 1.2163265306122448 0.0
1.1551020408163266 1.2163265306122448 0.0
1.1755102040816325 1.2163265306122448 0.0
1.1959183673469387 1.2163265306122448 0.0
1.2163265306122448 1.2163265306122448 0.0
1.236734693877551 1.2163265306122448 0.0
1.2571428571428571 1.2163265306122448 0.0
1.2775510204081633 1.2163265306122448 0.0
1.2979591836734694 1.2163265306122448 0.0
1.3183673469387753 1.2163265306122448 0.0
1.3387755102040817 1.2163265306122448 0.0
1.3591836734693876 1.2163265306122448 0.0
1.379591836734694 1.2163265306122448 0.0
1.4 1.2163265306122448 0.0

0.4 1.236734693877551 0.0
0.42040816326530617 1.236734693877551 0.0
0.44081632653061226 1.236734693877551 0.0
0.4612244897959184 1.236734693877551 0.0
0.4816326530612245 1.236734693877551 0.0
0.5020408163265306 1.236734693877551 0.0
0.5224489795918368 1.236734693877551 0.0
0.5428571428571429 1.236734693877551 0.0
0.563265306122449 1.236734693877551 0.0
0.5836734693877551 1.236734693877551 0.0
0.6040816326530613 1.236734693877551 0.0
0.6244897959183673 1.236734693877551 0.0
0.6448979591836734 1.236734693877551 0.0
0.6653061224489796 1.236734693877551 0.0
0.6857142857142857 1.236734693877551 0.0
0.7061224489795919 1.236734693877551 0.0
0.726530612244898 1.236734693877551 0.0
0.7469387755102042 1.236734693877551 0.0
0.7673469387755102 1.236734693877551 0.0
0.7877551020408163 1.236734693877551 0.0
0.8081632653061224 1.236734693877551 0.0
0.8285714285714285 1.236734693877551 0.0
0.8489795918367347 1.236734693877551 0.0
0.8693877551020408 1.236734693877551 0.0
0.889795918367347 1.236734693877551 0.0
0.9102040816326531 1.236734693877551 0.0
0.9306122448979591 1.236734693877551 0.0
0.9510204081632653 1.236734693877551 0.0
0.9714285714285714 1.236734693877551 0.0
0.9918367346938776 1.236734693877551 0.0
1.0122448979591836 1.236734693877551 0.0
1.0326530612244897 1.236734693877551 0.0
1.0530612244897959 1.236734693877551 0.0
1.073469387755102 1.236734693877551 0.0
1.0938775510204082 1.236734693877551 0.0
1.1142857142857143 1.236734693877551 0.0
1.1346938775510202 1.236734693877551 0.0
1.1551020408163266 1.236734693877551 0.0
1.1755102040816325 1.236734693877551 0.0
1.1959183673469387 1.236734693877551 0.0
1.2163265306122448 1.236734693877551 0.0
1.236734693877551 1.236734693877551 0.0
1.2571428571428571 1.236734693877551 0.0
1.2775510204081633 1.236734693877551 0.0
1.2979591836734694 1.236734693877551 0.0
1.3183673469387753 1.236734693877551 0.0
1.3387755102040817 1.236734693877551 0.0
1.3591836734693876 1.236734693877551 0.0
1.379591836734694 1.236734693877551 0.0
1.4 1.236734693877551 0.0

0.4 1.2571428571428571 0.0
0.42040816326530617 1.2571428571428571 0.0
0.44081632653061226 1.2571428571428571 0.0
0.4612244897959184 1.2571428571428571 0.0
0.4816326530612245 1.2571428571428571 0.0
0.5020408163265306 1.2571428571428571 0.0
0.5224489795918368 1.2571428571428571 0.0
0.5428571428571429 1.2571428571428571 0.0
0.563265306122449 1.2571428571428571 0.0
0.5836734693877551 1.2571428571428571 0.0
0.6040816326530613 1.2571428571428571 0.0
0.6244897959183673 1.2571428571428571 0.0
0.6448979591836734 1.2571428571428571 0.0
0.6653061224489796 1.2571428571428571 0.0
0.6857142857142857 1.2571428571428571 0.0
0.7061224489795919 1.2571428571428571 0.0
0.726530612244898 1.2571428571428571 0.0
0.7469387755102042 1.2571428571428571 0.0
0.7673469387755102 1.2571428571428571 0.0
0.7877551020408163 1.2571428571428571 0.0
0.8081632653061224 1.2571428571428571 0.0
0.8285714285714285 1.2571428571428571 0.0
0.8489795918367347 1.2571428571428571 0.0
0.8693877551020408 1.2571428571428571 0.0
0.889795918367347 1.2571428571428571 0.0
0.9102040816326531 1.2571428571428571 0.0
0.9306122448979591 1.2571428571428571 0.0
0.9510204081632653 1.2571428571428571 0.0
0.9714285714285714 1.2571428571428571 0.0
0.9918367346938776 1.2571428571428571 0.0
1.0122448979591836 1.2571428571428571 0.0
1.0326530612244897 1.2571428571428571 0.0
1.0530612244897959 1.2571428571428571 0.0
1.073469387755102 1.2571428571428571 0.0
1.0938775510204082 1.2571428571428571 0.0
1.1142857142857143 1.2571428571428571 0.0
1.1346938775510202 1.2571428571428571 0.0
1.1551020408163266 1.2571428571428571 0.0
1.1755102040816325 1.2571428571428571 0.0
1.1959183673469387 1.2571428571428571 0.0
1.2163265306122448 1.2571428571428571 0.0
1.236734693877551 1.2571428571428571 0.0
1.2571428571428571 1.2571428571428571 0.0
1.2775510204081633 1.2571428571428571 0.0
1.2979591836734694 1.2571428571428571 0.0
1.3183673469387753 1.2571428571428571 0.0
1.3387755102040817 1.2571428571428571 0.0
1.3591836734693876 1.2571428571428571 0.0
1.379591836734694 1.2571428571428571 0.0
1.4 1.2571428571428571 0.0

0.4 1.2775510204081633 0.0
0.42040816326530617 1.2775510204081633 0.0
0.44081632653061226 1.2775510204081633 0.0
0.4612244897959184 1.2775510204081633 0.0
0.4816326530612245 1.2775510204081633 0.0
0.5020408163265306 1.2775510204081633 0.0
0.5224489795918368 1.2775510204081633 0.0
0.5428571428571429 1.2775510204081633 0.0
0.563265306122449 1.2775510204081633 0.0
0.5836734693877551 1.2775510204081633 0.0
0.6040816326530613 1.2775510204081633 0.0
0.6244897959183673 1.2775510204081633 0.0
0.6448979591836734 1.2775510204081633 0.0
0.6653061224489796 1.2775510204081633 0.0
0.6857142857142857 1.2775510204081633 0.0
0.7061224489795919 1.2775510204081633 0.0
0.726530612244898 1.2775510204081633 0.0
0.7469387755102042 1.2775510204081633 8.968354338836221e-05
0.7673469387755102 1.2775510204081633 0.0001546095792449298
0.7877551020408163 1.2775510204081633 0.00010902547421064168
0.8081632653061224 1.2775510204081633 0.0
0.8285714285714285 1.2775510204081633 0.0
0.8489795918367347 1.2775510204081633 0.0
0.8693877551020408 1.2775510204081633 0.0
0.889795918367347 1.2775510204081633 0.0
0.9102040816326531 1.2775510204081633 0.0
0.9306122448979591 1.2775510204081633 0.0
0.9510204081632653 1.2775510204081633 0.0
0.9714285714285714 1.2775510204081633 0.0
0.9918367346938776 1.2775510204081633 0.0
1.0122448979591836 1.2775510204081633 0.0
1.0326530612244897 1.2775510204081633 0.0
1.0530612244897959 1.2775510204081633 0.0
1.073469387755102 1.2775510204081633 0.0
1.0938775510204082 1.2775510204081633 0.0
1.1142857142857143 1.2775510204081633 0.0
1.1346938775510202 1.2775510204081633 0.0
1.1551020408163266 1.2775510204081633 0.0
1.1755102040816325 1.2775510204081633 0.0
1.1959183673469387 1.2775510204081633 0.0
1.2163265306122448 1.2775510204081633 0.0
1.236734693877551 1.2775510204081633 0.0
1.2571428571428571 1.2775510204081633 0.0
1.2775510204081633 1.2775510204081633 0.0
1.2979591836734694 1.2775510204081633 0.0
1.3183673469387753 1.2775510204081633 0.0
1.3387755102040817 1.2775510204081633 0.0
1.3591836734693876 1.2775510204081633 0.0
1.379591836734694 1.2775510204081633 0.0
1.4 1.2775510204081633 0.0

0.4 1.2979591836734694 0.0
0.42040816326530617 1.2979591836734694 0.0
0.44081632653061226 1.2979591836734694 0.0
0.4612244897959184 1.2979591836734694 0.0
0.4816326530612245 1.2979591836734694 0.0
0.5020408163265306 1.2979591836734694 0.0
0.5224489795918368 1.2979591836734694 0.0
0.5428571428571429 1.2979591836734694 0.0
0.563265306122449 1.2979591836734694 0.0
0.5836734693877551 1.2979591836734694 0.0
0.6040816326530613 1.2979591836734694 0.0
0.6244897959183673 1.2979591836734694 0.0
0.6448979591836734 1.2979591836734694 0.0
0.6653061224489796 1.2979591836734694 0.0
0.6857142857142857 1.2979591836734694 0.0
0.7061224489795919 1.2979591836734694 0.0
0.726530612244898 1.2979591836734694 0.0001222052202349555
0.7469387755102042 1.2979591836734694 0.0002516559682410324
0.7673469387755102 1.2979591836734694 0.00026764940051307584
0.7877551020408163 1.2979591836734694 0.00019286075031049732
0.8081632653061224 1.2979591836734694 4.07726037142675e-05
0.8285714285714285 1.2979591836734694 0.0
0.8489795918367347 1.2979591836734694 0.0
0.8693877551020408 1.2979591836734694 0.0
0.889795918367347 1.2979591836734694 0.0
0.9102040816326531 1.2979591836734694 0.0
0.9306122448979591 1.2979591836734694 0.0
0.9510204081632653 1.2979591836734694 0.0
0.9714285714285714 1.2979591836734694 0.0
0.9918367346938776 1.2979591836734694 0.0
1.0122448979591836 1.2979591836734694 0.0
1.0326530612244897 1.2979591836734694 0.0
1.0530612244897959 1.2979591836734694 0.0
1.073469387755102 1.2979591836734694 0.0
1.0938775510204082 1.2979591836734694 0.0
1.1142857142857143 1.2979591836734694 0.0
1.1346938775510202 1.2979591836734694 0.0
1.1551020408163266 1.2979591836734694 0.0
1.1755102040816325 1.2979591836734694 0.0
1.1959183673469387 1.2979591836734694 0.0
1.2163265306122448 1.2979591836734694 0.0
1.236734693877551 1.2979591836734694 0.0
1.2571428571428571 1.2979591836734694 0.0
1.2775510204081633 1.2979591836734694 0.0
1.2979591836734694 1.2979591836734694 0.0
1.3183673469387753 1.2979591836734694 0.0
1.3387755102040817 1.2979591836734694 0.0
1.3591836734693876 1.2979591836734694 0.0
1.379591836734694 1.2979591836734694 0.0
1.4 1.2979591836734694 0.0

0.4 1.3183673469387753 0.0
0.42040816326530617 1.3183673469387753 0.0
0.44081632653061226 1.3183673469387753 0.0
0.4612244897959184 1.3183673469387753 0.0
0.4816326530612245 1.3183673469387753 0.0
0.5020408163265306 1.3183673469387753 0.0
0.5224489795918368 1.3183673469387753 0.0
0.5428571428571429 1.3183673469387753 0.0
0.563265306122449 1.3183673469387753 0.0
0.5836734693877551 1.3183673469387753 0.0
0.6040816326530613 1.3183673469387753 0.0
0.6244897959183673 1.3183673469387753 0.0
0.6448979591836734 1.3183673469387753 0.0
0.6653061224489796 1.3183673469387753 0.0
0.6857142857142857 1.3183673469387753 0.0
0.7061224489795919 1.3183673469387753 0.0001759801898785357
0.726530612244898 1.3183673469387753 0.00037011688729660097
0.7469387755102042 1.3183673469387753 0.0004485596624777821
0.7673469387755102 1.3183673469387753 0.00043328202482724454
0.7877551020408163 1.3183673469387753 0.00034496990258506277
0.8081632653061224 1.3183673469387753 0.00018940198149494658
0.8285714285714285 1.3183673469387753 0.0
0.8489795918367347 1.3183673469387753 0.0
0.8693877551020408 1.3183673469387753 0.0
0.889795918367347 1.3183673469387753 0.0
0.9102040816326531 1.3183673469387753 0.0
0.9306122448979591 1.3183673469387753 0.0
0.9510204081632653 1.3183673469387753 0.0
0.9714285714285714 1.3183673469387753 0.0
0.9918367346938776 1.3183673469387753 0.0
1.0122448979591836 1.3183673469387753 0.0
1.0326530612244897 1.3183673469387753 0.0
1.0530612244897959 1.3183673469387753 0.0
1.073469387755102 1.3183673469387753 0.0
1.0938775510204082 1.3183673469387753 0.0
1.1142857142857143 1.3183673469387753 0.0
1.1346938775510202 1.3183673469387753 4.683415343616215e-05
1.1551020408163266 1.3183673469387753 0.0
1.1755102040816325 1.3183673469387753 0.0
1.1959183673469387 1.3183673469387753 0.0
1.2163265306122448 1.3183673469387753 0.0
1.236734693877551 1.3183673469387753 0.0
1.2571428571428571 1.3183673469387753 0.0
1.2775510204081633 1.3183673469387753 0.0
1.2979591836734694 1.3183673469387753 0.0
1.3183673469387753 1.3183673469387753 0.0
1.3387755102040817 1.3183673469387753 0.0
1.3591836734693876 1.3183673469387753 0.0
1.379591836734694 1.3183673469387753 0.0
1.4 1.3183673469387753 0.0

0.4 1.3387755102040817 0.0
0.42040816326530617 1.3387755102040817 0.0
0.44081632653061226 1.3387755102040817 0.0
0.4612244897959184 1.3387755102040817 0.0
0.4816326530612245 1.3387755102040817 0.0
0.5020408163265306 1.3387755102040817 0.0
0.5224489795918368 1.3387755102040817 0.0
0.5428571428571429 1.3387755102040817 0.0
0.563265306122449 1.3387755102040817 0.0
0.5836734693877551 1.3387755102040817 0.0
0.6040816326530613 1.3387755102040817 0.0
0.6244897959183673 1.3387755102040817 0.0
0.6448979591836734 1.3387755102040817 0.0
0.6653061224489796 1.3387755102040817 0.0
0.6857142857142857 1.3387755102040817 0.00023545243138937966
0.7061224489795919 1.3387755102040817 0.0004970645447284761
0.726530612244898 1.3387755102040817 0.0006482553524628232
0.7469387755102042 1.3387755102040817 0.0007002681586598947
0.7673469387755102 1.3387755102040817 0.0006780939578665962
0.7877551020408163 1.3387755102040817 0.0005960931353961862
0.8081632653061224 1.3387755102040817 0.00045187854065818767
0.8285714285714285 1.3387755102040817 0.00024381690098054798
0.8489795918367347 1.3387755102040817 0.0
0.8693877551020408 1.3387755102040817 0.0
0.889795918367347 1.3387755102040817 0.0
0.9102040816326531 1.3387755102040817 0.0
0.9306122448979591 1.3387755102040817 0.0
0.9510204081632653 1.3387755102040817 0.0
0.9714285714285714 1.3387755102040817 0.0
0.9918367346938776 1.3387755102040817 0.0
1.0122448979591836 1.3387755102040817 9.233432957445054e-05
1.0326530612244897 1.3387755102040817 7.672566225044863e-05
1.0530612244897959 1.3387755102040817 0.0
1.073469387755102 1.3387755102040817 0.0
1.0938775510204082 1.3387755102040817 8.412767215279504e-05
1.1142857142857143 1.3387755102040817 0.00021931247578022006
1.1346938775510202 1.3387755102040817 0.00033617210143982446
1.1551020408163266 1.3387755102040817 0.0002682734409445442
1.1755102040816325 1.3387755102040817 0.0
1.1959183673469387 1.3387755102040817 0.0
1.2163265306122448 1.3387755102040817 0.0
1.236734693877551 1.3387755102040817 0.0
1.2571428571428571 1.3387755102040817 0.0
1.2775510204081633 1.3387755102040817 0.0
1.2979591836734694 1.3387755102040817 0.0
1.3183673469387753 1.3387755102040817 0.0
1.3387755102040817 1.3387755102040817 0.0
1.3591836734693876 1.3387755102040817 0.0
1.379591836734694 1.3387755102040817 0.0
1.4 1.3387755102040817 0.0

0.4 1.3591836734693876 0.0
0.42040816326530617 1.3591836734693876 0.0
0.44081632653061226 1.3591836734693876 0.0
0.4612244897959184 1.3591836734693876 0.0
0.4816326530612245 1.3591836734693876 0.0
0.5020408163265306 1.3591836734693876 0.0
0.5224489795918368 1.3591836734693876 0.0
0.5428571428571429 1.3591836734693876 0.0
0.563265306122449 1.3591836734693876 0.0
0.5836734693877551 1.3591836734693876 0.0
0.6040816326530613 1.3591836734693876 0.0
0.6244897959183673 1.3591836734693876 0.0
0.6448979591836734 1.3591836734693876 0.0
0.6653061224489796 1.3591836734693876 5.941384070801137e-05
0.6857142857142857 1.3591836734693876 0.00036902667594941596
0.7061224489795919 1.3591836734693876 0.0005783923421442405
0.726530612244898 1.3591836734693876 0.000691160632453558
0.7469387755102042 1.3591836734693876 0.0007276794604343106
0.7673469387755102 1.3591836734693876 0.0007121724108318794
0.7877551020408163 1.3591836734693876 0.0006476228323881172
0.8081632653061224 1.3591836734693876 0.0005223750522498627
0.8285714285714285 1.3591836734693876 0.00033149519054068155
0.8489795918367347 1.3591836734693876 9.851940512300983e-05
0.8693877551020408 1.3591836734693876 0.0
0.889795918367347 1.3591836734693876 0.0
0.9102040816326531 1.3591836734693876 0.0
0.9306122448979591 1.3591836734693876 0.0
0.9510204081632653 1.3591836734693876 0.0
0.9714285714285714 1.3591836734693876 0.0
0.9918367346938776 1.3591836734693876 0.00015752159973794755
1.0122448979591836 1.3591836734693876 0.00022846845777110825
1.0326530612244897 1.3591836734693876 0.00017832086270899716
1.0530612244897959 1.3591836734693876 7.530234645462819e-05
1.073469387755102 1.3591836734693876 6.368588634188266e-05
1.0938775510204082 1.3591836734693876 0.0001394345716204115
1.1142857142857143 1.3591836734693876 0.000274060055298897
1.1346938775510202 1.3591836734693876 0.0004074401944498818
1.1551020408163266 1.3591836734693876 0.00035602044667421007
1.1755102040816325 1.3591836734693876 0.000104854277759997
1.1959183673469387 1.3591836734693876 0.0
1.2163265306122448 1.3591836734693876 0.0
1.236734693877551 1.3591836734693876 0.0
1.2571428571428571 1.3591836734693876 0.0
1.2775510204081633 1.3591836734693876 0.0
1.2979591836734694 1.3591836734693876 0.0
1.3183673469387753 1.3591836734693876 0.0
1.3387755102040817 1.3591836734693876 0.0
1.3591836734693876 1.3591836734693876 0.0
1.379591836734694 1.3591836734693876 0.0
1.4 1.3591836734693876 0.0

0.4 1.379591836734694 0.0
0.42040816326530617 1.379591836734694 0.0
0.44081632653061226 1.379591836734694 0.0
0.4612244897959184 1.379591836734694 0.0
0.4816326530612245 1.379591836734694 0.0
0.5020408163265306 1.379591836734694 0.0
0.5224489795918368 1.379591836734694 0.0
0.5428571428571429 1.379591836734694 0.0
0.563265306122449 1.379591836734694 0.0
0.5836734693877551 1.379591836734694 0.0
0.6040816326530613 1.379591836734694 0.0
0.6244897959183673 1.379591836734694 0.0
0.6448979591836734 1.379591836734694 0.0
0.6653061224489796 1.379591836734694 0.0
0.6857142857142857 1.379591836734694 0.0
0.7061224489795919 1.379591836734694 0.00014970679421824618
0.726530612244898 1.379591836734694 0.00024107056302230534
0.7469387755102042 1.379591836734694 0.00026387464000091065
0.7673469387755102 1.379591836734694 0.0002414932437114492
0.7877551020408163 1.379591836734694 0.00017462239465247664
0.8081632653061224 1.379591836734694 5.1703277518605484e-05
0.8285714285714285 1.379591836734694 0.0
0.8489795918367347 1.379591836734694 0.0
0.8693877551020408 1.379591836734694 0.0
0.889795918367347 1.379591836734694 0.0
0.9102040816326531 1.379591836734694 0.0
0.9306122448979591 1.379591836734694 0.0
0.9510204081632653 1.379591836734694 0.0
0.9714285714285714 1.379591836734694 0.0
0.9918367346938776 1.379591836734694 0.0
1.0122448979591836 1.379591836734694 0.0
1.0326530612244897 1.379591836734694 0.0
1.0530612244897959 1.379591836734694 0.0
1.073469387755102 1.379591836734694 0.0
1.0938775510204082 1.379591836734694 0.0
1.1142857142857143 1.379591836734694 0.0
1.1346938775510202 1.379591836734694 0.0
1.1551020408163266 1.379591836734694 0.0
1.1755102040816325 1.379591836734694 0.0
1.1959183673469387 1.379591836734694 0.0
1.2163265306122448 1.379591836734694 0.0
1.236734693877551 1.379591836734694 0.0
1.2571428571428571 1.379591836734694 0.0
1.2775510204081633 1.379591836734694 0.0
1.2979591836734694 1.379591836734694 0.0
1.3183673469387753 1.379591836734694 0.0
1.3387755102040817 1.379591836734694 0.0
1.3591836734693876 1.379591836734694 0.0
1.379591836734694 1.379591836734694 0.0
1.4 1.379591836734694 0.0

0.4 1.4 0.0
0.42040816326530617 1.4 0.0
0.44081632653061226 1.4 0.0
0.4612244897959184 1.4 0.0
0.4816326530612245 1.4 0.0
0.5020408163265306 1.4 0.0
0.5224489795918368 1.4 0.0
0.5428571428571429 1.4 0.0
0.563265306122449 1.4 0.0
0.5836734693877551 1.4 0.0
0.6040816326530613 1.4 0.0
0.6244897959183673 1.4 0.0
0.6448979591836734 1.4 0.0
0.6653061224489796 1.4 0.0
0.6857142857142857 1.4 0.0
0.7061224489795919 1.4 0.0
0.726530612244898 1.4 0.0
0.7469387755102042 1.4 0.0
0.7673469387755102 1.4 0.0
0.7877551020408163 1.4 0.0
0.8081632653061224 1.4 0.0
0.8285714285714285 1.4 0.0
0.8489795918367347 1.4 0.0
0.8693877551020408 1.4 0.0
0.889795918367347 1.4 0.0
0.9102040816326531 1.4 0.0
0.9306122448979591 1.4 0.0
0.9510204081632653 1.4 0.0
0.9714285714285714 1.4 0.0
0.9918367346938776 1.4 0.0
1.0122448979591836 1.4 0.0
1.0326530612244897 1.4 0.0
1.0530612244897959 1.4 0.0
1.073469387755102 1.4 0.0
1.0938775510204082 1.4 0.0
1.1142857142857143 1.4 0.0
1.1346938775510202 1.4 0.0
1.1551020408163266 1.4 0.0
1.1755102040816325 1.4 0.0
1.1959183673469387 1.4 0.0
1.2163265306122448 1.4 0.0
1.236734693877551 1.4 0.0
1.2571428571428571 1.4 0.0
1.2775510204081633 1.4 0.0
1.2979591836734694 1.4 0.0
1.3183673469387753 1.4 0.0
1.3387755102040817 1.4 0.0
1.3591836734693876 1.4 0.0
1.379591836734694 1.4 0.0
1.4 1.4 0.0



==> figures/data/PhipcNNsliceSTVK_errsym_3d_Ball.dat <==
0.4 0.4 3.679096698760986e-05
0.42040816326530617 0.4 3.0994415283203125e-05
0.44081632653061226 0.4 2.5443732738494873e-05
0.4612244897959184 0.4 2.0198523998260498e-05
0.4816326530612245 0.4 1.5340745449066162e-05
0.5020408163265306 0.4 1.0915100574493408e-05
0.5224489795918368 0.4 7.018446922302246e-06
0.5428571428571429 0.4 3.7029385566711426e-06
0.563265306122449 0.4 1.0207295417785645e-06
0.5836734693877551 0.4 9.685754776000977e-07
0.6040816326530613 0.4 2.1979212760925293e-06
0.6244897959183673 0.4 2.652406692504883e-06
0.6448979591836734 0.4 2.2649765014648438e-06
0.6653061224489796 0.4 1.0579824447631836e-06
0.6857142857142857 0.4 9.5367431640625e-07
0.7061224489795919 0.4 3.7848949432373047e-06
0.726530612244898 0.4 7.338821887969971e-06
0.7469387755102042 0.4 1.1593103408813477e-05
0.7673469387755102 0.4 1.644343137741089e-05
0.7877551020408163 0.4 2.183765172958374e-05
0.8081632653061224 0.4 2.767890691757202e-05
0.8285714285714285 0.4 3.3855438232421875e-05
0.8489795918367347 0.4 4.0203332901000977e-05
0.8693877551020408 0.4 4.6558678150177e-05
0.889795918367347 0.4 5.268305540084839e-05
0.9102040816326531 0.4 5.8263540267944336e-05
0.9306122448979591 0.4 6.296485662460327e-05
0.9510204081632653 0.4 6.643682718276978e-05
0.9714285714285714 0.4 6.843358278274536e-05
0.9918367346938776 0.4 6.895512342453003e-05
1.0122448979591836 0.4 6.829202175140381e-05
1.0326530612244897 0.4 6.712973117828369e-05
1.0530612244897959 0.4 6.602704524993896e-05
1.073469387755102 0.4 6.526708602905273e-05
1.0938775510204082 0.4 6.50063157081604e-05
1.1142857142857143 0.4 6.6317617893219e-05
1.1346938775510202 0.4 7.206946611404419e-05
1.1551020408163266 0.4 8.647143840789795e-05
1.1755102040816325 0.4 0.000112190842628479
1.1959183673469387 0.4 0.00014648586511611938
1.2163265306122448 0.4 0.0001804158091545105
1.236734693877551 0.4 0.00020226091146469116
1.2571428571428571 0.4 0.00020316988229751587
1.2775510204081633 0.4 0.00018297135829925537
1.2979591836734694 0.4 0.00015345215797424316
1.3183673469387753 0.4 0.0001257583498954773
1.3387755102040817 0.4 9.302794933319092e-05
1.3591836734693876 0.4 4.680454730987549e-05
1.379591836734694 0.4 2.3543834686279297e-06
1.4 0.4 8.128583431243896e-05

0.4 0.42040816326530617 3.0621886253356934e-05
0.42040816326530617 0.42040816326530617 2.4877488613128662e-05
0.44081632653061226 0.42040816326530617 1.942366361618042e-05
0.4612244897959184 0.42040816326530617 1.4357268810272217e-05
0.4816326530612245 0.42040816326530617 9.745359420776367e-06
0.5020408163265306 0.42040816326530617 5.6549906730651855e-06
0.5224489795918368 0.42040816326530617 2.1830201148986816e-06
0.5428571428571429 0.42040816326530617 6.258487701416016e-07
0.563265306122449 0.42040816326530617 2.7045607566833496e-06
0.5836734693877551 0.42040816326530617 4.015862941741943e-06
0.6040816326530613 0.42040816326530617 4.500150680541992e-06
0.6244897959183673 0.42040816326530617 4.112720489501953e-06
0.6448979591836734 0.42040816326530617 2.905726432800293e-06
0.6653061224489796 0.42040816326530617 8.717179298400879e-07
0.6857142857142857 0.42040816326530617 1.952052116394043e-06
0.7061224489795919 0.42040816326530617 5.476176738739014e-06
0.726530612244898 0.42040816326530617 9.648501873016357e-06
0.7469387755102042 0.42040816326530617 1.440197229385376e-05
0.7673469387755102 0.42040816326530617 1.9647181034088135e-05
0.7877551020408163 0.42040816326530617 2.5287270545959473e-05
0.8081632653061224 0.42040816326530617 3.1247735023498535e-05
0.8285714285714285 0.42040816326530617 3.739446401596069e-05
0.8489795918367347 0.42040816326530617 4.357844591140747e-05
0.8693877551020408 0.42040816326530617 4.960596561431885e-05
0.889795918367347 0.42040816326530617 5.523115396499634e-05
0.9102040816326531 0.42040816326530617 6.013363599777222e-05
0.9306122448979591 0.42040816326530617 6.398558616638184e-05
0.9510204081632653 0.42040816326530617 6.642937660217285e-05
0.9714285714285714 0.42040816326530617 6.720423698425293e-05
0.9918367346938776 0.42040816326530617 6.62878155708313e-05
1.0122448979591836 0.42040816326530617 6.397813558578491e-05
1.0326530612244897 0.42040816326530617 6.090104579925537e-05
1.0530612244897959 0.42040816326530617 5.7660043239593506e-05
1.073469387755102 0.42040816326530617 5.459040403366089e-05
1.0938775510204082 0.42040816326530617 5.207955837249756e-05
1.1142857142857143 0.42040816326530617 5.1468610763549805e-05
1.1346938775510202 0.42040816326530617 5.59389591217041e-05
1.1551020408163266 0.42040816326530617 6.962567567825317e-05
1.1755102040816325 0.42040816326530617 9.465217590332031e-05
1.1959183673469387 0.42040816326530617 0.00012754648923873901
1.2163265306122448 0.42040816326530617 0.00015910714864730835
1.236734693877551 0.42040816326530617 0.00017834454774856567
1.2571428571428571 0.42040816326530617 0.00017771124839782715
1.2775510204081633 0.42040816326530617 0.00015853345394134521
1.2979591836734694 0.42040816326530617 0.00013421475887298584
1.3183673469387753 0.42040816326530617 0.00011616945266723633
1.3387755102040817 0.42040816326530617 9.50247049331665e-05
1.3591836734693876 0.42040816326530617 6.021559238433838e-05
1.379591836734694 0.42040816326530617 2.130866050720215e-05
1.4 0.42040816326530617 4.877150058746338e-05

0.4 0.44081632653061226 2.4490058422088623e-05
0.42040816326530617 0.44081632653061226 1.884251832962036e-05
0.44081632653061226 0.44081632653061226 1.3560056686401367e-05
0.4612244897959184 0.44081632653061226 8.73953104019165e-06
0.4816326530612245 0.44081632653061226 4.433095455169678e-06
0.5020408163265306 0.44081632653061226 7.37607479095459e-07
0.5224489795918368 0.44081632653061226 2.2724270820617676e-06
0.5428571428571429 0.44081632653061226 4.522502422332764e-06
0.563265306122449 0.44081632653061226 5.982816219329834e-06
0.5836734693877551 0.44081632653061226 6.593763828277588e-06
0.6040816326530613 0.44081632653061226 6.303191184997559e-06
0.6244897959183673 0.44081632653061226 5.170702934265137e-06
0.6448979591836734 0.44081632653061226 3.21120023727417e-06
0.6653061224489796 0.44081632653061226 4.842877388000488e-07
0.6857142857142857 0.44081632653061226 2.905726432800293e-06
0.7061224489795919 0.44081632653061226 6.899237632751465e-06
0.726530612244898 0.44081632653061226 1.1444091796875e-05
0.7469387755102042 0.44081632653061226 1.6413629055023193e-05
0.7673469387755102 0.44081632653061226 2.1763145923614502e-05
0.7877551020408163 0.44081632653061226 2.7373433113098145e-05
0.8081632653061224 0.44081632653061226 3.316253423690796e-05
0.8285714285714285 0.44081632653061226 3.8996338844299316e-05
0.8489795918367347 0.44081632653061226 4.474073648452759e-05
0.8693877551020408 0.44081632653061226 5.017220973968506e-05
0.889795918367347 0.44081632653061226 5.509704351425171e-05
0.9102040816326531 0.44081632653061226 5.918741226196289e-05
0.9306122448979591 0.44081632653061226 6.214529275894165e-05
0.9510204081632653 0.44081632653061226 6.35981559753418e-05
0.9714285714285714 0.44081632653061226 6.3285231590271e-05
0.9918367346938776 0.44081632653061226 6.115436553955078e-05
1.0122448979591836 0.44081632653061226 5.747377872467041e-05
1.0326530612244897 0.44081632653061226 5.2832067012786865e-05
1.0530612244897959 0.44081632653061226 4.7847628593444824e-05
1.073469387755102 0.44081632653061226 4.298985004425049e-05
1.0938775510204082 0.44081632653061226 3.8877129554748535e-05
1.1142857142857143 0.44081632653061226 3.714114427566528e-05
1.1346938775510202 0.44081632653061226 4.1112303733825684e-05
1.1551020408163266 0.44081632653061226 5.478411912918091e-05
1.1755102040816325 0.44081632653061226 7.957965135574341e-05
1.1959183673469387 0.44081632653061226 0.00011128932237625122
1.2163265306122448 0.44081632653061226 0.00014065206050872803
1.236734693877551 0.44081632653061226 0.00015753507614135742
1.2571428571428571 0.44081632653061226 0.0001557469367980957
1.2775510204081633 0.44081632653061226 0.00013791024684906006
1.2979591836734694 0.44081632653061226 0.00011878460645675659
1.3183673469387753 0.44081632653061226 0.00011011958122253418
1.3387755102040817 0.44081632653061226 0.00010032951831817627
1.3591836734693876 0.44081632653061226 7.696449756622314e-05
1.379591836734694 0.44081632653061226 4.8667192459106445e-05
1.4 0.44081632653061226 1.1861324310302734e-05

0.4 0.4612244897959184 1.84476375579834e-05
0.42040816326530617 0.4612244897959184 1.294165849685669e-05
0.44081632653061226 0.4612244897959184 7.875263690948486e-06
0.4612244897959184 0.4612244897959184 3.3080577850341797e-06
0.4816326530612245 0.4612244897959184 6.407499313354492e-07
0.5020408163265306 0.4612244897959184 3.904104232788086e-06
0.5224489795918368 0.4612244897959184 6.414949893951416e-06
0.5428571428571429 0.4612244897959184 8.098781108856201e-06
0.563265306122449 0.4612244897959184 8.89599323272705e-06
0.5836734693877551 0.4612244897959184 8.799135684967041e-06
0.6040816326530613 0.4612244897959184 7.838010787963867e-06
0.6244897959183673 0.4612244897959184 6.027519702911377e-06
0.6448979591836734 0.4612244897959184 3.4943222999572754e-06
0.6653061224489796 0.4612244897959184 2.980232238769531e-07
0.6857142857142857 0.4612244897959184 3.46451997756958e-06
0.7061224489795919 0.4612244897959184 7.711350917816162e-06
0.726530612244898 0.4612244897959184 1.2330710887908936e-05
0.7469387755102042 0.4612244897959184 1.7292797565460205e-05
0.7673469387755102 0.4612244897959184 2.247840166091919e-05
0.7877551020408163 0.4612244897959184 2.781301736831665e-05
0.8081632653061224 0.4612244897959184 3.32072377204895e-05
0.8285714285714285 0.4612244897959184 3.854185342788696e-05
0.8489795918367347 0.4612244897959184 4.367530345916748e-05
0.8693877551020408 0.4612244897959184 4.842877388000488e-05
0.889795918367347 0.4612244897959184 5.2623450756073e-05
0.9102040816326531 0.4612244897959184 5.597621202468872e-05
0.9306122448979591 0.4612244897959184 5.8144330978393555e-05
0.9510204081632653 0.4612244897959184 5.876272916793823e-05
0.9714285714285714 0.4612244897959184 5.7540833950042725e-05
0.9918367346938776 0.4612244897959184 5.43743371963501e-05
1.0122448979591836 0.4612244897959184 4.9501657485961914e-05
1.0326530612244897 0.4612244897959184 4.345923662185669e-05
1.0530612244897959 0.4612244897959184 3.697723150253296e-05
1.073469387755102 0.4612244897959184 3.065168857574463e-05
1.0938775510204082 0.4612244897959184 2.5309622287750244e-05
1.1142857142857143 0.4612244897959184 2.2858381271362305e-05
1.1346938775510202 0.4612244897959184 2.6784837245941162e-05
1.1551020408163266 0.4612244897959184 4.065781831741333e-05
1.1755102040816325 0.4612244897959184 6.51627779006958e-05
1.1959183673469387 0.4612244897959184 9.541958570480347e-05
1.2163265306122448 0.4612244897959184 0.00012226402759552002
1.236734693877551 0.4612244897959184 0.00013665109872817993
1.2571428571428571 0.4612244897959184 0.0001337304711341858
1.2775510204081633 0.4612244897959184 0.00011723488569259644
1.2979591836734694 0.4612244897959184 0.0001029670238494873
1.3183673469387753 0.4612244897959184 0.00010310113430023193
1.3387755102040817 0.4612244897959184 0.00010410696268081665
1.3591836734693876 0.4612244897959184 9.177625179290771e-05
1.379591836734694 0.4612244897959184 7.390975952148438e-05
1.4 0.4612244897959184 2.294778823852539e-05

0.4 0.4816326530612245 1.245737075805664e-05
0.42040816326530617 0.4816326530612245 7.137656211853027e-06
0.44081632653061226 0.4816326530612245 2.3096799850463867e-06
0.4612244897959184 0.4816326530612245 1.9297003746032715e-06
0.4816326530612245 0.4816326530612245 5.505979061126709e-06
0.5020408163265306 0.4816326530612245 8.322298526763916e-06
0.5224489795918368 0.4816326530612245 1.0326504707336426e-05
0.5428571428571429 0.4816326530612245 1.1399388313293457e-05
0.563265306122449 0.4816326530612245 1.1570751667022705e-05
0.5836734693877551 0.4816326530612245 1.0855495929718018e-05
0.6040816326530613 0.4816326530612245 9.298324584960938e-06
0.6244897959183673 0.4816326530612245 6.988644599914551e-06
0.6448979591836734 0.4816326530612245 4.045665264129639e-06
0.6653061224489796 0.4816326530612245 5.811452865600586e-07
0.6857142857142857 0.4816326530612245 3.3229589462280273e-06
0.7061224489795919 0.4816326530612245 7.577240467071533e-06
0.726530612244898 0.4816326530612245 1.210719347000122e-05
0.7469387755102042 0.4816326530612245 1.6845762729644775e-05
0.7673469387755102 0.4816326530612245 2.1688640117645264e-05
0.7877551020408163 0.4816326530612245 2.6591122150421143e-05
0.8081632653061224 0.4816326530612245 3.1441450119018555e-05
0.8285714285714285 0.4816326530612245 3.618746995925903e-05
0.8489795918367347 0.4816326530612245 4.07099723815918e-05
0.8693877551020408 0.4816326530612245 4.485994577407837e-05
0.889795918367347 0.4816326530612245 4.843622446060181e-05
0.9102040816326531 0.4816326530612245 5.11854887008667e-05
0.9306122448979591 0.4816326530612245 5.2735209465026855e-05
0.9510204081632653 0.4816326530612245 5.2697956562042236e-05
0.9714285714285714 0.4816326530612245 5.072355270385742e-05
0.9918367346938776 0.4816326530612245 4.665181040763855e-05
1.0122448979591836 0.4816326530612245 4.067271947860718e-05
1.0326530612244897 0.4816326530612245 3.339722752571106e-05
1.0530612244897959 0.4816326530612245 2.5559216737747192e-05
1.073469387755102 0.4816326530612245 1.7933547496795654e-05
1.0938775510204082 0.4816326530612245 1.1604279279708862e-05
1.1142857142857143 0.4816326530612245 8.691102266311646e-06
1.1346938775510202 0.4816326530612245 1.2628734111785889e-05
1.1551020408163266 0.4816326530612245 2.656877040863037e-05
1.1755102040816325 0.4816326530612245 5.029141902923584e-05
1.1959183673469387 0.4816326530612245 7.836520671844482e-05
1.2163265306122448 0.4816326530612245 0.0001020282506942749
1.236734693877551 0.4816326530612245 0.00011335313320159912
1.2571428571428571 0.4816326530612245 0.0001089051365852356
1.2775510204081633 0.4816326530612245 9.336322546005249e-05
1.2979591836734694 0.4816326530612245 8.31112265586853e-05
1.3183673469387753 0.4816326530612245 9.087473154067993e-05
1.3387755102040817 0.4816326530612245 0.00010139495134353638
1.3591836734693876 0.4816326530612245 9.897351264953613e-05
1.379591836734694 0.4816326530612245 9.074807167053223e-05
1.4 0.4816326530612245 4.875659942626953e-05

0.4 0.5020408163265306 6.541609764099121e-06
0.42040816326530617 0.5020408163265306 1.4230608940124512e-06
0.44081632653061226 0.5020408163265306 3.1441450119018555e-06
0.4612244897959184 0.5020408163265306 7.070600986480713e-06
0.4816326530612245 0.5020408163265306 1.0259449481964111e-05
0.5020408163265306 0.5020408163265306 1.2621283531188965e-05
0.5224489795918368 0.5020408163265306 1.4074146747589111e-05
0.5428571428571429 0.5020408163265306 1.4580786228179932e-05
0.563265306122449 0.5020408163265306 1.4163553714752197e-05
0.5836734693877551 0.5020408163265306 1.2896955013275146e-05
0.6040816326530613 0.5020408163265306 1.0892748832702637e-05
0.6244897959183673 0.5020408163265306 8.27014446258545e-06
0.6448979591836734 0.5020408163265306 5.125999450683594e-06
0.6653061224489796 0.5020408163265306 1.5720725059509277e-06
0.6857142857142857 0.5020408163265306 2.2873282432556152e-06
0.7061224489795919 0.5020408163265306 6.400048732757568e-06
0.726530612244898 0.5020408163265306 1.0676681995391846e-05
0.7469387755102042 0.5020408163265306 1.5035271644592285e-05
0.7673469387755102 0.5020408163265306 1.9438564777374268e-05
0.7877551020408163 0.5020408163265306 2.381950616836548e-05
0.8081632653061224 0.5020408163265306 2.81408429145813e-05
0.8285714285714285 0.5020408163265306 3.2335519790649414e-05
0.8489795918367347 0.5020408163265306 3.633648157119751e-05
0.8693877551020408 0.5020408163265306 4.000961780548096e-05
0.889795918367347 0.5020408163265306 4.315376281738281e-05
0.9102040816326531 0.5020408163265306 4.54634428024292e-05
0.9306122448979591 0.5020408163265306 4.6558678150177e-05
0.9510204081632653 0.5020408163265306 4.599243402481079e-05
0.9714285714285714 0.5020408163265306 4.3351203203201294e-05
0.9918367346938776 0.5020408163265306 3.845244646072388e-05
1.0122448979591836 0.5020408163265306 3.147497773170471e-05
1.0326530612244897 0.5020408163265306 2.3033469915390015e-05
1.0530612244897959 0.5020408163265306 1.3966113328933716e-05
1.073469387755102 0.5020408163265306 5.19677996635437e-06
1.0938775510204082 0.5020408163265306 2.000480890274048e-06
1.1142857142857143 0.5020408163265306 5.29363751411438e-06
1.1346938775510202 0.5020408163265306 1.3820827007293701e-06
1.1551020408163266 0.5020408163265306 1.2267380952835083e-05
1.1755102040816325 0.5020408163265306 3.458559513092041e-05
1.1959183673469387 0.5020408163265306 5.97536563873291e-05
1.2163265306122448 0.5020408163265306 7.957965135574341e-05
1.236734693877551 0.5020408163265306 8.73953104019165e-05
1.2571428571428571 0.5020408163265306 8.115917444229126e-05
1.2775510204081633 0.5020408163265306 6.619840860366821e-05
1.2979591836734694 0.5020408163265306 5.908310413360596e-05
1.3183673469387753 0.5020408163265306 7.311254739761353e-05
1.3387755102040817 0.5020408163265306 9.156018495559692e-05
1.3591836734693876 0.5020408163265306 9.739398956298828e-05
1.379591836734694 0.5020408163265306 9.720027446746826e-05
1.4 0.5020408163265306 6.270408630371094e-05

0.4 0.5224489795918368 6.556510925292969e-07
0.42040816326530617 0.5224489795918368 4.26173210144043e-06
0.44081632653061226 0.5224489795918368 8.568167686462402e-06
0.4612244897959184 0.5224489795918368 1.2159347534179688e-05
0.4816326530612245 0.5224489795918368 1.4953315258026123e-05
0.5020408163265306 0.5224489795918368 1.6823410987854004e-05
0.5224489795918368 0.5224489795918368 1.7739832401275635e-05
0.5428571428571429 0.5224489795918368 1.771003007888794e-05
0.563265306122449 0.5224489795918368 1.6808509826660156e-05
0.5836734693877551 0.5224489795918368 1.5147030353546143e-05
0.6040816326530613 0.5224489795918368 1.284480094909668e-05
0.6244897959183673 0.5224489795918368 1.0050833225250244e-05
0.6448979591836734 0.5224489795918368 6.861984729766846e-06
0.6653061224489796 0.5224489795918368 3.3676624298095703e-06
0.6857142857142857 0.5224489795918368 3.129243850708008e-07
0.7061224489795919 0.5224489795918368 4.157423973083496e-06
0.726530612244898 0.5224489795918368 8.054077625274658e-06
0.7469387755102042 0.5224489795918368 1.1980533599853516e-05
0.7673469387755102 0.5224489795918368 1.5906989574432373e-05
0.7877551020408163 0.5224489795918368 1.979619264602661e-05
0.8081632653061224 0.5224489795918368 2.3670494556427002e-05
0.8285714285714285 0.5224489795918368 2.744048833847046e-05
0.8489795918367347 0.5224489795918368 3.108382225036621e-05
0.8693877551020408 0.5224489795918368 3.4436583518981934e-05
0.889795918367347 0.5224489795918368 3.727525472640991e-05
0.9102040816326531 0.5224489795918368 3.92720103263855e-05
0.9306122448979591 0.5224489795918368 4.000961780548096e-05
0.9510204081632653 0.5224489795918368 3.898143768310547e-05
0.9714285714285714 0.5224489795918368 3.5762786865234375e-05
0.9918367346938776 0.5224489795918368 3.011152148246765e-05
1.0122448979591836 0.5224489795918368 2.2195279598236084e-05
1.0326530612244897 0.5224489795918368 1.265108585357666e-05
1.0530612244897959 0.5224489795918368 2.421438694000244e-06
1.073469387755102 0.5224489795918368 7.424503564834595e-06
1.0938775510204082 0.5224489795918368 1.539289951324463e-05
1.1142857142857143 0.5224489795918368 1.9069761037826538e-05
1.1346938775510202 0.5224489795918368 1.537427306175232e-05
1.1551020408163266 0.5224489795918368 2.4177134037017822e-06
1.1755102040816325 0.5224489795918368 1.7940998077392578e-05
1.1959183673469387 0.5224489795918368 3.9637088775634766e-05
1.2163265306122448 0.5224489795918368 5.521625280380249e-05
1.236734693877551 0.5224489795918368 5.942583084106445e-05
1.2571428571428571 0.5224489795918368 5.155801773071289e-05
1.2775510204081633 0.5224489795918368 3.734976053237915e-05
1.2979591836734694 0.5224489795918368 3.318488597869873e-05
1.3183673469387753 0.5224489795918368 5.291402339935303e-05
1.3387755102040817 0.5224489795918368 7.852166891098022e-05
1.3591836734693876 0.5224489795918368 9.164214134216309e-05
1.379591836734694 0.5224489795918368 9.834766387939453e-05
1.4 0.5224489795918368 6.999075412750244e-05

0.4 0.5428571428571429 5.230307579040527e-06
0.42040816326530617 0.5428571428571429 9.94652509689331e-06
0.44081632653061226 0.5428571428571429 1.3999640941619873e-05
0.4612244897959184 0.5428571428571429 1.7255544662475586e-05
0.4816326530612245 0.5428571428571429 1.9602477550506592e-05
0.5020408163265306 0.5428571428571429 2.0995736122131348e-05
0.5224489795918368 0.5428571428571429 2.1398067474365234e-05
0.5428571428571429 0.5428571428571429 2.0906329154968262e-05
0.563265306122449 0.5428571428571429 1.9632279872894287e-05
0.5836734693877551 0.5428571428571429 1.7717480659484863e-05
0.6040816326530613 0.5428571428571429 1.5273690223693848e-05
0.6244897959183673 0.5428571428571429 1.2435019016265869e-05
0.6448979591836734 0.5428571428571429 9.313225746154785e-06
0.6653061224489796 0.5428571428571429 5.997717380523682e-06
0.6857142857142857 0.5428571428571429 2.5779008865356445e-06
0.7061224489795919 0.5428571428571429 9.164214134216309e-07
0.726530612244898 0.5428571428571429 4.403293132781982e-06
0.7469387755102042 0.5428571428571429 7.88271427154541e-06
0.7673469387755102 0.5428571428571429 1.1391937732696533e-05
0.7877551020408163 0.5428571428571429 1.4901161193847656e-05
0.8081632653061224 0.5428571428571429 1.843273639678955e-05
0.8285714285714285 0.5428571428571429 2.195686101913452e-05
0.8489795918367347 0.5428571428571429 2.536177635192871e-05
0.8693877551020408 0.5428571428571429 2.8517097234725952e-05
0.889795918367347 0.5428571428571429 3.1147152185440063e-05
0.9102040816326531 0.5428571428571429 3.2920390367507935e-05
0.9306122448979591 0.5428571428571429 3.3348798751831055e-05
0.9510204081632653 0.5428571428571429 3.191828727722168e-05
0.9714285714285714 0.5428571428571429 2.8166919946670532e-05
0.9918367346938776 0.5428571428571429 2.1807849407196045e-05
1.0122448979591836 0.5428571428571429 1.2990087270736694e-05
1.0326530612244897 0.5428571428571429 2.391636371612549e-06
1.0530612244897959 0.5428571428571429 8.977949619293213e-06
1.073469387755102 0.5428571428571429 1.987442374229431e-05
1.0938775510204082 0.5428571428571429 2.862885594367981e-05
1.1142857142857143 0.5428571428571429 3.276020288467407e-05
1.1346938775510202 0.5428571428571429 2.944841980934143e-05
1.1551020408163266 0.5428571428571429 1.7579644918441772e-05
1.1755102040816325 0.5428571428571429 2.942979335784912e-07
1.1959183673469387 0.5428571428571429 1.8093734979629517e-05
1.2163265306122448 0.5428571428571429 2.9280781745910645e-05
1.236734693877551 0.5428571428571429 3.0055642127990723e-05
1.2571428571428571 0.5428571428571429 2.1010637283325195e-05
1.2775510204081633 0.5428571428571429 8.113682270050049e-06
1.2979591836734694 0.5428571428571429 7.234513759613037e-06
1.3183673469387753 0.5428571428571429 3.2708048820495605e-05
1.3387755102040817 0.5428571428571429 6.555765867233276e-05
1.3591836734693876 0.5428571428571429 8.597970008850098e-05
1.379591836734694 0.5428571428571429 9.943544864654541e-05
1.4 0.5428571428571429 7.69197940826416e-05

0.4 0.563265306122449 1.1138617992401123e-05
0.42040816326530617 0.563265306122449 1.566857099533081e-05
0.44081632653061226 0.563265306122449 1.9468367099761963e-05
0.4612244897959184 0.563265306122449 2.2366642951965332e-05
0.4816326530612245 0.563265306122449 2.4273991584777832e-05
0.5020408163265306 0.563265306122449 2.518296241760254e-05
0.5224489795918368 0.563265306122449 2.5153160095214844e-05
0.5428571428571429 0.563265306122449 2.4296343326568604e-05
0.563265306122449 0.563265306122449 2.2761523723602295e-05
0.5836734693877551 0.563265306122449 2.0682811737060547e-05
0.6040816326530613 0.563265306122449 1.8209218978881836e-05
0.6244897959183673 0.563265306122449 1.5430152416229248e-05
0.6448979591836734 0.563265306122449 1.2464821338653564e-05
0.6653061224489796 0.563265306122449 9.417533874511719e-06
0.6857142857142857 0.563265306122449 6.303191184997559e-06
0.7061224489795919 0.563265306122449 3.1888484954833984e-06
0.726530612244898 0.563265306122449 8.195638656616211e-08
0.7469387755102042 0.563265306122449 3.039836883544922e-06
0.7673469387755102 0.563265306122449 6.236135959625244e-06
0.7877551020408163 0.563265306122449 9.492039680480957e-06
0.8081632653061224 0.563265306122449 1.2822449207305908e-05
0.8285714285714285 0.563265306122449 1.619011163711548e-05
0.8489795918367347 0.563265306122449 1.9468367099761963e-05
0.8693877551020408 0.563265306122449 2.2493302822113037e-05
0.889795918367347 0.563265306122449 2.4985522031784058e-05
0.9102040816326531 0.563265306122449 2.6557594537734985e-05
0.9306122448979591 0.563265306122449 2.674013376235962e-05
0.9510204081632653 0.563265306122449 2.497062087059021e-05
0.9714285714285714 0.563265306122449 2.070888876914978e-05
0.9918367346938776 0.563265306122449 1.3645738363265991e-05
1.0122448979591836 0.563265306122449 3.945082426071167e-06
1.0326530612244897 0.563265306122449 7.72625207901001e-06
1.0530612244897959 0.563265306122449 2.0235776901245117e-05
1.073469387755102 0.563265306122449 3.220513463020325e-05
1.0938775510204082 0.563265306122449 4.176422953605652e-05
1.1142857142857143 0.563265306122449 4.6409666538238525e-05
1.1346938775510202 0.563265306122449 4.372745752334595e-05
1.1551020408163266 0.563265306122449 3.332644701004028e-05
1.1755102040816325 0.563265306122449 1.8361955881118774e-05
1.1959183673469387 0.563265306122449 4.7497451305389404e-06
1.2163265306122448 0.563265306122449 2.0116567611694336e-06
1.236734693877551 0.563265306122449 3.0547380447387695e-07
1.2571428571428571 0.563265306122449 9.857118129730225e-06
1.2775510204081633 0.563265306122449 2.0779669284820557e-05
1.2979591836734694 0.563265306122449 1.7859041690826416e-05
1.3183673469387753 0.563265306122449 1.3738870620727539e-05
1.3387755102040817 0.563265306122449 5.415081977844238e-05
1.3591836734693876 0.563265306122449 8.226186037063599e-05
1.379591836734694 0.563265306122449 0.00010283291339874268
1.4 0.563265306122449 8.629262447357178e-05

0.4 0.5836734693877551 1.7113983631134033e-05
0.42040816326530617 0.5836734693877551 2.14502215385437e-05
0.44081632653061226 0.5836734693877551 2.4981796741485596e-05
0.4612244897959184 0.5836734693877551 2.7492642402648926e-05
0.4816326530612245 0.5836734693877551 2.8975307941436768e-05
0.5020408163265306 0.5836734693877551 2.9481947422027588e-05
0.5224489795918368 0.5836734693877551 2.9072165489196777e-05
0.5428571428571429 0.5836734693877551 2.794712781906128e-05
0.563265306122449 0.5836734693877551 2.6240944862365723e-05
0.5836734693877551 0.5836734693877551 2.4102628231048584e-05
0.6040816326530613 0.5836734693877551 2.165883779525757e-05
0.6244897959183673 0.5836734693877551 1.8998980522155762e-05
0.6448979591836734 0.5836734693877551 1.6257166862487793e-05
0.6653061224489796 0.5836734693877551 1.3500452041625977e-05
0.6857142857142857 0.5836734693877551 1.0728836059570312e-05
0.7061224489795919 0.5836734693877551 7.957220077514648e-06
0.726530612244898 0.5836734693877551 5.148351192474365e-06
0.7469387755102042 0.5836734693877551 2.2649765014648438e-06
0.7673469387755102 0.5836734693877551 7.227063179016113e-07
0.7877551020408163 0.5836734693877551 3.844499588012695e-06
0.8081632653061224 0.5836734693877551 7.0855021476745605e-06
0.8285714285714285 0.5836734693877551 1.037493348121643e-05
0.8489795918367347 0.5836734693877551 1.3597309589385986e-05
0.8693877551020408 0.5836734693877551 1.65402889251709e-05
0.889795918367347 0.5836734693877551 1.8943101167678833e-05
0.9102040816326531 0.5836734693877551 2.0384788513183594e-05
0.9306122448979591 0.5836734693877551 2.0343810319900513e-05
0.9510204081632653 0.5836734693877551 1.8231570720672607e-05
0.9714285714285714 0.5836734693877551 1.346692442893982e-05
0.9918367346938776 0.5836734693877551 5.710870027542114e-06
1.0122448979591836 0.5836734693877551 4.9173831939697266e-06
1.0326530612244897 0.5836734693877551 1.7676502466201782e-05
1.0530612244897959 0.5836734693877551 3.135949373245239e-05
1.073469387755102 0.5836734693877551 4.4424086809158325e-05
1.0938775510204082 0.5836734693877551 5.483254790306091e-05
1.1142857142857143 0.5836734693877551 6.0092657804489136e-05
1.1346938775510202 0.5836734693877551 5.8259814977645874e-05
1.1551020408163266 0.5836734693877551 4.9661844968795776e-05
1.1755102040816325 0.5836734693877551 3.79905104637146e-05
1.1959183673469387 0.5836734693877551 2.8774142265319824e-05
1.2163265306122448 0.5836734693877551 2.6281923055648804e-05
1.236734693877551 0.5836734693877551 3.119558095932007e-05
1.2571428571428571 0.5836734693877551 4.057586193084717e-05
1.2775510204081633 0.5836734693877551 4.8704445362091064e-05
1.2979591836734694 0.5836734693877551 4.143267869949341e-05
1.3183673469387753 0.5836734693877551 3.382563591003418e-06
1.3387755102040817 0.5836734693877551 4.495680332183838e-05
1.3591836734693876 0.5836734693877551 8.108466863632202e-05
1.379591836734694 0.5836734693877551 0.00010915100574493408
1.4 0.5836734693877551 9.88394021987915e-05

0.4 0.6040816326530613 2.314150333404541e-05
0.42040816326530617 0.6040816326530613 2.7313828468322754e-05
0.44081632653061226 0.6040816326530613 3.053247928619385e-05
0.4612244897959184 0.6040816326530613 3.265589475631714e-05
0.4816326530612245 0.6040816326530613 3.374367952346802e-05
0.5020408163265306 0.6040816326530613 3.3892691135406494e-05
0.5224489795918368 0.6040816326530613 3.3192336559295654e-05
0.5428571428571429 0.6040816326530613 3.188103437423706e-05
0.563265306122449 0.6040816326530613 3.007054328918457e-05
0.5836734693877551 0.6040816326530613 2.7924776077270508e-05
0.6040816326530613 0.6040816326530613 2.5570392608642578e-05
0.6244897959183673 0.6040816326530613 2.3089349269866943e-05
0.6448979591836734 0.6040816326530613 2.059340476989746e-05
0.6653061224489796 0.6040816326530613 1.8112361431121826e-05
0.6857142857142857 0.6040816326530613 1.5638768672943115e-05
0.7061224489795919 0.6040816326530613 1.3127923011779785e-05
0.726530612244898 0.6040816326530613 1.0512769222259521e-05
0.7469387755102042 0.6040816326530613 7.778406143188477e-06
0.7673469387755102 0.6040816326530613 4.872679710388184e-06
0.7877551020408163 0.6040816326530613 1.8030405044555664e-06
0.8081632653061224 0.6040816326530613 1.4081597328186035e-06
0.8285714285714285 0.6040816326530613 4.667788743972778e-06
0.8489795918367347 0.6040816326530613 7.871538400650024e-06
0.8693877551020408 0.6040816326530613 1.0799616575241089e-05
0.889795918367347 0.6040816326530613 1.3135373592376709e-05
0.9102040816326531 0.6040816326530613 1.446157693862915e-05
0.9306122448979591 0.6040816326530613 1.4215707778930664e-05
0.9510204081632653 0.6040816326530613 1.1753290891647339e-05
0.9714285714285714 0.6040816326530613 6.470829248428345e-06
0.9918367346938776 0.6040816326530613 2.0079314708709717e-06
1.0122448979591836 0.6040816326530613 1.3567507266998291e-05
1.0326530612244897 0.6040816326530613 2.7455389499664307e-05
1.0530612244897959 0.6040816326530613 4.235655069351196e-05
1.073469387755102 0.6040816326530613 5.653500556945801e-05
1.0938775510204082 0.6040816326530613 6.781518459320068e-05
1.1142857142857143 0.6040816326530613 7.37905502319336e-05
1.1346938775510202 0.6040816326530613 7.301568984985352e-05
1.1551020408163266 0.6040816326530613 6.661564111709595e-05
1.1755102040816325 0.6040816326530613 5.85503876209259e-05
1.1959183673469387 0.6040816326530613 5.381926894187927e-05
1.2163265306122448 0.6040816326530613 5.536898970603943e-05
1.236734693877551 0.6040816326530613 6.230920553207397e-05
1.2571428571428571 0.6040816326530613 7.067620754241943e-05
1.2775510204081633 0.6040816326530613 7.524341344833374e-05
1.2979591836734694 0.6040816326530613 6.302446126937866e-05
1.3183673469387753 0.6040816326530613 1.827627420425415e-05
1.3387755102040817 0.6040816326530613 3.819167613983154e-05
1.3591836734693876 0.6040816326530613 8.259713649749756e-05
1.379591836734694 0.6040816326530613 0.00011830776929855347
1.4 0.6040816326530613 0.00011444091796875

0.4 0.6244897959183673 2.9258430004119873e-05
0.42040816326530617 0.6244897959183673 3.32072377204895e-05
0.44081632653061226 0.6244897959183673 3.609806299209595e-05
0.4612244897959184 0.6244897959183673 3.787130117416382e-05
0.4816326530612245 0.6244897959183673 3.859400749206543e-05
0.5020408163265306 0.6244897959183673 3.841519355773926e-05
0.5224489795918368 0.6244897959183673 3.7513673305511475e-05
0.5428571428571429 0.6244897959183673 3.606826066970825e-05
0.563265306122449 0.6244897959183673 3.419816493988037e-05
0.5836734693877551 0.6244897959183673 3.208965063095093e-05
0.6040816326530613 0.6244897959183673 2.9869377613067627e-05
0.6244897959183673 0.6244897959183673 2.759695053100586e-05
0.6448979591836734 0.6244897959183673 2.5346875190734863e-05
0.6653061224489796 0.6244897959183673 2.3111701011657715e-05
0.6857142857142857 0.6244897959183673 2.084672451019287e-05
0.7061224489795919 0.6244897959183673 1.8477439880371094e-05
0.726530612244898 0.6244897959183673 1.5966594219207764e-05
0.7469387755102042 0.6244897959183673 1.3284385204315186e-05
0.7673469387755102 0.6244897959183673 1.039355993270874e-05
0.7877551020408163 0.6244897959183673 7.323920726776123e-06
0.8081632653061224 0.6244897959183673 4.108995199203491e-06
0.8285714285714285 0.6244897959183673 8.083879947662354e-07
0.8489795918367347 0.6244897959183673 2.4177134037017822e-06
0.8693877551020408 0.6244897959183673 5.345791578292847e-06
0.889795918367347 0.6244897959183673 7.64802098274231e-06
0.9102040816326531 0.6244897959183673 8.85501503944397e-06
0.9306122448979591 0.6244897959183673 8.393079042434692e-06
0.9510204081632653 0.6244897959183673 5.5693089962005615e-06
0.9714285714285714 0.6244897959183673 2.421438694000244e-07
0.9918367346938776 0.6244897959183673 9.473413228988647e-06
1.0122448979591836 0.6244897959183673 2.2020190954208374e-05
1.0326530612244897 0.6244897959183673 3.706291317939758e-05
1.0530612244897959 0.6244897959183673 5.319714546203613e-05
1.073469387755102 0.6244897959183673 6.85080885887146e-05
1.0938775510204082 0.6244897959183673 8.06562602519989e-05
1.1142857142857143 0.6244897959183673 8.744746446609497e-05
1.1346938775510202 0.6244897959183673 8.80211591720581e-05
1.1551020408163266 0.6244897959183673 8.415430784225464e-05
1.1755102040816325 0.6244897959183673 7.998570799827576e-05
1.1959183673469387 0.6244897959183673 7.975101470947266e-05
1.2163265306122448 0.6244897959183673 8.499622344970703e-05
1.236734693877551 0.6244897959183673 9.326264262199402e-05
1.2571428571428571 0.6244897959183673 9.975582361221313e-05
1.2775510204081633 0.6244897959183673 0.00010000169277191162
1.2979591836734694 0.6244897959183673 8.232146501541138e-05
1.3183673469387753 0.6244897959183673 3.0644237995147705e-05
1.3387755102040817 0.6244897959183673 3.3974647521972656e-05
1.3591836734693876 0.6244897959183673 8.659064769744873e-05
1.379591836734694 0.6244897959183673 0.0001298859715461731
1.4 0.6244897959183673 0.0001322925090789795

0.4 0.6448979591836734 3.54275107383728e-05
0.42040816326530617 0.6448979591836734 3.912299871444702e-05
0.44081632653061226 0.6448979591836734 4.168599843978882e-05
0.4612244897959184 0.6448979591836734 4.3101608753204346e-05
0.4816326530612245 0.6448979591836734 4.353374242782593e-05
0.5020408163265306 0.6448979591836734 4.310905933380127e-05
0.5224489795918368 0.6448979591836734 4.2028725147247314e-05
0.5428571428571429 0.6448979591836734 4.046410322189331e-05
0.563265306122449 0.6448979591836734 3.857910633087158e-05
0.5836734693877551 0.6448979591836734 3.65525484085083e-05
0.6040816326530613 0.6448979591836734 3.446638584136963e-05
0.6244897959183673 0.6448979591836734 3.240257501602173e-05
0.6448979591836734 0.6448979591836734 3.0353665351867676e-05
0.6653061224489796 0.6448979591836734 2.8289854526519775e-05
0.6857142857142857 0.6448979591836734 2.6129186153411865e-05
0.7061224489795919 0.6448979591836734 2.381950616836548e-05
0.726530612244898 0.6448979591836734 2.1334737539291382e-05
0.7469387755102042 0.6448979591836734 1.8637627363204956e-05
0.7673469387755102 0.6448979591836734 1.572445034980774e-05
0.7877551020408163 0.6448979591836734 1.2598931789398193e-05
0.8081632653061224 0.6448979591836734 9.328126907348633e-06
0.8285714285714285 0.6448979591836734 5.982816219329834e-06
0.8489795918367347 0.6448979591836734 2.693384885787964e-06
0.8693877551020408 0.6448979591836734 2.4586915969848633e-07
0.889795918367347 0.6448979591836734 2.507120370864868e-06
0.9102040816326531 0.6448979591836734 3.5874545574188232e-06
0.9306122448979591 0.6448979591836734 2.8945505619049072e-06
0.9510204081632653 0.6448979591836734 3.0547380447387695e-07
0.9714285714285714 0.6448979591836734 6.683170795440674e-06
0.9918367346938776 0.6448979591836734 1.670047640800476e-05
1.0122448979591836 0.6448979591836734 3.0234456062316895e-05
1.0326530612244897 0.6448979591836734 4.6465545892715454e-05
1.0530612244897959 0.6448979591836734 6.384775042533875e-05
1.073469387755102 0.6448979591836734 8.028000593185425e-05
1.0938775510204082 0.6448979591836734 9.332224726676941e-05
1.1142857142857143 0.6448979591836734 0.0001010410487651825
1.1346938775510202 0.6448979591836734 0.00010321661829948425
1.1551020408163266 0.6448979591836734 0.00010224059224128723
1.1755102040816325 0.6448979591836734 0.0001021847128868103
1.1959183673469387 0.6448979591836734 0.00010636821389198303
1.2163265306122448 0.6448979591836734 0.00011489167809486389
1.236734693877551 0.6448979591836734 0.00012372806668281555
1.2571428571428571 0.6448979591836734 0.00012749433517456055
1.2775510204081633 0.6448979591836734 0.00012265145778656006
1.2979591836734694 0.6448979591836734 9.904801845550537e-05
1.3183673469387753 0.6448979591836734 4.0434300899505615e-05
1.3387755102040817 0.6448979591836734 3.213435411453247e-05
1.3591836734693876 0.6448979591836734 9.261816740036011e-05
1.379591836734694 0.6448979591836734 0.00014306604862213135
1.4 0.6448979591836734 0.0001513659954071045

0.4 0.6653061224489796 4.1581690311431885e-05
0.42040816326530617 0.6653061224489796 4.502385854721069e-05
0.44081632653061226 0.6653061224489796 4.725158214569092e-05
0.4612244897959184 0.6653061224489796 4.836171865463257e-05
0.4816326530612245 0.6653061224489796 4.851818084716797e-05
0.5020408163265306 0.6653061224489796 4.788488149642944e-05
0.5224489795918368 0.6653061224489796 4.665553569793701e-05
0.5428571428571429 0.6653061224489796 4.502385854721069e-05
0.563265306122449 0.6653061224489796 4.315376281738281e-05
0.5836734693877551 0.6653061224489796 4.121661186218262e-05
0.6040816326530613 0.6653061224489796 3.927946090698242e-05
0.6244897959183673 0.6653061224489796 3.737211227416992e-05
0.6448979591836734 0.6653061224489796 3.5434961318969727e-05
0.6653061224489796 0.6653061224489796 3.3445656299591064e-05
0.6857142857142857 0.6653061224489796 3.1322240829467773e-05
0.7061224489795919 0.6653061224489796 2.9008835554122925e-05
0.726530612244898 0.6653061224489796 2.647191286087036e-05
0.7469387755102042 0.6653061224489796 2.3718923330307007e-05
0.7673469387755102 0.6653061224489796 2.0720064640045166e-05
0.7877551020408163 0.6653061224489796 1.7523765563964844e-05
0.8081632653061224 0.6653061224489796 1.4163553714752197e-05
0.8285714285714285 0.6653061224489796 1.074373722076416e-05
0.8489795918367347 0.6653061224489796 7.420778274536133e-06
0.8693877551020408 0.6653061224489796 4.474073648452759e-06
0.889795918367347 0.6653061224489796 2.2836029529571533e-06
0.9102040816326531 0.6653061224489796 1.3299286365509033e-06
0.9306122448979591 0.6653061224489796 2.2873282432556152e-06
0.9510204081632653 0.6653061224489796 5.8785080909729e-06
0.9714285714285714 0.6653061224489796 1.2837350368499756e-05
0.9918367346938776 0.6653061224489796 2.3640692234039307e-05
1.0122448979591836 0.6653061224489796 3.8214027881622314e-05
1.0326530612244897 0.6653061224489796 5.564838647842407e-05
1.0530612244897959 0.6653061224489796 7.427111268043518e-05
1.073469387755102 0.6653061224489796 9.176880121231079e-05
1.0938775510204082 0.6653061224489796 0.00010571256279945374
1.1142857142857143 0.6653061224489796 0.00011447444558143616
1.1346938775510202 0.6653061224489796 0.00011853501200675964
1.1551020408163266 0.6653061224489796 0.00012077018618583679
1.1755102040816325 0.6653061224489796 0.0001249946653842926
1.1959183673469387 0.6653061224489796 0.00013349205255508423
1.2163265306122448 0.6653061224489796 0.00014476850628852844
1.236734693877551 0.6653061224489796 0.00015337392687797546
1.2571428571428571 0.6653061224489796 0.00015356764197349548
1.2775510204081633 0.6653061224489796 0.00014301389455795288
1.2979591836734694 0.6653061224489796 0.00011319667100906372
1.3183673469387753 0.6653061224489796 4.7788023948669434e-05
1.3387755102040817 0.6653061224489796 3.222376108169556e-05
1.3591836734693876 0.6653061224489796 9.984523057937622e-05
1.379591836734694 0.6653061224489796 0.0001565888524055481
1.4 0.6653061224489796 0.00016982853412628174

0.4 0.6857142857142857 4.7691166400909424e-05
0.42040816326530617 0.6857142857142857 5.083531141281128e-05
0.44081632653061226 0.6857142857142857 5.275756120681763e-05
0.4612244897959184 0.6857142857142857 5.3592026233673096e-05
0.4816326530612245 0.6857142857142857 5.350261926651001e-05
0.5020408163265306 0.6857142857142857 5.269050598144531e-05
0.5224489795918368 0.6857142857142857 5.1334500312805176e-05
0.5428571428571429 0.6857142857142857 4.965066909790039e-05
0.563265306122449 0.6857142857142857 4.782527685165405e-05
0.5836734693877551 0.6857142857142857 4.599243402481079e-05
0.6040816326530613 0.6857142857142857 4.4152140617370605e-05
0.6244897959183673 0.6857142857142857 4.2319297790527344e-05
0.6448979591836734 0.6857142857142857 4.0434300899505615e-05
0.6653061224489796 0.6857142857142857 3.843754529953003e-05
0.6857142857142857 0.6857142857142857 3.6265701055526733e-05
0.7061224489795919 0.6857142857142857 3.388896584510803e-05
0.726530612244898 0.6857142857142857 3.1266361474990845e-05
0.7469387755102042 0.6857142857142857 2.841278910636902e-05
0.7673469387755102 0.6857142857142857 2.5309622287750244e-05
0.7877551020408163 0.6857142857142857 2.2001564502716064e-05
0.8081632653061224 0.6857142857142857 1.8555670976638794e-05
0.8285714285714285 0.6857142857142857 1.5072524547576904e-05
0.8489795918367347 0.6857142857142857 1.1730939149856567e-05
0.8693877551020408 0.6857142857142857 8.806586265563965e-06
0.889795918367347 0.6857142857142857 6.6943466663360596e-06
0.9102040816326531 0.6857142857142857 5.926936864852905e-06
0.9306122448979591 0.6857142857142857 7.152557373046875e-06
0.9510204081632653 0.6857142857142857 1.115351915359497e-05
0.9714285714285714 0.6857142857142857 1.8708407878875732e-05
0.9918367346938776 0.6857142857142857 3.032386302947998e-05
1.0122448979591836 0.6857142857142857 4.5921653509140015e-05
1.0326530612244897 0.6857142857142857 6.454437971115112e-05
1.0530612244897959 0.6857142857142857 8.435174822807312e-05
1.073469387755102 0.6857142857142857 0.00010287761688232422
1.0938775510204082 0.6857142857142857 0.00011771172285079956
1.1142857142857143 0.6857142857142857 0.00012769177556037903
1.1346938775510202 0.6857142857142857 0.00013391301035881042
1.1551020408163266 0.6857142857142857 0.00013964250683784485
1.1755102040816325 0.6857142857142857 0.00014825910329818726
1.1959183673469387 0.6857142857142857 0.00016083195805549622
1.2163265306122448 0.6857142857142857 0.0001742728054523468
1.236734693877551 0.6857142857142857 0.00018185749650001526
1.2571428571428571 0.6857142857142857 0.0001777149736881256
1.2775510204081633 0.6857142857142857 0.00016099214553833008
1.2979591836734694 0.6857142857142857 0.00012483447790145874
1.3183673469387753 0.6857142857142857 5.307048559188843e-05
1.3387755102040817 0.6857142857142857 3.3482909202575684e-05
1.3591836734693876 0.6857142857142857 0.00010698288679122925
1.379591836734694 0.6857142857142857 0.00016853958368301392
1.4 0.6857142857142857 0.00018528103828430176

0.4 0.7061224489795919 5.367398262023926e-05
0.42040816326530617 0.7061224489795919 5.6512653827667236e-05
0.44081632653061226 0.7061224489795919 5.8144330978393555e-05
0.4612244897959184 0.7061224489795919 5.8710575103759766e-05
0.4816326530612245 0.7061224489795919 5.839020013809204e-05
0.5020408163265306 0.7061224489795919 5.7406723499298096e-05
0.5224489795918368 0.7061224489795919 5.595386028289795e-05
0.5428571428571429 0.7061224489795919 5.427747964859009e-05
0.563265306122449 0.7061224489795919 5.250424146652222e-05
0.5836734693877551 0.7061224489795919 5.0731003284454346e-05
0.6040816326530613 0.7061224489795919 4.894286394119263e-05
0.6244897959183673 0.7061224489795919 4.713237285614014e-05
0.6448979591836734 0.7061224489795919 4.5202672481536865e-05
0.6653061224489796 0.7061224489795919 4.312396049499512e-05
0.6857142857142857 0.7061224489795919 4.085525870323181e-05
0.7061224489795919 0.7061224489795919 3.834813833236694e-05
0.726530612244898 0.7061224489795919 3.559887409210205e-05
0.7469387755102042 0.7061224489795919 3.260001540184021e-05
0.7673469387755102 0.7061224489795919 2.936646342277527e-05
0.7877551020408163 0.7061224489795919 2.596154808998108e-05
0.8081632653061224 0.7061224489795919 2.243742346763611e-05
0.8285714285714285 0.7061224489795919 1.89170241355896e-05
0.8489795918367347 0.7061224489795919 1.5579164028167725e-05
0.8693877551020408 0.7061224489795919 1.2733042240142822e-05
0.889795918367347 0.7061224489795919 1.0754913091659546e-05
0.9102040816326531 0.7061224489795919 1.0184943675994873e-05
0.9306122448979591 0.7061224489795919 1.1701136827468872e-05
0.9510204081632653 0.7061224489795919 1.6119331121444702e-05
0.9714285714285714 0.7061224489795919 2.4266541004180908e-05
0.9918367346938776 0.7061224489795919 3.669038414955139e-05
1.0122448979591836 0.7061224489795919 5.3295865654945374e-05
1.0326530612244897 0.7061224489795919 7.30510801076889e-05
1.0530612244897959 0.7061224489795919 9.396485984325409e-05
1.073469387755102 0.7061224489795919 0.00011345185339450836
1.0938775510204082 0.7061224489795919 0.0001292005181312561
1.1142857142857143 0.7061224489795919 0.0001405421644449234
1.1346938775510202 0.7061224489795919 0.00014921650290489197
1.1551020408163266 0.7061224489795919 0.00015867501497268677
1.1755102040816325 0.7061224489795919 0.00017168372869491577
1.1959183673469387 0.7061224489795919 0.00018801167607307434
1.2163265306122448 0.7061224489795919 0.00020303204655647278
1.236734693877551 0.7061224489795919 0.00020883604884147644
1.2571428571428571 0.7061224489795919 0.00019976869225502014
1.2775510204081633 0.7061224489795919 0.00017663836479187012
1.2979591836734694 0.7061224489795919 0.00013441592454910278
1.3183673469387753 0.7061224489795919 5.708634853363037e-05
1.3387755102040817 0.7061224489795919 3.460049629211426e-05
1.3591836734693876 0.7061224489795919 0.00011219829320907593
1.379591836734694 0.7061224489795919 0.00017656385898590088
1.4 0.7061224489795919 0.00019487738609313965

0.4 0.726530612244898 5.9448182582855225e-05
0.42040816326530617 0.726530612244898 6.198883056640625e-05
0.44081632653061226 0.726530612244898 6.332248449325562e-05
0.4612244897959184 0.726530612244898 6.362050771713257e-05
0.4816326530612245 0.726530612244898 6.307661533355713e-05
0.5020408163265306 0.726530612244898 6.195157766342163e-05
0.5224489795918368 0.726530612244898 6.0439109802246094e-05
0.5428571428571429 0.726530612244898 5.877763032913208e-05
0.563265306122449 0.726530612244898 5.704909563064575e-05
0.5836734693877551 0.726530612244898 5.5305659770965576e-05
0.6040816326530613 0.726530612244898 5.3510069847106934e-05
0.6244897959183673 0.726530612244898 5.161762237548828e-05
0.6448979591836734 0.726530612244898 4.959478974342346e-05
0.6653061224489796 0.726530612244898 4.737824201583862e-05
0.6857142857142857 0.726530612244898 4.4949352741241455e-05
0.7061224489795919 0.726530612244898 4.2285770177841187e-05
0.726530612244898 0.726530612244898 3.935769200325012e-05
0.7469387755102042 0.726530612244898 3.619492053985596e-05
0.7673469387755102 0.726530612244898 3.283470869064331e-05
0.7877551020408163 0.726530612244898 2.9325485229492188e-05
0.8081632653061224 0.726530612244898 2.5745481252670288e-05
0.8285714285714285 0.726530612244898 2.222508192062378e-05
0.8489795918367347 0.726530612244898 1.8950551748275757e-05
0.8693877551020408 0.726530612244898 1.621246337890625e-05
0.889795918367347 0.726530612244898 1.4413148164749146e-05
0.9102040816326531 0.726530612244898 1.4085322618484497e-05
0.9306122448979591 0.726530612244898 1.5914440155029297e-05
0.9510204081632653 0.726530612244898 2.076849341392517e-05
0.9714285714285714 0.726530612244898 2.950616180896759e-05
0.9918367346938776 0.726530612244898 4.2695552110672e-05
1.0122448979591836 0.726530612244898 6.023980677127838e-05
1.0326530612244897 0.726530612244898 8.104369044303894e-05
1.0530612244897959 0.726530612244898 0.000102972611784935
1.073469387755102 0.726530612244898 0.00012333877384662628
1.0938775510204082 0.726530612244898 0.00014003366231918335
1.1142857142857143 0.726530612244898 0.00015292130410671234
1.1346938775510202 0.726530612244898 0.00016429834067821503
1.1551020408163266 0.726530612244898 0.0001776479184627533
1.1755102040816325 0.726530612244898 0.00019497424364089966
1.1959183673469387 0.726530612244898 0.0002146884799003601
1.2163265306122448 0.726530612244898 0.00023065879940986633
1.236734693877551 0.726530612244898 0.00023404881358146667
1.2571428571428571 0.726530612244898 0.00021971389651298523
1.2775510204081633 0.726530612244898 0.00019033998250961304
1.2979591836734694 0.726530612244898 0.00014275312423706055
1.3183673469387753 0.726530612244898 6.120651960372925e-05
1.3387755102040817 0.726530612244898 3.3818185329437256e-05
1.3591836734693876 0.726530612244898 0.00011330842971801758
1.379591836734694 0.726530612244898 0.00017821788787841797
1.4 0.726530612244898 0.00019609928131103516

0.4 0.7469387755102042 6.493180990219116e-05
0.42040816326530617 0.7469387755102042 6.714463233947754e-05
0.44081632653061226 0.7469387755102042 6.818026304244995e-05
0.4612244897959184 0.7469387755102042 6.821006536483765e-05
0.4816326530612245 0.7469387755102042 6.747990846633911e-05
0.5020408163265306 0.7469387755102042 6.622076034545898e-05
0.5224489795918368 0.7469387755102042 6.468594074249268e-05
0.5428571428571429 0.7469387755102042 6.303191184997559e-05
0.563265306122449 0.7469387755102042 6.132572889328003e-05
0.5836734693877551 0.7469387755102042 5.955994129180908e-05
0.6040816326530613 0.7469387755102042 5.768239498138428e-05
0.6244897959183673 0.7469387755102042 5.565956234931946e-05
0.6448979591836734 0.7469387755102042 5.3472816944122314e-05
0.6653061224489796 0.7469387755102042 5.1077455282211304e-05
0.6857142857142857 0.7469387755102042 4.843994975090027e-05
0.7061224489795919 0.7469387755102042 4.556030035018921e-05
0.726530612244898 0.7469387755102042 4.244968295097351e-05
0.7469387755102042 0.7469387755102042 3.9108097553253174e-05
0.7673469387755102 0.7469387755102042 3.560259938240051e-05
0.7877551020408163 0.7469387755102042 3.2007694244384766e-05
0.8081632653061224 0.7469387755102042 2.841278910636902e-05
0.8285714285714285 0.7469387755102042 2.4940818548202515e-05
0.8489795918367347 0.7469387755102042 2.1770596504211426e-05
0.8693877551020408 0.7469387755102042 1.920759677886963e-05
0.889795918367347 0.7469387755102042 1.763179898262024e-05
0.9102040816326531 0.7469387755102042 1.757591962814331e-05
0.9306122448979591 0.7469387755102042 1.9768252968788147e-05
0.9510204081632653 0.7469387755102042 2.506934106349945e-05
0.9714285714285714 0.7469387755102042 3.437325358390808e-05
0.9918367346938776 0.7469387755102042 4.827044904232025e-05
1.0122448979591836 0.7469387755102042 6.66547566652298e-05
1.0326530612244897 0.7469387755102042 8.838064968585968e-05
1.0530612244897959 0.7469387755102042 0.00011119991540908813
1.073469387755102 0.7469387755102042 0.0001323893666267395
1.0938775510204082 0.7469387755102042 0.0001500733196735382
1.1142857142857143 0.7469387755102042 0.00016468949615955353
1.1346938775510202 0.7469387755102042 0.0001790020614862442
1.1551020408163266 0.7469387755102042 0.00019636191427707672
1.1755102040816325 0.7469387755102042 0.0002178885042667389
1.1959183673469387 0.7469387755102042 0.0002405904233455658
1.2163265306122448 0.7469387755102042 0.00025696679949760437
1.236734693877551 0.7469387755102042 0.0002574846148490906
1.2571428571428571 0.7469387755102042 0.00023787841200828552
1.2775510204081633 0.7469387755102042 0.0002028532326221466
1.2979591836734694 0.7469387755102042 0.0001510530710220337
1.3183673469387753 0.7469387755102042 6.695091724395752e-05
1.3387755102040817 0.7469387755102042 2.9399991035461426e-05
1.3591836734693876 0.7469387755102042 0.00010854005813598633
1.379591836734694 0.7469387755102042 0.00017196685075759888
1.4 0.7469387755102042 0.00018788129091262817

0.4 0.7673469387755102 7.001310586929321e-05
0.42040816326530617 0.7673469387755102 7.187575101852417e-05
0.44081632653061226 0.7673469387755102 7.259845733642578e-05
0.4612244897959184 0.7673469387755102 7.236748933792114e-05
0.4816326530612245 0.7673469387755102 7.142126560211182e-05
0.5020408163265306 0.7673469387755102 7.009506225585938e-05
0.5224489795918368 0.7673469387755102 6.854534149169922e-05
0.5428571428571429 0.7673469387755102 6.689131259918213e-05
0.563265306122449 0.7673469387755102 6.514787673950195e-05
0.5836734693877551 0.7673469387755102 6.329268217086792e-05
0.6040816326530613 0.7673469387755102 6.129220128059387e-05
0.6244897959183673 0.7673469387755102 5.910545587539673e-05
0.6448979591836734 0.7673469387755102 5.671009421348572e-05
0.6653061224489796 0.7673469387755102 5.408748984336853e-05
0.6857142857142857 0.7673469387755102 5.121156573295593e-05
0.7061224489795919 0.7673469387755102 4.809349775314331e-05
0.726530612244898 0.7673469387755102 4.476308822631836e-05
0.7469387755102042 0.7673469387755102 4.123896360397339e-05
0.7673469387755102 0.7673469387755102 3.7614256143569946e-05
0.7877551020408163 0.7673469387755102 3.3952295780181885e-05
0.8081632653061224 0.7673469387755102 3.037974238395691e-05
0.8285714285714285 0.7673469387755102 2.6986002922058105e-05
0.8489795918367347 0.7673469387755102 2.3983418941497803e-05
0.8693877551020408 0.7673469387755102 2.164021134376526e-05
0.889795918367347 0.7673469387755102 2.0347535610198975e-05
0.9102040816326531 0.7673469387755102 2.0625069737434387e-05
0.9306122448979591 0.7673469387755102 2.3206695914268494e-05
0.9510204081632653 0.7673469387755102 2.8977170586586e-05
0.9714285714285714 0.7673469387755102 3.8815662264823914e-05
0.9918367346938776 0.7673469387755102 5.333125591278076e-05
1.0122448979591836 0.7673469387755102 7.242895662784576e-05
1.0326530612244897 0.7673469387755102 9.494833648204803e-05
1.0530612244897959 0.7673469387755102 0.0001185443252325058
1.073469387755102 0.7673469387755102 0.000140506774187088
1.0938775510204082 0.7673469387755102 0.00015927478671073914
1.1142857142857143 0.7673469387755102 0.00017582997679710388
1.1346938775510202 0.7673469387755102 0.00019330903887748718
1.1551020408163266 0.7673469387755102 0.00021476298570632935
1.1755102040816325 0.7673469387755102 0.00024032779037952423
1.1959183673469387 0.7673469387755102 0.0002656877040863037
1.2163265306122448 0.7673469387755102 0.0002820603549480438
1.236734693877551 0.7673469387755102 0.0002795122563838959
1.2571428571428571 0.7673469387755102 0.0002549774944782257
1.2775510204081633 0.7673469387755102 0.00021522864699363708
1.2979591836734694 0.7673469387755102 0.00016063451766967773
1.3183673469387753 0.7673469387755102 7.567554712295532e-05
1.3387755102040817 0.7673469387755102 2.028048038482666e-05
1.3591836734693876 0.7673469387755102 9.743869304656982e-05
1.379591836734694 0.7673469387755102 0.00015797466039657593
1.4 0.7673469387755102 0.0001710355281829834

0.4 0.7877551020408163 7.449835538864136e-05
0.42040816326530617 0.7877551020408163 7.601827383041382e-05
0.44081632653061226 0.7877551020408163 7.639080286026001e-05
0.4612244897959184 0.7877551020408163 7.589161396026611e-05
0.4816326530612245 0.7877551020408163 7.481127977371216e-05
0.5020408163265306 0.7877551020408163 7.341057062149048e-05
0.5224489795918368 0.7877551020408163 7.184594869613647e-05
0.5428571428571429 0.7877551020408163 7.016956806182861e-05
0.563265306122449 0.7877551020408163 6.83516263961792e-05
0.5836734693877551 0.7877551020408163 6.636977195739746e-05
0.6040816326530613 0.7877551020408163 6.419047713279724e-05
0.6244897959183673 0.7877551020408163 6.180256605148315e-05
0.6448979591836734 0.7877551020408163 5.916133522987366e-05
0.6653061224489796 0.7877551020408163 5.6277960538864136e-05
0.6857142857142857 0.7877551020408163 5.313381552696228e-05
0.7061224489795919 0.7877551020408163 4.976242780685425e-05
0.726530612244898 0.7877551020408163 4.620477557182312e-05
0.7469387755102042 0.7877551020408163 4.252418875694275e-05
0.7673469387755102 0.7877551020408163 3.879144787788391e-05
0.7877551020408163 0.7877551020408163 3.511086106300354e-05
0.8081632653061224 0.7877551020408163 3.1579285860061646e-05
0.8285714285714285 0.7877551020408163 2.8327107429504395e-05
0.8489795918367347 0.7877551020408163 2.553686499595642e-05
0.8693877551020408 0.7877551020408163 2.3476779460906982e-05
0.889795918367347 0.7877551020408163 2.2513791918754578e-05
0.9102040816326531 0.7877551020408163 2.3191794753074646e-05
0.9306122448979591 0.7877551020408163 2.6226043701171875e-05
0.9510204081632653 0.7877551020408163 3.248080611228943e-05
0.9714285714285714 0.7877551020408163 4.281289875507355e-05
0.9918367346938776 0.7877551020408163 5.784258246421814e-05
1.0122448979591836 0.7877551020408163 7.754191756248474e-05
1.0326530612244897 0.7877551020408163 0.00010073371231555939
1.0530612244897959 0.7877551020408163 0.00012502819299697876
1.073469387755102 0.7877551020408163 0.00014776550233364105
1.0938775510204082 0.7877551020408163 0.00016776658594608307
1.1142857142857143 0.7877551020408163 0.00018652714788913727
1.1346938775510202 0.7877551020408163 0.0002074204385280609
1.1551020408163266 0.7877551020408163 0.00023306719958782196
1.1755102040816325 0.7877551020408163 0.0002625752240419388
1.1959183673469387 0.7877551020408163 0.00029036030173301697
1.2163265306122448 0.7877551020408163 0.0003065355122089386
1.236734693877551 0.7877551020408163 0.00030095502734184265
1.2571428571428571 0.7877551020408163 0.00027202069759368896
1.2775510204081633 0.7877551020408163 0.0002285391092300415
1.2979591836734694 0.7877551020408163 0.00017229467630386353
1.3183673469387753 0.7877551020408163 8.768588304519653e-05
1.3387755102040817 0.7877551020408163 6.83218240737915e-06
1.3591836734693876 0.7877551020408163 8.118152618408203e-05
1.379591836734694 0.7877551020408163 0.00013818591833114624
1.4 0.7877551020408163 0.00014776736497879028

0.4 0.8081632653061224 7.823854684829712e-05
0.42040816326530617 0.8081632653061224 7.936358451843262e-05
0.44081632653061226 0.8081632653061224 7.940828800201416e-05
0.4612244897959184 0.8081632653061224 7.866322994232178e-05
0.4816326530612245 0.8081632653061224 7.746368646621704e-05
0.5020408163265306 0.8081632653061224 7.601827383041382e-05
0.5224489795918368 0.8081632653061224 7.442384958267212e-05
0.5428571428571429 0.8081632653061224 7.265806198120117e-05
0.563265306122449 0.8081632653061224 7.073581218719482e-05
0.5836734693877551 0.8081632653061224 6.859377026557922e-05
0.6040816326530613 0.8081632653061224 6.622448563575745e-05
0.6244897959183673 0.8081632653061224 6.360188126564026e-05
0.6448979591836734 0.8081632653061224 6.070360541343689e-05
0.6653061224489796 0.8081632653061224 5.7544559240341187e-05
0.6857142857142857 0.8081632653061224 5.412846803665161e-05
0.7061224489795919 0.8081632653061224 5.0514936447143555e-05
0.726530612244898 0.8081632653061224 4.675239324569702e-05
0.7469387755102042 0.8081632653061224 4.293769598007202e-05
0.7673469387755102 0.8081632653061224 3.914535045623779e-05
0.7877551020408163 0.8081632653061224 3.547966480255127e-05
0.8081632653061224 0.8081632653061224 3.2063573598861694e-05
0.8285714285714285 0.8081632653061224 2.899765968322754e-05
0.8489795918367347 0.8081632653061224 2.64681875705719e-05
0.8693877551020408 0.8081632653061224 2.4750828742980957e-05
0.889795918367347 0.8081632653061224 2.41938978433609e-05
0.9102040816326531 0.8081632653061224 2.533756196498871e-05
0.9306122448979591 0.8081632653061224 2.8887763619422913e-05
0.9510204081632653 0.8081632653061224 3.5647302865982056e-05
0.9714285714285714 0.8081632653061224 4.643388092517853e-05
0.9918367346938776 0.8081632653061224 6.19012862443924e-05
1.0122448979591836 0.8081632653061224 8.211657404899597e-05
1.0326530612244897 0.8081632653061224 0.00010593421757221222
1.0530612244897959 0.8081632653061224 0.00013094022870063782
1.073469387755102 0.8081632653061224 0.00015458278357982635
1.0938775510204082 0.8081632653061224 0.00017607398331165314
1.1142857142857143 0.8081632653061224 0.0001974012702703476
1.1346938775510202 0.8081632653061224 0.00022202543914318085
1.1551020408163266 0.8081632653061224 0.00025201961398124695
1.1755102040816325 0.8081632653061224 0.0002854596823453903
1.1959183673469387 0.8081632653061224 0.00031556375324726105
1.2163265306122448 0.8081632653061224 0.0003314465284347534
1.236734693877551 0.8081632653061224 0.00032297149300575256
1.2571428571428571 0.8081632653061224 0.0002900548279285431
1.2775510204081633 0.8081632653061224 0.0002433881163597107
1.2979591836734694 0.8081632653061224 0.0001860111951828003
1.3183673469387753 0.8081632653061224 0.00010206550359725952
1.3387755102040817 0.8081632653061224 9.097158908843994e-06
1.3591836734693876 0.8081632653061224 6.226450204849243e-05
1.379591836734694 0.8081632653061224 0.00011514127254486084
1.4 0.8081632653061224 0.00012015551328659058

0.4 0.8285714285714285 8.097290992736816e-05
0.42040816326530617 0.8285714285714285 8.169561624526978e-05
0.44081632653061226 0.8285714285714285 8.141249418258667e-05
0.4612244897959184 0.8285714285714285 8.048117160797119e-05
0.4816326530612245 0.8285714285714285 7.919222116470337e-05
0.5020408163265306 0.8285714285714285 7.77021050453186e-05
0.5224489795918368 0.8285714285714285 7.603317499160767e-05
0.5428571428571429 0.8285714285714285 7.417052984237671e-05
0.563265306122449 0.8285714285714285 7.210299372673035e-05
0.5836734693877551 0.8285714285714285 6.980076432228088e-05
0.6040816326530613 0.8285714285714285 6.721541285514832e-05
0.6244897959183673 0.8285714285714285 6.433948874473572e-05
0.6448979591836734 0.8285714285714285 6.118789315223694e-05
0.6653061224489796 0.8285714285714285 5.7756900787353516e-05
0.6857142857142857 0.8285714285714285 5.4094940423965454e-05
0.7061224489795919 0.8285714285714285 5.027279257774353e-05
0.726530612244898 0.8285714285714285 4.6372413635253906e-05
0.7469387755102042 0.8285714285714285 4.2475759983062744e-05
0.7673469387755102 0.8285714285714285 3.869086503982544e-05
0.7877551020408163 0.8285714285714285 3.5118311643600464e-05
0.8081632653061224 0.8285714285714285 3.186613321304321e-05
0.8285714285714285 0.8285714285714285 2.905726432800293e-05
0.8489795918367347 0.8285714285714285 2.6870518922805786e-05
0.8693877551020408 0.8285714285714285 2.555735409259796e-05
0.889795918367347 0.8285714285714285 2.5486573576927185e-05
0.9102040816326531 0.8285714285714285 2.719089388847351e-05
0.9306122448979591 0.8285714285714285 3.131106495857239e-05
0.9510204081632653 0.8285714285714285 3.858841955661774e-05
0.9714285714285714 0.8285714285714285 4.9797818064689636e-05
0.9918367346938776 0.8285714285714285 6.567128002643585e-05
1.0122448979591836 0.8285714285714285 8.640997111797333e-05
1.0326530612244897 0.8285714285714285 0.00011092983186244965
1.0530612244897959 0.8285714285714285 0.0001368178054690361
1.073469387755102 0.8285714285714285 0.000161685049533844
1.0938775510204082 0.8285714285714285 0.00018513575196266174
1.1142857142857143 0.8285714285714285 0.0002095252275466919
1.1346938775510202 0.8285714285714285 0.00023827515542507172
1.1551020408163266 0.8285714285714285 0.0002728179097175598
1.1755102040816325 0.8285714285714285 0.0003101825714111328
1.1959183673469387 0.8285714285714285 0.00034244731068611145
1.2163265306122448 0.8285714285714285 0.00035776570439338684
1.236734693877551 0.8285714285714285 0.0003461576998233795
1.2571428571428571 0.8285714285714285 0.0003091059625148773
1.2775510204081633 0.8285714285714285 0.0002590939402580261
1.2979591836734694 0.8285714285714285 0.0002001449465751648
1.3183673469387753 0.8285714285714285 0.00011627376079559326
1.3387755102040817 0.8285714285714285 2.440810203552246e-05
1.3591836734693876 0.8285714285714285 4.3876469135284424e-05
1.379591836734694 0.8285714285714285 9.164214134216309e-05
1.4 0.8285714285714285 8.995085954666138e-05

0.4 0.8489795918367347 8.240342140197754e-05
0.42040816326530617 0.8489795918367347 8.272379636764526e-05
0.44081632653061226 0.8489795918367347 8.216500282287598e-05
0.4612244897959184 0.8489795918367347 8.108466863632202e-05
0.4816326530612245 0.8489795918367347 7.972866296768188e-05
0.5020408163265306 0.8489795918367347 7.81714916229248e-05
0.5224489795918368 0.8489795918367347 7.641315460205078e-05
0.5428571428571429 0.8489795918367347 7.444620132446289e-05
0.563265306122449 0.8489795918367347 7.223337888717651e-05
0.5836734693877551 0.8489795918367347 6.974488496780396e-05
0.6040816326530613 0.8489795918367347 6.695091724395752e-05
0.6244897959183673 0.8489795918367347 6.384029984474182e-05
0.6448979591836734 0.8489795918367347 6.043538451194763e-05
0.6653061224489796 0.8489795918367347 5.6762248277664185e-05
0.6857142857142857 0.8489795918367347 5.289912223815918e-05
0.7061224489795919 0.8489795918367347 4.893168807029724e-05
0.726530612244898 0.8489795918367347 4.494190216064453e-05
0.7469387755102042 0.8489795918367347 4.104152321815491e-05
0.7673469387755102 0.8489795918367347 3.732740879058838e-05
0.7877551020408163 0.8489795918367347 3.390759229660034e-05
0.8081632653061224 0.8489795918367347 3.09087336063385e-05
0.8285714285714285 0.8489795918367347 2.8429552912712097e-05
0.8489795918367347 0.8489795918367347 2.6633962988853455e-05
0.8693877551020408 0.8489795918367347 2.578645944595337e-05
0.889795918367347 0.8489795918367347 2.6267021894454956e-05
0.9102040816326531 0.8489795918367347 2.8576701879501343e-05
0.9306122448979591 0.8489795918367347 3.3307820558547974e-05
0.9510204081632653 0.8489795918367347 4.108622670173645e-05
0.9714285714285714 0.8489795918367347 5.267281085252762e-05
0.9918367346938776 0.8489795918367347 6.893835961818695e-05
1.0122448979591836 0.8489795918367347 9.027309715747833e-05
1.0326530612244897 0.8489795918367347 0.00011566560715436935
1.0530612244897959 0.8489795918367347 0.00014273636043071747
1.073469387755102 0.8489795918367347 0.0001692669466137886
1.0938775510204082 0.8489795918367347 0.000195198692381382
1.1142857142857143 0.8489795918367347 0.00022312626242637634
1.1346938775510202 0.8489795918367347 0.000256245955824852
1.1551020408163266 0.8489795918367347 0.00029523298144340515
1.1755102040816325 0.8489795918367347 0.0003361143171787262
1.1959183673469387 0.8489795918367347 0.0003698375076055527
1.2163265306122448 0.8489795918367347 0.00038371607661247253
1.236734693877551 0.8489795918367347 0.0003680028021335602
1.2571428571428571 0.8489795918367347 0.000325813889503479
1.2775510204081633 0.8489795918367347 0.0002713613212108612
1.2979591836734694 0.8489795918367347 0.00020970404148101807
1.3183673469387753 0.8489795918367347 0.0001250430941581726
1.3387755102040817 0.8489795918367347 3.390014171600342e-05
1.3591836734693876 0.8489795918367347 3.085285425186157e-05
1.379591836734694 0.8489795918367347 7.165968418121338e-05
1.4 0.8489795918367347 5.9932470321655273e-05

0.4 0.8693877551020408 8.218735456466675e-05
0.42040816326530617 0.8693877551020408 8.215010166168213e-05
0.44081632653061226 0.8693877551020408 8.136779069900513e-05
0.4612244897959184 0.8693877551020408 8.019059896469116e-05
0.4816326530612245 0.8693877551020408 7.877498865127563e-05
0.5020408163265306 0.8693877551020408 7.712841033935547e-05
0.5224489795918368 0.8693877551020408 7.528811693191528e-05
0.5428571428571429 0.8693877551020408 7.319077849388123e-05
0.563265306122449 0.8693877551020408 7.081776857376099e-05
0.5836734693877551 0.8693877551020408 6.815046072006226e-05
0.6040816326530613 0.8693877551020408 6.514787673950195e-05
0.6244897959183673 0.8693877551020408 6.182119250297546e-05
0.6448979591836734 0.8693877551020408 5.819275975227356e-05
0.6653061224489796 0.8693877551020408 5.431473255157471e-05
0.6857142857142857 0.8693877551020408 5.030632019042969e-05
0.7061224489795919 0.8693877551020408 4.6230852603912354e-05
0.726530612244898 0.8693877551020408 4.221498966217041e-05
0.7469387755102042 0.8693877551020408 3.836303949356079e-05
0.7673469387755102 0.8693877551020408 3.476068377494812e-05
0.7877551020408163 0.8693877551020408 3.155320882797241e-05
0.8081632653061224 0.8693877551020408 2.8830021619796753e-05
0.8285714285714285 0.8693877551020408 2.6717782020568848e-05
0.8489795918367347 0.8693877551020408 2.5345012545585632e-05
0.8693877551020408 0.8693877551020408 2.5000423192977905e-05
0.889795918367347 0.8693877551020408 2.6056542992591858e-05
0.9102040816326531 0.8693877551020408 2.8988346457481384e-05
0.9306122448979591 0.8693877551020408 3.429129719734192e-05
0.9510204081632653 0.8693877551020408 4.2469240725040436e-05
0.9714285714285714 0.8693877551020408 5.4292380809783936e-05
0.9918367346938776 0.8693877551020408 7.08550214767456e-05
1.0122448979591836 0.8693877551020408 9.277369827032089e-05
1.0326530612244897 0.8693877551020408 0.00011913012713193893
1.0530612244897959 0.8693877551020408 0.00014759693294763565
1.073469387755102 0.8693877551020408 0.00017611030489206314
1.0938775510204082 0.8693877551020408 0.00020482856780290604
1.1142857142857143 0.8693877551020408 0.00023639015853405
1.1346938775510202 0.8693877551020408 0.0002735825255513191
1.1551020408163266 0.8693877551020408 0.0003162696957588196
1.1755102040816325 0.8693877551020408 0.0003594662994146347
1.1959183673469387 0.8693877551020408 0.0003931615501642227
1.2163265306122448 0.8693877551020408 0.00040394067764282227
1.236734693877551 0.8693877551020408 0.0003824755549430847
1.2571428571428571 0.8693877551020408 0.0003336481750011444
1.2775510204081633 0.8693877551020408 0.0002734735608100891
1.2979591836734694 0.8693877551020408 0.00020807236433029175
1.3183673469387753 0.8693877551020408 0.00012195855379104614
1.3387755102040817 0.8693877551020408 3.1463801860809326e-05
1.3591836734693876 0.8693877551020408 2.905726432800293e-05
1.379591836734694 0.8693877551020408 6.110966205596924e-05
1.4 0.8693877551020408 3.571808338165283e-05

0.4 0.889795918367347 7.993727922439575e-05
0.42040816326530617 0.889795918367347 7.960200309753418e-05
0.44081632653061226 0.889795918367347 7.86706805229187e-05
0.4612244897959184 0.889795918367347 7.742643356323242e-05
0.4816326530612245 0.889795918367347 7.59512186050415e-05
0.5020408163265306 0.889795918367347 7.424503564834595e-05
0.5224489795918368 0.889795918367347 7.228553295135498e-05
0.5428571428571429 0.889795918367347 7.00540840625763e-05
0.563265306122449 0.889795918367347 6.75395131111145e-05
0.5836734693877551 0.889795918367347 6.468221545219421e-05
0.6040816326530613 0.889795918367347 6.147846579551697e-05
0.6244897959183673 0.889795918367347 5.796179175376892e-05
0.6448979591836734 0.889795918367347 5.4139643907547e-05
0.6653061224489796 0.889795918367347 5.0123780965805054e-05
0.6857142857142857 0.889795918367347 4.5999884605407715e-05
0.7061224489795919 0.889795918367347 4.187971353530884e-05
0.726530612244898 0.889795918367347 3.787502646446228e-05
0.7469387755102042 0.889795918367347 3.410503268241882e-05
0.7673469387755102 0.889795918367347 3.0662864446640015e-05
0.7877551020408163 0.889795918367347 2.7684494853019714e-05
0.8081632653061224 0.889795918367347 2.528168261051178e-05
0.8285714285714285 0.889795918367347 2.3538246750831604e-05
0.8489795918367347 0.889795918367347 2.2606924176216125e-05
0.8693877551020408 0.889795918367347 2.2757798433303833e-05
0.889795918367347 0.889795918367347 2.436526119709015e-05
0.9102040816326531 0.889795918367347 2.7839094400405884e-05
0.9306122448979591 0.889795918367347 3.352481871843338e-05
0.9510204081632653 0.889795918367347 4.179868847131729e-05
0.9714285714285714 0.889795918367347 5.349982529878616e-05
0.9918367346938776 0.889795918367347 7.002521306276321e-05
1.0122448979591836 0.889795918367347 9.225588291883469e-05
1.0326530612244897 0.889795918367347 0.00011941278353333473
1.0530612244897959 0.889795918367347 0.00014922115951776505
1.073469387755102 0.889795918367347 0.0001797187142074108
1.0938775510204082 0.889795918367347 0.00021114293485879898
1.1142857142857143 0.889795918367347 0.00024596042931079865
1.1346938775510202 0.889795918367347 0.00028637517243623734
1.1551020408163266 0.889795918367347 0.00033138133585453033
1.1755102040816325 0.889795918367347 0.0003751404583454132
1.1959183673469387 0.889795918367347 0.00040686503052711487
1.2163265306122448 0.889795918367347 0.0004126261919736862
1.236734693877551 0.889795918367347 0.0003836490213871002
1.2571428571428571 0.889795918367347 0.00032692402601242065
1.2775510204081633 0.889795918367347 0.0002602413296699524
1.2979591836734694 0.889795918367347 0.00019082427024841309
1.3183673469387753 0.889795918367347 0.00010341405868530273
1.3387755102040817 0.889795918367347 1.3887882232666016e-05
1.3591836734693876 0.889795918367347 4.2028725147247314e-05
1.379591836734694 0.889795918367347 6.441771984100342e-05
1.4 0.889795918367347 2.2940337657928467e-05

0.4 0.9102040816326531 7.526576519012451e-05
0.42040816326530617 0.9102040816326531 7.46995210647583e-05
0.44081632653061226 0.9102040816326531 7.370114326477051e-05
0.4612244897959184 0.9102040816326531 7.241219282150269e-05
0.4816326530612245 0.9102040816326531 7.08848237991333e-05
0.5020408163265306 0.9102040816326531 6.91041350364685e-05
0.5224489795918368 0.9102040816326531 6.705150008201599e-05
0.5428571428571429 0.9102040816326531 6.470829248428345e-05
0.563265306122449 0.9102040816326531 6.204470992088318e-05
0.5836734693877551 0.9102040816326531 5.903095006942749e-05
0.6040816326530613 0.9102040816326531 5.568191409111023e-05
0.6244897959183673 0.9102040816326531 5.2012503147125244e-05
0.6448979591836734 0.9102040816326531 4.8082321882247925e-05
0.6653061224489796 0.9102040816326531 4.398450255393982e-05
0.6857142857142857 0.9102040816326531 3.982335329055786e-05
0.7061224489795919 0.9102040816326531 3.573298454284668e-05
0.726530612244898 0.9102040816326531 3.180280327796936e-05
0.7469387755102042 0.9102040816326531 2.8155744075775146e-05
0.7673469387755102 0.9102040816326531 2.4925917387008667e-05
0.7877551020408163 0.9102040816326531 2.2213906049728394e-05
0.8081632653061224 0.9102040816326531 2.0131468772888184e-05
0.8285714285714285 0.9102040816326531 1.8751248717308044e-05
0.8489795918367347 0.9102040816326531 1.8194317817687988e-05
0.8693877551020408 0.9102040816326531 1.8728896975517273e-05
0.889795918367347 0.9102040816326531 2.070516347885132e-05
0.9102040816326531 0.9102040816326531 2.4425797164440155e-05
0.9306122448979591 0.9102040816326531 3.0055642127990723e-05
0.9510204081632653 0.9102040816326531 3.78340482711792e-05
0.9714285714285714 0.9102040816326531 4.8762187361717224e-05
0.9918367346938776 0.9102040816326531 6.462354212999344e-05
1.0122448979591836 0.9102040816326531 8.664000779390335e-05
1.0326530612244897 0.9102040816326531 0.0001141638495028019
1.0530612244897959 0.9102040816326531 0.00014498690143227577
1.073469387755102 0.9102040816326531 0.00017718598246574402
1.0938775510204082 0.9102040816326531 0.00021095387637615204
1.1142857142857143 0.9102040816326531 0.0002483949065208435
1.1346938775510202 0.9102040816326531 0.00029101036489009857
1.1551020408163266 0.9102040816326531 0.0003369636833667755
1.1755102040816325 0.9102040816326531 0.0003797002136707306
1.1959183673469387 0.9102040816326531 0.0004078429192304611
1.2163265306122448 0.9102040816326531 0.00040706805884838104
1.236734693877551 0.9102040816326531 0.00036935508251190186
1.2571428571428571 0.9102040816326531 0.0003038831055164337
1.2775510204081633 0.9102040816326531 0.00023032724857330322
1.2979591836734694 0.9102040816326531 0.00015702098608016968
1.3183673469387753 0.9102040816326531 6.891787052154541e-05
1.3387755102040817 0.9102040816326531 1.8753111362457275e-05
1.3591836734693876 0.9102040816326531 6.956607103347778e-05
1.379591836734694 0.9102040816326531 8.247792720794678e-05
1.4 0.9102040816326531 2.4490058422088623e-05

0.4 0.9306122448979591 6.773322820663452e-05
0.42040816326530617 0.9306122448979591 6.70701265335083e-05
0.44081632653061226 0.9306122448979591 6.605684757232666e-05
0.4612244897959184 0.9306122448979591 6.477534770965576e-05
0.4816326530612245 0.9306122448979591 6.32256269454956e-05
0.5020408163265306 0.9306122448979591 6.139278411865234e-05
0.5224489795918368 0.9306122448979591 5.928054451942444e-05
0.5428571428571429 0.9306122448979591 5.6859105825424194e-05
0.563265306122449 0.9306122448979591 5.410611629486084e-05
0.5836734693877551 0.9306122448979591 5.102530121803284e-05
0.6040816326530613 0.9306122448979591 4.7616660594940186e-05
0.6244897959183673 0.9306122448979591 4.390999674797058e-05
0.6448979591836734 0.9306122448979591 3.9983540773391724e-05
0.6653061224489796 0.9306122448979591 3.5919249057769775e-05
0.6857142857142857 0.9306122448979591 3.184005618095398e-05
0.7061224489795919 0.9306122448979591 2.785399556159973e-05
0.726530612244898 0.9306122448979591 2.407655119895935e-05
0.7469387755102042 0.9306122448979591 2.0641833543777466e-05
0.7673469387755102 0.9306122448979591 1.7646700143814087e-05
0.7877551020408163 0.9306122448979591 1.5189871191978455e-05
0.8081632653061224 0.9306122448979591 1.3360753655433655e-05
0.8285714285714285 0.9306122448979591 1.2194737792015076e-05
0.8489795918367347 0.9306122448979591 1.1792406439781189e-05
0.8693877551020408 0.9306122448979591 1.2423843145370483e-05
0.889795918367347 0.9306122448979591 1.439359039068222e-05
0.9102040816326531 0.9306122448979591 1.7884187400341034e-05
0.9306122448979591 0.9306122448979591 2.2831372916698456e-05
0.9510204081632653 0.9306122448979591 2.937857061624527e-05
0.9714285714285714 0.9306122448979591 3.879517316818237e-05
0.9918367346938776 0.9306122448979591 5.334382876753807e-05
1.0122448979591836 0.9306122448979591 7.45728611946106e-05
1.0326530612244897 0.9306122448979591 0.0001019681803882122
1.0530612244897959 0.9306122448979591 0.0001333574764430523
1.073469387755102 0.9306122448979591 0.00016686134040355682
1.0938775510204082 0.9306122448979591 0.0002025645226240158
1.1142857142857143 0.9306122448979591 0.00024215690791606903
1.1346938775510202 0.9306122448979591 0.0002864021807909012
1.1551020408163266 0.9306122448979591 0.00033268891274929047
1.1755102040816325 0.9306122448979591 0.00037380121648311615
1.1959183673469387 0.9306122448979591 0.0003978852182626724
1.2163265306122448 0.9306122448979591 0.00039017386734485626
1.236734693877551 0.9306122448979591 0.0003433041274547577
1.2571428571428571 0.9306122448979591 0.0002686344087123871
1.2775510204081633 0.9306122448979591 0.00018782168626785278
1.2979591836734694 0.9306122448979591 0.00011036545038223267
1.3183673469387753 0.9306122448979591 2.191215753555298e-05
1.3387755102040817 0.9306122448979591 6.308406591415405e-05
1.3591836734693876 0.9306122448979591 0.00010803341865539551
1.379591836734694 0.9306122448979591 0.00011163204908370972
1.4 0.9306122448979591 3.816187381744385e-05

0.4 0.9510204081632653 5.70639967918396e-05
0.42040816326530617 0.9510204081632653 5.6430697441101074e-05
0.44081632653061226 0.9510204081632653 5.551427602767944e-05
0.4612244897959184 0.9510204081632653 5.427747964859009e-05
0.4816326530612245 0.9510204081632653 5.276501178741455e-05
0.5020408163265306 0.9510204081632653 5.0943344831466675e-05
0.5224489795918368 0.9510204081632653 4.884973168373108e-05
0.5428571428571429 0.9510204081632653 4.645437002182007e-05
0.563265306122449 0.9510204081632653 4.373863339424133e-05
0.5836734693877551 0.9510204081632653 4.071369767189026e-05
0.6040816326530613 0.9510204081632653 3.738701343536377e-05
0.6244897959183673 0.9510204081632653 3.3818185329437256e-05
0.6448979591836734 0.9510204081632653 3.00481915473938e-05
0.6653061224489796 0.9510204081632653 2.6173889636993408e-05
0.6857142857142857 0.9510204081632653 2.2299587726593018e-05
0.7061224489795919 0.9510204081632653 1.8537044525146484e-05
0.726530612244898 0.9510204081632653 1.4998018741607666e-05
0.7469387755102042 0.9510204081632653 1.1779367923736572e-05
0.7673469387755102 0.9510204081632653 8.989125490188599e-06
0.7877551020408163 0.9510204081632653 6.685033440589905e-06
0.8081632653061224 0.9510204081632653 4.9173831939697266e-06
0.8285714285714285 0.9510204081632653 3.7010759115219116e-06
0.8489795918367347 0.9510204081632653 3.1385570764541626e-06
0.8693877551020408 0.9510204081632653 3.5176053643226624e-06
0.889795918367347 0.9510204081632653 5.111098289489746e-06
0.9102040816326531 0.9510204081632653 7.947906851768494e-06
0.9306122448979591 0.9510204081632653 1.172628253698349e-05
0.9510204081632653 0.9510204081632653 1.651328057050705e-05
0.9714285714285714 0.9510204081632653 2.3949425667524338e-05
0.9918367346938776 0.9510204081632653 3.678235225379467e-05
1.0122448979591836 0.9510204081632653 5.684932693839073e-05
1.0326530612244897 0.9510204081632653 8.368748240172863e-05
1.0530612244897959 0.9510204081632653 0.00011516595259308815
1.073469387755102 0.9510204081632653 0.00014951126649975777
1.0938775510204082 0.9510204081632653 0.00018682703375816345
1.1142857142857143 0.9510204081632653 0.00022845668718218803
1.1346938775510202 0.9510204081632653 0.00027451105415821075
1.1551020408163266 0.9510204081632653 0.00032159406691789627
1.1755102040816325 0.9510204081632653 0.00036187469959259033
1.1959183673469387 0.9510204081632653 0.0003828946501016617
1.2163265306122448 0.9510204081632653 0.0003692358732223511
1.236734693877551 0.9510204081632653 0.0003139190375804901
1.2571428571428571 0.9510204081632653 0.0002304166555404663
1.2775510204081633 0.9510204081632653 0.00014235824346542358
1.2979591836734694 0.9510204081632653 6.0655176639556885e-05
1.3183673469387753 0.9510204081632653 2.8274953365325928e-05
1.3387755102040817 0.9510204081632653 0.00011043250560760498
1.3591836734693876 0.9510204081632653 0.00014915317296981812
1.379591836734694 0.9510204081632653 0.00014329701662063599
1.4 0.9510204081632653 5.5417418479919434e-05

0.4 0.9714285714285714 4.3354928493499756e-05
0.42040816326530617 0.9714285714285714 4.2922794818878174e-05
0.44081632653061226 0.9714285714285714 4.215538501739502e-05
0.4612244897959184 0.9714285714285714 4.1075050830841064e-05
0.4816326530612245 0.9714285714285714 3.966689109802246e-05
0.5020408163265306 0.9714285714285714 3.7997961044311523e-05
0.5224489795918368 0.9714285714285714 3.6053359508514404e-05
0.5428571428571429 0.9714285714285714 3.384053707122803e-05
0.563265306122449 0.9714285714285714 3.134086728096008e-05
0.5836734693877551 0.9714285714285714 2.857297658920288e-05
0.6040816326530613 0.9714285714285714 2.5544315576553345e-05
0.6244897959183673 0.9714285714285714 2.2299587726593018e-05
0.6448979591836734 0.9714285714285714 1.887604594230652e-05
0.6653061224489796 0.9714285714285714 1.5344470739364624e-05
0.6857142857142857 0.9714285714285714 1.1805444955825806e-05
0.7061224489795919 0.9714285714285714 8.352100849151611e-06
0.726530612244898 0.9714285714285714 5.0924718379974365e-06
0.7469387755102042 0.9714285714285714 2.0992010831832886e-06
0.7673469387755102 0.9714285714285714 5.438923835754395e-07
0.7877551020408163 0.9714285714285714 2.8014183044433594e-06
0.8081632653061224 0.9714285714285714 4.654750227928162e-06
0.8285714285714285 0.9714285714285714 6.083399057388306e-06
0.8489795918367347 0.9714285714285714 6.9569796323776245e-06
0.8693877551020408 0.9714285714285714 6.945803761482239e-06
0.889795918367347 0.9714285714285714 5.813315510749817e-06
0.9102040816326531 0.9714285714285714 3.7224963307380676e-06
0.9306122448979591 0.9714285714285714 1.2726522982120514e-06
0.9510204081632653 0.9714285714285714 1.5897676348686218e-06
0.9714285714285714 0.9714285714285714 6.880611181259155e-06
0.9918367346938776 0.9714285714285714 1.780386082828045e-05
1.0122448979591836 0.9714285714285714 3.636232577264309e-05
1.0326530612244897 0.9714285714285714 6.210932042449713e-05
1.0530612244897959 0.9714285714285714 9.302585385739803e-05
1.073469387755102 0.9714285714285714 0.00012764125131070614
1.0938775510204082 0.9714285714285714 0.00016628345474600792
1.1142857142857143 0.9714285714285714 0.00021015340462327003
1.1346938775510202 0.9714285714285714 0.00025880150496959686
1.1551020408163266 0.9714285714285714 0.000308074988424778
1.1755102040816325 0.9714285714285714 0.00034939125180244446
1.1959183673469387 0.9714285714285714 0.00036949291825294495
1.2163265306122448 0.9714285714285714 0.0003520771861076355
1.236734693877551 0.9714285714285714 0.0002901591360569
1.2571428571428571 0.9714285714285714 0.000199243426322937
1.2775510204081633 0.9714285714285714 0.00010504201054573059
1.2979591836734694 0.9714285714285714 1.990795135498047e-05
1.3183673469387753 0.9714285714285714 6.890296936035156e-05
1.3387755102040817 0.9714285714285714 0.0001481473445892334
1.3591836734693876 0.9714285714285714 0.00018102675676345825
1.379591836734694 0.9714285714285714 0.0001660659909248352
1.4 0.9714285714285714 6.423890590667725e-05

0.4 0.9918367346938776 2.7231872081756592e-05
0.42040816326530617 0.9918367346938776 2.714991569519043e-05
0.44081632653061226 0.9918367346938776 2.6710331439971924e-05
0.4612244897959184 0.9918367346938776 2.5898218154907227e-05
0.4816326530612245 0.9918367346938776 2.477318048477173e-05
0.5020408163265306 0.9918367346938776 2.3417174816131592e-05
0.5224489795918368 0.9918367346938776 2.1826475858688354e-05
0.5428571428571429 0.9918367346938776 2.0019710063934326e-05
0.563265306122449 0.9918367346938776 1.7996877431869507e-05
0.5836734693877551 0.9918367346938776 1.5754252672195435e-05
0.6040816326530613 0.9918367346938776 1.3280659914016724e-05
0.6244897959183673 0.9918367346938776 1.0602176189422607e-05
0.6448979591836734 0.9918367346938776 7.741153240203857e-06
0.6653061224489796 0.9918367346938776 4.753470420837402e-06
0.6857142857142857 0.9918367346938776 1.7248094081878662e-06
0.7061224489795919 0.9918367346938776 1.2516975402832031e-06
0.726530612244898 0.9918367346938776 4.0940940380096436e-06
0.7469387755102042 0.9918367346938776 6.720423698425293e-06
0.7673469387755102 0.9918367346938776 9.080395102500916e-06
0.7877551020408163 0.9918367346938776 1.1138617992401123e-05
0.8081632653061224 0.9918367346938776 1.2900680303573608e-05
0.8285714285714285 0.9918367346938776 1.4360994100570679e-05
0.8489795918367347 0.9918367346938776 1.5341676771640778e-05
0.8693877551020408 0.9918367346938776 1.548323780298233e-05
0.889795918367347 0.9918367346938776 1.460593193769455e-05
0.9102040816326531 0.9918367346938776 1.3124663382768631e-05
0.9306122448979591 0.9918367346938776 1.19735486805439e-05
0.9510204081632653 0.9918367346938776 1.1132331565022469e-05
0.9714285714285714 0.9918367346938776 8.189119398593903e-06
0.9918367346938776 0.9918367346938776 4.169996827840805e-07
1.0122448979591836 0.9918367346938776 1.681124558672309e-05
1.0326530612244897 0.9918367346938776 4.061718937009573e-05
1.0530612244897959 0.9918367346938776 7.012183777987957e-05
1.073469387755102 0.9918367346938776 0.00010438752360641956
1.0938775510204082 0.9918367346938776 0.00014420365914702415
1.1142857142857143 0.9918367346938776 0.00019079865887761116
1.1346938775510202 0.9918367346938776 0.00024322699755430222
1.1551020408163266 0.9918367346938776 0.00029648374766111374
1.1755102040816325 0.9918367346938776 0.0003410540521144867
1.1959183673469387 0.9918367346938776 0.0003627017140388489
1.2163265306122448 0.9918367346938776 0.0003440491855144501
1.236734693877551 0.9918367346938776 0.0002779625356197357
1.2571428571428571 0.9918367346938776 0.00018182769417762756
1.2775510204081633 0.9918367346938776 8.349120616912842e-05
1.2979591836734694 0.9918367346938776 3.21120023727417e-06
1.3183673469387753 0.9918367346938776 9.049475193023682e-05
1.3387755102040817 0.9918367346938776 0.00016636401414871216
1.3591836734693876 0.9918367346938776 0.00019405782222747803
1.379591836734694 0.9918367346938776 0.00017060339450836182
1.4 0.9918367346938776 5.5164098739624023e-05

0.4 1.0122448979591836 1.0132789611816406e-05
0.42040816326530617 1.0122448979591836 1.0631978511810303e-05
0.44081632653061226 1.0122448979591836 1.0691583156585693e-05
0.4612244897959184 1.0122448979591836 1.033395528793335e-05
0.4816326530612245 1.0122448979591836 9.73045825958252e-06
0.5020408163265306 1.0122448979591836 8.922070264816284e-06
0.5224489795918368 1.0122448979591836 7.97957181930542e-06
0.5428571428571429 1.0122448979591836 6.9141387939453125e-06
0.563265306122449 1.0122448979591836 5.718320608139038e-06
0.5836734693877551 1.0122448979591836 4.351139068603516e-06
0.6040816326530613 1.0122448979591836 2.779066562652588e-06
0.6244897959183673 1.0122448979591836 1.0021030902862549e-06
0.6448979591836734 1.0122448979591836 9.499490261077881e-07
0.6653061224489796 1.0122448979591836 3.039836883544922e-06
0.6857142857142857 1.0122448979591836 5.174428224563599e-06
0.7061224489795919 1.0122448979591836 7.2624534368515015e-06
0.726530612244898 1.0122448979591836 9.210780262947083e-06
0.7469387755102042 1.0122448979591836 1.095607876777649e-05
0.7673469387755102 1.0122448979591836 1.2466683983802795e-05
0.7877551020408163 1.0122448979591836 1.3744458556175232e-05
0.8081632653061224 1.0122448979591836 1.485086977481842e-05
0.8285714285714285 1.0122448979591836 1.5822239220142365e-05
0.8489795918367347 1.0122448979591836 1.6471371054649353e-05
0.8693877551020408 1.0122448979591836 1.6430392861366272e-05
0.889795918367347 1.0122448979591836 1.5595927834510803e-05
0.9102040816326531 1.0122448979591836 1.4676246792078018e-05
0.9306122448979591 1.0122448979591836 1.498265191912651e-05
0.9510204081632653 1.0122448979591836 1.6516540199518204e-05
0.9714285714285714 1.0122448979591836 1.651747152209282e-05
0.9918367346938776 1.0122448979591836 1.1103926226496696e-05
1.0122448979591836 1.0122448979591836 2.027139998972416e-06
1.0326530612244897 1.0122448979591836 2.277101157233119e-05
1.0530612244897959 1.0122448979591836 4.996370989829302e-05
1.073469387755102 1.0122448979591836 8.340110071003437e-05
1.0938775510204082 1.0122448979591836 0.00012443866580724716
1.1142857142857143 1.0122448979591836 0.0001743864268064499
1.1346938775510202 1.0122448979591836 0.00023173075169324875
1.1551020408163266 1.0122448979591836 0.0002904888242483139
1.1755102040816325 1.0122448979591836 0.0003399718552827835
1.1959183673469387 1.0122448979591836 0.0003649108111858368
1.2163265306122448 1.0122448979591836 0.0003469400107860565
1.236734693877551 1.0122448979591836 0.00027860328555107117
1.2571428571428571 1.0122448979591836 0.00017922744154930115
1.2775510204081633 1.0122448979591836 7.87973403930664e-05
1.2979591836734694 1.0122448979591836 7.443130016326904e-06
1.3183673469387753 1.0122448979591836 9.157508611679077e-05
1.3387755102040817 1.0122448979591836 0.00016341358423233032
1.3591836734693876 1.0122448979591836 0.00018622726202011108
1.379591836734694 1.0122448979591836 0.00015423446893692017
1.4 1.0122448979591836 2.5331974029541016e-05

0.4 1.0326530612244897 6.057322025299072e-06
0.42040816326530617 1.0326530612244897 4.708766937255859e-06
0.44081632653061226 1.0326530612244897 3.866851329803467e-06
0.4612244897959184 1.0326530612244897 3.4496188163757324e-06
0.4816326530612245 1.0326530612244897 3.244727849960327e-06
0.5020408163265306 1.0326530612244897 3.11434268951416e-06
0.5224489795918368 1.0326530612244897 2.995133399963379e-06
0.5428571428571429 1.0326530612244897 2.857297658920288e-06
0.563265306122449 1.0326530612244897 2.775341272354126e-06
0.5836734693877551 1.0326530612244897 2.779066562652588e-06
0.6040816326530613 1.0326530612244897 2.9355287551879883e-06
0.6244897959183673 1.0326530612244897 3.2670795917510986e-06
0.6448979591836734 1.0326530612244897 3.729015588760376e-06
0.6653061224489796 1.0326530612244897 4.258006811141968e-06
0.6857142857142857 1.0326530612244897 4.734843969345093e-06
0.7061224489795919 1.0326530612244897 5.0906091928482056e-06
0.726530612244898 1.0326530612244897 5.23589551448822e-06
0.7469387755102042 1.0326530612244897 5.153939127922058e-06
0.7673469387755102 1.0326530612244897 4.867091774940491e-06
0.7877551020408163 1.0326530612244897 4.4833868741989136e-06
0.8081632653061224 1.0326530612244897 4.16487455368042e-06
0.8285714285714285 1.0326530612244897 4.04752790927887e-06
0.8489795918367347 1.0326530612244897 3.972090780735016e-06
0.8693877551020408 1.0326530612244897 3.5660341382026672e-06
0.889795918367347 1.0326530612244897 2.823304384946823e-06
0.9102040816326531 1.0326530612244897 2.750661224126816e-06
0.9306122448979591 1.0326530612244897 5.052424967288971e-06
0.9510204081632653 1.0326530612244897 9.777257218956947e-06
0.9714285714285714 1.0326530612244897 1.3825250789523125e-05
0.9918367346938776 1.0326530612244897 1.2950447853654623e-05
1.0122448979591836 1.0326530612244897 4.513305611908436e-06
1.0326530612244897 1.0326530612244897 1.1904863640666008e-05
1.0530612244897959 1.0326530612244897 3.591785207390785e-05
1.073469387755102 1.0326530612244897 6.814207881689072e-05
1.0938775510204082 1.0326530612244897 0.00011042319238185883
1.1142857142857143 1.0326530612244897 0.000164044089615345
1.1346938775510202 1.0326530612244897 0.00022680684924125671
1.1551020408163266 1.0326530612244897 0.00029156357049942017
1.1755102040816325 1.0326530612244897 0.0003463365137577057
1.1959183673469387 1.0326530612244897 0.00037483684718608856
1.2163265306122448 1.0326530612244897 0.0003579370677471161
1.236734693877551 1.0326530612244897 0.0002879984676837921
1.2571428571428571 1.0326530612244897 0.00018609687685966492
1.2775510204081633 1.0326530612244897 8.45491886138916e-05
1.2979591836734694 1.0326530612244897 1.4901161193847656e-07
1.3183673469387753 1.0326530612244897 8.016824722290039e-05
1.3387755102040817 1.0326530612244897 0.00014734268188476562
1.3591836734693876 1.0326530612244897 0.0001645609736442566
1.379591836734694 1.0326530612244897 0.0001227259635925293
1.4 1.0326530612244897 1.9416213035583496e-05

0.4 1.0530612244897959 1.9840896129608154e-05
0.42040816326530617 1.0530612244897959 1.7255544662475586e-05
0.44081632653061226 1.0530612244897959 1.5251338481903076e-05
0.4612244897959184 1.0530612244897959 1.36643648147583e-05
0.4816326530612245 1.0530612244897959 1.2185424566268921e-05
0.5020408163265306 1.0530612244897959 1.0620802640914917e-05
0.5224489795918368 1.0530612244897959 8.862465620040894e-06
0.5428571428571429 1.0530612244897959 6.921589374542236e-06
0.563265306122449 1.0530612244897959 4.891306161880493e-06
0.5836734693877551 1.0530612244897959 2.8498470783233643e-06
0.6040816326530613 1.0530612244897959 8.605420589447021e-07
0.6244897959183673 1.0530612244897959 1.087784767150879e-06
0.6448979591836734 1.0530612244897959 3.0621886253356934e-06
0.6653061224489796 1.0530612244897959 5.155801773071289e-06
0.6857142857142857 1.0530612244897959 7.461756467819214e-06
0.7061224489795919 1.0530612244897959 1.0045245289802551e-05
0.726530612244898 1.0530612244897959 1.2896955013275146e-05
0.7469387755102042 1.0530612244897959 1.5962868928909302e-05
0.7673469387755102 1.0530612244897959 1.9079074263572693e-05
0.7877551020408163 1.0530612244897959 2.1999701857566833e-05
0.8081632653061224 1.0530612244897959 2.438947558403015e-05
0.8285714285714285 1.0530612244897959 2.598576247692108e-05
0.8489795918367347 1.0530612244897959 2.6893801987171173e-05
0.8693877551020408 1.0530612244897959 2.7478672564029694e-05
0.889795918367347 1.0530612244897959 2.7677509933710098e-05
0.9102040816326531 1.0530612244897959 2.6179011911153793e-05
0.9306122448979591 1.0530612244897959 2.0884443074464798e-05
0.9510204081632653 1.0530612244897959 1.1716736480593681e-05
0.9714285714285714 1.0530612244897959 2.1300511434674263e-06
0.9918367346938776 1.0530612244897959 3.151828423142433e-06
1.0122448979591836 1.0530612244897959 9.437790140509605e-07
1.0326530612244897 1.0530612244897959 9.894371032714844e-06
1.0530612244897959 1.0530612244897959 2.9855407774448395e-05
1.073469387755102 1.0530612244897959 6.0321297496557236e-05
1.0938775510204082 1.0530612244897959 0.00010345596820116043
1.1142857142857143 1.0530612244897959 0.00016028620302677155
1.1346938775510202 1.0530612244897959 0.00022782757878303528
1.1551020408163266 1.0530612244897959 0.0002976711839437485
1.1755102040816325 1.0530612244897959 0.00035649724304676056
1.1959183673469387 1.0530612244897959 0.0003871060907840729
1.2163265306122448 1.0530612244897959 0.000369977205991745
1.236734693877551 1.0530612244897959 0.0002973414957523346
1.2571428571428571 1.0530612244897959 0.00019206106662750244
1.2775510204081633 1.0530612244897959 8.876621723175049e-05
1.2979591836734694 1.0530612244897959 5.27501106262207e-06
1.3183673469387753 1.0530612244897959 7.050484418869019e-05
1.3387755102040817 1.0530612244897959 0.00013209879398345947
1.3591836734693876 1.0530612244897959 0.00014190375804901123
1.379591836734694 1.0530612244897959 8.83936882019043e-05
1.4 1.0530612244897959 6.569921970367432e-05

0.4 1.073469387755102 3.109872341156006e-05
0.42040816326530617 1.073469387755102 2.6747584342956543e-05
0.44081632653061226 1.073469387755102 2.3059546947479248e-05
0.4612244897959184 1.073469387755102 1.975148916244507e-05
0.4816326530612245 1.073469387755102 1.640990376472473e-05
0.5020408163265306 1.073469387755102 1.2718141078948975e-05
0.5224489795918368 1.073469387755102 8.568167686462402e-06
0.5428571428571429 1.073469387755102 4.030764102935791e-06
0.563265306122449 1.073469387755102 8.083879947662354e-07
0.5836734693877551 1.073469387755102 5.8300793170928955e-06
0.6040816326530613 1.073469387755102 1.1000782251358032e-05
0.6244897959183673 1.073469387755102 1.6372650861740112e-05
0.6448979591836734 1.073469387755102 2.201274037361145e-05
0.6653061224489796 1.073469387755102 2.8014183044433594e-05
0.6857142857142857 1.073469387755102 3.4403055906295776e-05
0.7061224489795919 1.073469387755102 4.1151419281959534e-05
0.726530612244898 1.073469387755102 4.811771214008331e-05
0.7469387755102042 1.073469387755102 5.509704351425171e-05
0.7673469387755102 1.073469387755102 6.174109876155853e-05
0.7877551020408163 1.073469387755102 6.763078272342682e-05
0.8081632653061224 1.073469387755102 7.223524153232574e-05
0.8285714285714285 1.073469387755102 7.516052573919296e-05
0.8489795918367347 1.073469387755102 7.646717131137848e-05
0.8693877551020408 1.073469387755102 7.653888314962387e-05
0.889795918367347 1.073469387755102 7.528671994805336e-05
0.9102040816326531 1.073469387755102 7.108738645911217e-05
0.9306122448979591 1.073469387755102 6.148498505353928e-05
0.9510204081632653 1.073469387755102 4.641828127205372e-05
0.9714285714285714 1.073469387755102 2.979324199259281e-05
0.9918367346938776 1.073469387755102 1.693214289844036e-05
1.0122448979591836 1.073469387755102 1.1685770004987717e-05
1.0326530612244897 1.073469387755102 1.5970785170793533e-05
1.0530612244897959 1.073469387755102 3.111641854047775e-05
1.073469387755102 1.073469387755102 5.9099867939949036e-05
1.0938775510204082 1.073469387755102 0.00010216142982244492
1.1142857142857143 1.073469387755102 0.00016088597476482391
1.1346938775510202 1.073469387755102 0.00023141689598560333
1.1551020408163266 1.073469387755102 0.0003040991723537445
1.1755102040816325 1.073469387755102 0.0003643222153186798
1.1959183673469387 1.073469387755102 0.00039413943886756897
1.2163265306122448 1.073469387755102 0.0003740377724170685
1.236734693877551 1.073469387755102 0.00029635801911354065
1.2571428571428571 1.073469387755102 0.00018552318215370178
1.2775510204081633 1.073469387755102 7.8544020652771e-05
1.2979591836734694 1.073469387755102 5.029141902923584e-06
1.3183673469387753 1.073469387755102 7.667392492294312e-05
1.3387755102040817 1.073469387755102 0.00013118982315063477
1.3591836734693876 1.073469387755102 0.0001311972737312317
1.379591836734694 1.073469387755102 6.540119647979736e-05
1.4 1.073469387755102 9.678304195404053e-05

0.4 1.0938775510204082 4.077702760696411e-05
0.42040816326530617 1.0938775510204082 3.406405448913574e-05
0.44081632653061226 1.0938775510204082 2.806633710861206e-05
0.4612244897959184 1.0938775510204082 2.2329390048980713e-05
0.4816326530612245 1.0938775510204082 1.6294419765472412e-05
0.5020408163265306 1.0938775510204082 9.581446647644043e-06
0.5224489795918368 1.0938775510204082 2.089887857437134e-06
0.5428571428571429 1.0938775510204082 6.087124347686768e-06
0.563265306122449 1.0938775510204082 1.4804303646087646e-05
0.5836734693877551 1.0938775510204082 2.395734190940857e-05
0.6040816326530613 1.0938775510204082 3.3527612686157227e-05
0.6244897959183673 1.0938775510204082 4.356354475021362e-05
0.6448979591836734 1.0938775510204082 5.4094940423965454e-05
0.6653061224489796 1.0938775510204082 6.511807441711426e-05
0.6857142857142857 1.0938775510204082 7.654353976249695e-05
0.7061224489795919 1.0938775510204082 8.818134665489197e-05
0.726530612244898 1.0938775510204082 9.972415864467621e-05
0.7469387755102042 1.0938775510204082 0.00011074542999267578
0.7673469387755102 1.0938775510204082 0.00012074597179889679
0.7877551020408163 1.0938775510204082 0.00012912414968013763
0.8081632653061224 1.0938775510204082 0.0001352056860923767
0.8285714285714285 1.0938775510204082 0.00013850070536136627
0.8489795918367347 1.0938775510204082 0.00013909954577684402
0.8693877551020408 1.0938775510204082 0.00013746973127126694
0.889795918367347 1.0938775510204082 0.00013350415974855423
0.9102040816326531 1.0938775510204082 0.00012531829997897148
0.9306122448979591 1.0938775510204082 0.0001101447269320488
0.9510204081632653 1.0938775510204082 8.802814409136772e-05
0.9714285714285714 1.0938775510204082 6.340723484754562e-05
0.9918367346938776 1.0938775510204082 4.224153235554695e-05
1.0122448979591836 1.0938775510204082 2.9029324650764465e-05
1.0326530612244897 1.0938775510204082 2.6354100555181503e-05
1.0530612244897959 1.0938775510204082 3.62396240234375e-05
1.073469387755102 1.0938775510204082 6.109755486249924e-05
1.0938775510204082 1.0938775510204082 0.00010307133197784424
1.1142857142857143 1.0938775510204082 0.0001621246337890625
1.1346938775510202 1.0938775510204082 0.00023348256945610046
1.1551020408163266 1.0938775510204082 0.00030626915395259857
1.1755102040816325 1.0938775510204082 0.00036467239260673523
1.1959183673469387 1.0938775510204082 0.00039028748869895935
1.2163265306122448 1.0938775510204082 0.00036396831274032593
1.236734693877551 1.0938775510204082 0.0002783536911010742
1.2571428571428571 1.0938775510204082 0.000159338116645813
1.2775510204081633 1.0938775510204082 4.652887582778931e-05
1.2979591836734694 1.0938775510204082 3.8370490074157715e-05
1.3183673469387753 1.0938775510204082 0.00010538101196289062
1.3387755102040817 1.0938775510204082 0.00015064328908920288
1.3591836734693876 1.0938775510204082 0.00013935565948486328
1.379591836734694 1.0938775510204082 6.395578384399414e-05
1.4 1.0938775510204082 0.00010032951831817627

0.4 1.1142857142857143 4.947185516357422e-05
0.42040816326530617 1.1142857142857143 3.9637088775634766e-05
0.44081632653061226 1.1142857142857143 3.049522638320923e-05
0.4612244897959184 1.1142857142857143 2.139061689376831e-05
0.4816326530612245 1.1142857142857143 1.1611729860305786e-05
0.5020408163265306 1.1142857142857143 7.748603820800781e-07
0.5224489795918368 1.1142857142857143 1.1183321475982666e-05
0.5428571428571429 1.1142857142857143 2.4087727069854736e-05
0.563265306122449 1.1142857142857143 3.775209188461304e-05
0.5836734693877551 1.1142857142857143 5.20758330821991e-05
0.6040816326530613 1.1142857142857143 6.698817014694214e-05
0.6244897959183673 1.1142857142857143 8.2455575466156e-05
0.6448979591836734 1.1142857142857143 9.841099381446838e-05
0.6653061224489796 1.1142857142857143 0.00011468306183815002
0.6857142857142857 1.1142857142857143 0.00013103336095809937
0.7061224489795919 1.1142857142857143 0.00014709308743476868
0.726530612244898 1.1142857142857143 0.0001623649150133133
0.7469387755102042 1.1142857142857143 0.00017628632485866547
0.7673469387755102 1.1142857142857143 0.00018821656703948975
0.7877551020408163 1.1142857142857143 0.00019746646285057068
0.8081632653061224 1.1142857142857143 0.00020331703126430511
0.8285714285714285 1.1142857142857143 0.00020532682538032532
0.8489795918367347 1.1142857142857143 0.00020368024706840515
0.8693877551020408 1.1142857142857143 0.0001989966258406639
0.889795918367347 1.1142857142857143 0.00019114557653665543
0.9102040816326531 1.1142857142857143 0.00017799623310565948
0.9306122448979591 1.1142857142857143 0.00015653111040592194
0.9510204081632653 1.1142857142857143 0.00012700911611318588
0.9714285714285714 1.1142857142857143 9.435741230845451e-05
0.9918367346938776 1.1142857142857143 6.506778299808502e-05
1.0122448979591836 1.1142857142857143 4.4100917875766754e-05
1.0326530612244897 1.1142857142857143 3.456138074398041e-05
1.0530612244897959 1.1142857142857143 3.906339406967163e-05
1.073469387755102 1.1142857142857143 6.040278822183609e-05
1.0938775510204082 1.1142857142857143 0.00010057538747787476
1.1142857142857143 1.1142857142857143 0.00015885010361671448
1.1346938775510202 1.1142857142857143 0.00022946670651435852
1.1551020408163266 1.1142857142857143 0.0003003999590873718
1.1755102040816325 1.1142857142857143 0.00035475194454193115
1.1959183673469387 1.1142857142857143 0.0003738328814506531
1.2163265306122448 1.1142857142857143 0.0003392249345779419
1.236734693877551 1.1142857142857143 0.0002440139651298523
1.2571428571428571 1.1142857142857143 0.00011543929576873779
1.2775510204081633 1.1142857142857143 4.023313522338867e-06
1.2979591836734694 1.1142857142857143 8.993595838546753e-05
1.3183673469387753 1.1142857142857143 0.00015069544315338135
1.3387755102040817 1.1142857142857143 0.00018487125635147095
1.3591836734693876 1.1142857142857143 0.0001633763313293457
1.379591836734694 1.1142857142857143 8.38935375213623e-05
1.4 1.1142857142857143 7.62641429901123e-05

0.4 1.1346938775510202 5.514174699783325e-05
0.42040816326530617 1.1346938775510202 4.1291117668151855e-05
0.44081632653061226 1.1346938775510202 2.8021633625030518e-05
0.4612244897959184 1.1346938775510202 1.449882984161377e-05
0.4816326530612245 1.1346938775510202 1.4901161193847656e-08
0.5020408163265306 1.1346938775510202 1.5895813703536987e-05
0.5224489795918368 1.1346938775510202 3.309175372123718e-05
0.5428571428571429 1.1346938775510202 5.1315873861312866e-05
0.563265306122449 1.1346938775510202 7.031112909317017e-05
0.5836734693877551 1.1346938775510202 8.989498019218445e-05
0.6040816326530613 1.1346938775510202 0.00010992959141731262
0.6244897959183673 1.1346938775510202 0.00013022124767303467
0.6448979591836734 1.1346938775510202 0.00015059858560562134
0.6653061224489796 1.1346938775510202 0.0001707524061203003
0.6857142857142857 1.1346938775510202 0.0001902952790260315
0.7061224489795919 1.1346938775510202 0.00020872429013252258
0.726530612244898 1.1346938775510202 0.0002254527062177658
0.7469387755102042 1.1346938775510202 0.00023986771702766418
0.7673469387755102 1.1346938775510202 0.0002512820065021515
0.7877551020408163 1.1346938775510202 0.0002590753138065338
0.8081632653061224 1.1346938775510202 0.00026261433959007263
0.8285714285714285 1.1346938775510202 0.0002616196870803833
0.8489795918367347 1.1346938775510202 0.00025646016001701355
0.8693877551020408 1.1346938775510202 0.00024783890694379807
0.889795918367347 1.1346938775510202 0.00023557431995868683
0.9102040816326531 1.1346938775510202 0.00021727290004491806
0.9306122448979591 1.1346938775510202 0.00018976721912622452
0.9510204081632653 1.1346938775510202 0.00015351921319961548
0.9714285714285714 1.1346938775510202 0.00011384952813386917
0.9918367346938776 1.1346938775510202 7.749255746603012e-05
1.0122448979591836 1.1346938775510202 4.9619004130363464e-05
1.0326530612244897 1.1346938775510202 3.371480852365494e-05
1.0530612244897959 1.1346938775510202 3.296881914138794e-05
1.073469387755102 1.1346938775510202 5.0611793994903564e-05
1.0938775510204082 1.1346938775510202 8.857622742652893e-05
1.1142857142857143 1.1346938775510202 0.0001454576849937439
1.1346938775510202 1.1346938775510202 0.00021453574299812317
1.1551020408163266 1.1346938775510202 0.0002827197313308716
1.1755102040816325 1.1346938775510202 0.00033224746584892273
1.1959183673469387 1.1346938775510202 0.0003443881869316101
1.2163265306122448 1.1346938775510202 0.00030171871185302734
1.236734693877551 1.1346938775510202 0.00019794702529907227
1.2571428571428571 1.1346938775510202 6.145983934402466e-05
1.2775510204081633 1.1346938775510202 6.226450204849243e-05
1.2979591836734694 1.1346938775510202 0.00014607608318328857
1.3183673469387753 1.1346938775510202 0.00019755959510803223
1.3387755102040817 1.1346938775510202 0.00021950900554656982
1.3591836734693876 1.1346938775510202 0.00019025802612304688
1.379591836734694 1.1346938775510202 0.00011174380779266357
1.4 1.1346938775510202 4.1112303733825684e-05

0.4 1.1551020408163266 5.307048559188843e-05
0.42040816326530617 1.1551020408163266 3.447383642196655e-05
0.44081632653061226 1.1551020408163266 1.6398727893829346e-05
0.4612244897959184 1.1551020408163266 2.0265579223632812e-06
0.4816326530612245 1.1551020408163266 2.1509826183319092e-05
0.5020408163265306 1.1551020408163266 4.230812191963196e-05
0.5224489795918368 1.1551020408163266 6.41942024230957e-05
0.5428571428571429 1.1551020408163266 8.682161569595337e-05
0.563265306122449 1.1551020408163266 0.00010982528328895569
0.5836734693877551 1.1551020408163266 0.0001329481601715088
0.6040816326530613 1.1551020408163266 0.0001559630036354065
0.6244897959183673 1.1551020408163266 0.00017863884568214417
0.6448979591836734 1.1551020408163266 0.00020067766308784485
0.6653061224489796 1.1551020408163266 0.00022173672914505005
0.6857142857142857 1.1551020408163266 0.00024138391017913818
0.7061224489795919 1.1551020408163266 0.0002590864896774292
0.726530612244898 1.1551020408163266 0.0002742744982242584
0.7469387755102042 1.1551020408163266 0.00028636492788791656
0.7673469387755102 1.1551020408163266 0.00029480084776878357
0.7877551020408163 1.1551020408163266 0.00029909051954746246
0.8081632653061224 1.1551020408163266 0.00029884278774261475
0.8285714285714285 1.1551020408163266 0.0002939794212579727
0.8489795918367347 1.1551020408163266 0.0002850368618965149
0.8693877551020408 1.1551020408163266 0.00027267448604106903
0.889795918367347 1.1551020408163266 0.00025652721524238586
0.9102040816326531 1.1551020408163266 0.00023399200290441513
0.9306122448979591 1.1551020408163266 0.00020183343440294266
0.9510204081632653 1.1551020408163266 0.00016068946570158005
0.9714285714285714 1.1551020408163266 0.00011601671576499939
0.9918367346938776 1.1551020408163266 7.449090480804443e-05
1.0122448979591836 1.1551020408163266 4.126317799091339e-05
1.0326530612244897 1.1551020408163266 2.0129606127738953e-05
1.0530612244897959 1.1551020408163266 1.4873221516609192e-05
1.073469387755102 1.1551020408163266 2.9260292649269104e-05
1.0938775510204082 1.1551020408163266 6.524845957756042e-05
1.1142857142857143 1.1551020408163266 0.00012079998850822449
1.1346938775510202 1.1551020408163266 0.0001882687211036682
1.1551020408163266 1.1551020408163266 0.0002536959946155548
1.1755102040816325 1.1551020408163266 0.00029868632555007935
1.1959183673469387 1.1551020408163266 0.0003047771751880646
1.2163265306122448 1.1551020408163266 0.0002558678388595581
1.236734693877551 1.1551020408163266 0.0001464560627937317
1.2571428571428571 1.1551020408163266 5.945563316345215e-06
1.2775510204081633 1.1551020408163266 0.00011748820543289185
1.2979591836734694 1.1551020408163266 0.00019463151693344116
1.3183673469387753 1.1551020408163266 0.0002337321639060974
1.3387755102040817 1.1551020408163266 0.00024265050888061523
1.3591836734693876 1.1551020408163266 0.00020653009414672852
1.379591836734694 1.1551020408163266 0.0001293867826461792
1.4 1.1551020408163266 1.868605613708496e-05

0.4 1.1755102040816325 3.930181264877319e-05
0.42040816326530617 1.1755102040816325 1.6227364540100098e-05
0.44081632653061226 1.1755102040816325 6.012618541717529e-06
0.4612244897959184 1.1755102040816325 2.8327107429504395e-05
0.4816326530612245 1.1755102040816325 5.1252543926239014e-05
0.5020408163265306 1.1755102040816325 7.48857855796814e-05
0.5224489795918368 1.1755102040816325 9.893625974655151e-05
0.5428571428571429 1.1755102040816325 0.0001230277121067047
0.563265306122449 1.1755102040816325 0.00014679878950119019
0.5836734693877551 1.1755102040816325 0.00017001107335090637
0.6040816326530613 1.1755102040816325 0.00019241124391555786
0.6244897959183673 1.1755102040816325 0.00021378695964813232
0.6448979591836734 1.1755102040816325 0.00023388490080833435
0.6653061224489796 1.1755102040816325 0.00025238096714019775
0.6857142857142857 1.1755102040816325 0.00026891008019447327
0.7061224489795919 1.1755102040816325 0.00028300657868385315
0.726530612244898 1.1755102040816325 0.0002942010760307312
0.7469387755102042 1.1755102040816325 0.000301998108625412
0.7673469387755102 1.1755102040816325 0.000306030735373497
0.7877551020408163 1.1755102040816325 0.0003060605376958847
0.8081632653061224 1.1755102040816325 0.0003019273281097412
0.8285714285714285 1.1755102040816325 0.00029380805790424347
0.8489795918367347 1.1755102040816325 0.0002822205424308777
0.8693877551020408 1.1755102040816325 0.00026761554181575775
0.889795918367347 1.1755102040816325 0.00024932436645030975
0.9102040816326531 1.1755102040816325 0.00022462569177150726
0.9306122448979591 1.1755102040816325 0.00019033066928386688
0.9510204081632653 1.1755102040816325 0.00014716945588588715
0.9714285714285714 1.1755102040816325 0.00010044500231742859
0.9918367346938776 1.1755102040816325 5.6507065892219543e-05
1.0122448979591836 1.1755102040816325 2.0310282707214355e-05
1.0326530612244897 1.1755102040816325 4.004687070846558e-06
1.0530612244897959 1.1755102040816325 1.200847327709198e-05
1.073469387755102 1.1755102040816325 6.444752216339111e-07
1.0938775510204082 1.1755102040816325 3.5956501960754395e-05
1.1142857142857143 1.1755102040816325 9.129941463470459e-05
1.1346938775510202 1.1755102040816325 0.00015813112258911133
1.1551020408163266 1.1755102040816325 0.00022171810269355774
1.1755102040816325 1.1755102040816325 0.00026338547468185425
1.1959183673469387 1.1755102040816325 0.000265270471572876
1.2163265306122448 1.1755102040816325 0.00021282583475112915
1.236734693877551 1.1755102040816325 0.00010149180889129639
1.2571428571428571 1.1755102040816325 3.857910633087158e-05
1.2775510204081633 1.1755102040816325 0.00015709549188613892
1.2979591836734694 1.1755102040816325 0.0002238824963569641
1.3183673469387753 1.1755102040816325 0.00024871528148651123
1.3387755102040817 1.1755102040816325 0.0002437382936477661
1.3591836734693876 1.1755102040816325 0.00019937753677368164
1.379591836734694 1.1755102040816325 0.00012014806270599365
1.4 1.1755102040816325 2.9280781745910645e-05

0.4 1.1959183673469387 1.5906989574432373e-05
0.42040816326530617 1.1959183673469387 9.566545486450195e-06
0.44081632653061226 1.1959183673469387 3.3527612686157227e-05
0.4612244897959184 1.1959183673469387 5.681067705154419e-05
0.4816326530612245 1.1959183673469387 7.980316877365112e-05
0.5020408163265306 1.1959183673469387 0.00010251253843307495
0.5224489795918368 1.1959183673469387 0.0001247599720954895
0.5428571428571429 1.1959183673469387 0.00014625489711761475
0.563265306122449 1.1959183673469387 0.00016676634550094604
0.5836734693877551 1.1959183673469387 0.00018613040447235107
0.6040816326530613 1.1959183673469387 0.00020420551300048828
0.6244897959183673 1.1959183673469387 0.00022087618708610535
0.6448979591836734 1.1959183673469387 0.00023599714040756226
0.6653061224489796 1.1959183673469387 0.00024934858083724976
0.6857142857142857 1.1959183673469387 0.0002606585621833801
0.7061224489795919 1.1959183673469387 0.0002696290612220764
0.726530612244898 1.1959183673469387 0.0002758316695690155
0.7469387755102042 1.1959183673469387 0.00027896836400032043
0.7673469387755102 1.1959183673469387 0.0002788566052913666
0.7877551020408163 1.1959183673469387 0.0002755187451839447
0.8081632653061224 1.1959183673469387 0.00026910193264484406
0.8285714285714285 1.1959183673469387 0.0002598762512207031
0.8489795918367347 1.1959183673469387 0.000248149037361145
0.8693877551020408 1.1959183673469387 0.00023394450545310974
0.889795918367347 1.1959183673469387 0.00021619535982608795
0.9102040816326531 1.1959183673469387 0.0001922454684972763
0.9306122448979591 1.1959183673469387 0.00015907920897006989
0.9510204081632653 1.1959183673469387 0.00011739693582057953
0.9714285714285714 1.1959183673469387 7.210858166217804e-05
0.9918367346938776 1.1959183673469387 2.9034912586212158e-05
1.0122448979591836 1.1959183673469387 7.079914212226868e-06
1.0326530612244897 1.1959183673469387 3.1752511858940125e-05
1.0530612244897959 1.1959183673469387 3.9871782064437866e-05
1.073469387755102 1.1959183673469387 2.6561319828033447e-05
1.0938775510204082 1.1959183673469387 1.0203570127487183e-05
1.1142857142857143 1.1959183673469387 6.722286343574524e-05
1.1346938775510202 1.1959183673469387 0.00013502314686775208
1.1551020408163266 1.1959183673469387 0.0001983046531677246
1.1755102040816325 1.1959183673469387 0.00023843348026275635
1.1959183673469387 1.1959183673469387 0.00023846328258514404
1.2163265306122448 1.1959183673469387 0.00018559396266937256
1.236734693877551 1.1959183673469387 7.636100053787231e-05
1.2571428571428571 1.1959183673469387 5.877763032913208e-05
1.2775510204081633 1.1959183673469387 0.00016822665929794312
1.2979591836734694 1.1959183673469387 0.00022171437740325928
1.3183673469387753 1.1959183673469387 0.00023066997528076172
1.3387755102040817 1.1959183673469387 0.00021050870418548584
1.3591836734693876 1.1959183673469387 0.00015519559383392334
1.379591836734694 1.1959183673469387 6.936490535736084e-05
1.4 1.1959183673469387 8.74251127243042e-05

0.4 1.2163265306122448 7.599592208862305e-06
0.42040816326530617 1.2163265306122448 3.1985342502593994e-05
0.44081632653061226 1.2163265306122448 5.40316104888916e-05
0.4612244897959184 1.2163265306122448 7.449835538864136e-05
0.4816326530612245 1.2163265306122448 9.360909461975098e-05
0.5020408163265306 1.2163265306122448 0.0001114383339881897
0.5224489795918368 1.2163265306122448 0.00012799352407455444
0.5428571428571429 1.2163265306122448 0.0001432374119758606
0.563265306122449 1.2163265306122448 0.00015710294246673584
0.5836734693877551 1.2163265306122448 0.0001696571707725525
0.6040816326530613 1.2163265306122448 0.00018085911870002747
0.6244897959183673 1.2163265306122448 0.0001907534897327423
0.6448979591836734 1.2163265306122448 0.0001993514597415924
0.6653061224489796 1.2163265306122448 0.0002065598964691162
0.6857142857142857 1.2163265306122448 0.00021227076649665833
0.7061224489795919 1.2163265306122448 0.00021622702479362488
0.726530612244898 1.2163265306122448 0.00021821632981300354
0.7469387755102042 1.2163265306122448 0.00021802634000778198
0.7673469387755102 1.2163265306122448 0.00021570175886154175
0.7877551020408163 1.2163265306122448 0.00021153315901756287
0.8081632653061224 1.2163265306122448 0.00020587816834449768
0.8285714285714285 1.2163265306122448 0.00019892677664756775
0.8489795918367347 1.2163265306122448 0.0001905784010887146
0.8693877551020408 1.2163265306122448 0.0001800917088985443
0.889795918367347 1.2163265306122448 0.00016593560576438904
0.9102040816326531 1.2163265306122448 0.0001456383615732193
0.9306122448979591 1.2163265306122448 0.00011656992137432098
0.9510204081632653 1.2163265306122448 7.929466664791107e-05
0.9714285714285714 1.2163265306122448 3.820285201072693e-05
0.9918367346938776 1.2163265306122448 1.5087425708770752e-06
1.0122448979591836 1.2163265306122448 3.5256147384643555e-05
1.0326530612244897 1.2163265306122448 5.813315510749817e-05
1.0530612244897959 1.2163265306122448 6.436929106712341e-05
1.073469387755102 1.2163265306122448 4.860386252403259e-05
1.0938775510204082 1.2163265306122448 8.847564458847046e-06
1.1142857142857143 1.2163265306122448 5.112215876579285e-05
1.1346938775510202 1.2163265306122448 0.00012103468179702759
1.1551020408163266 1.2163265306122448 0.00018517673015594482
1.1755102040816325 1.2163265306122448 0.00022534281015396118
1.1959183673469387 1.2163265306122448 0.00022592395544052124
1.2163265306122448 1.2163265306122448 0.00017595291137695312
1.236734693877551 1.2163265306122448 7.281452417373657e-05
1.2571428571428571 1.2163265306122448 5.3122639656066895e-05
1.2775510204081633 1.2163265306122448 0.00014979392290115356
1.2979591836734694 1.2163265306122448 0.0001875758171081543
1.3183673469387753 1.2163265306122448 0.0001798868179321289
1.3387755102040817 1.2163265306122448 0.0001440495252609253
1.3591836734693876 1.2163265306122448 7.66068696975708e-05
1.379591836734694 1.2163265306122448 1.831352710723877e-05
1.4 1.2163265306122448 0.00018565356731414795

0.4 1.236734693877551 2.070516347885132e-05
0.42040816326530617 1.236734693877551 4.045665264129639e-05
0.44081632653061226 1.236734693877551 5.718320608139038e-05
0.4612244897959184 1.236734693877551 7.15404748916626e-05
0.4816326530612245 1.236734693877551 8.359551429748535e-05
0.5020408163265306 1.236734693877551 9.35867428779602e-05
0.5224489795918368 1.236734693877551 0.00010178238153457642
0.5428571428571429 1.236734693877551 0.00010845065116882324
0.563265306122449 1.236734693877551 0.00011376291513442993
0.5836734693877551 1.236734693877551 0.00011802464723587036
0.6040816326530613 1.236734693877551 0.00012135505676269531
0.6244897959183673 1.236734693877551 0.0001240260899066925
0.6448979591836734 1.236734693877551 0.0001261681318283081
0.6653061224489796 1.236734693877551 0.00012788176536560059
0.6857142857142857 1.236734693877551 0.00012918561697006226
0.7061224489795919 1.236734693877551 0.0001299530267715454
0.726530612244898 1.236734693877551 0.00013004988431930542
0.7469387755102042 1.236734693877551 0.0001294352114200592
0.7673469387755102 1.236734693877551 0.00012830272316932678
0.7877551020408163 1.236734693877551 0.0001271851360797882
0.8081632653061224 1.236734693877551 0.00012647733092308044
0.8285714285714285 1.236734693877551 0.0001260600984096527
0.8489795918367347 1.236734693877551 0.0001250728964805603
0.8693877551020408 1.236734693877551 0.00012173503637313843
0.889795918367347 1.236734693877551 0.0001138448715209961
0.9102040816326531 1.236734693877551 9.923428297042847e-05
0.9306122448979591 1.236734693877551 7.581710815429688e-05
0.9510204081632653 1.236734693877551 4.4148415327072144e-05
0.9714285714285714 1.236734693877551 7.96094536781311e-06
0.9918367346938776 1.236734693877551 2.8137117624282837e-05
1.0122448979591836 1.236734693877551 5.957111716270447e-05
1.0326530612244897 1.236734693877551 8.100271224975586e-05
1.0530612244897959 1.236734693877551 8.593127131462097e-05
1.073469387755102 1.236734693877551 6.864592432975769e-05
1.0938775510204082 1.236734693877551 2.7101486921310425e-05
1.1142857142857143 1.236734693877551 3.446638584136963e-05
1.1346938775510202 1.236734693877551 0.00010512769222259521
1.1551020408163266 1.236734693877551 0.00016923248767852783
1.1755102040816325 1.236734693877551 0.00020951777696609497
1.1959183673469387 1.236734693877551 0.00021199136972427368
1.2163265306122448 1.236734693877551 0.00016732513904571533
1.236734693877551 1.236734693877551 7.342547178268433e-05
1.2571428571428571 1.236734693877551 4.011392593383789e-05
1.2775510204081633 1.236734693877551 0.00012159347534179688
1.2979591836734694 1.236734693877551 0.00014275312423706055
1.3183673469387753 1.236734693877551 0.00011920928955078125
1.3387755102040817 1.236734693877551 6.845593452453613e-05
1.3591836734693876 1.236734693877551 1.1935830116271973e-05
1.379591836734694 1.236734693877551 0.00011955201625823975
1.4 1.236734693877551 0.00030331313610076904

0.4 1.2571428571428571 2.291053533554077e-05
0.42040816326530617 1.2571428571428571 3.536045551300049e-05
0.44081632653061226 1.2571428571428571 4.43384051322937e-05
0.4612244897959184 1.2571428571428571 5.041062831878662e-05
0.4816326530612245 1.2571428571428571 5.348771810531616e-05
0.5020408163265306 1.2571428571428571 5.396455526351929e-05
0.5224489795918368 1.2571428571428571 5.249679088592529e-05
0.5428571428571429 1.2571428571428571 4.965066909790039e-05
0.563265306122449 1.2571428571428571 4.5925378799438477e-05
0.5836734693877551 1.2571428571428571 4.179030656814575e-05
0.6040816326530613 1.2571428571428571 3.768503665924072e-05
0.6244897959183673 1.2571428571428571 3.409385681152344e-05
0.6448979591836734 1.2571428571428571 3.131479024887085e-05
0.6653061224489796 1.2571428571428571 2.964213490486145e-05
0.6857142857142857 1.2571428571428571 2.9150396585464478e-05
0.7061224489795919 1.2571428571428571 2.9806047677993774e-05
0.726530612244898 1.2571428571428571 3.1538307666778564e-05
0.7469387755102042 1.2571428571428571 3.435462713241577e-05
0.7673469387755102 1.2571428571428571 3.859400749206543e-05
0.7877551020408163 1.2571428571428571 4.477798938751221e-05
0.8081632653061224 1.2571428571428571 5.319714546203613e-05
0.8285714285714285 1.2571428571428571 6.315484642982483e-05
0.8489795918367347 1.2571428571428571 7.278844714164734e-05
0.8693877551020408 1.2571428571428571 7.897615432739258e-05
0.889795918367347 1.2571428571428571 7.861852645874023e-05
0.9102040816326531 1.2571428571428571 6.980448961257935e-05
0.9306122448979591 1.2571428571428571 5.136057734489441e-05
0.9510204081632653 1.2571428571428571 2.4139881134033203e-05
0.9714285714285714 1.2571428571428571 8.553266525268555e-06
0.9918367346938776 1.2571428571428571 4.269927740097046e-05
1.0122448979591836 1.2571428571428571 7.371604442596436e-05
1.0326530612244897 1.2571428571428571 9.572505950927734e-05
1.0530612244897959 1.2571428571428571 0.0001016855239868164
1.073469387755102 1.2571428571428571 8.555501699447632e-05
1.0938775510204082 1.2571428571428571 4.531443119049072e-05
1.1142857142857143 1.2571428571428571 1.455843448638916e-05
1.1346938775510202 1.2571428571428571 8.284300565719604e-05
1.1551020408163266 1.2571428571428571 0.00014440715312957764
1.1755102040816325 1.2571428571428571 0.0001834779977798462
1.1959183673469387 1.2571428571428571 0.00018786638975143433
1.2163265306122448 1.2571428571428571 0.0001493692398071289
1.236734693877551 1.2571428571428571 6.593018770217896e-05
1.2571428571428571 1.2571428571428571 3.384053707122803e-05
1.2775510204081633 1.2571428571428571 9.924173355102539e-05
1.2979591836734694 1.2571428571428571 0.00010405480861663818
1.3183673469387753 1.2571428571428571 6.525218486785889e-05
1.3387755102040817 1.2571428571428571 1.6242265701293945e-06
1.3591836734693876 1.2571428571428571 9.872019290924072e-05
1.379591836734694 1.2571428571428571 0.00022332370281219482
1.4 1.2571428571428571 0.00042609870433807373

0.4 1.2775510204081633 3.0994415283203125e-05
0.42040816326530617 1.2775510204081633 3.434717655181885e-05
0.44081632653061226 1.2775510204081633 3.422051668167114e-05
0.4612244897959184 1.2775510204081633 3.0994415283203125e-05
0.4816326530612245 1.2775510204081633 2.4400651454925537e-05
0.5020408163265306 1.2775510204081633 1.5020370483398438e-05
0.5224489795918368 1.2775510204081633 3.919005393981934e-06
0.5428571428571429 1.2775510204081633 7.972121238708496e-06
0.563265306122449 1.2775510204081633 1.9885599613189697e-05
0.5836734693877551 1.2775510204081633 3.106147050857544e-05
0.6040816326530613 1.2775510204081633 4.0821731090545654e-05
0.6244897959183673 1.2775510204081633 4.8570334911346436e-05
0.6448979591836734 1.2775510204081633 5.377084016799927e-05
0.6653061224489796 1.2775510204081633 5.6102871894836426e-05
0.6857142857142857 1.2775510204081633 5.549192428588867e-05
0.7061224489795919 1.2775510204081633 5.199015140533447e-05
0.726530612244898 1.2775510204081633 4.573166370391846e-05
0.7469387755102042 1.2775510204081633 3.668293356895447e-05
0.7673469387755102 1.2775510204081633 2.4493783712387085e-05
0.7877551020408163 1.2775510204081633 8.765608072280884e-06
0.8081632653061224 1.2775510204081633 1.0501593351364136e-05
0.8285714285714285 1.2775510204081633 3.194436430931091e-05
0.8489795918367347 1.2775510204081633 5.254894495010376e-05
0.8693877551020408 1.2775510204081633 6.775557994842529e-05
0.889795918367347 1.2775510204081633 7.332861423492432e-05
0.9102040816326531 1.2775510204081633 6.742030382156372e-05
0.9306122448979591 1.2775510204081633 5.019456148147583e-05
0.9510204081632653 1.2775510204081633 2.3517757654190063e-05
0.9714285714285714 1.2775510204081633 9.413808584213257e-06
0.9918367346938776 1.2775510204081633 4.49158251285553e-05
1.0122448979591836 1.2775510204081633 7.844343781471252e-05
1.0326530612244897 1.2775510204081633 0.00010364502668380737
1.0530612244897959 1.2775510204081633 0.00011313706636428833
1.073469387755102 1.2775510204081633 0.000100746750831604
1.0938775510204082 1.2775510204081633 6.455928087234497e-05
1.1142857142857143 1.2775510204081633 9.156763553619385e-06
1.1346938775510202 1.2775510204081633 5.4426491260528564e-05
1.1551020408163266 1.2775510204081633 0.00011205673217773438
1.1755102040816325 1.2775510204081633 0.0001497715711593628
1.1959183673469387 1.2775510204081633 0.0001569017767906189
1.2163265306122448 1.2775510204081633 0.00012578070163726807
1.236734693877551 1.2775510204081633 5.373358726501465e-05
1.2571428571428571 1.2775510204081633 3.1754374504089355e-05
1.2775510204081633 1.2775510204081633 8.124113082885742e-05
1.2979591836734694 1.2775510204081633 7.072091102600098e-05
1.3183673469387753 1.2775510204081633 1.8015503883361816e-05
1.3387755102040817 1.2775510204081633 6.455183029174805e-05
1.3591836734693876 1.2775510204081633 0.0001764446496963501
1.379591836734694 1.2775510204081633 0.0003117769956588745
1.4 1.2775510204081633 0.0005232691764831543

0.4 1.2979591836734694 6.260722875595093e-05
0.42040816326530617 1.2979591836734694 5.6199729442596436e-05
0.44081632653061226 1.2979591836734694 4.6819448471069336e-05
0.4612244897959184 1.2979591836734694 3.468245267868042e-05
0.4816326530612245 1.2979591836734694 1.9356608390808105e-05
0.5020408163265306 1.2979591836734694 1.4528632164001465e-06
0.5224489795918368 1.2979591836734694 1.7531216144561768e-05
0.5428571428571429 1.2979591836734694 3.628432750701904e-05
0.563265306122449 1.2979591836734694 5.389004945755005e-05
0.5836734693877551 1.2979591836734694 6.940960884094238e-05
0.6040816326530613 1.2979591836734694 8.21426510810852e-05
0.6244897959183673 1.2979591836734694 9.138137102127075e-05
0.6448979591836734 1.2979591836734694 9.660422801971436e-05
0.6653061224489796 1.2979591836734694 9.75579023361206e-05
0.6857142857142857 1.2979591836734694 9.422004222869873e-05
0.7061224489795919 1.2979591836734694 8.674710988998413e-05
0.726530612244898 1.2979591836734694 7.531046867370605e-05
0.7469387755102042 1.2979591836734694 5.984306335449219e-05
0.7673469387755102 1.2979591836734694 4.000216722488403e-05
0.7877551020408163 1.2979591836734694 1.5519559383392334e-05
0.8081632653061224 1.2979591836734694 1.31949782371521e-05
0.8285714285714285 1.2979591836734694 4.4129788875579834e-05
0.8489795918367347 1.2979591836734694 7.320940494537354e-05
0.8693877551020408 1.2979591836734694 9.448826313018799e-05
0.889795918367347 1.2979591836734694 0.0001023709774017334
0.9102040816326531 1.2979591836734694 9.467452764511108e-05
0.9306122448979591 1.2979591836734694 7.322430610656738e-05
0.9510204081632653 1.2979591836734694 4.168599843978882e-05
0.9714285714285714 1.2979591836734694 3.904104232788086e-06
0.9918367346938776 1.2979591836734694 3.6679208278656006e-05
1.0122448979591836 1.2979591836734694 7.549673318862915e-05
1.0326530612244897 1.2979591836734694 0.00010598450899124146
1.0530612244897959 1.2979591836734694 0.00012058019638061523
1.073469387755102 1.2979591836734694 0.00011333823204040527
1.0938775510204082 1.2979591836734694 8.247792720794678e-05
1.1142857142857143 1.2979591836734694 3.2491981983184814e-05
1.1346938775510202 1.2979591836734694 2.612173557281494e-05
1.1551020408163266 1.2979591836734694 8.066743612289429e-05
1.1755102040816325 1.2979591836734694 0.00011898577213287354
1.1959183673469387 1.2979591836734694 0.00013127923011779785
1.2163265306122448 1.2979591836734694 0.00010940432548522949
1.236734693877551 1.2979591836734694 4.926323890686035e-05
1.2571428571428571 1.2979591836734694 2.2470951080322266e-05
1.2775510204081633 1.2979591836734694 5.809962749481201e-05
1.2979591836734694 1.2979591836734694 3.649294376373291e-05
1.3183673469387753 1.2979591836734694 2.3916363716125488e-05
1.3387755102040817 1.2979591836734694 0.00011397898197174072
1.3591836734693876 1.2979591836734694 0.0002275407314300537
1.379591836734694 1.2979591836734694 0.0003592073917388916
1.4 1.2979591836734694 0.0005651414394378662

0.4 1.3183673469387753 0.00011172890663146973
0.42040816326530617 1.3183673469387753 9.63360071182251e-05
0.44081632653061226 1.3183673469387753 7.888674736022949e-05
0.4612244897959184 1.3183673469387753 5.939602851867676e-05
0.4816326530612245 1.3183673469387753 3.7185847759246826e-05
0.5020408163265306 1.3183673469387753 1.2874603271484375e-05
0.5224489795918368 1.3183673469387753 1.1689960956573486e-05
0.5428571428571429 1.3183673469387753 3.495067358016968e-05
0.563265306122449 1.3183673469387753 5.577504634857178e-05
0.5836734693877551 1.3183673469387753 7.332861423492432e-05
0.6040816326530613 1.3183673469387753 8.6955726146698e-05
0.6244897959183673 1.3183673469387753 9.611248970031738e-05
0.6448979591836734 1.3183673469387753 0.00010035932064056396
0.6653061224489796 1.3183673469387753 9.96217131614685e-05
0.6857142857142857 1.3183673469387753 9.391456842422485e-05
0.7061224489795919 1.3183673469387753 8.343905210494995e-05
0.726530612244898 1.3183673469387753 6.821751594543457e-05
0.7469387755102042 1.3183673469387753 4.804879426956177e-05
0.7673469387755102 1.3183673469387753 2.2523105144500732e-05
0.7877551020408163 1.3183673469387753 8.568167686462402e-06
0.8081632653061224 1.3183673469387753 4.433095455169678e-05
0.8285714285714285 1.3183673469387753 8.19861888885498e-05
0.8489795918367347 1.3183673469387753 0.00011660903692245483
0.8693877551020408 1.3183673469387753 0.0001410171389579773
0.889795918367347 1.3183673469387753 0.0001481473445892334
0.9102040816326531 1.3183673469387753 0.00013522803783416748
0.9306122448979591 1.3183673469387753 0.00010557472705841064
0.9510204081632653 1.3183673469387753 6.54757022857666e-05
0.9714285714285714 1.3183673469387753 1.9997358322143555e-05
0.9918367346938776 1.3183673469387753 2.730637788772583e-05
1.0122448979591836 1.3183673469387753 7.197260856628418e-05
1.0326530612244897 1.3183673469387753 0.00010742247104644775
1.0530612244897959 1.3183673469387753 0.00012630969285964966
1.073469387755102 1.3183673469387753 0.00012301653623580933
1.0938775510204082 1.3183673469387753 9.612739086151123e-05
1.1142857142857143 1.3183673469387753 4.9754977226257324e-05
1.1346938775510202 1.3183673469387753 6.549060344696045e-06
1.1551020408163266 1.3183673469387753 6.141513586044312e-05
1.1755102040816325 1.3183673469387753 0.00010399520397186279
1.1959183673469387 1.3183673469387753 0.00012420117855072021
1.2163265306122448 1.3183673469387753 0.000112190842628479
1.236734693877551 1.3183673469387753 6.176531314849854e-05
1.2571428571428571 1.3183673469387753 9.685754776000977e-07
1.2775510204081633 1.3183673469387753 3.013014793395996e-05
1.2979591836734694 1.3183673469387753 8.165836334228516e-06
1.3183673469387753 1.3183673469387753 4.735589027404785e-05
1.3387755102040817 1.3183673469387753 0.00013099610805511475
1.3591836734693876 1.3183673469387753 0.00023102760314941406
1.379591836734694 1.3183673469387753 0.0003479421138763428
1.4 1.3183673469387753 0.0005384385585784912

0.4 1.3387755102040817 0.00015157461166381836
0.42040816326530617 1.3387755102040817 0.00012965500354766846
0.44081632653061226 1.3387755102040817 0.0001065284013748169
0.4612244897959184 1.3387755102040817 8.221715688705444e-05
0.4816326530612245 1.3387755102040817 5.567818880081177e-05
0.5020408163265306 1.3387755102040817 2.7351081371307373e-05
0.5224489795918368 1.3387755102040817 5.21540641784668e-07
0.5428571428571429 1.3387755102040817 2.6032328605651855e-05
0.563265306122449 1.3387755102040817 4.807859659194946e-05
0.5836734693877551 1.3387755102040817 6.585568189620972e-05
0.6040816326530613 1.3387755102040817 7.905066013336182e-05
0.6244897959183673 1.3387755102040817 8.730590343475342e-05
0.6448979591836734 1.3387755102040817 9.059160947799683e-05
0.6653061224489796 1.3387755102040817 8.88928771018982e-05
0.6857142857142857 1.3387755102040817 8.227676153182983e-05
0.7061224489795919 1.3387755102040817 7.073581218719482e-05
0.726530612244898 1.3387755102040817 5.397200584411621e-05
0.7469387755102042 1.3387755102040817 3.142654895782471e-05
0.7673469387755102 1.3387755102040817 2.391636371612549e-06
0.7877551020408163 1.3387755102040817 3.319978713989258e-05
0.8081632653061224 1.3387755102040817 7.393956184387207e-05
0.8285714285714285 1.3387755102040817 0.00011627376079559326
0.8489795918367347 1.3387755102040817 0.00015431642532348633
0.8693877551020408 1.3387755102040817 0.00017992407083511353
0.889795918367347 1.3387755102040817 0.00018487125635147095
0.9102040816326531 1.3387755102040817 0.00016567856073379517
0.9306122448979591 1.3387755102040817 0.00012677162885665894
0.9510204081632653 1.3387755102040817 7.727742195129395e-05
0.9714285714285714 1.3387755102040817 2.4110078811645508e-05
0.9918367346938776 1.3387755102040817 2.8878450393676758e-05
1.0122448979591836 1.3387755102040817 7.744133472442627e-05
1.0326530612244897 1.3387755102040817 0.00011530518531799316
1.0530612244897959 1.3387755102040817 0.00013559311628341675
1.073469387755102 1.3387755102040817 0.00013325363397598267
1.0938775510204082 1.3387755102040817 0.00010702759027481079
1.1142857142857143 1.3387755102040817 6.051361560821533e-05
1.1346938775510202 1.3387755102040817 2.2798776626586914e-06
1.1551020408163266 1.3387755102040817 5.728006362915039e-05
1.1755102040816325 1.3387755102040817 0.0001074373722076416
1.1959183673469387 1.3387755102040817 0.00013680756092071533
1.2163265306122448 1.3387755102040817 0.0001324862241744995
1.236734693877551 1.3387755102040817 8.593499660491943e-05
1.2571428571428571 1.3387755102040817 2.41696834564209e-05
1.2775510204081633 1.3387755102040817 8.717179298400879e-06
1.2979591836734694 1.3387755102040817 1.6689300537109375e-06
1.3183673469387753 1.3387755102040817 4.10228967666626e-05
1.3387755102040817 1.3387755102040817 0.0001067817211151123
1.3591836734693876 1.3387755102040817 0.00018325448036193848
1.379591836734694 1.3387755102040817 0.0002792775630950928
1.4 1.3387755102040817 0.00044980645179748535

0.4 1.3591836734693876 0.00015664100646972656
0.42040816326530617 1.3591836734693876 0.0001303553581237793
0.44081632653061226 1.3591836734693876 0.00010384619235992432
0.4612244897959184 1.3591836734693876 7.703900337219238e-05
0.4816326530612245 1.3591836734693876 4.859268665313721e-05
0.5020408163265306 1.3591836734693876 1.8715858459472656e-05
0.5224489795918368 1.3591836734693876 1.0184943675994873e-05
0.5428571428571429 1.3591836734693876 3.591179847717285e-05
0.563265306122449 1.3591836734693876 5.736202001571655e-05
0.5836734693877551 1.3591836734693876 7.405877113342285e-05
0.6040816326530613 1.3591836734693876 8.58008861541748e-05
0.6244897959183673 1.3591836734693876 9.281188249588013e-05
0.6448979591836734 1.3591836734693876 9.530037641525269e-05
0.6653061224489796 1.3591836734693876 9.344518184661865e-05
0.6857142857142857 1.3591836734693876 8.72686505317688e-05
0.7061224489795919 1.3591836734693876 7.627159357070923e-05
0.726530612244898 1.3591836734693876 5.9567391872406006e-05
0.7469387755102042 1.3591836734693876 3.594905138015747e-05
0.7673469387755102 1.3591836734693876 4.425644874572754e-06
0.7877551020408163 1.3591836734693876 3.512948751449585e-05
0.8081632653061224 1.3591836734693876 8.063018321990967e-05
0.8285714285714285 1.3591836734693876 0.00012751668691635132
0.8489795918367347 1.3591836734693876 0.00016899406909942627
0.8693877551020408 1.3591836734693876 0.00019609183073043823
0.889795918367347 1.3591836734693876 0.00019975751638412476
0.9102040816326531 1.3591836734693876 0.00017596036195755005
0.9306122448979591 1.3591836734693876 0.00013025104999542236
0.9510204081632653 1.3591836734693876 7.411092519760132e-05
0.9714285714285714 1.3591836734693876 1.6279518604278564e-05
0.9918367346938776 1.3591836734693876 3.902614116668701e-05
1.0122448979591836 1.3591836734693876 8.787214756011963e-05
1.0326530612244897 1.3591836734693876 0.00012456625699996948
1.0530612244897959 1.3591836734693876 0.0001428648829460144
1.073469387755102 1.3591836734693876 0.00013816356658935547
1.0938775510204082 1.3591836734693876 0.00010932981967926025
1.1142857142857143 1.3591836734693876 5.9291720390319824e-05
1.1346938775510202 1.3591836734693876 4.172325134277344e-06
1.1551020408163266 1.3591836734693876 7.058680057525635e-05
1.1755102040816325 1.3591836734693876 0.00012843310832977295
1.1959183673469387 1.3591836734693876 0.0001643151044845581
1.2163265306122448 1.3591836734693876 0.0001614689826965332
1.236734693877551 1.3591836734693876 0.00010970234870910645
1.2571428571428571 1.3591836734693876 3.91155481338501e-05
1.2775510204081633 1.3591836734693876 8.091330528259277e-06
1.2979591836734694 1.3591836734693876 2.0265579223632812e-05
1.3183673469387753 1.3591836734693876 5.900859832763672e-06
1.3387755102040817 1.3591836734693876 3.483891487121582e-05
1.3591836734693876 1.3591836734693876 8.657574653625488e-05
1.379591836734694 1.3591836734693876 0.00016120076179504395
1.4 1.3591836734693876 0.0003082454204559326

0.4 1.379591836734694 0.00010669231414794922
0.42040816326530617 1.379591836734694 7.66068696975708e-05
0.44081632653061226 1.379591836734694 4.73707914352417e-05
0.4612244897959184 1.379591836734694 1.919269561767578e-05
0.4816326530612245 1.379591836734694 9.447336196899414e-06
0.5020408163265306 1.379591836734694 3.892183303833008e-05
0.5224489795918368 1.379591836734694 6.668269634246826e-05
0.5428571428571429 1.379591836734694 9.040534496307373e-05
0.563265306122449 1.379591836734694 0.00010922551155090332
0.5836734693877551 1.379591836734694 0.0001229792833328247
0.6040816326530613 1.379591836734694 0.00013200193643569946
0.6244897959183673 1.379591836734694 0.0001369193196296692
0.6448979591836734 1.379591836734694 0.0001382678747177124
0.6653061224489796 1.379591836734694 0.00013634562492370605
0.6857142857142857 1.379591836734694 0.00013084709644317627
0.7061224489795919 1.379591836734694 0.00012072175741195679
0.726530612244898 1.379591836734694 0.00010418891906738281
0.7469387755102042 1.379591836734694 7.93561339378357e-05
0.7673469387755102 1.379591836734694 4.4636428356170654e-05
0.7877551020408163 1.379591836734694 1.341104507446289e-07
0.8081632653061224 1.379591836734694 5.136430263519287e-05
0.8285714285714285 1.379591836734694 0.00010430067777633667
0.8489795918367347 1.379591836734694 0.0001508370041847229
0.8693877551020408 1.379591836734694 0.00018105655908584595
0.889795918367347 1.379591836734694 0.0001853257417678833
0.9102040816326531 1.379591836734694 0.0001592785120010376
0.9306122448979591 1.379591836734694 0.00010961294174194336
0.9510204081632653 1.379591836734694 5.027651786804199e-05
0.9714285714285714 1.379591836734694 8.73953104019165e-06
0.9918367346938776 1.379591836734694 6.362050771713257e-05
1.0122448979591836 1.379591836734694 0.00011099874973297119
1.0326530612244897 1.379591836734694 0.0001455247402191162
1.0530612244897959 1.379591836734694 0.0001612156629562378
1.073469387755102 1.379591836734694 0.00015366077423095703
1.0938775510204082 1.379591836734694 0.0001214146614074707
1.1142857142857143 1.379591836734694 6.715953350067139e-05
1.1346938775510202 1.379591836734694 1.2069940567016602e-06
1.1551020408163266 1.379591836734694 7.246434688568115e-05
1.1755102040816325 1.379591836734694 0.00013402104377746582
1.1959183673469387 1.379591836734694 0.00017036497592926025
1.2163265306122448 1.379591836734694 0.00016099214553833008
1.236734693877551 1.379591836734694 9.611248970031738e-05
1.2571428571428571 1.379591836734694 1.0713934898376465e-05
1.2775510204081633 1.379591836734694 5.510449409484863e-05
1.2979591836734694 1.379591836734694 8.943676948547363e-05
1.3183673469387753 1.379591836734694 9.426474571228027e-05
1.3387755102040817 1.379591836734694 7.110834121704102e-05
1.3591836734693876 1.379591836734694 3.7789344787597656e-05
1.379591836734694 1.379591836734694 1.6987323760986328e-05
1.4 1.379591836734694 0.00013822317123413086

0.4 1.4 2.466142177581787e-05
0.42040816326530617 1.4 7.614493370056152e-06
0.44081632653061226 1.4 3.775954246520996e-05
0.4612244897959184 1.4 6.535649299621582e-05
0.4816326530612245 1.4 9.204447269439697e-05
0.5020408163265306 1.4 0.00011862814426422119
0.5224489795918368 1.4 0.00014278292655944824
0.5428571428571429 1.4 0.00016219913959503174
0.563265306122449 1.4 0.00017623603343963623
0.5836734693877551 1.4 0.0001853257417678833
0.6040816326530613 1.4 0.00019025802612304688
0.6244897959183673 1.4 0.00019200146198272705
0.6448979591836734 1.4 0.00019128620624542236
0.6653061224489796 1.4 0.00018824636936187744
0.6857142857142857 1.4 0.0001820772886276245
0.7061224489795919 1.4 0.00017099082469940186
0.726530612244898 1.4 0.00015236437320709229
0.7469387755102042 1.4 0.00012364238500595093
0.7673469387755102 1.4 8.318573236465454e-05
0.7877551020408163 1.4 3.1538307666778564e-05
0.8081632653061224 1.4 2.750009298324585e-05
0.8285714285714285 1.4 8.741766214370728e-05
0.8489795918367347 1.4 0.00013938546180725098
0.8693877551020408 1.4 0.00017289817333221436
0.889795918367347 1.4 0.0001774430274963379
0.9102040816326531 1.4 0.00014819204807281494
0.9306122448979591 1.4 9.299814701080322e-05
0.9510204081632653 1.4 2.9325485229492188e-05
0.9714285714285714 1.4 3.0606985092163086e-05
0.9918367346938776 1.4 8.442997932434082e-05
1.0122448979591836 1.4 0.00013028085231781006
1.0326530612244897 1.4 0.00016282498836517334
1.0530612244897959 1.4 0.00017563998699188232
1.073469387755102 1.4 0.0001640915870666504
1.0938775510204082 1.4 0.00012697279453277588
1.1142857142857143 1.4 6.757676601409912e-05
1.1346938775510202 1.4 4.902482032775879e-06
1.1551020408163266 1.4 7.7858567237854e-05
1.1755102040816325 1.4 0.00013746321201324463
1.1959183673469387 1.4 0.00016610324382781982
1.2163265306122448 1.4 0.00013938546180725098
1.236734693877551 1.4 5.398690700531006e-05
1.2571428571428571 1.4 4.863739013671875e-05
1.2775510204081633 1.4 0.00013169646263122559
1.2979591836734694 1.4 0.0001837015151977539
1.3183673469387753 1.4 0.0002046525478363037
1.3387755102040817 1.4 0.00019824504852294922
1.3591836734693876 1.4 0.0001874864101409912
1.379591836734694 1.4 0.0001601576805114746
1.4 1.4 7.018446922302246e-05



==> figures/data/PhipcNNsliceSTVK_errsym_3d_Iso.dat <==
0.4 0.4 7.84844160079956e-05
0.42040816326530617 0.4 7.562339305877686e-05
0.44081632653061226 0.4 7.04154372215271e-05
0.4612244897959184 0.4 6.368011236190796e-05
0.4816326530612245 0.4 5.650520324707031e-05
0.5020408163265306 0.4 4.941225051879883e-05
0.5224489795918368 0.4 4.263967275619507e-05
0.5428571428571429 0.4 3.6425888538360596e-05
0.563265306122449 0.4 3.107637166976929e-05
0.5836734693877551 0.4 2.6777386665344238e-05
0.6040816326530613 0.4 2.3573637008666992e-05
0.6244897959183673 0.4 2.1420419216156006e-05
0.6448979591836734 0.4 2.0101666450500488e-05
0.6653061224489796 0.4 1.9334256649017334e-05
0.6857142857142857 0.4 1.8998980522155762e-05
0.7061224489795919 0.4 1.8775463104248047e-05
0.726530612244898 0.4 1.858919858932495e-05
0.7469387755102042 0.4 1.8365681171417236e-05
0.7673469387755102 0.4 1.8008053302764893e-05
0.7877551020408163 0.4 1.7531216144561768e-05
0.8081632653061224 0.4 1.6927719116210938e-05
0.8285714285714285 0.4 1.6130506992340088e-05
0.8489795918367347 0.4 1.5139579772949219e-05
0.8693877551020408 0.4 1.3977289199829102e-05
0.889795918367347 0.4 1.2703239917755127e-05
0.9102040816326531 0.4 1.1466443538665771e-05
0.9306122448979591 0.4 1.0475516319274902e-05
0.9510204081632653 0.4 1.0117888450622559e-05
0.9714285714285714 0.4 1.115351915359497e-05
0.9918367346938776 0.4 1.5370547771453857e-05
1.0122448979591836 0.4 2.6710331439971924e-05
1.0326530612244897 0.4 5.1721930503845215e-05
1.0530612244897959 0.4 9.489059448242188e-05
1.073469387755102 0.4 0.00015106797218322754
1.0938775510204082 0.4 0.00020294636487960815
1.1142857142857143 0.4 0.000233575701713562
1.1346938775510202 0.4 0.00024008005857467651
1.1551020408163266 0.4 0.00023784488439559937
1.1755102040816325 0.4 0.0002127811312675476
1.1959183673469387 0.4 0.00015588849782943726
1.2163265306122448 0.4 0.00012979656457901
1.236734693877551 0.4 9.03978943824768e-05
1.2571428571428571 0.4 3.5628676414489746e-05
1.2775510204081633 0.4 3.7573277950286865e-05
1.2979591836734694 0.4 5.6840479373931885e-05
1.3183673469387753 0.4 8.609145879745483e-05
1.3387755102040817 0.4 0.0002241283655166626
1.3591836734693876 0.4 0.0002917945384979248
1.379591836734694 0.4 0.0002757757902145386
1.4 0.4 0.00019493699073791504

0.4 0.42040816326530617 7.843971252441406e-05
0.42040816326530617 0.42040816326530617 7.604807615280151e-05
0.44081632653061226 0.42040816326530617 7.094442844390869e-05
0.4612244897959184 0.42040816326530617 6.440281867980957e-05
0.4816326530612245 0.42040816326530617 5.774945020675659e-05
0.5020408163265306 0.42040816326530617 5.1431357860565186e-05
0.5224489795918368 0.42040816326530617 4.567950963973999e-05
0.5428571428571429 0.42040816326530617 4.071742296218872e-05
0.563265306122449 0.42040816326530617 3.68654727935791e-05
0.5836734693877551 0.42040816326530617 3.409385681152344e-05
0.6040816326530613 0.42040816326530617 3.235042095184326e-05
0.6244897959183673 0.42040816326530617 3.141909837722778e-05
0.6448979591836734 0.42040816326530617 3.100186586380005e-05
0.6653061224489796 0.42040816326530617 3.091990947723389e-05
0.6857142857142857 0.42040816326530617 3.094226121902466e-05
0.7061224489795919 0.42040816326530617 3.0897557735443115e-05
0.726530612244898 0.42040816326530617 3.0741095542907715e-05
0.7469387755102042 0.42040816326530617 3.0443072319030762e-05
0.7673469387755102 0.42040816326530617 2.9958784580230713e-05
0.7877551020408163 0.42040816326530617 2.931058406829834e-05
0.8081632653061224 0.42040816326530617 2.8483569622039795e-05
0.8285714285714285 0.42040816326530617 2.7477741241455078e-05
0.8489795918367347 0.42040816326530617 2.625584602355957e-05
0.8693877551020408 0.42040816326530617 2.492964267730713e-05
0.889795918367347 0.42040816326530617 2.3506581783294678e-05
0.9102040816326531 0.42040816326530617 2.2143125534057617e-05
0.9306122448979591 0.42040816326530617 2.1025538444519043e-05
0.9510204081632653 0.42040816326530617 2.043694257736206e-05
0.9714285714285714 0.42040816326530617 2.1107494831085205e-05
0.9918367346938776 0.42040816326530617 2.4922192096710205e-05
1.0122448979591836 0.42040816326530617 3.6366283893585205e-05
1.0326530612244897 0.42040816326530617 6.23464584350586e-05
1.0530612244897959 0.42040816326530617 0.0001069381833076477
1.073469387755102 0.42040816326530617 0.00016400963068008423
1.0938775510204082 0.42040816326530617 0.0002154707908630371
1.1142857142857143 0.42040816326530617 0.0002452954649925232
1.1346938775510202 0.42040816326530617 0.0002520456910133362
1.1551020408163266 0.42040816326530617 0.00025163590908050537
1.1755102040816325 0.42040816326530617 0.00022407621145248413
1.1959183673469387 0.42040816326530617 0.0001585260033607483
1.2163265306122448 0.42040816326530617 0.00012847036123275757
1.236734693877551 0.42040816326530617 9.065866470336914e-05
1.2571428571428571 0.42040816326530617 4.100799560546875e-05
1.2775510204081633 0.42040816326530617 5.560368299484253e-05
1.2979591836734694 0.42040816326530617 8.945167064666748e-05
1.3183673469387753 0.42040816326530617 0.00013009458780288696
1.3387755102040817 0.42040816326530617 0.0002811998128890991
1.3591836734693876 0.42040816326530617 0.0003630220890045166
1.379591836734694 0.42040816326530617 0.0003613680601119995
1.4 0.42040816326530617 0.00029408931732177734

0.4 0.44081632653061226 8.712708950042725e-05
0.42040816326530617 0.44081632653061226 8.482486009597778e-05
0.44081632653061226 0.44081632653061226 7.928162813186646e-05
0.4612244897959184 0.44081632653061226 7.228553295135498e-05
0.4816326530612245 0.44081632653061226 6.541609764099121e-05
0.5020408163265306 0.44081632653061226 5.9157609939575195e-05
0.5224489795918368 0.44081632653061226 5.379319190979004e-05
0.5428571428571429 0.44081632653061226 4.9464404582977295e-05
0.563265306122449 0.44081632653061226 4.6312808990478516e-05
0.5836734693877551 0.44081632653061226 4.425644874572754e-05
0.6040816326530613 0.44081632653061226 4.307180643081665e-05
0.6244897959183673 0.44081632653061226 4.248321056365967e-05
0.6448979591836734 0.44081632653061226 4.223734140396118e-05
0.6653061224489796 0.44081632653061226 4.209578037261963e-05
0.6857142857142857 0.44081632653061226 4.1954219341278076e-05
0.7061224489795919 0.44081632653061226 4.163384437561035e-05
0.726530612244898 0.44081632653061226 4.11495566368103e-05
0.7469387755102042 0.44081632653061226 4.0471553802490234e-05
0.7673469387755102 0.44081632653061226 3.95849347114563e-05
0.7877551020408163 0.44081632653061226 3.854185342788696e-05
0.8081632653061224 0.44081632653061226 3.7297606468200684e-05
0.8285714285714285 0.44081632653061226 3.590434789657593e-05
0.8489795918367347 0.44081632653061226 3.431737422943115e-05
0.8693877551020408 0.44081632653061226 3.2648444175720215e-05
0.889795918367347 0.44081632653061226 3.094226121902466e-05
0.9102040816326531 0.44081632653061226 2.9325485229492188e-05
0.9306122448979591 0.44081632653061226 2.790987491607666e-05
0.9510204081632653 0.44081632653061226 2.6986002922058105e-05
0.9714285714285714 0.44081632653061226 2.7164816856384277e-05
0.9918367346938776 0.44081632653061226 3.053247928619385e-05
1.0122448979591836 0.44081632653061226 4.216283559799194e-05
1.0326530612244897 0.44081632653061226 6.908923387527466e-05
1.0530612244897959 0.44081632653061226 0.0001150369644165039
1.073469387755102 0.44081632653061226 0.00017311424016952515
1.0938775510204082 0.44081632653061226 0.00022482126951217651
1.1142857142857143 0.44081632653061226 0.00025494396686553955
1.1346938775510202 0.44081632653061226 0.0002626553177833557
1.1551020408163266 0.44081632653061226 0.0002639889717102051
1.1755102040816325 0.44081632653061226 0.00023343414068222046
1.1959183673469387 0.44081632653061226 0.0001594945788383484
1.2163265306122448 0.44081632653061226 0.00012639164924621582
1.236734693877551 0.44081632653061226 9.124726057052612e-05
1.2571428571428571 0.44081632653061226 4.719942808151245e-05
1.2775510204081633 0.44081632653061226 6.921589374542236e-05
1.2979591836734694 0.44081632653061226 0.00011335313320159912
1.3183673469387753 0.44081632653061226 0.0001639723777770996
1.3387755102040817 0.44081632653061226 0.0003260970115661621
1.3591836734693876 0.44081632653061226 0.0004184246063232422
1.379591836734694 0.44081632653061226 0.00042432546615600586
1.4 0.44081632653061226 0.0003653913736343384

0.4 0.4612244897959184 9.937584400177002e-05
0.42040816326530617 0.4612244897959184 9.61795449256897e-05
0.44081632653061226 0.4612244897959184 8.94889235496521e-05
0.4612244897959184 0.4612244897959184 8.145719766616821e-05
0.4816326530612245 0.4612244897959184 7.380545139312744e-05
0.5020408163265306 0.4612244897959184 6.727129220962524e-05
0.5224489795918368 0.4612244897959184 6.201118230819702e-05
0.5428571428571429 0.4612244897959184 5.809217691421509e-05
0.563265306122449 0.4612244897959184 5.536526441574097e-05
0.5836734693877551 0.4612244897959184 5.3688883781433105e-05
0.6040816326530613 0.4612244897959184 5.2697956562042236e-05
0.6244897959183673 0.4612244897959184 5.2109360694885254e-05
0.6448979591836734 0.4612244897959184 5.169212818145752e-05
0.6653061224489796 0.4612244897959184 5.1274895668029785e-05
0.6857142857142857 0.4612244897959184 5.0731003284454346e-05
0.7061224489795919 0.4612244897959184 4.999339580535889e-05
0.726530612244898 0.4612244897959184 4.9076974391937256e-05
0.7469387755102042 0.4612244897959184 4.795938730239868e-05
0.7673469387755102 0.4612244897959184 4.663318395614624e-05
0.7877551020408163 0.4612244897959184 4.5143067836761475e-05
0.8081632653061224 0.4612244897959184 4.346668720245361e-05
0.8285714285714285 0.4612244897959184 4.162639379501343e-05
0.8489795918367347 0.4612244897959184 3.964453935623169e-05
0.8693877551020408 0.4612244897959184 3.7610530853271484e-05
0.889795918367347 0.4612244897959184 3.5569071769714355e-05
0.9102040816326531 0.4612244897959184 3.361701965332031e-05
0.9306122448979591 0.4612244897959184 3.185868263244629e-05
0.9510204081632653 0.4612244897959184 3.048032522201538e-05
0.9714285714285714 0.4612244897959184 3.0115246772766113e-05
0.9918367346938776 0.4612244897959184 3.30805778503418e-05
1.0122448979591836 0.4612244897959184 4.49642539024353e-05
1.0326530612244897 0.4612244897959184 7.285550236701965e-05
1.0530612244897959 0.4612244897959184 0.00012018531560897827
1.073469387755102 0.4612244897959184 0.0001797713339328766
1.0938775510204082 0.4612244897959184 0.00023265928030014038
1.1142857142857143 0.4612244897959184 0.0002639666199684143
1.1346938775510202 0.4612244897959184 0.00027270615100860596
1.1551020408163266 0.4612244897959184 0.0002751573920249939
1.1755102040816325 0.4612244897959184 0.00024121254682540894
1.1959183673469387 0.4612244897959184 0.00015924125909805298
1.2163265306122448 0.4612244897959184 0.00012382864952087402
1.236734693877551 0.4612244897959184 9.305775165557861e-05
1.2571428571428571 0.4612244897959184 5.591660737991333e-05
1.2775510204081633 0.4612244897959184 8.041411638259888e-05
1.2979591836734694 0.4612244897959184 0.0001306682825088501
1.3183673469387753 0.4612244897959184 0.00018876045942306519
1.3387755102040817 0.4612244897959184 0.0003595277667045593
1.3591836734693876 0.4612244897959184 0.0004607737064361572
1.379591836734694 0.4612244897959184 0.000469401478767395
1.4 0.4612244897959184 0.00041313469409942627

0.4 0.4816326530612245 0.00011118501424789429
0.42040816326530617 0.4816326530612245 0.00010656565427780151
0.44081632653061226 0.4816326530612245 9.853392839431763e-05
0.4612244897959184 0.4816326530612245 8.945167064666748e-05
0.4816326530612245 0.4816326530612245 8.106231689453125e-05
0.5020408163265306 0.4816326530612245 7.427483797073364e-05
0.5224489795918368 0.4816326530612245 6.922334432601929e-05
0.5428571428571429 0.4816326530612245 6.564706563949585e-05
0.563265306122449 0.4816326530612245 6.329268217086792e-05
0.5836734693877551 0.4816326530612245 6.179511547088623e-05
0.6040816326530613 0.4816326530612245 6.0774385929107666e-05
0.6244897959183673 0.4816326530612245 6.002932786941528e-05
0.6448979591836734 0.4816326530612245 5.92842698097229e-05
0.6653061224489796 0.4816326530612245 5.846470594406128e-05
0.6857142857142857 0.4816326530612245 5.745887756347656e-05
0.7061224489795919 0.4816326530612245 5.6259334087371826e-05
0.726530612244898 0.4816326530612245 5.4858624935150146e-05
0.7469387755102042 0.4816326530612245 5.3256750106811523e-05
0.7673469387755102 0.4816326530612245 5.1490962505340576e-05
0.7877551020408163 0.4816326530612245 4.9524009227752686e-05
0.8081632653061224 0.4816326530612245 4.738569259643555e-05
0.8285714285714285 0.4816326530612245 4.511326551437378e-05
0.8489795918367347 0.4816326530612245 4.2729079723358154e-05
0.8693877551020408 0.4816326530612245 4.027038812637329e-05
0.889795918367347 0.4816326530612245 3.784894943237305e-05
0.9102040816326531 0.4816326530612245 3.556162118911743e-05
0.9306122448979591 0.4816326530612245 3.341585397720337e-05
0.9510204081632653 0.4816326530612245 3.153085708618164e-05
0.9714285714285714 0.4816326530612245 3.0506402254104614e-05
0.9918367346938776 0.4816326530612245 3.307312726974487e-05
1.0122448979591836 0.4816326530612245 4.525110125541687e-05
1.0326530612244897 0.4816326530612245 7.41034746170044e-05
1.0530612244897959 0.4816326530612245 0.0001231059432029724
1.073469387755102 0.4816326530612245 0.00018497183918952942
1.0938775510204082 0.4816326530612245 0.00024000927805900574
1.1142857142857143 0.4816326530612245 0.00027288123965263367
1.1346938775510202 0.4816326530612245 0.00028203800320625305
1.1551020408163266 0.4816326530612245 0.0002849996089935303
1.1755102040816325 0.4816326530612245 0.0002474859356880188
1.1959183673469387 0.4816326530612245 0.00015804171562194824
1.2163265306122448 0.4816326530612245 0.00012086331844329834
1.236734693877551 0.4816326530612245 9.632855653762817e-05
1.2571428571428571 0.4816326530612245 6.759911775588989e-05
1.2775510204081633 0.4816326530612245 9.059160947799683e-05
1.2979591836734694 0.4816326530612245 0.00014244765043258667
1.3183673469387753 0.4816326530612245 0.00020479410886764526
1.3387755102040817 0.4816326530612245 0.0003817453980445862
1.3591836734693876 0.4816326530612245 0.000490918755531311
1.379591836734694 0.4816326530612245 0.0005001723766326904
1.4 0.4816326530612245 0.000441819429397583

0.4 0.5020408163265306 0.00012129545211791992
0.42040816326530617 0.5020408163265306 0.0001151934266090393
0.44081632653061226 0.5020408163265306 0.00010594725608825684
0.4612244897959184 0.5020408163265306 9.600818157196045e-05
0.4816326530612245 0.5020408163265306 8.711963891983032e-05
0.5020408163265306 0.5020408163265306 8.024275302886963e-05
0.5224489795918368 0.5020408163265306 7.542967796325684e-05
0.5428571428571429 0.5020408163265306 7.222592830657959e-05
0.563265306122449 0.5020408163265306 7.009506225585938e-05
0.5836734693877551 0.5020408163265306 6.861984729766846e-05
0.6040816326530613 0.5020408163265306 6.747990846633911e-05
0.6244897959183673 0.5020408163265306 6.6414475440979e-05
0.6448979591836734 0.5020408163265306 6.527453660964966e-05
0.6653061224489796 0.5020408163265306 6.399303674697876e-05
0.6857142857142857 0.5020408163265306 6.248801946640015e-05
0.7061224489795919 0.5020408163265306 6.076693534851074e-05
0.726530612244898 0.5020408163265306 5.8844685554504395e-05
0.7469387755102042 0.5020408163265306 5.6743621826171875e-05
0.7673469387755102 0.5020408163265306 5.447119474411011e-05
0.7877551020408163 0.5020408163265306 5.204230546951294e-05
0.8081632653061224 0.5020408163265306 4.9486756324768066e-05
0.8285714285714285 0.5020408163265306 4.676729440689087e-05
0.8489795918367347 0.5020408163265306 4.392862319946289e-05
0.8693877551020408 0.5020408163265306 4.108250141143799e-05
0.889795918367347 0.5020408163265306 3.826618194580078e-05
0.9102040816326531 0.5020408163265306 3.56137752532959e-05
0.9306122448979591 0.5020408163265306 3.300607204437256e-05
0.9510204081632653 0.5020408163265306 3.047659993171692e-05
0.9714285714285714 0.5020408163265306 2.8684735298156738e-05
0.9918367346938776 0.5020408163265306 3.084540367126465e-05
1.0122448979591836 0.5020408163265306 4.3276697397232056e-05
1.0326530612244897 0.5020408163265306 7.304176688194275e-05
1.0530612244897959 0.5020408163265306 0.00012431666254997253
1.073469387755102 0.5020408163265306 0.00018939748406410217
1.0938775510204082 0.5020408163265306 0.0002473369240760803
1.1142857142857143 0.5020408163265306 0.00028152018785476685
1.1346938775510202 0.5020408163265306 0.00029036030173301697
1.1551020408163266 0.5020408163265306 0.00029341503977775574
1.1755102040816325 0.5020408163265306 0.00025244057178497314
1.1959183673469387 0.5020408163265306 0.00015638023614883423
1.2163265306122448 0.5020408163265306 0.00011817365884780884
1.236734693877551 0.5020408163265306 0.00010202080011367798
1.2571428571428571 0.5020408163265306 8.253008127212524e-05
1.2775510204081633 0.5020408163265306 0.00010122358798980713
1.2979591836734694 0.5020408163265306 0.00014976412057876587
1.3183673469387753 0.5020408163265306 0.0002122819423675537
1.3387755102040817 0.5020408163265306 0.00039301812648773193
1.3591836734693876 0.5020408163265306 0.0005090385675430298
1.379591836734694 0.5020408163265306 0.0005191117525100708
1.4 0.5020408163265306 0.00045612454414367676

0.4 0.5224489795918368 0.0001296699047088623
0.42040816326530617 0.5224489795918368 0.00012216717004776
0.44081632653061226 0.5224489795918368 0.00011194497346878052
0.4612244897959184 0.5224489795918368 0.00010148435831069946
0.4816326530612245 0.5224489795918368 9.238719940185547e-05
0.5020408163265306 0.5224489795918368 8.55177640914917e-05
0.5224489795918368 0.5224489795918368 8.092820644378662e-05
0.5428571428571429 0.5224489795918368 7.794797420501709e-05
0.563265306122449 0.5224489795918368 7.592141628265381e-05
0.5836734693877551 0.5224489795918368 7.433444261550903e-05
0.6040816326530613 0.5224489795918368 7.29486346244812e-05
0.6244897959183673 0.5224489795918368 7.152557373046875e-05
0.6448979591836734 0.5224489795918368 6.99162483215332e-05
0.6653061224489796 0.5224489795918368 6.813555955886841e-05
0.6857142857142857 0.5224489795918368 6.609410047531128e-05
0.7061224489795919 0.5224489795918368 6.384402513504028e-05
0.726530612244898 0.5224489795918368 6.13480806350708e-05
0.7469387755102042 0.5224489795918368 5.872547626495361e-05
0.7673469387755102 0.5224489795918368 5.59389591217041e-05
0.7877551020408163 0.5224489795918368 5.305558443069458e-05
0.8081632653061224 0.5224489795918368 5.0008296966552734e-05
0.8285714285714285 0.5224489795918368 4.6834349632263184e-05
0.8489795918367347 0.5224489795918368 4.35560941696167e-05
0.8693877551020408 0.5224489795918368 4.024803638458252e-05
0.889795918367347 0.5224489795918368 3.7066638469696045e-05
0.9102040816326531 0.5224489795918368 3.396347165107727e-05
0.9306122448979591 0.5224489795918368 3.082305192947388e-05
0.9510204081632653 0.5224489795918368 2.748146653175354e-05
0.9714285714285714 0.5224489795918368 2.4788081645965576e-05
0.9918367346938776 0.5224489795918368 2.6497989892959595e-05
1.0122448979591836 0.5224489795918368 3.900378942489624e-05
1.0326530612244897 0.5224489795918368 6.985664367675781e-05
1.0530612244897959 0.5224489795918368 0.00012420490384101868
1.073469387755102 0.5224489795918368 0.00019340217113494873
1.0938775510204082 0.5224489795918368 0.00025453418493270874
1.1142857142857143 0.5224489795918368 0.0002894178032875061
1.1346938775510202 0.5224489795918368 0.0002973303198814392
1.1551020408163266 0.5224489795918368 0.00030038878321647644
1.1755102040816325 0.5224489795918368 0.00025647133588790894
1.1959183673469387 0.5224489795918368 0.0001550912857055664
1.2163265306122448 0.5224489795918368 0.0001169741153717041
1.236734693877551 0.5224489795918368 0.0001117214560508728
1.2571428571428571 0.5224489795918368 0.00010094791650772095
1.2775510204081633 0.5224489795918368 0.00011385977268218994
1.2979591836734694 0.5224489795918368 0.00015485286712646484
1.3183673469387753 0.5224489795918368 0.00021307915449142456
1.3387755102040817 0.5224489795918368 0.0003948584198951721
1.3591836734693876 0.5224489795918368 0.0005165040493011475
1.379591836734694 0.5224489795918368 0.0005285739898681641
1.4 0.5224489795918368 0.0004609525203704834

0.4 0.5428571428571429 0.0001365765929222107
0.42040816326530617 0.5428571428571429 0.00012783706188201904
0.44081632653061226 0.5428571428571429 0.00011689960956573486
0.4612244897959184 0.5428571428571429 0.00010623782873153687
0.4816326530612245 0.5428571428571429 9.719282388687134e-05
0.5020408163265306 0.5428571428571429 9.043514728546143e-05
0.5224489795918368 0.5428571428571429 8.592754602432251e-05
0.5428571428571429 0.5428571428571429 8.299946784973145e-05
0.563265306122449 0.5428571428571429 8.088350296020508e-05
0.5836734693877551 0.5428571428571429 7.909536361694336e-05
0.6040816326530613 0.5428571428571429 7.734447717666626e-05
0.6244897959183673 0.5428571428571429 7.546693086624146e-05
0.6448979591836734 0.5428571428571429 7.339566946029663e-05
0.6653061224489796 0.5428571428571429 7.10710883140564e-05
0.6857142857142857 0.5428571428571429 6.852298974990845e-05
0.7061224489795919 0.5428571428571429 6.571412086486816e-05
0.726530612244898 0.5428571428571429 6.269663572311401e-05
0.7469387755102042 0.5428571428571429 5.952268838882446e-05
0.7673469387755102 0.5428571428571429 5.6199729442596436e-05
0.7877551020408163 0.5428571428571429 5.27501106262207e-05
0.8081632653061224 0.5428571428571429 4.916638135910034e-05
0.8285714285714285 0.5428571428571429 4.550069570541382e-05
0.8489795918367347 0.5428571428571429 4.170462489128113e-05
0.8693877551020408 0.5428571428571429 3.7964433431625366e-05
0.889795918367347 0.5428571428571429 3.4343451261520386e-05
0.9102040816326531 0.5428571428571429 3.0741095542907715e-05
0.9306122448979591 0.5428571428571429 2.6870518922805786e-05
0.9510204081632653 0.5428571428571429 2.2523105144500732e-05
0.9714285714285714 0.5428571428571429 1.878291368484497e-05
0.9918367346938776 0.5428571428571429 1.992657780647278e-05
1.0122448979591836 0.5428571428571429 3.227218985557556e-05
1.0326530612244897 0.5428571428571429 6.463751196861267e-05
1.0530612244897959 0.5428571428571429 0.0001229792833328247
1.073469387755102 0.5428571428571429 0.00019703060388565063
1.0938775510204082 0.5428571428571429 0.0002611875534057617
1.1142857142857143 0.5428571428571429 0.00029600784182548523
1.1346938775510202 0.5428571428571429 0.0003025941550731659
1.1551020408163266 0.5428571428571429 0.0003058426082134247
1.1755102040816325 0.5428571428571429 0.0002598576247692108
1.1959183673469387 0.5428571428571429 0.00015467405319213867
1.2163265306122448 0.5428571428571429 0.00011800974607467651
1.236734693877551 0.5428571428571429 0.0001263543963432312
1.2571428571428571 0.5428571428571429 0.00012300163507461548
1.2775510204081633 0.5428571428571429 0.0001293867826461792
1.2979591836734694 0.5428571428571429 0.0001600012183189392
1.3183673469387753 0.5428571428571429 0.00020989030599594116
1.3387755102040817 0.5428571428571429 0.000389687716960907
1.3591836734693876 0.5428571428571429 0.0005162730813026428
1.379591836734694 0.5428571428571429 0.0005316883325576782
1.4 0.5428571428571429 0.0004618018865585327

0.4 0.563265306122449 0.00014229118824005127
0.42040816326530617 0.563265306122449 0.00013249367475509644
0.44081632653061226 0.563265306122449 0.00012113898992538452
0.4612244897959184 0.563265306122449 0.00011056661605834961
0.4816326530612245 0.563265306122449 0.00010179728269577026
0.5020408163265306 0.563265306122449 9.517371654510498e-05
0.5224489795918368 0.563265306122449 9.05841588973999e-05
0.5428571428571429 0.563265306122449 8.750706911087036e-05
0.563265306122449 0.563265306122449 8.510053157806396e-05
0.5836734693877551 0.563265306122449 8.296966552734375e-05
0.6040816326530613 0.563265306122449 8.077174425125122e-05
0.6244897959183673 0.563265306122449 7.841736078262329e-05
0.6448979591836734 0.563265306122449 7.583200931549072e-05
0.6653061224489796 0.563265306122449 7.300823926925659e-05
0.6857142857142857 0.563265306122449 6.992369890213013e-05
0.7061224489795919 0.563265306122449 6.657838821411133e-05
0.726530612244898 0.563265306122449 6.301701068878174e-05
0.7469387755102042 0.563265306122449 5.926191806793213e-05
0.7673469387755102 0.563265306122449 5.533546209335327e-05
0.7877551020408163 0.563265306122449 5.130469799041748e-05
0.8081632653061224 0.563265306122449 4.7110021114349365e-05
0.8285714285714285 0.563265306122449 4.2829662561416626e-05
0.8489795918367347 0.563265306122449 3.8485974073410034e-05
0.8693877551020408 0.563265306122449 3.4205615520477295e-05
0.889795918367347 0.563265306122449 3.005191683769226e-05
0.9102040816326531 0.563265306122449 2.5816261768341064e-05
0.9306122448979591 0.563265306122449 2.1014362573623657e-05
0.9510204081632653 0.563265306122449 1.5418976545333862e-05
0.9714285714285714 0.563265306122449 1.0479241609573364e-05
0.9918367346938776 0.563265306122449 1.0810792446136475e-05
1.0122448979591836 0.563265306122449 2.2996217012405396e-05
1.0326530612244897 0.563265306122449 5.7559460401535034e-05
1.0530612244897959 0.563265306122449 0.00012087821960449219
1.073469387755102 0.563265306122449 0.00020007789134979248
1.0938775510204082 0.563265306122449 0.00026668235659599304
1.1142857142857143 0.563265306122449 0.00030055269598960876
1.1346938775510202 0.563265306122449 0.00030551478266716003
1.1551020408163266 0.563265306122449 0.00030926987528800964
1.1755102040816325 0.563265306122449 0.00026210397481918335
1.1959183673469387 0.563265306122449 0.0001545734703540802
1.2163265306122448 0.563265306122449 0.00012087076902389526
1.236734693877551 0.563265306122449 0.00014478713274002075
1.2571428571428571 0.563265306122449 0.00014732033014297485
1.2775510204081633 0.563265306122449 0.00014690309762954712
1.2979591836734694 0.563265306122449 0.00016590207815170288
1.3183673469387753 0.563265306122449 0.00020443648099899292
1.3387755102040817 0.563265306122449 0.00037930160760879517
1.3591836734693876 0.563265306122449 0.0005106925964355469
1.379591836734694 0.563265306122449 0.0005314499139785767
1.4 0.563265306122449 0.000462457537651062

0.4 0.5836734693877551 0.0001470223069190979
0.42040816326530617 0.5836734693877551 0.00013641268014907837
0.44081632653061226 0.5836734693877551 0.00012493878602981567
0.4612244897959184 0.5836734693877551 0.00011467188596725464
0.4816326530612245 0.5836734693877551 0.00010628998279571533
0.5020408163265306 0.5836734693877551 9.973347187042236e-05
0.5224489795918368 0.5836734693877551 9.491294622421265e-05
0.5428571428571429 0.5836734693877551 9.143352508544922e-05
0.563265306122449 0.5836734693877551 8.866190910339355e-05
0.5836734693877551 0.5836734693877551 8.606910705566406e-05
0.6040816326530613 0.5836734693877551 8.336454629898071e-05
0.6244897959183673 0.5836734693877551 8.051097393035889e-05
0.6448979591836734 0.5836734693877551 7.740408182144165e-05
0.6653061224489796 0.5836734693877551 7.405132055282593e-05
0.6857142857142857 0.5836734693877551 7.043778896331787e-05
0.7061224489795919 0.5836734693877551 6.652623414993286e-05
0.726530612244898 0.5836734693877551 6.238371133804321e-05
0.7469387755102042 0.5836734693877551 5.801767110824585e-05
0.7673469387755102 0.5836734693877551 5.345046520233154e-05
0.7877551020408163 0.5836734693877551 4.873797297477722e-05
0.8081632653061224 0.5836734693877551 4.387274384498596e-05
0.8285714285714285 0.5836734693877551 3.886595368385315e-05
0.8489795918367347 0.5836734693877551 3.382936120033264e-05
0.8693877551020408 0.5836734693877551 2.888217568397522e-05
0.889795918367347 0.5836734693877551 2.405419945716858e-05
0.9102040816326531 0.5836734693877551 1.8943101167678833e-05
0.9306122448979591 0.5836734693877551 1.2930482625961304e-05
0.9510204081632653 0.5836734693877551 5.841255187988281e-06
0.9714285714285714 0.5836734693877551 3.762543201446533e-07
0.9918367346938776 0.5836734693877551 1.0058283805847168e-06
1.0122448979591836 0.5836734693877551 1.126900315284729e-05
1.0326530612244897 0.5836734693877551 4.8961490392684937e-05
1.0530612244897959 0.5836734693877551 0.00011798739433288574
1.073469387755102 0.5836734693877551 0.00020215287804603577
1.0938775510204082 0.5836734693877551 0.000270254909992218
1.1142857142857143 0.5836734693877551 0.00030230358242988586
1.1346938775510202 0.5836734693877551 0.00030539557337760925
1.1551020408163266 0.5836734693877551 0.00031001120805740356
1.1755102040816325 0.5836734693877551 0.0002622678875923157
1.1959183673469387 0.5836734693877551 0.0001534782350063324
1.2163265306122448 0.5836734693877551 0.00012440606951713562
1.236734693877551 0.5836734693877551 0.0001644417643547058
1.2571428571428571 0.5836734693877551 0.00017154961824417114
1.2775510204081633 0.5836734693877551 0.0001643747091293335
1.2979591836734694 0.5836734693877551 0.00017161667346954346
1.3183673469387753 0.5836734693877551 0.00019728392362594604
1.3387755102040817 0.5836734693877551 0.0003643706440925598
1.3591836734693876 0.5836734693877551 0.0005000606179237366
1.379591836734694 0.5836734693877551 0.0005272030830383301
1.4 0.5836734693877551 0.00046093761920928955

0.4 0.6040816326530613 0.00015091896057128906
0.42040816326530617 0.6040816326530613 0.0001398026943206787
0.44081632653061226 0.6040816326530613 0.00012846291065216064
0.4612244897959184 0.6040816326530613 0.00011868029832839966
0.4816326530612245 0.6040816326530613 0.00011064112186431885
0.5020408163265306 0.6040816326530613 0.00010410696268081665
0.5224489795918368 0.6040816326530613 9.890645742416382e-05
0.5428571428571429 0.6040816326530613 9.48682427406311e-05
0.563265306122449 0.6040816326530613 9.1552734375e-05
0.5836734693877551 0.6040816326530613 8.844584226608276e-05
0.6040816326530613 0.6040816326530613 8.525699377059937e-05
0.6244897959183673 0.6040816326530613 8.184462785720825e-05
0.6448979591836734 0.6040816326530613 7.825344800949097e-05
0.6653061224489796 0.6040816326530613 7.43567943572998e-05
0.6857142857142857 0.6040816326530613 7.017701864242554e-05
0.7061224489795919 0.6040816326530613 6.565451622009277e-05
0.726530612244898 0.6040816326530613 6.083399057388306e-05
0.7469387755102042 0.6040816326530613 5.5789947509765625e-05
0.7673469387755102 0.6040816326530613 5.0496309995651245e-05
0.7877551020408163 0.6040816326530613 4.501640796661377e-05
0.8081632653061224 0.6040816326530613 3.935396671295166e-05
0.8285714285714285 0.6040816326530613 3.35201621055603e-05
0.8489795918367347 0.6040816326530613 2.7623027563095093e-05
0.8693877551020408 0.6040816326530613 2.1845102310180664e-05
0.889795918367347 0.6040816326530613 1.6070902347564697e-05
0.9102040816326531 0.6040816326530613 9.842216968536377e-06
0.9306122448979591 0.6040816326530613 2.3506581783294678e-06
0.9510204081632653 0.6040816326530613 6.414949893951416e-06
0.9714285714285714 0.6040816326530613 1.3969838619232178e-05
0.9918367346938776 0.6040816326530613 1.559033989906311e-05
1.0122448979591836 0.6040816326530613 2.6151537895202637e-06
1.0326530612244897 0.6040816326530613 3.9130449295043945e-05
1.0530612244897959 0.6040816326530613 0.0001142360270023346
1.073469387755102 0.6040816326530613 0.00020275264978408813
1.0938775510204082 0.6040816326530613 0.00027121230959892273
1.1142857142857143 0.6040816326530613 0.00030058249831199646
1.1346938775510202 0.6040816326530613 0.00030179694294929504
1.1551020408163266 0.6040816326530613 0.00030752643942832947
1.1755102040816325 0.6040816326530613 0.00025958195328712463
1.1959183673469387 0.6040816326530613 0.00015044957399368286
1.2163265306122448 0.6040816326530613 0.00012779980897903442
1.236734693877551 0.6040816326530613 0.0001830458641052246
1.2571428571428571 0.6040816326530613 0.00019396841526031494
1.2775510204081633 0.6040816326530613 0.0001806393265724182
1.2979591836734694 0.6040816326530613 0.0001766011118888855
1.3183673469387753 0.6040816326530613 0.00018867850303649902
1.3387755102040817 0.6040816326530613 0.0003443285822868347
1.3591836734693876 0.6040816326530613 0.0004817843437194824
1.379591836734694 0.6040816326530613 0.0005149990320205688
1.4 0.6040816326530613 0.0004528909921646118

0.4 0.6244897959183673 0.00015422701835632324
0.42040816326530617 0.6244897959183673 0.00014282017946243286
0.44081632653061226 0.6244897959183673 0.00013185292482376099
0.4612244897959184 0.6244897959183673 0.0001225396990776062
0.4816326530612245 0.6244897959183673 0.00011481344699859619
0.5020408163265306 0.6244897959183673 0.00010818243026733398
0.5224489795918368 0.6244897959183673 0.0001024976372718811
0.5428571428571429 0.6244897959183673 9.780377149581909e-05
0.563265306122449 0.6244897959183673 9.385496377944946e-05
0.5836734693877551 0.6244897959183673 9.019672870635986e-05
0.6040816326530613 0.6244897959183673 8.647143840789795e-05
0.6244897959183673 0.6244897959183673 8.259713649749756e-05
0.6448979591836734 0.6244897959183673 7.841736078262329e-05
0.6653061224489796 0.6244897959183673 7.396936416625977e-05
0.6857142857142857 0.6244897959183673 6.91637396812439e-05
0.7061224489795919 0.6244897959183673 6.394833326339722e-05
0.726530612244898 0.6244897959183673 5.839020013809204e-05
0.7469387755102042 0.6244897959183673 5.255267024040222e-05
0.7673469387755102 0.6244897959183673 4.647299647331238e-05
0.7877551020408163 0.6244897959183673 4.011392593383789e-05
0.8081632653061224 0.6244897959183673 3.35201621055603e-05
0.8285714285714285 0.6244897959183673 2.666562795639038e-05
0.8489795918367347 0.6244897959183673 1.9710510969161987e-05
0.8693877551020408 0.6244897959183673 1.284480094909668e-05
0.889795918367347 0.6244897959183673 5.934387445449829e-06
0.9102040816326531 0.6244897959183673 1.7173588275909424e-06
0.9306122448979591 0.6244897959183673 1.0922551155090332e-05
0.9510204081632653 0.6244897959183673 2.1442770957946777e-05
0.9714285714285714 0.6244897959183673 3.0335038900375366e-05
0.9918367346938776 0.6244897959183673 3.271922469139099e-05
1.0122448979591836 0.6244897959183673 1.8302351236343384e-05
1.0326530612244897 0.6244897959183673 2.8271228075027466e-05
1.0530612244897959 0.6244897959183673 0.0001093745231628418
1.073469387755102 0.6244897959183673 0.0002012290060520172
1.0938775510204082 0.6244897959183673 0.00026887282729148865
1.1142857142857143 0.6244897959183673 0.00029496848583221436
1.1346938775510202 0.6244897959183673 0.0002944767475128174
1.1551020408163266 0.6244897959183673 0.0003015771508216858
1.1755102040816325 0.6244897959183673 0.00025378912687301636
1.1959183673469387 0.6244897959183673 0.0001451335847377777
1.2163265306122448 0.6244897959183673 0.00013120099902153015
1.236734693877551 0.6244897959183673 0.00019987672567367554
1.2571428571428571 0.6244897959183673 0.00021421164274215698
1.2775510204081633 0.6244897959183673 0.00019501149654388428
1.2979591836734694 0.6244897959183673 0.00017971545457839966
1.3183673469387753 0.6244897959183673 0.00017730891704559326
1.3387755102040817 0.6244897959183673 0.0003178715705871582
1.3591836734693876 0.6244897959183673 0.00045402348041534424
1.379591836734694 0.6244897959183673 0.0004931092262268066
1.4 0.6244897959183673 0.00043714046478271484

0.4 0.6448979591836734 0.00015706568956375122
0.42040816326530617 0.6448979591836734 0.0001456737518310547
0.44081632653061226 0.6448979591836734 0.0001351386308670044
0.4612244897959184 0.6448979591836734 0.0001262947916984558
0.4816326530612245 0.6448979591836734 0.00011871755123138428
0.5020408163265306 0.6448979591836734 0.00011190026998519897
0.5224489795918368 0.6448979591836734 0.00010572373867034912
0.5428571428571429 0.6448979591836734 0.0001002773642539978
0.563265306122449 0.6448979591836734 9.560585021972656e-05
0.5836734693877551 0.6448979591836734 9.138137102127075e-05
0.6040816326530613 0.6448979591836734 8.711963891983032e-05
0.6244897959183673 0.6448979591836734 8.269399404525757e-05
0.6448979591836734 0.6448979591836734 7.797032594680786e-05
0.6653061224489796 0.6448979591836734 7.285177707672119e-05
0.6857142857142857 0.6448979591836734 6.732344627380371e-05
0.7061224489795919 0.6448979591836734 6.137043237686157e-05
0.726530612244898 0.6448979591836734 5.500391125679016e-05
0.7469387755102042 0.6448979591836734 4.832074046134949e-05
0.7673469387755102 0.6448979591836734 4.13358211517334e-05
0.7877551020408163 0.6448979591836734 3.398209810256958e-05
0.8081632653061224 0.6448979591836734 2.625212073326111e-05
0.8285714285714285 0.6448979591836734 1.817941665649414e-05
0.8489795918367347 0.6448979591836734 9.94652509689331e-06
0.8693877551020408 0.6448979591836734 1.7955899238586426e-06
0.889795918367347 0.6448979591836734 6.511807441711426e-06
0.9102040816326531 0.6448979591836734 1.5791505575180054e-05
0.9306122448979591 0.6448979591836734 2.6889145374298096e-05
0.9510204081632653 0.6448979591836734 3.91639769077301e-05
0.9714285714285714 0.6448979591836734 4.933774471282959e-05
0.9918367346938776 0.6448979591836734 5.211681127548218e-05
1.0122448979591836 0.6448979591836734 3.547966480255127e-05
1.0326530612244897 0.6448979591836734 1.6372650861740112e-05
1.0530612244897959 0.6448979591836734 0.00010300055146217346
1.073469387755102 0.6448979591836734 0.00019691139459609985
1.0938775510204082 0.6448979591836734 0.00026275962591171265
1.1142857142857143 0.6448979591836734 0.0002853907644748688
1.1346938775510202 0.6448979591836734 0.000283561646938324
1.1551020408163266 0.6448979591836734 0.00029238685965538025
1.1755102040816325 0.6448979591836734 0.0002452544867992401
1.1959183673469387 0.6448979591836734 0.0001383163034915924
1.2163265306122448 0.6448979591836734 0.00013535842299461365
1.236734693877551 0.6448979591836734 0.00021507218480110168
1.2571428571428571 0.6448979591836734 0.00023148953914642334
1.2775510204081633 0.6448979591836734 0.00020567327737808228
1.2979591836734694 0.6448979591836734 0.0001787245273590088
1.3183673469387753 0.6448979591836734 0.0001618713140487671
1.3387755102040817 0.6448979591836734 0.0002855956554412842
1.3591836734693876 0.6448979591836734 0.00041812658309936523
1.379591836734694 0.6448979591836734 0.00046340376138687134
1.4 0.6448979591836734 0.00041641294956207275

0.4 0.6653061224489796 0.00015955418348312378
0.42040816326530617 0.6653061224489796 0.0001483038067817688
0.44081632653061226 0.6653061224489796 0.00013828277587890625
0.4612244897959184 0.6653061224489796 0.0001298263669013977
0.4816326530612245 0.6653061224489796 0.0001222565770149231
0.5020408163265306 0.6653061224489796 0.00011523813009262085
0.5224489795918368 0.6653061224489796 0.00010854750871658325
0.5428571428571429 0.6653061224489796 0.00010236352682113647
0.563265306122449 0.6653061224489796 9.691715240478516e-05
0.5836734693877551 0.6653061224489796 9.200721979141235e-05
0.6040816326530613 0.6653061224489796 8.719414472579956e-05
0.6244897959183673 0.6653061224489796 8.216500282287598e-05
0.6448979591836734 0.6653061224489796 7.678568363189697e-05
0.6653061224489796 0.6653061224489796 7.096678018569946e-05
0.6857142857142857 0.6653061224489796 6.464123725891113e-05
0.7061224489795919 0.6653061224489796 5.7850033044815063e-05
0.726530612244898 0.6653061224489796 5.061924457550049e-05
0.7469387755102042 0.6653061224489796 4.299357533454895e-05
0.7673469387755102 0.6653061224489796 3.496930003166199e-05
0.7877551020408163 0.6653061224489796 2.6442110538482666e-05
0.8081632653061224 0.6653061224489796 1.7393380403518677e-05
0.8285714285714285 0.6653061224489796 7.897615432739258e-06
0.8489795918367347 0.6653061224489796 1.7881393432617188e-06
0.8693877551020408 0.6653061224489796 1.1395663022994995e-05
0.889795918367347 0.6653061224489796 2.1241605281829834e-05
0.9102040816326531 0.6653061224489796 3.2316893339157104e-05
0.9306122448979591 0.6653061224489796 4.53852117061615e-05
0.9510204081632653 0.6653061224489796 5.9373676776885986e-05
0.9714285714285714 0.6653061224489796 7.066503167152405e-05
0.9918367346938776 0.6653061224489796 7.33397901058197e-05
1.0122448979591836 0.6653061224489796 5.3841620683670044e-05
1.0326530612244897 0.6653061224489796 3.390014171600342e-06
1.0530612244897959 0.6653061224489796 9.456649422645569e-05
1.073469387755102 0.6653061224489796 0.0001893080770969391
1.0938775510204082 0.6653061224489796 0.00025283917784690857
1.1142857142857143 0.6653061224489796 0.0002721548080444336
1.1346938775510202 0.6653061224489796 0.00026958808302879333
1.1551020408163266 0.6653061224489796 0.00028075650334358215
1.1755102040816325 0.6653061224489796 0.000235091894865036
1.1959183673469387 0.6653061224489796 0.00013120844960212708
1.2163265306122448 0.6653061224489796 0.00014007091522216797
1.236734693877551 0.6653061224489796 0.0002277567982673645
1.2571428571428571 0.6653061224489796 0.0002443827688694
1.2775510204081633 0.6653061224489796 0.00021120905876159668
1.2979591836734694 0.6653061224489796 0.00017324090003967285
1.3183673469387753 0.6653061224489796 0.00014331191778182983
1.3387755102040817 0.6653061224489796 0.0002505108714103699
1.3591836734693876 0.6653061224489796 0.0003782212734222412
1.379591836734694 0.6653061224489796 0.000431157648563385
1.4 0.6653061224489796 0.0003971904516220093

0.4 0.6857142857142857 0.000161781907081604
0.42040816326530617 0.6857142857142857 0.00015085935592651367
0.44081632653061226 0.6857142857142857 0.00014129281044006348
0.4612244897959184 0.6857142857142857 0.00013303011655807495
0.4816326530612245 0.6857142857142857 0.00012543052434921265
0.5020408163265306 0.6857142857142857 0.00011811405420303345
0.5224489795918368 0.6857142857142857 0.0001109391450881958
0.5428571428571429 0.6857142857142857 0.00010404735803604126
0.563265306122449 0.6857142857142857 9.778141975402832e-05
0.5836734693877551 0.6857142857142857 9.213387966156006e-05
0.6040816326530613 0.6857142857142857 8.667260408401489e-05
0.6244897959183673 0.6857142857142857 8.098036050796509e-05
0.6448979591836734 0.6857142857142857 7.486343383789062e-05
0.6653061224489796 0.6857142857142857 6.823241710662842e-05
0.6857142857142857 0.6857142857142857 6.105005741119385e-05
0.7061224489795919 0.6857142857142857 5.334615707397461e-05
0.726530612244898 0.6857142857142857 4.5161694288253784e-05
0.7469387755102042 0.6857142857142857 3.649294376373291e-05
0.7673469387755102 0.6857142857142857 2.726912498474121e-05
0.7877551020408163 0.6857142857142857 1.7374753952026367e-05
0.8081632653061224 0.6857142857142857 6.8284571170806885e-06
0.8285714285714285 0.6857142857142857 4.2691826820373535e-06
0.8489795918367347 0.6857142857142857 1.553073525428772e-05
0.8693877551020408 0.6857142857142857 2.668052911758423e-05
0.889795918367347 0.6857142857142857 3.8173049688339233e-05
0.9102040816326531 0.6857142857142857 5.1140785217285156e-05
0.9306122448979591 0.6857142857142857 6.618350744247437e-05
0.9510204081632653 0.6857142857142857 8.171796798706055e-05
0.9714285714285714 0.6857142857142857 9.383633732795715e-05
0.9918367346938776 0.6857142857142857 9.585544466972351e-05
1.0122448979591836 0.6857142857142857 7.308647036552429e-05
1.0326530612244897 0.6857142857142857 1.0829418897628784e-05
1.0530612244897959 0.6857142857142857 8.372589945793152e-05
1.073469387755102 0.6857142857142857 0.0001783464103937149
1.0938775510204082 0.6857142857142857 0.00023951008915901184
1.1142857142857143 0.6857142857142857 0.00025600939989089966
1.1346938775510202 0.6857142857142857 0.00025368109345436096
1.1551020408163266 0.6857142857142857 0.000267811119556427
1.1755102040816325 0.6857142857142857 0.00022387877106666565
1.1959183673469387 0.6857142857142857 0.00012393668293952942
1.2163265306122448 0.6857142857142857 0.00014388561248779297
1.236734693877551 0.6857142857142857 0.00023728236556053162
1.2571428571428571 0.6857142857142857 0.0002531222999095917
1.2775510204081633 0.6857142857142857 0.00021293014287948608
1.2979591836734694 0.6857142857142857 0.00016555190086364746
1.3183673469387753 0.6857142857142857 0.0001247897744178772
1.3387755102040817 0.6857142857142857 0.00021719932556152344
1.3591836734693876 0.6857142857142857 0.00034020841121673584
1.379591836734694 0.6857142857142857 0.00040302425622940063
1.4 0.6857142857142857 0.0003870725631713867

0.4 0.7061224489795919 0.00016382336616516113
0.42040816326530617 0.7061224489795919 0.00015328079462051392
0.44081632653061226 0.7061224489795919 0.00014409422874450684
0.4612244897959184 0.7061224489795919 0.00013593584299087524
0.4816326530612245 0.7061224489795919 0.0001282021403312683
0.5020408163265306 0.7061224489795919 0.00012058019638061523
0.5224489795918368 0.7061224489795919 0.00011293590068817139
0.5428571428571429 0.7061224489795919 0.00010538846254348755
0.563265306122449 0.7061224489795919 9.82433557510376e-05
0.5836734693877551 0.7061224489795919 9.173154830932617e-05
0.6040816326530613 0.7061224489795919 8.551031351089478e-05
0.6244897959183673 0.7061224489795919 7.904320955276489e-05
0.6448979591836734 0.7061224489795919 7.212162017822266e-05
0.6653061224489796 0.7061224489795919 6.460025906562805e-05
0.6857142857142857 0.7061224489795919 5.6490302085876465e-05
0.7061224489795919 0.7061224489795919 4.778057336807251e-05
0.726530612244898 0.7061224489795919 3.85381281375885e-05
0.7469387755102042 0.7061224489795919 2.8681010007858276e-05
0.7673469387755102 0.7061224489795919 1.8086284399032593e-05
0.7877551020408163 0.7061224489795919 6.690621376037598e-06
0.8081632653061224 0.7061224489795919 5.554407835006714e-06
0.8285714285714285 0.7061224489795919 1.8361955881118774e-05
0.8489795918367347 0.7061224489795919 3.124400973320007e-05
0.8693877551020408 0.7061224489795919 4.396215081214905e-05
0.889795918367347 0.7061224489795919 5.716085433959961e-05
0.9102040816326531 0.7061224489795919 7.201731204986572e-05
0.9306122448979591 0.7061224489795919 8.893013000488281e-05
0.9510204081632653 0.7061224489795919 0.00010575354099273682
0.9714285714285714 0.7061224489795919 0.000118255615234375
0.9918367346938776 0.7061224489795919 0.00011909753084182739
1.0122448979591836 0.7061224489795919 9.278766810894012e-05
1.0326530612244897 0.7061224489795919 2.6298686861991882e-05
1.0530612244897959 0.7061224489795919 7.040239870548248e-05
1.073469387755102 0.7061224489795919 0.00016451813280582428
1.0938775510204082 0.7061224489795919 0.0002237260341644287
1.1142857142857143 0.7061224489795919 0.00023813359439373016
1.1346938775510202 0.7061224489795919 0.00023671239614486694
1.1551020408163266 0.7061224489795919 0.0002535507082939148
1.1755102040816325 0.7061224489795919 0.00021087005734443665
1.1959183673469387 0.7061224489795919 0.0001162998378276825
1.2163265306122448 0.7061224489795919 0.00014645233750343323
1.236734693877551 0.7061224489795919 0.000244874507188797
1.2571428571428571 0.7061224489795919 0.00025996938347816467
1.2775510204081633 0.7061224489795919 0.00021371990442276
1.2979591836734694 0.7061224489795919 0.0001590326428413391
1.3183673469387753 0.7061224489795919 0.0001096576452255249
1.3387755102040817 0.7061224489795919 0.0001892969012260437
1.3591836734693876 0.7061224489795919 0.00030826032161712646
1.379591836734694 0.7061224489795919 0.00038301199674606323
1.4 0.7061224489795919 0.0003885030746459961

0.4 0.726530612244898 0.0001657232642173767
0.42040816326530617 0.726530612244898 0.00015556812286376953
0.44081632653061226 0.726530612244898 0.00014665722846984863
0.4612244897959184 0.726530612244898 0.00013850629329681396
0.4816326530612245 0.726530612244898 0.00013059377670288086
0.5020408163265306 0.726530612244898 0.0001226365566253662
0.5224489795918368 0.726530612244898 0.00011453777551651001
0.5428571428571429 0.726530612244898 0.00010632723569869995
0.563265306122449 0.726530612244898 9.834766387939453e-05
0.5836734693877551 0.726530612244898 9.086728096008301e-05
0.6040816326530613 0.726530612244898 8.371472358703613e-05
0.6244897959183673 0.726530612244898 7.637590169906616e-05
0.6448979591836734 0.726530612244898 6.852298974990845e-05
0.6653061224489796 0.726530612244898 6.0055404901504517e-05
0.6857142857142857 0.726530612244898 5.093216896057129e-05
0.7061224489795919 0.726530612244898 4.1153281927108765e-05
0.726530612244898 0.726530612244898 3.071129322052002e-05
0.7469387755102042 0.726530612244898 1.950189471244812e-05
0.7673469387755102 0.726530612244898 7.409602403640747e-06
0.7877551020408163 0.726530612244898 5.681067705154419e-06
0.8081632653061224 0.726530612244898 1.9691884517669678e-05
0.8285714285714285 0.726530612244898 3.426894545555115e-05
0.8489795918367347 0.726530612244898 4.879757761955261e-05
0.8693877551020408 0.726530612244898 6.308034062385559e-05
0.889795918367347 0.726530612244898 7.793307304382324e-05
0.9102040816326531 0.726530612244898 9.464845061302185e-05
0.9306122448979591 0.726530612244898 0.0001132078468799591
0.9510204081632653 0.726530612244898 0.00013087131083011627
0.9714285714285714 0.726530612244898 0.0001431647688150406
0.9918367346938776 0.726530612244898 0.00014221109449863434
1.0122448979591836 0.726530612244898 0.00011248327791690826
1.0326530612244897 0.726530612244898 4.291906952857971e-05
1.0530612244897959 0.726530612244898 5.4990872740745544e-05
1.073469387755102 0.726530612244898 0.000148748978972435
1.0938775510204082 0.726530612244898 0.00020645186305046082
1.1142857142857143 0.726530612244898 0.00021883845329284668
1.1346938775510202 0.726530612244898 0.00021801888942718506
1.1551020408163266 0.726530612244898 0.00023678690195083618
1.1755102040816325 0.726530612244898 0.000195331871509552
1.1959183673469387 0.726530612244898 0.00010881945490837097
1.2163265306122448 0.726530612244898 0.0001485869288444519
1.236734693877551 0.726530612244898 0.00025210902094841003
1.2571428571428571 0.726530612244898 0.00026679784059524536
1.2775510204081633 0.726530612244898 0.00021522492170333862
1.2979591836734694 0.726530612244898 0.00015467405319213867
1.3183673469387753 0.726530612244898 9.811669588088989e-05
1.3387755102040817 0.726530612244898 0.00016674399375915527
1.3591836734693876 0.726530612244898 0.0002814829349517822
1.379591836734694 0.726530612244898 0.00036741048097610474
1.4 0.726530612244898 0.0003924816846847534

0.4 0.7469387755102042 0.0001675337553024292
0.42040816326530617 0.7469387755102042 0.0001577511429786682
0.44081632653061226 0.7469387755102042 0.00014900416135787964
0.4612244897959184 0.7469387755102042 0.00014076381921768188
0.4816326530612245 0.7469387755102042 0.00013262778520584106
0.5020408163265306 0.7469387755102042 0.00012434273958206177
0.5224489795918368 0.7469387755102042 0.00011575967073440552
0.5428571428571429 0.7469387755102042 0.0001069381833076477
0.563265306122449 0.7469387755102042 9.807944297790527e-05
0.5836734693877551 0.7469387755102042 8.951127529144287e-05
0.6040816326530613 0.7469387755102042 8.130818605422974e-05
0.6244897959183673 0.7469387755102042 7.29486346244812e-05
0.6448979591836734 0.7469387755102042 6.411224603652954e-05
0.6653061224489796 0.7469387755102042 5.46090304851532e-05
0.6857142857142857 0.7469387755102042 4.4364482164382935e-05
0.7061224489795919 0.7469387755102042 3.339722752571106e-05
0.726530612244898 0.7469387755102042 2.162158489227295e-05
0.7469387755102042 0.7469387755102042 8.93324613571167e-06
0.7673469387755102 0.7469387755102042 4.805624485015869e-06
0.7877551020408163 0.7469387755102042 1.9662082195281982e-05
0.8081632653061224 0.7469387755102042 3.549829125404358e-05
0.8285714285714285 0.7469387755102042 5.1818788051605225e-05
0.8489795918367347 0.7469387755102042 6.793439388275146e-05
0.8693877551020408 0.7469387755102042 8.370727300643921e-05
0.889795918367347 0.7469387755102042 0.00010016560554504395
0.9102040816326531 0.7469387755102042 0.00011852383613586426
0.9306122448979591 0.7469387755102042 0.00013837963342666626
0.9510204081632653 0.7469387755102042 0.0001562163233757019
0.9714285714285714 0.7469387755102042 0.00016756169497966766
0.9918367346938776 0.7469387755102042 0.0001642424613237381
1.0122448979591836 0.7469387755102042 0.0001316796988248825
1.0326530612244897 0.7469387755102042 6.041862070560455e-05
1.0530612244897959 0.7469387755102042 3.8135796785354614e-05
1.073469387755102 0.7469387755102042 0.00013150274753570557
1.0938775510204082 0.7469387755102042 0.00018737278878688812
1.1142857142857143 0.7469387755102042 0.00019703246653079987
1.1346938775510202 0.7469387755102042 0.00019641593098640442
1.1551020408163266 0.7469387755102042 0.00021692179143428802
1.1755102040816325 0.7469387755102042 0.0001774914562702179
1.1959183673469387 0.7469387755102042 0.00010214745998382568
1.2163265306122448 0.7469387755102042 0.00015087053179740906
1.236734693877551 0.7469387755102042 0.0002594068646430969
1.2571428571428571 0.7469387755102042 0.00027320533990859985
1.2775510204081633 0.7469387755102042 0.00021583214402198792
1.2979591836734694 0.7469387755102042 0.0001496449112892151
1.3183673469387753 0.7469387755102042 8.621066808700562e-05
1.3387755102040817 0.7469387755102042 0.00014488399028778076
1.3591836734693876 0.7469387755102042 0.0002532005310058594
1.379591836734694 0.7469387755102042 0.00034446269273757935
1.4 0.7469387755102042 0.0003822594881057739

0.4 0.7673469387755102 0.0001692548394203186
0.42040816326530617 0.7673469387755102 0.00015973299741744995
0.44081632653061226 0.7673469387755102 0.00015106052160263062
0.4612244897959184 0.7673469387755102 0.00014269351959228516
0.4816326530612245 0.7673469387755102 0.000134296715259552
0.5020408163265306 0.7673469387755102 0.0001256316900253296
0.5224489795918368 0.7673469387755102 0.00011660158634185791
0.5428571428571429 0.7673469387755102 0.0001071542501449585
0.563265306122449 0.7673469387755102 9.739398956298828e-05
0.5836734693877551 0.7673469387755102 8.769333362579346e-05
0.6040816326530613 0.7673469387755102 7.826089859008789e-05
0.6244897959183673 0.7673469387755102 6.880238652229309e-05
0.6448979591836734 0.7673469387755102 5.887076258659363e-05
0.6653061224489796 0.7673469387755102 4.824250936508179e-05
0.6857142857142857 0.7673469387755102 3.680214285850525e-05
0.7061224489795919 0.7673469387755102 2.452358603477478e-05
0.726530612244898 0.7673469387755102 1.1317431926727295e-05
0.7469387755102042 0.7673469387755102 2.9653310775756836e-06
0.7673469387755102 0.7673469387755102 1.841038465499878e-05
0.7877551020408163 0.7673469387755102 3.507360816001892e-05
0.8081632653061224 0.7673469387755102 5.2716583013534546e-05
0.8285714285714285 0.7673469387755102 7.072463631629944e-05
0.8489795918367347 0.7673469387755102 8.829310536384583e-05
0.8693877551020408 0.7673469387755102 0.0001054219901561737
0.889795918367347 0.7673469387755102 0.00012328289449214935
0.9102040816326531 0.7673469387755102 0.00014298409223556519
0.9306122448979591 0.7673469387755102 0.00016347505152225494
0.9510204081632653 0.7673469387755102 0.00018060579895973206
0.9714285714285714 0.7673469387755102 0.00019006244838237762
0.9918367346938776 0.7673469387755102 0.0001839473843574524
1.0122448979591836 0.7673469387755102 0.00014968030154705048
1.0326530612244897 0.7673469387755102 7.832422852516174e-05
1.0530612244897959 0.7673469387755102 1.9742175936698914e-05
1.073469387755102 0.7673469387755102 0.00011189281940460205
1.0938775510204082 0.7673469387755102 0.00016517378389835358
1.1142857142857143 0.7673469387755102 0.00017167069017887115
1.1346938775510202 0.7673469387755102 0.00017147324979305267
1.1551020408163266 0.7673469387755102 0.0001939423382282257
1.1755102040816325 0.7673469387755102 0.00015744753181934357
1.1959183673469387 0.7673469387755102 9.549036622047424e-05
1.2163265306122448 0.7673469387755102 0.00015205517411231995
1.236734693877551 0.7673469387755102 0.000263947993516922
1.2571428571428571 0.7673469387755102 0.00027455389499664307
1.2775510204081633 0.7673469387755102 0.00020935013890266418
1.2979591836734694 0.7673469387755102 0.00013671815395355225
1.3183673469387753 0.7673469387755102 6.631016731262207e-05
1.3387755102040817 0.7673469387755102 0.00011628121137619019
1.3591836734693876 0.7673469387755102 0.00021789222955703735
1.379591836734694 0.7673469387755102 0.0003129616379737854
1.4 0.7673469387755102 0.0003608390688896179

0.4 0.7877551020408163 0.00017091631889343262
0.42040816326530617 0.7877551020408163 0.00016160309314727783
0.44081632653061226 0.7877551020408163 0.00015286356210708618
0.4612244897959184 0.7877551020408163 0.00014429539442062378
0.4816326530612245 0.7877551020408163 0.00013559311628341675
0.5020408163265306 0.7877551020408163 0.00012654811143875122
0.5224489795918368 0.7877551020408163 0.00011701136827468872
0.5428571428571429 0.7877551020408163 0.00010689347982406616
0.563265306122449 0.7877551020408163 9.626150131225586e-05
0.5836734693877551 0.7877551020408163 8.538365364074707e-05
0.6040816326530613 0.7877551020408163 7.463246583938599e-05
0.6244897959183673 0.7877551020408163 6.39595091342926e-05
0.6448979591836734 0.7877551020408163 5.284696817398071e-05
0.6653061224489796 0.7877551020408163 4.1015446186065674e-05
0.6857142857142857 0.7877551020408163 2.827867865562439e-05
0.7061224489795919 0.7877551020408163 1.4610588550567627e-05
0.726530612244898 0.7877551020408163 1.2665987014770508e-07
0.7469387755102042 0.7877551020408163 1.6029924154281616e-05
0.7673469387755102 0.7877551020408163 3.320351243019104e-05
0.7877551020408163 0.7877551020408163 5.162134766578674e-05
0.8081632653061224 0.7877551020408163 7.098540663719177e-05
0.8285714285714285 0.7877551020408163 9.052082896232605e-05
0.8489795918367347 0.7877551020408163 0.00010932981967926025
0.8693877551020408 0.7877551020408163 0.00012754462659358978
0.889795918367347 0.7877551020408163 0.00014647096395492554
0.9102040816326531 0.7877551020408163 0.0001669265329837799
0.9306122448979591 0.7877551020408163 0.0001871064305305481
0.9510204081632653 0.7877551020408163 0.00020242854952812195
0.9714285714285714 0.7877551020408163 0.00020883604884147644
0.9918367346938776 0.7877551020408163 0.00019984878599643707
1.0122448979591836 0.7877551020408163 0.00016564130783081055
1.0326530612244897 0.7877551020408163 9.668618440628052e-05
1.0530612244897959 0.7877551020408163 1.2777745723724365e-06
1.073469387755102 0.7877551020408163 8.860044181346893e-05
1.0938775510204082 0.7877551020408163 0.00013902783393859863
1.1142857142857143 0.7877551020408163 0.00014238245785236359
1.1346938775510202 0.7877551020408163 0.00014276616275310516
1.1551020408163266 0.7877551020408163 0.00016661733388900757
1.1755102040816325 0.7877551020408163 0.00013331882655620575
1.1959183673469387 0.7877551020408163 8.50185751914978e-05
1.2163265306122448 0.7877551020408163 0.00014637038111686707
1.236734693877551 0.7877551020408163 0.0002577975392341614
1.2571428571428571 0.7877551020408163 0.0002617277204990387
1.2775510204081633 0.7877551020408163 0.0001867823302745819
1.2979591836734694 0.7877551020408163 0.00010912865400314331
1.3183673469387753 0.7877551020408163 3.663450479507446e-05
1.3387755102040817 0.7877551020408163 8.499622344970703e-05
1.3591836734693876 0.7877551020408163 0.00018140673637390137
1.379591836734694 0.7877551020408163 0.00027429312467575073
1.4 0.7877551020408163 0.0003241226077079773

0.4 0.8081632653061224 0.000172443687915802
0.42040816326530617 0.8081632653061224 0.00016323477029800415
0.44081632653061226 0.8081632653061224 0.00015437602996826172
0.4612244897959184 0.8081632653061224 0.0001455172896385193
0.4816326530612245 0.8081632653061224 0.00013646483421325684
0.5020408163265306 0.8081632653061224 0.0001270100474357605
0.5224489795918368 0.8081632653061224 0.0001169443130493164
0.5428571428571429 0.8081632653061224 0.00010614842176437378
0.563265306122449 0.8081632653061224 9.46149230003357e-05
0.5836734693877551 0.8081632653061224 8.258223533630371e-05
0.6040816326530613 0.8081632653061224 7.047131657600403e-05
0.6244897959183673 0.8081632653061224 5.8453530073165894e-05
0.6448979591836734 0.8081632653061224 4.6100467443466187e-05
0.6653061224489796 0.8081632653061224 3.295019268989563e-05
0.6857142857142857 0.8081632653061224 1.887604594230652e-05
0.7061224489795919 0.8081632653061224 3.7811696529388428e-06
0.726530612244898 0.8081632653061224 1.2453645467758179e-05
0.7469387755102042 0.8081632653061224 2.9947608709335327e-05
0.7673469387755102 0.8081632653061224 4.874914884567261e-05
0.7877551020408163 0.8081632653061224 6.879493594169617e-05
0.8081632653061224 0.8081632653061224 8.966028690338135e-05
0.8285714285714285 0.8081632653061224 0.00011041015386581421
0.8489795918367347 0.8081632653061224 0.00013010762631893158
0.8693877551020408 0.8081632653061224 0.00014894641935825348
0.889795918367347 0.8081632653061224 0.00016832910478115082
0.9102040816326531 0.8081632653061224 0.00018865615129470825
0.9306122448979591 0.8081632653061224 0.00020733661949634552
0.9510204081632653 0.8081632653061224 0.00021957047283649445
0.9714285714285714 0.8081632653061224 0.00022176839411258698
0.9918367346938776 0.8081632653061224 0.00021068193018436432
1.0122448979591836 0.8081632653061224 0.0001791529357433319
1.0326530612244897 0.8081632653061224 0.00011585652828216553
1.0530612244897959 0.8081632653061224 2.5548040866851807e-05
1.073469387755102 0.8081632653061224 6.11972063779831e-05
1.0938775510204082 0.8081632653061224 0.00010859593749046326
1.1142857142857143 0.8081632653061224 0.00010817870497703552
1.1346938775510202 0.8081632653061224 0.00010778382420539856
1.1551020408163266 0.8081632653061224 0.0001307465136051178
1.1755102040816325 0.8081632653061224 9.980984032154083e-05
1.1959183673469387 0.8081632653061224 6.272085011005402e-05
1.2163265306122448 0.8081632653061224 0.00012405216693878174
1.236734693877551 0.8081632653061224 0.00023116543889045715
1.2571428571428571 0.8081632653061224 0.00022818893194198608
1.2775510204081633 0.8081632653061224 0.00014773383736610413
1.2979591836734694 0.8081632653061224 7.107853889465332e-05
1.3183673469387753 0.8081632653061224 1.780688762664795e-06
1.3387755102040817 0.8081632653061224 4.0918588638305664e-05
1.3591836734693876 0.8081632653061224 0.00012555718421936035
1.379591836734694 0.8081632653061224 0.00021686404943466187
1.4 0.8081632653061224 0.0002806633710861206

0.4 0.8285714285714285 0.00017385929822921753
0.42040816326530617 0.8285714285714285 0.00016464293003082275
0.44081632653061226 0.8285714285714285 0.0001555606722831726
0.4612244897959184 0.8285714285714285 0.00014638155698776245
0.4816326530612245 0.8285714285714285 0.0001369267702102661
0.5020408163265306 0.8285714285714285 0.00012698769569396973
0.5224489795918368 0.8285714285714285 0.00011637061834335327
0.5428571428571429 0.8285714285714285 0.00010489672422409058
0.563265306122449 0.8285714285714285 9.25213098526001e-05
0.5836734693877551 0.8285714285714285 7.939338684082031e-05
0.6040816326530613 0.8285714285714285 6.59450888633728e-05
0.6244897959183673 0.8285714285714285 5.249306559562683e-05
0.6448979591836734 0.8285714285714285 3.879144787788391e-05
0.6653061224489796 0.8285714285714285 2.434477210044861e-05
0.6857142857142857 0.8285714285714285 8.944422006607056e-06
0.7061224489795919 0.8285714285714285 7.513910531997681e-06
0.726530612244898 0.8285714285714285 2.5149434804916382e-05
0.7469387755102042 0.8285714285714285 4.404038190841675e-05
0.7673469387755102 0.8285714285714285 6.42240047454834e-05
0.7877551020408163 0.8285714285714285 8.558109402656555e-05
0.8081632653061224 0.8285714285714285 0.00010757893323898315
0.8285714285714285 0.8285714285714285 0.00012907572090625763
0.8489795918367347 0.8285714285714285 0.00014903955161571503
0.8693877551020408 0.8285714285714285 0.00016783550381660461
0.889795918367347 0.8285714285714285 0.0001868363469839096
0.9102040816326531 0.8285714285714285 0.00020603463053703308
0.9306122448979591 0.8285714285714285 0.00022187083959579468
0.9510204081632653 0.8285714285714285 0.00022973865270614624
0.9714285714285714 0.8285714285714285 0.00022740475833415985
0.9918367346938776 0.8285714285714285 0.00021617207676172256
1.0122448979591836 0.8285714285714285 0.0001898808404803276
1.0326530612244897 0.8285714285714285 0.0001347484067082405
1.0530612244897959 0.8285714285714285 5.148164927959442e-05
1.073469387755102 0.8285714285714285 3.098975867033005e-05
1.0938775510204082 0.8285714285714285 7.372815161943436e-05
1.1142857142857143 0.8285714285714285 6.669200956821442e-05
1.1346938775510202 0.8285714285714285 6.249174475669861e-05
1.1551020408163266 0.8285714285714285 8.095987141132355e-05
1.1755102040816325 0.8285714285714285 5.1373615860939026e-05
1.1959183673469387 0.8285714285714285 2.1766871213912964e-05
1.2163265306122448 0.8285714285714285 8.002296090126038e-05
1.236734693877551 0.8285714285714285 0.000183984637260437
1.2571428571428571 0.8285714285714285 0.00017682835459709167
1.2775510204081633 0.8285714285714285 8.991733193397522e-05
1.2979591836734694 0.8285714285714285 1.0021030902862549e-05
1.3183673469387753 0.8285714285714285 6.529688835144043e-05
1.3387755102040817 0.8285714285714285 2.215057611465454e-05
1.3591836734693876 0.8285714285714285 6.378442049026489e-05
1.379591836734694 0.8285714285714285 0.00017058104276657104
1.4 0.8285714285714285 0.00026331841945648193

0.4 0.8489795918367347 0.0001750737428665161
0.42040816326530617 0.8489795918367347 0.00016576796770095825
0.44081632653061226 0.8489795918367347 0.00015641003847122192
0.4612244897959184 0.8489795918367347 0.0001468658447265625
0.4816326530612245 0.8489795918367347 0.00013699382543563843
0.5020408163265306 0.8489795918367347 0.00012657791376113892
0.5224489795918368 0.8489795918367347 0.0001153796911239624
0.5428571428571429 0.8489795918367347 0.00010323524475097656
0.563265306122449 0.8489795918367347 9.008124470710754e-05
0.5836734693877551 0.8489795918367347 7.594376802444458e-05
0.6040816326530613 0.8489795918367347 6.123632192611694e-05
0.6244897959183673 0.8489795918367347 4.6405941247940063e-05
0.6448979591836734 0.8489795918367347 3.1400471925735474e-05
0.6653061224489796 0.8489795918367347 1.5739351511001587e-05
0.6857142857142857 0.8489795918367347 8.083879947662354e-07
0.7061224489795919 0.8489795918367347 1.837313175201416e-05
0.726530612244898 0.8489795918367347 3.706291317939758e-05
0.7469387755102042 0.8489795918367347 5.6959688663482666e-05
0.7673469387755102 0.8489795918367347 7.808208465576172e-05
0.7877551020408163 0.8489795918367347 0.00010022148489952087
0.8081632653061224 0.8489795918367347 0.00012273900210857391
0.8285714285714285 0.8489795918367347 0.0001442786306142807
0.8489795918367347 0.8489795918367347 0.00016370415687561035
0.8693877551020408 0.8489795918367347 0.0001815836876630783
0.889795918367347 0.8489795918367347 0.00019926764070987701
0.9102040816326531 0.8489795918367347 0.0002162400633096695
0.9306122448979591 0.8489795918367347 0.00022808276116847992
0.9510204081632653 0.8489795918367347 0.0002307947725057602
0.9714285714285714 0.8489795918367347 0.00022496841847896576
0.9918367346938776 0.8489795918367347 0.00021580979228019714
1.0122448979591836 0.8489795918367347 0.00019567925482988358
1.0326530612244897 0.8489795918367347 0.0001491094008088112
1.0530612244897959 0.8489795918367347 7.401034235954285e-05
1.073469387755102 0.8489795918367347 1.5189871191978455e-06
1.0938775510204082 0.8489795918367347 3.5078264772892e-05
1.1142857142857143 0.8489795918367347 1.6576610505580902e-05
1.1346938775510202 0.8489795918367347 6.0070306062698364e-06
1.1551020408163266 0.8489795918367347 1.8499791622161865e-05
1.1755102040816325 0.8489795918367347 5.939975380897522e-06
1.1959183673469387 0.8489795918367347 2.7505680918693542e-05
1.2163265306122448 0.8489795918367347 2.6796013116836548e-05
1.236734693877551 0.8489795918367347 0.0001227743923664093
1.2571428571428571 0.8489795918367347 0.00010596960783004761
1.2775510204081633 0.8489795918367347 1.3493001461029053e-05
1.2979591836734694 0.8489795918367347 6.084144115447998e-05
1.3183673469387753 0.8489795918367347 0.00012318044900894165
1.3387755102040817 0.8489795918367347 5.9038400650024414e-05
1.3591836734693876 0.8489795918367347 4.485994577407837e-05
1.379591836734694 0.8489795918367347 0.0001715049147605896
1.4 0.8489795918367347 0.00028702616691589355

0.4 0.8693877551020408 0.0001760721206665039
0.42040816326530617 0.8693877551020408 0.00016663968563079834
0.44081632653061226 0.8693877551020408 0.0001569613814353943
0.4612244897959184 0.8693877551020408 0.00014706701040267944
0.4816326530612245 0.8693877551020408 0.0001367703080177307
0.5020408163265306 0.8693877551020408 0.00012589246034622192
0.5224489795918368 0.8693877551020408 0.00011418014764785767
0.5428571428571429 0.8693877551020408 0.00010146945714950562
0.563265306122449 0.8693877551020408 8.76598060131073e-05
0.5836734693877551 0.8693877551020408 7.276982069015503e-05
0.6040816326530613 0.8693877551020408 5.7052820920944214e-05
0.6244897959183673 0.8693877551020408 4.102662205696106e-05
0.6448979591836734 0.8693877551020408 2.4888664484024048e-05
0.6653061224489796 0.8693877551020408 8.355826139450073e-06
0.6857142857142857 0.8693877551020408 8.922070264816284e-06
0.7061224489795919 0.8693877551020408 2.7056783437728882e-05
0.726530612244898 0.8693877551020408 4.6230852603912354e-05
0.7469387755102042 0.8693877551020408 6.645917892456055e-05
0.7673469387755102 0.8693877551020408 8.7738037109375e-05
0.7877551020408163 0.8693877551020408 0.00010988861322402954
0.8081632653061224 0.8693877551020408 0.0001320522278547287
0.8285714285714285 0.8693877551020408 0.00015265122056007385
0.8489795918367347 0.8693877551020408 0.0001705419272184372
0.8693877551020408 0.8693877551020408 0.0001865178346633911
0.889795918367347 0.8693877551020408 0.00020177103579044342
0.9102040816326531 0.8693877551020408 0.00021528825163841248
0.9306122448979591 0.8693877551020408 0.00022221636027097702
0.9510204081632653 0.8693877551020408 0.00021971575915813446
0.9714285714285714 0.8693877551020408 0.00021196436136960983
0.9918367346938776 0.8693877551020408 0.00020594056695699692
1.0122448979591836 0.8693877551020408 0.00019155535846948624
1.0326530612244897 0.8693877551020408 0.00015300512313842773
1.0530612244897959 0.8693877551020408 8.749030530452728e-05
1.073469387755102 0.8693877551020408 2.3177824914455414e-05
1.0938775510204082 0.8693877551020408 3.7383288145065308e-06
1.1142857142857143 0.8693877551020408 3.521423786878586e-05
1.1346938775510202 0.8693877551020408 4.5114196836948395e-05
1.1551020408163266 0.8693877551020408 2.9345974326133728e-05
1.1755102040816325 0.8693877551020408 4.150904715061188e-05
1.1959183673469387 0.8693877551020408 6.262771785259247e-05
1.2163265306122448 0.8693877551020408 1.9680708646774292e-05
1.236734693877551 0.8693877551020408 6.876885890960693e-05
1.2571428571428571 0.8693877551020408 5.253404378890991e-05
1.2775510204081633 0.8693877551020408 2.8021633625030518e-05
1.2979591836734694 0.8693877551020408 7.823482155799866e-05
1.3183673469387753 0.8693877551020408 0.0001144111156463623
1.3387755102040817 0.8693877551020408 2.41696834564209e-05
1.3591836734693876 0.8693877551020408 9.176880121231079e-05
1.379591836734694 0.8693877551020408 0.00022742897272109985
1.4 0.8693877551020408 0.00036071985960006714

0.4 0.889795918367347 0.00017690658569335938
0.42040816326530617 0.889795918367347 0.00016727298498153687
0.44081632653061226 0.889795918367347 0.00015736371278762817
0.4612244897959184 0.889795918367347 0.00014714151620864868
0.4816326530612245 0.889795918367347 0.00013653188943862915
0.5020408163265306 0.889795918367347 0.0001252889633178711
0.5224489795918368 0.889795918367347 0.00011324137449264526
0.5428571428571429 0.889795918367347 0.00010018795728683472
0.563265306122449 0.889795918367347 8.600950241088867e-05
0.5836734693877551 0.889795918367347 7.069483399391174e-05
0.6040816326530613 0.889795918367347 5.4430216550827026e-05
0.6244897959183673 0.889795918367347 3.7688761949539185e-05
0.6448979591836734 0.889795918367347 2.093985676765442e-05
0.6653061224489796 0.889795918367347 4.112720489501953e-06
0.6857142857142857 0.889795918367347 1.3135373592376709e-05
0.7061224489795919 0.889795918367347 3.102794289588928e-05
0.726530612244898 0.889795918367347 4.972144961357117e-05
0.7469387755102042 0.889795918367347 6.92419707775116e-05
0.7673469387755102 0.889795918367347 8.96211713552475e-05
0.7877551020408163 0.889795918367347 0.00011058524250984192
0.8081632653061224 0.889795918367347 0.0001311264932155609
0.8285714285714285 0.889795918367347 0.00014944188296794891
0.8489795918367347 0.889795918367347 0.00016440078616142273
0.8693877551020408 0.889795918367347 0.00017698854207992554
0.889795918367347 0.889795918367347 0.00018825195729732513
0.9102040816326531 0.889795918367347 0.0001969737932085991
0.9306122448979591 0.889795918367347 0.00019832421094179153
0.9510204081632653 0.889795918367347 0.00019073579460382462
0.9714285714285714 0.889795918367347 0.00018217135220766068
0.9918367346938776 0.889795918367347 0.0001795548014342785
1.0122448979591836 0.889795918367347 0.0001704213209450245
1.0326530612244897 0.889795918367347 0.00013937894254922867
1.0530612244897959 0.889795918367347 8.372310549020767e-05
1.073469387755102 0.889795918367347 3.1344592571258545e-05
1.0938775510204082 0.889795918367347 2.4886801838874817e-05
1.1142857142857143 0.889795918367347 6.14384189248085e-05
1.1346938775510202 0.889795918367347 5.8409757912158966e-05
1.1551020408163266 0.889795918367347 3.815069794654846e-05
1.1755102040816325 0.889795918367347 4.312396049499512e-05
1.1959183673469387 0.889795918367347 7.018819451332092e-05
1.2163265306122448 0.889795918367347 3.379024565219879e-05
1.236734693877551 0.889795918367347 6.074830889701843e-05
1.2571428571428571 0.889795918367347 6.140768527984619e-05
1.2775510204081633 0.889795918367347 3.121793270111084e-06
1.2979591836734694 0.889795918367347 2.5890767574310303e-05
1.3183673469387753 0.889795918367347 5.1215291023254395e-05
1.3387755102040817 0.889795918367347 4.7050416469573975e-05
1.3591836734693876 0.889795918367347 0.0001617148518562317
1.379591836734694 0.889795918367347 0.000294610857963562
1.4 0.889795918367347 0.00043945014476776123

0.4 0.9102040816326531 0.00017754733562469482
0.42040816326530617 0.9102040816326531 0.0001678168773651123
0.44081632653061226 0.9102040816326531 0.00015772134065628052
0.4612244897959184 0.9102040816326531 0.00014737993478775024
0.4816326530612245 0.9102040816326531 0.00013665854930877686
0.5020408163265306 0.9102040816326531 0.00012537837028503418
0.5224489795918368 0.9102040816326531 0.00011327862739562988
0.5428571428571429 0.9102040816326531 0.00010024756193161011
0.563265306122449 0.9102040816326531 8.616596460342407e-05
0.5836734693877551 0.9102040816326531 7.103011012077332e-05
0.6040816326530613 0.9102040816326531 5.492940545082092e-05
0.6244897959183673 0.9102040816326531 3.8273632526397705e-05
0.6448979591836734 0.9102040816326531 2.1792948246002197e-05
0.6653061224489796 0.9102040816326531 5.692243576049805e-06
0.6857142857142857 0.9102040816326531 1.0360032320022583e-05
0.7061224489795919 0.9102040816326531 2.6658177375793457e-05
0.726530612244898 0.9102040816326531 4.338845610618591e-05
0.7469387755102042 0.9102040816326531 6.062164902687073e-05
0.7673469387755102 0.9102040816326531 7.837265729904175e-05
0.7877551020408163 0.9102040816326531 9.633414447307587e-05
0.8081632653061224 0.9102040816326531 0.00011334195733070374
0.8285714285714285 0.9102040816326531 0.00012738816440105438
0.8489795918367347 0.9102040816326531 0.00013740360736846924
0.8693877551020408 0.9102040816326531 0.00014444254338741302
0.889795918367347 0.9102040816326531 0.0001498134806752205
0.9102040816326531 0.9102040816326531 0.00015227589756250381
0.9306122448979591 0.9102040816326531 0.00014680158346891403
0.9510204081632653 0.9102040816326531 0.0001335693523287773
0.9714285714285714 0.9102040816326531 0.00012418907135725021
0.9918367346938776 0.9102040816326531 0.00012467196211218834
1.0122448979591836 0.9102040816326531 0.00012133829295635223
1.0326530612244897 0.9102040816326531 9.904522448778152e-05
1.0530612244897959 0.9102040816326531 5.2914489060640335e-05
1.073469387755102 0.9102040816326531 1.0268297046422958e-05
1.0938775510204082 0.9102040816326531 1.6246456652879715e-05
1.1142857142857143 0.9102040816326531 5.892757326364517e-05
1.1346938775510202 0.9102040816326531 4.713982343673706e-05
1.1551020408163266 0.9102040816326531 2.7603469789028168e-05
1.1755102040816325 0.9102040816326531 2.8477981686592102e-05
1.1959183673469387 0.9102040816326531 6.082653999328613e-05
1.2163265306122448 0.9102040816326531 2.3480504751205444e-05
1.236734693877551 0.9102040816326531 8.606910705566406e-05
1.2571428571428571 0.9102040816326531 0.00010270625352859497
1.2775510204081633 0.9102040816326531 5.329027771949768e-05
1.2979591836734694 0.9102040816326531 2.752244472503662e-05
1.3183673469387753 0.9102040816326531 1.6391277313232422e-06
1.3387755102040817 0.9102040816326531 9.476393461227417e-05
1.3591836734693876 0.9102040816326531 0.0002033337950706482
1.379591836734694 0.9102040816326531 0.00033401697874069214
1.4 0.9102040816326531 0.0004930794239044189

0.4 0.9306122448979591 0.0001780390739440918
0.42040816326530617 0.9306122448979591 0.00016832351684570312
0.44081632653061226 0.9306122448979591 0.00015830248594284058
0.4612244897959184 0.9306122448979591 0.00014809519052505493
0.4816326530612245 0.9306122448979591 0.00013765692710876465
0.5020408163265306 0.9306122448979591 0.000126764178276062
0.5224489795918368 0.9306122448979591 0.00011521577835083008
0.5428571428571429 0.9306122448979591 0.00010285899043083191
0.563265306122449 0.9306122448979591 8.966401219367981e-05
0.5836734693877551 0.9306122448979591 7.558614015579224e-05
0.6040816326530613 0.9306122448979591 6.076321005821228e-05
0.6244897959183673 0.9306122448979591 4.5608729124069214e-05
0.6448979591836734 0.9306122448979591 3.0897557735443115e-05
0.6653061224489796 0.9306122448979591 1.720711588859558e-05
0.6857142857142857 0.9306122448979591 4.246830940246582e-06
0.7061224489795919 0.9306122448979591 8.363276720046997e-06
0.726530612244898 0.9306122448979591 2.094358205795288e-05
0.7469387755102042 0.9306122448979591 3.3602118492126465e-05
0.7673469387755102 0.9306122448979591 4.636682569980621e-05
0.7877551020408163 0.9306122448979591 5.88931143283844e-05
0.8081632653061224 0.9306122448979591 6.988644599914551e-05
0.8285714285714285 0.9306122448979591 7.719360291957855e-05
0.8489795918367347 0.9306122448979591 7.984600961208344e-05
0.8693877551020408 0.9306122448979591 7.939804345369339e-05
0.889795918367347 0.9306122448979591 7.784832268953323e-05
0.9102040816326531 0.9306122448979591 7.358752191066742e-05
0.9306122448979591 0.9306122448979591 6.136391311883926e-05
0.9510204081632653 0.9306122448979591 4.414934664964676e-05
0.9714285714285714 0.9306122448979591 3.6489684134721756e-05
0.9918367346938776 0.9306122448979591 4.3209875002503395e-05
1.0122448979591836 0.9306122448979591 4.928559064865112e-05
1.0326530612244897 0.9306122448979591 3.646640107035637e-05
1.0530612244897959 0.9306122448979591 9.93022695183754e-07
1.073469387755102 0.9306122448979591 2.7392758056521416e-05
1.0938775510204082 0.9306122448979591 3.023538738489151e-06
1.1142857142857143 0.9306122448979591 5.6585296988487244e-05
1.1346938775510202 0.9306122448979591 3.7890858948230743e-05
1.1551020408163266 0.9306122448979591 1.758616417646408e-05
1.1755102040816325 0.9306122448979591 1.3088807463645935e-05
1.1959183673469387 0.9306122448979591 4.6562403440475464e-05
1.2163265306122448 0.9306122448979591 8.260831236839294e-06
1.236734693877551 0.9306122448979591 0.00010786950588226318
1.2571428571428571 0.9306122448979591 0.00012630969285964966
1.2775510204081633 0.9306122448979591 7.434934377670288e-05
1.2979591836734694 0.9306122448979591 4.6409666538238525e-05
1.3183673469387753 0.9306122448979591 1.436471939086914e-05
1.3387755102040817 0.9306122448979591 0.00011420994997024536
1.3591836734693876 0.9306122448979591 0.00022660940885543823
1.379591836734694 0.9306122448979591 0.0003607645630836487
1.4 0.9306122448979591 0.0005305111408233643

0.4 0.9510204081632653 0.00017833709716796875
0.42040816326530617 0.9510204081632653 0.0001688823103904724
0.44081632653061226 0.9510204081632653 0.00015931576490402222
0.4612244897959184 0.9510204081632653 0.0001498013734817505
0.4816326530612245 0.9510204081632653 0.00014027953147888184
0.5020408163265306 0.9510204081632653 0.00013054534792900085
0.5224489795918368 0.9510204081632653 0.00012041255831718445
0.5428571428571429 0.9510204081632653 0.00010983273386955261
0.563265306122449 0.9510204081632653 9.872764348983765e-05
0.5836734693877551 0.9510204081632653 8.725002408027649e-05
0.6040816326530613 0.9510204081632653 7.553026080131531e-05
0.6244897959183673 0.9510204081632653 6.398186087608337e-05
0.6448979591836734 0.9510204081632653 5.342438817024231e-05
0.6653061224489796 0.9510204081632653 4.4558197259902954e-05
0.6857142857142857 0.9510204081632653 3.7223100662231445e-05
0.7061224489795919 0.9510204081632653 3.0819326639175415e-05
0.726530612244898 0.9510204081632653 2.49519944190979e-05
0.7469387755102042 0.9510204081632653 1.9291415810585022e-05
0.7673469387755102 0.9510204081632653 1.360476016998291e-05
0.7877551020408163 0.9510204081632653 8.087605237960815e-06
0.8081632653061224 0.9510204081632653 4.062429070472717e-06
0.8285714285714285 0.9510204081632653 3.87243926525116e-06
0.8489795918367347 0.9510204081632653 8.190050721168518e-06
0.8693877551020408 0.9510204081632653 1.4637596905231476e-05
0.889795918367347 0.9510204081632653 2.0380131900310516e-05
0.9102040816326531 0.9510204081632653 2.8059817850589752e-05
0.9306122448979591 0.9510204081632653 4.306016489863396e-05
0.9510204081632653 0.9510204081632653 5.9835147112607956e-05
0.9714285714285714 0.9510204081632653 6.264983676373959e-05
0.9918367346938776 0.9510204081632653 4.867266397923231e-05
1.0122448979591836 0.9510204081632653 3.495893906801939e-05
1.0326530612244897 0.9510204081632653 3.802456194534898e-05
1.0530612244897959 0.9510204081632653 5.774537567049265e-05
1.073469387755102 0.9510204081632653 5.5336859077215195e-05
1.0938775510204082 0.9510204081632653 3.850087523460388e-06
1.1142857142857143 0.9510204081632653 6.385240703821182e-05
1.1346938775510202 0.9510204081632653 3.484170883893967e-05
1.1551020408163266 0.9510204081632653 7.377006113529205e-06
1.1755102040816325 0.9510204081632653 1.2684613466262817e-06
1.1959183673469387 0.9510204081632653 3.8880854845047e-05
1.2163265306122448 0.9510204081632653 9.991228580474854e-06
1.236734693877551 0.9510204081632653 0.00010299310088157654
1.2571428571428571 0.9510204081632653 0.00011718645691871643
1.2775510204081633 0.9510204081632653 6.156042218208313e-05
1.2979591836734694 0.9510204081632653 3.346055746078491e-05
1.3183673469387753 0.9510204081632653 5.044043064117432e-06
1.3387755102040817 0.9510204081632653 0.00011514127254486084
1.3591836734693876 0.9510204081632653 0.00023335963487625122
1.379591836734694 0.9510204081632653 0.0003621131181716919
1.4 0.9510204081632653 0.0005279481410980225

0.4 0.9714285714285714 0.00017829984426498413
0.42040816326530617 0.9714285714285714 0.00016950815916061401
0.44081632653061226 0.9714285714285714 0.0001609697937965393
0.4612244897959184 0.9714285714285714 0.00015290826559066772
0.4816326530612245 0.9714285714285714 0.00014526024460792542
0.5020408163265306 0.9714285714285714 0.00013784319162368774
0.5224489795918368 0.9714285714285714 0.0001305602490901947
0.5428571428571429 0.9714285714285714 0.00012339651584625244
0.563265306122449 0.9714285714285714 0.00011640787124633789
0.5836734693877551 0.9714285714285714 0.00010973960161209106
0.6040816326530613 0.9714285714285714 0.0001035444438457489
0.6244897959183673 0.9714285714285714 9.817630052566528e-05
0.6448979591836734 0.9714285714285714 9.42423939704895e-05
0.6653061224489796 0.9714285714285714 9.244680404663086e-05
0.6857142857142857 0.9714285714285714 9.256228804588318e-05
0.7061224489795919 0.9714285714285714 9.369850158691406e-05
0.726530612244898 0.9714285714285714 9.499676525592804e-05
0.7469387755102042 0.9714285714285714 9.581632912158966e-05
0.7673469387755102 0.9714285714285714 9.57045704126358e-05
0.7877551020408163 0.9714285714285714 9.498931467533112e-05
0.8081632653061224 0.9714285714285714 9.5391646027565e-05
0.8285714285714285 0.9714285714285714 9.933486580848694e-05
0.8489795918367347 0.9714285714285714 0.00010650791227817535
0.8693877551020408 0.9714285714285714 0.00011349562555551529
0.889795918367347 0.9714285714285714 0.00011751800775527954
0.9102040816326531 0.9714285714285714 0.00012354878708720207
0.9306122448979591 0.9714285714285714 0.00013723550364375114
0.9510204081632653 0.9714285714285714 0.00015152664855122566
0.9714285714285714 0.9714285714285714 0.00015023257583379745
0.9918367346938776 0.9714285714285714 0.00012995352153666317
1.0122448979591836 0.9714285714285714 0.00010460614430485293
1.0326530612244897 0.9714285714285714 9.140569454757497e-05
1.0530612244897959 0.9714285714285714 8.885987335816026e-05
1.073469387755102 0.9714285714285714 5.683884955942631e-05
1.0938775510204082 0.9714285714285714 2.3115891963243484e-05
1.1142857142857143 0.9714285714285714 7.827021181583405e-05
1.1346938775510202 0.9714285714285714 3.3748336136341095e-05
1.1551020408163266 0.9714285714285714 1.8374994397163391e-06
1.1755102040816325 0.9714285714285714 4.850327968597412e-06
1.1959183673469387 0.9714285714285714 4.970282316207886e-05
1.2163265306122448 0.9714285714285714 3.4535303711891174e-05
1.236734693877551 0.9714285714285714 7.354095578193665e-05
1.2571428571428571 0.9714285714285714 8.288025856018066e-05
1.2775510204081633 0.9714285714285714 2.4605542421340942e-05
1.2979591836734694 0.9714285714285714 2.5406479835510254e-06
1.3183673469387753 0.9714285714285714 2.7157366275787354e-05
1.3387755102040817 0.9714285714285714 8.63000750541687e-05
1.3591836734693876 0.9714285714285714 0.00020106881856918335
1.379591836734694 0.9714285714285714 0.0003165826201438904
1.4 0.9714285714285714 0.0004698038101196289

0.4 0.9918367346938776 0.00017715990543365479
0.42040816326530617 0.9918367346938776 0.00016954541206359863
0.44081632653061226 0.9918367346938776 0.00016283243894577026
0.4612244897959184 0.9918367346938776 0.00015730410814285278
0.4816326530612245 0.9918367346938776 0.00015292689204216003
0.5020408163265306 0.9918367346938776 0.00014955922961235046
0.5224489795918368 0.9918367346938776 0.00014707446098327637
0.5428571428571429 0.9918367346938776 0.0001454278826713562
0.563265306122449 0.9918367346938776 0.00014466792345046997
0.5836734693877551 0.9918367346938776 0.00014479085803031921
0.6040816326530613 0.9918367346938776 0.00014586001634597778
0.6244897959183673 0.9918367346938776 0.00014794990420341492
0.6448979591836734 0.9918367346938776 0.00015126541256904602
0.6653061224489796 0.9918367346938776 0.0001560412347316742
0.6857142857142857 0.9918367346938776 0.000161830335855484
0.7061224489795919 0.9918367346938776 0.00016746297478675842
0.726530612244898 0.9918367346938776 0.0001718960702419281
0.7469387755102042 0.9918367346938776 0.00017457082867622375
0.7673469387755102 0.9918367346938776 0.00017528049647808075
0.7877551020408163 0.9918367346938776 0.00017470680177211761
0.8081632653061224 0.9918367346938776 0.00017484277486801147
0.8285714285714285 0.9918367346938776 0.00017744768410921097
0.8489795918367347 0.9918367346938776 0.00018126238137483597
0.8693877551020408 0.9918367346938776 0.00018290523439645767
0.889795918367347 0.9918367346938776 0.00018057925626635551
0.9102040816326531 0.9918367346938776 0.0001825275830924511
0.9306122448979591 0.9918367346938776 0.00019457656890153885
0.9510204081632653 0.9918367346938776 0.00020780728664249182
0.9714285714285714 0.9918367346938776 0.0001992423494812101
0.9918367346938776 0.9918367346938776 0.00016357610002160072
1.0122448979591836 0.9918367346938776 0.0001234416849911213
1.0326530612244897 0.9918367346938776 0.00010098610073328018
1.0530612244897959 0.9918367346938776 8.24937887955457e-05
1.073469387755102 0.9918367346938776 3.208732232451439e-05
1.0938775510204082 0.9918367346938776 5.38327731192112e-05
1.1142857142857143 0.9918367346938776 9.771110489964485e-05
1.1346938775510202 0.9918367346938776 4.4284388422966003e-05
1.1551020408163266 0.9918367346938776 8.806586265563965e-06
1.1755102040816325 0.9918367346938776 1.9457191228866577e-05
1.1959183673469387 0.9918367346938776 8.877180516719818e-05
1.2163265306122448 0.9918367346938776 8.460506796836853e-05
1.236734693877551 0.9918367346938776 1.819804310798645e-05
1.2571428571428571 0.9918367346938776 2.0582228899002075e-05
1.2775510204081633 0.9918367346938776 4.207342863082886e-05
1.2979591836734694 0.9918367346938776 6.924569606781006e-05
1.3183673469387753 0.9918367346938776 9.267032146453857e-05
1.3387755102040817 0.9918367346938776 1.8574297428131104e-05
1.3591836734693876 0.9918367346938776 0.0001282021403312683
1.379591836734694 0.9918367346938776 0.00023090839385986328
1.4 0.9918367346938776 0.000375404953956604

0.4 1.0122448979591836 0.00017344951629638672
0.42040816326530617 1.0122448979591836 0.00016773492097854614
0.44081632653061226 1.0122448979591836 0.0001640021800994873
0.4612244897959184 1.0122448979591836 0.00016247481107711792
0.4816326530612245 1.0122448979591836 0.00016311928629875183
0.5020408163265306 1.0122448979591836 0.00016563758254051208
0.5224489795918368 1.0122448979591836 0.0001696459949016571
0.5428571428571429 1.0122448979591836 0.00017486140131950378
0.563265306122449 1.0122448979591836 0.0001809336245059967
0.5836734693877551 1.0122448979591836 0.00018766522407531738
0.6040816326530613 1.0122448979591836 0.00019476190209388733
0.6244897959183673 1.0122448979591836 0.00020186975598335266
0.6448979591836734 1.0122448979591836 0.0002086944878101349
0.6653061224489796 1.0122448979591836 0.00021510571241378784
0.6857142857142857 1.0122448979591836 0.0002208426594734192
0.7061224489795919 1.0122448979591836 0.00022512860596179962
0.726530612244898 1.0122448979591836 0.00022717751562595367
0.7469387755102042 1.0122448979591836 0.00022657588124275208
0.7673469387755102 1.0122448979591836 0.00022337771952152252
0.7877551020408163 1.0122448979591836 0.00021852366626262665
0.8081632653061224 1.0122448979591836 0.00021385028958320618
0.8285714285714285 1.0122448979591836 0.00021032150834798813
0.8489795918367347 1.0122448979591836 0.0002064863219857216
0.8693877551020408 1.0122448979591836 0.00019940175116062164
0.889795918367347 1.0122448979591836 0.00018922565504908562
0.9102040816326531 1.0122448979591836 0.0001883283257484436
0.9306122448979591 1.0122448979591836 0.00019910396076738834
0.9510204081632653 1.0122448979591836 0.00020270049571990967
0.9714285714285714 1.0122448979591836 0.0001752951357048005
0.9918367346938776 1.0122448979591836 0.00012493680696934462
1.0122448979591836 1.0122448979591836 8.623639587312937e-05
1.0326530612244897 1.0122448979591836 6.766544538550079e-05
1.0530612244897959 1.0122448979591836 4.384631756693125e-05
1.073469387755102 1.0122448979591836 1.072930172085762e-05
1.0938775510204082 1.0122448979591836 9.662332013249397e-05
1.1142857142857143 1.0122448979591836 0.00013424735516309738
1.1346938775510202 1.0122448979591836 8.199084550142288e-05
1.1551020408163266 1.0122448979591836 5.053170025348663e-05
1.1755102040816325 1.0122448979591836 7.272697985172272e-05
1.1959183673469387 1.0122448979591836 0.00014946423470973969
1.2163265306122448 1.0122448979591836 0.00015031173825263977
1.236734693877551 1.0122448979591836 5.399435758590698e-05
1.2571428571428571 1.0122448979591836 5.901604890823364e-05
1.2775510204081633 1.0122448979591836 0.00012484192848205566
1.2979591836734694 1.0122448979591836 0.00014884024858474731
1.3183673469387753 1.0122448979591836 0.00016849488019943237
1.3387755102040817 1.0122448979591836 5.795806646347046e-05
1.3591836734693876 1.0122448979591836 5.083531141281128e-05
1.379591836734694 1.0122448979591836 0.00014681369066238403
1.4 1.0122448979591836 0.00028808414936065674

0.4 1.0326530612244897 0.00016661733388900757
0.42040816326530617 1.0326530612244897 0.00016395747661590576
0.44081632653061226 1.0326530612244897 0.00016454607248306274
0.4612244897959184 1.0326530612244897 0.00016840919852256775
0.4816326530612245 1.0326530612244897 0.00017509609460830688
0.5020408163265306 1.0326530612244897 0.00018381699919700623
0.5224489795918368 1.0326530612244897 0.00019377470016479492
0.5428571428571429 1.0326530612244897 0.00020424649119377136
0.563265306122449 1.0326530612244897 0.0002146400511264801
0.5836734693877551 1.0326530612244897 0.00022444874048233032
0.6040816326530613 1.0326530612244897 0.00023311376571655273
0.6244897959183673 1.0326530612244897 0.0002401880919933319
0.6448979591836734 1.0326530612244897 0.0002452582120895386
0.6653061224489796 1.0326530612244897 0.0002482794225215912
0.6857142857142857 1.0326530612244897 0.0002492908388376236
0.7061224489795919 1.0326530612244897 0.00024796463549137115
0.726530612244898 1.0326530612244897 0.0002436470240354538
0.7469387755102042 1.0326530612244897 0.00023612938821315765
0.7673469387755102 1.0326530612244897 0.00022592395544052124
0.7877551020408163 1.0326530612244897 0.00021409429609775543
0.8081632653061224 1.0326530612244897 0.00020165462046861649
0.8285714285714285 1.0326530612244897 0.00018928851932287216
0.8489795918367347 1.0326530612244897 0.00017639994621276855
0.8693877551020408 1.0326530612244897 0.00016103778034448624
0.889795918367347 1.0326530612244897 0.00014705443754792213
0.9102040816326531 1.0326530612244897 0.00014507677406072617
0.9306122448979591 1.0326530612244897 0.0001460053026676178
0.9510204081632653 1.0326530612244897 0.0001312863896600902
0.9714285714285714 1.0326530612244897 9.118803427554667e-05
0.9918367346938776 1.0326530612244897 4.986603744328022e-05
1.0122448979591836 1.0326530612244897 3.0467752367258072e-05
1.0326530612244897 1.0326530612244897 2.301033237017691e-05
1.0530612244897959 1.0326530612244897 3.1456584110856056e-06
1.073469387755102 1.0326530612244897 5.099060945212841e-05
1.0938775510204082 1.0326530612244897 0.0001377449370920658
1.1142857142857143 1.0326530612244897 0.0001718234270811081
1.1346938775510202 1.0326530612244897 0.00012217648327350616
1.1551020408163266 1.0326530612244897 9.057857096195221e-05
1.1755102040816325 1.0326530612244897 0.00011551752686500549
1.1959183673469387 1.0326530612244897 0.0001914147287607193
1.2163265306122448 1.0326530612244897 0.00019222497940063477
1.236734693877551 1.0326530612244897 0.00010300427675247192
1.2571428571428571 1.0326530612244897 0.00011291727423667908
1.2775510204081633 1.0326530612244897 0.00017815828323364258
1.2979591836734694 1.0326530612244897 0.00019606202840805054
1.3183673469387753 1.0326530612244897 0.00021019577980041504
1.3387755102040817 1.0326530612244897 9.917467832565308e-05
1.3591836734693876 1.0326530612244897 1.1660158634185791e-05
1.379591836734694 1.0326530612244897 0.0001068413257598877
1.4 1.0326530612244897 0.00023764371871948242

0.4 1.0530612244897959 0.00015901774168014526
0.42040816326530617 1.0530612244897959 0.0001601576805114746
0.44081632653061226 1.0530612244897959 0.00016533583402633667
0.4612244897959184 1.0530612244897959 0.00017406046390533447
0.4816326530612245 1.0530612244897959 0.00018542632460594177
0.5020408163265306 1.0530612244897959 0.00019829720258712769
0.5224489795918368 1.0530612244897959 0.00021151825785636902
0.5428571428571429 1.0530612244897959 0.00022413581609725952
0.563265306122449 1.0530612244897959 0.00023534148931503296
0.5836734693877551 1.0530612244897959 0.00024453550577163696
0.6040816326530613 1.0530612244897959 0.0002512410283088684
0.6244897959183673 1.0530612244897959 0.00025506317615509033
0.6448979591836734 1.0530612244897959 0.00025575608015060425
0.6653061224489796 1.0530612244897959 0.0002531781792640686
0.6857142857142857 1.0530612244897959 0.0002475045621395111
0.7061224489795919 1.0530612244897959 0.00023888051509857178
0.726530612244898 1.0530612244897959 0.00022714771330356598
0.7469387755102042 1.0530612244897959 0.00021268054842948914
0.7673469387755102 1.0530612244897959 0.00019630230963230133
0.7877551020408163 1.0530612244897959 0.00017839297652244568
0.8081632653061224 1.0530612244897959 0.00015940703451633453
0.8285714285714285 1.0530612244897959 0.00014083273708820343
0.8489795918367347 1.0530612244897959 0.0001239841803908348
0.8693877551020408 1.0530612244897959 0.00010835286229848862
0.889795918367347 1.0530612244897959 9.603379294276237e-05
0.9102040816326531 1.0530612244897959 8.903490379452705e-05
0.9306122448979591 1.0530612244897959 7.781991735100746e-05
0.9510204081632653 1.0530612244897959 5.5145006626844406e-05
0.9714285714285714 1.0530612244897959 2.5901186745613813e-05
0.9918367346938776 1.0530612244897959 9.697861969470978e-06
1.0122448979591836 1.0530612244897959 1.083622919395566e-05
1.0326530612244897 1.0530612244897959 1.705833710730076e-05
1.0530612244897959 1.0530612244897959 2.4086330085992813e-06
1.073469387755102 1.0530612244897959 5.13298436999321e-05
1.0938775510204082 1.0530612244897959 0.00013602059334516525
1.1142857142857143 1.0530612244897959 0.00016192812472581863
1.1346938775510202 1.0530612244897959 0.00010828301310539246
1.1551020408163266 1.0530612244897959 6.919540464878082e-05
1.1755102040816325 1.0530612244897959 8.834712207317352e-05
1.1959183673469387 1.0530612244897959 0.00015825778245925903
1.2163265306122448 1.0530612244897959 0.00015578418970108032
1.236734693877551 1.0530612244897959 7.294118404388428e-05
1.2571428571428571 1.0530612244897959 8.447840809822083e-05
1.2775510204081633 1.0530612244897959 0.00014707446098327637
1.2979591836734694 1.0530612244897959 0.00015889108180999756
1.3183673469387753 1.0530612244897959 0.00016751885414123535
1.3387755102040817 1.0530612244897959 5.570799112319946e-05
1.3591836734693876 1.0530612244897959 5.5730342864990234e-05
1.379591836734694 1.0530612244897959 0.00014735758304595947
1.4 1.0530612244897959 0.00025548040866851807

0.4 1.073469387755102 0.00015380233526229858
0.42040816326530617 1.073469387755102 0.00015820562839508057
0.44081632653061226 1.073469387755102 0.00016679614782333374
0.4612244897959184 1.073469387755102 0.00017870217561721802
0.4816326530612245 1.073469387755102 0.00019263848662376404
0.5020408163265306 1.073469387755102 0.0002072565257549286
0.5224489795918368 1.073469387755102 0.00022129714488983154
0.5428571428571429 1.073469387755102 0.0002337135374546051
0.563265306122449 1.073469387755102 0.00024374574422836304
0.5836734693877551 1.073469387755102 0.0002509579062461853
0.6040816326530613 1.073469387755102 0.00025498121976852417
0.6244897959183673 1.073469387755102 0.00025552138686180115
0.6448979591836734 1.073469387755102 0.0002523064613342285
0.6653061224489796 1.073469387755102 0.00024515390396118164
0.6857142857142857 1.073469387755102 0.00023446045815944672
0.7061224489795919 1.073469387755102 0.00022117234766483307
0.726530612244898 1.073469387755102 0.00020589865744113922
0.7469387755102042 1.073469387755102 0.0001893863081932068
0.7673469387755102 1.073469387755102 0.00017206557095050812
0.7877551020408163 1.073469387755102 0.0001534596085548401
0.8081632653061224 1.073469387755102 0.00013436377048492432
0.8285714285714285 1.073469387755102 0.00011795572936534882
0.8489795918367347 1.073469387755102 0.00010739266872406006
0.8693877551020408 1.073469387755102 9.846966713666916e-05
0.889795918367347 1.073469387755102 8.758204057812691e-05
0.9102040816326531 1.073469387755102 7.575983181595802e-05
0.9306122448979591 1.073469387755102 6.057741120457649e-05
0.9510204081632653 1.073469387755102 4.567601718008518e-05
0.9714285714285714 1.073469387755102 3.832206130027771e-05
0.9918367346938776 1.073469387755102 4.526856355369091e-05
1.0122448979591836 1.073469387755102 6.517674773931503e-05
1.0326530612244897 1.073469387755102 8.341693319380283e-05
1.0530612244897959 1.073469387755102 7.287319749593735e-05
1.073469387755102 1.073469387755102 2.0800158381462097e-05
1.0938775510204082 1.073469387755102 5.670357495546341e-05
1.1142857142857143 1.073469387755102 6.862543523311615e-05
1.1346938775510202 1.073469387755102 4.854053258895874e-06
1.1551020408163266 1.073469387755102 4.4656917452812195e-05
1.1755102040816325 1.073469387755102 3.357976675033569e-05
1.1959183673469387 1.073469387755102 3.166496753692627e-05
1.2163265306122448 1.073469387755102 2.6483088731765747e-05
1.236734693877551 1.073469387755102 5.0984323024749756e-05
1.2571428571428571 1.073469387755102 3.923848271369934e-05
1.2775510204081633 1.073469387755102 2.261251211166382e-05
1.2979591836734694 1.073469387755102 3.0778348445892334e-05
1.3183673469387753 1.073469387755102 3.851950168609619e-05
1.3387755102040817 1.073469387755102 6.846338510513306e-05
1.3591836734693876 1.073469387755102 0.0001743212342262268
1.379591836734694 1.073469387755102 0.00025007128715515137
1.4 1.073469387755102 0.0003281235694885254

0.4 1.0938775510204082 0.0001537725329399109
0.42040816326530617 1.0938775510204082 0.00016069412231445312
0.44081632653061226 1.0938775510204082 0.00017142295837402344
0.4612244897959184 1.0938775510204082 0.0001848563551902771
0.4816326530612245 1.0938775510204082 0.00019961223006248474
0.5020408163265306 1.0938775510204082 0.00021433085203170776
0.5224489795918368 1.0938775510204082 0.00022785738110542297
0.5428571428571429 1.0938775510204082 0.0002394169569015503
0.563265306122449 1.0938775510204082 0.00024851784110069275
0.5836734693877551 1.0938775510204082 0.000254802405834198
0.6040816326530613 1.0938775510204082 0.0002578757703304291
0.6244897959183673 1.0938775510204082 0.0002574026584625244
0.6448979591836734 1.0938775510204082 0.00025318190455436707
0.6653061224489796 1.0938775510204082 0.00024528056383132935
0.6857142857142857 1.0938775510204082 0.00023431703448295593
0.7061224489795919 1.0938775510204082 0.00022171251475811005
0.726530612244898 1.0938775510204082 0.0002087671309709549
0.7469387755102042 1.0938775510204082 0.00019608810544013977
0.7673469387755102 1.0938775510204082 0.00018292665481567383
0.7877551020408163 1.0938775510204082 0.00016853958368301392
0.8081632653061224 1.0938775510204082 0.00015481747686862946
0.8285714285714285 1.0938775510204082 0.00014673452824354172
0.8489795918367347 1.0938775510204082 0.0001460714265704155
0.8693877551020408 1.0938775510204082 0.00014178641140460968
0.889795918367347 1.0938775510204082 0.00012965593487024307
0.9102040816326531 1.0938775510204082 0.00011407164856791496
0.9306122448979591 1.0938775510204082 0.00010211346670985222
0.9510204081632653 1.0938775510204082 0.00010365061461925507
0.9714285714285714 1.0938775510204082 0.00011877389624714851
0.9918367346938776 1.0938775510204082 0.00014433730393648148
1.0122448979591836 1.0938775510204082 0.0001768595539033413
1.0326530612244897 1.0938775510204082 0.0002014273777604103
1.0530612244897959 1.0938775510204082 0.00019209086894989014
1.073469387755102 1.0938775510204082 0.00014142226427793503
1.0938775510204082 1.0938775510204082 7.268320769071579e-05
1.1142857142857143 1.0938775510204082 7.38091766834259e-05
1.1346938775510202 1.0938775510204082 0.000145716592669487
1.1551020408163266 1.0938775510204082 0.00019863806664943695
1.1755102040816325 1.0938775510204082 0.00018711760640144348
1.1959183673469387 1.0938775510204082 0.00011708587408065796
1.2163265306122448 1.0938775510204082 0.00011971220374107361
1.236734693877551 1.0938775510204082 0.00019056349992752075
1.2571428571428571 1.0938775510204082 0.00017337501049041748
1.2775510204081633 1.0938775510204082 0.00010745972394943237
1.2979591836734694 1.0938775510204082 9.885430335998535e-05
1.3183673469387753 1.0938775510204082 8.632242679595947e-05
1.3387755102040817 1.0938775510204082 0.00018525868654251099
1.3591836734693876 1.0938775510204082 0.0002785921096801758
1.379591836734694 1.0938775510204082 0.00033314526081085205
1.4 1.0938775510204082 0.00038060545921325684

0.4 1.1142857142857143 0.00016245245933532715
0.42040816326530617 1.1142857142857143 0.00017148256301879883
0.44081632653061226 1.1142857142857143 0.00018367916345596313
0.4612244897959184 1.1142857142857143 0.0001979544758796692
0.4816326530612245 1.1142857142857143 0.00021289288997650146
0.5020408163265306 1.1142857142857143 0.00022722035646438599
0.5224489795918368 1.1142857142857143 0.0002401396632194519
0.5428571428571429 1.1142857142857143 0.0002512894570827484
0.563265306122449 1.1142857142857143 0.00026026368141174316
0.5836734693877551 1.1142857142857143 0.0002666376531124115
0.6040816326530613 1.1142857142857143 0.00026995688676834106
0.6244897959183673 1.1142857142857143 0.00026995688676834106
0.6448979591836734 1.1142857142857143 0.00026661530137062073
0.6653061224489796 1.1142857142857143 0.00026002898812294006
0.6857142857142857 1.1142857142857143 0.00025085732340812683
0.7061224489795919 1.1142857142857143 0.00024075433611869812
0.726530612244898 1.1142857142857143 0.00023152679204940796
0.7469387755102042 1.1142857142857143 0.0002229493111371994
0.7673469387755102 1.1142857142857143 0.00021316669881343842
0.7877551020408163 1.1142857142857143 0.00020184554159641266
0.8081632653061224 1.1142857142857143 0.00019223056733608246
0.8285714285714285 1.1142857142857143 0.0001900792121887207
0.8489795918367347 1.1142857142857143 0.00019307434558868408
0.8693877551020408 1.1142857142857143 0.00018643774092197418
0.889795918367347 1.1142857142857143 0.00016942061483860016
0.9102040816326531 1.1142857142857143 0.00015241466462612152
0.9306122448979591 1.1142857142857143 0.0001490679569542408
0.9510204081632653 1.1142857142857143 0.0001665656454861164
0.9714285714285714 1.1142857142857143 0.00019452348351478577
0.9918367346938776 1.1142857142857143 0.00022772885859012604
1.0122448979591836 1.1142857142857143 0.0002653095871210098
1.0326530612244897 1.1142857142857143 0.00029233377426862717
1.0530612244897959 1.1142857142857143 0.0002837786450982094
1.073469387755102 1.1142857142857143 0.00023531075567007065
1.0938775510204082 1.1142857142857143 0.0001771301031112671
1.1142857142857143 1.1142857142857143 0.00018788501620292664
1.1346938775510202 1.1142857142857143 0.0002623479813337326
1.1551020408163266 1.1142857142857143 0.0003095492720603943
1.1755102040816325 1.1142857142857143 0.000289037823677063
1.1959183673469387 1.1142857142857143 0.0002086162567138672
1.2163265306122448 1.1142857142857143 0.00020829588174819946
1.236734693877551 1.1142857142857143 0.0002743452787399292
1.2571428571428571 1.1142857142857143 0.0002457648515701294
1.2775510204081633 1.1142857142857143 0.00017473846673965454
1.2979591836734694 1.1142857142857143 0.00016248226165771484
1.3183673469387753 1.1142857142857143 0.0001414865255355835
1.3387755102040817 1.1142857142857143 0.00022726505994796753
1.3591836734693876 1.1142857142857143 0.000295981764793396
1.379591836734694 1.1142857142857143 0.00032085180282592773
1.4 1.1142857142857143 0.0003292560577392578

0.4 1.1346938775510202 0.00018494576215744019
0.42040816326530617 1.1346938775510202 0.0001952722668647766
0.44081632653061226 1.1346938775510202 0.00020822882652282715
0.4612244897959184 1.1346938775510202 0.0002225935459136963
0.4816326530612245 1.1346938775510202 0.00023705139756202698
0.5020408163265306 1.1346938775510202 0.0002504102885723114
0.5224489795918368 1.1346938775510202 0.0002620331943035126
0.5428571428571429 1.1346938775510202 0.00027154386043548584
0.563265306122449 1.1346938775510202 0.0002787001430988312
0.5836734693877551 1.1346938775510202 0.0002830587327480316
0.6040816326530613 1.1346938775510202 0.0002843216061592102
0.6244897959183673 1.1346938775510202 0.0002823956310749054
0.6448979591836734 1.1346938775510202 0.00027724355459213257
0.6653061224489796 1.1346938775510202 0.0002690330147743225
0.6857142857142857 1.1346938775510202 0.0002585873007774353
0.7061224489795919 1.1346938775510202 0.0002477802336215973
0.726530612244898 1.1346938775510202 0.00023831985890865326
0.7469387755102042 1.1346938775510202 0.00022915378212928772
0.7673469387755102 1.1346938775510202 0.0002181660383939743
0.7877551020408163 1.1346938775510202 0.00020568445324897766
0.8081632653061224 1.1346938775510202 0.00019593536853790283
0.8285714285714285 1.1346938775510202 0.00019408948719501495
0.8489795918367347 1.1346938775510202 0.000193154439330101
0.8693877551020408 1.1346938775510202 0.0001792246475815773
0.889795918367347 1.1346938775510202 0.0001577390357851982
0.9102040816326531 1.1346938775510202 0.00014281366020441055
0.9306122448979591 1.1346938775510202 0.00014818739145994186
0.9510204081632653 1.1346938775510202 0.00017460249364376068
0.9714285714285714 1.1346938775510202 0.0002079010009765625
0.9918367346938776 1.1346938775510202 0.00024662725627422333
1.0122448979591836 1.1346938775510202 0.0002922825515270233
1.0326530612244897 1.1346938775510202 0.0003273133188486099
1.0530612244897959 1.1346938775510202 0.00032445602118968964
1.073469387755102 1.1346938775510202 0.00027798861265182495
1.0938775510204082 1.1346938775510202 0.0002267584204673767
1.1142857142857143 1.1346938775510202 0.0002382677048444748
1.1346938775510202 1.1346938775510202 0.0003037266433238983
1.1551020408163266 1.1346938775510202 0.00033387914299964905
1.1755102040816325 1.1346938775510202 0.0002961941063404083
1.1959183673469387 1.1346938775510202 0.0002008676528930664
1.2163265306122448 1.1346938775510202 0.0001950003206729889
1.236734693877551 1.1346938775510202 0.0002537667751312256
1.2571428571428571 1.1346938775510202 0.0002070888876914978
1.2775510204081633 1.1346938775510202 0.00012461841106414795
1.2979591836734694 1.1346938775510202 0.0001003369688987732
1.3183673469387753 1.1346938775510202 6.710737943649292e-05
1.3387755102040817 1.1346938775510202 0.00012853741645812988
1.3591836734693876 1.1346938775510202 0.00016316771507263184
1.379591836734694 1.1346938775510202 0.0001538097858428955
1.4 1.1346938775510202 0.0001240074634552002

0.4 1.1551020408163266 0.00022617727518081665
0.42040816326530617 1.1551020408163266 0.00023405998945236206
0.44081632653061226 1.1551020408163266 0.00024431198835372925
0.4612244897959184 1.1551020408163266 0.0002556145191192627
0.4816326530612245 1.1551020408163266 0.0002667233347892761
0.5020408163265306 1.1551020408163266 0.0002763979136943817
0.5224489795918368 1.1551020408163266 0.00028371065855026245
0.5428571428571429 1.1551020408163266 0.00028821080923080444
0.563265306122449 1.1551020408163266 0.0002896636724472046
0.5836734693877551 1.1551020408163266 0.00028803199529647827
0.6040816326530613 1.1551020408163266 0.00028328970074653625
0.6244897959183673 1.1551020408163266 0.00027546659111976624
0.6448979591836734 1.1551020408163266 0.0002647377550601959
0.6653061224489796 1.1551020408163266 0.00025149062275886536
0.6857142857142857 1.1551020408163266 0.00023696571588516235
0.7061224489795919 1.1551020408163266 0.0002230629324913025
0.726530612244898 1.1551020408163266 0.0002105236053466797
0.7469387755102042 1.1551020408163266 0.00019813328981399536
0.7673469387755102 1.1551020408163266 0.0001843869686126709
0.7877551020408163 1.1551020408163266 0.00017012283205986023
0.8081632653061224 1.1551020408163266 0.00016016513109207153
0.8285714285714285 1.1551020408163266 0.00015735626220703125
0.8489795918367347 1.1551020408163266 0.00015197135508060455
0.8693877551020408 1.1551020408163266 0.00013609230518341064
0.889795918367347 1.1551020408163266 0.00012055598199367523
0.9102040816326531 1.1551020408163266 0.0001153014600276947
0.9306122448979591 1.1551020408163266 0.00013057701289653778
0.9510204081632653 1.1551020408163266 0.00016408786177635193
0.9714285714285714 1.1551020408163266 0.00020104646682739258
0.9918367346938776 1.1551020408163266 0.000244705006480217
1.0122448979591836 1.1551020408163266 0.00029733404517173767
1.0326530612244897 1.1551020408163266 0.0003363844007253647
1.0530612244897959 1.1551020408163266 0.00033149681985378265
1.073469387755102 1.1551020408163266 0.0002760179340839386
1.0938775510204082 1.1551020408163266 0.0002217572182416916
1.1142857142857143 1.1551020408163266 0.00022459402680397034
1.1346938775510202 1.1551020408163266 0.00026705116033554077
1.1551020408163266 1.1551020408163266 0.0002713613212108612
1.1755102040816325 1.1551020408163266 0.00021161511540412903
1.1959183673469387 1.1551020408163266 0.00010023266077041626
1.2163265306122448 1.1551020408163266 9.164959192276001e-05
1.236734693877551 1.1551020408163266 0.00014688819646835327
1.2571428571428571 1.1551020408163266 7.779151201248169e-05
1.2775510204081633 1.1551020408163266 1.8946826457977295e-05
1.2979591836734694 1.1551020408163266 5.523860454559326e-05
1.3183673469387753 1.1551020408163266 9.225308895111084e-05
1.3387755102040817 1.1551020408163266 5.741417407989502e-05
1.3591836734693876 1.1551020408163266 5.054473876953125e-05
1.379591836734694 1.1551020408163266 7.91400671005249e-05
1.4 1.1551020408163266 0.00012242794036865234

0.4 1.1755102040816325 0.00029509514570236206
0.42040816326530617 1.1755102040816325 0.0002951323986053467
0.44081632653061226 1.1755102040816325 0.0002977102994918823
0.4612244897959184 1.1755102040816325 0.0003010556101799011
0.4816326530612245 1.1755102040816325 0.0003039538860321045
0.5020408163265306 1.1755102040816325 0.0003052428364753723
0.5224489795918368 1.1755102040816325 0.0003039911389350891
0.5428571428571429 1.1755102040816325 0.00029974430799484253
0.563265306122449 1.1755102040816325 0.0002923309803009033
0.5836734693877551 1.1755102040816325 0.00028191879391670227
0.6040816326530613 1.1755102040816325 0.00026882439851760864
0.6244897959183673 1.1755102040816325 0.0002534911036491394
0.6448979591836734 1.1755102040816325 0.00023632124066352844
0.6653061224489796 1.1755102040816325 0.00021818280220031738
0.6857142857142857 1.1755102040816325 0.00020080804824829102
0.7061224489795919 1.1755102040816325 0.00018567219376564026
0.726530612244898 1.1755102040816325 0.0001722089946269989
0.7469387755102042 1.1755102040816325 0.00015949085354804993
0.7673469387755102 1.1755102040816325 0.0001470707356929779
0.7877551020408163 1.1755102040816325 0.00013641826808452606
0.8081632653061224 1.1755102040816325 0.0001316312700510025
0.8285714285714285 1.1755102040816325 0.0001318845897912979
0.8489795918367347 1.1755102040816325 0.0001280326396226883
0.8693877551020408 1.1755102040816325 0.00011936947703361511
0.889795918367347 1.1755102040816325 0.00011341087520122528
0.9102040816326531 1.1755102040816325 0.00011150725185871124
0.9306122448979591 1.1755102040816325 0.0001273956149816513
0.9510204081632653 1.1755102040816325 0.00015790387988090515
0.9714285714285714 1.1755102040816325 0.0001901090145111084
0.9918367346938776 1.1755102040816325 0.00023404881358146667
1.0122448979591836 1.1755102040816325 0.0002919156104326248
1.0326530612244897 1.1755102040816325 0.00033396296203136444
1.0530612244897959 1.1755102040816325 0.0003258567303419113
1.073469387755102 1.1755102040816325 0.00026055052876472473
1.0938775510204082 1.1755102040816325 0.00020326301455497742
1.1142857142857143 1.1755102040816325 0.00019843503832817078
1.1346938775510202 1.1755102040816325 0.00021595507860183716
1.1551020408163266 1.1755102040816325 0.00019896402955055237
1.1755102040816325 1.1755102040816325 0.000125247985124588
1.1959183673469387 1.1755102040816325 1.0058283805847168e-05
1.2163265306122448 1.1755102040816325 1.1123716831207275e-05
1.236734693877551 1.1755102040816325 6.9446861743927e-05
1.2571428571428571 1.1755102040816325 1.9550323486328125e-05
1.2775510204081633 1.1755102040816325 0.00012756139039993286
1.2979591836734694 1.1755102040816325 0.00016398727893829346
1.3183673469387753 1.1755102040816325 0.00019879639148712158
1.3387755102040817 1.1755102040816325 0.00018018484115600586
1.3591836734693876 1.1755102040816325 0.00017993152141571045
1.379591836734694 1.1755102040816325 0.00021611154079437256
1.4 1.1755102040816325 0.0002771615982055664

0.4 1.1959183673469387 0.00038205087184906006
0.42040816326530617 1.1959183673469387 0.0003690943121910095
0.44081632653061226 1.1959183673469387 0.0003600195050239563
0.4612244897959184 1.1959183673469387 0.0003528520464897156
0.4816326530612245 1.1959183673469387 0.00034546852111816406
0.5020408163265306 1.1959183673469387 0.00033664703369140625
0.5224489795918368 1.1959183673469387 0.0003255084156990051
0.5428571428571429 1.1959183673469387 0.0003117471933364868
0.563265306122449 1.1959183673469387 0.00029535219073295593
0.5836734693877551 1.1959183673469387 0.00027670711278915405
0.6040816326530613 1.1959183673469387 0.00025655701756477356
0.6244897959183673 1.1959183673469387 0.00023589655756950378
0.6448979591836734 1.1959183673469387 0.00021575763821601868
0.6653061224489796 1.1959183673469387 0.00019773095846176147
0.6857142857142857 1.1959183673469387 0.0001839771866798401
0.7061224489795919 1.1959183673469387 0.00017487630248069763
0.726530612244898 1.1959183673469387 0.00016866251826286316
0.7469387755102042 1.1959183673469387 0.00016365200281143188
0.7673469387755102 1.1959183673469387 0.00015923753380775452
0.7877551020408163 1.1959183673469387 0.00015637651085853577
0.8081632653061224 1.1959183673469387 0.00015607662498950958
0.8285714285714285 1.1959183673469387 0.0001544523984193802
0.8489795918367347 1.1959183673469387 0.00014761276543140411
0.8693877551020408 1.1959183673469387 0.0001387186348438263
0.889795918367347 1.1959183673469387 0.00012756884098052979
0.9102040816326531 1.1959183673469387 0.00011558085680007935
0.9306122448979591 1.1959183673469387 0.00012401118874549866
0.9510204081632653 1.1959183673469387 0.0001470707356929779
0.9714285714285714 1.1959183673469387 0.00017542764544487
0.9918367346938776 1.1959183673469387 0.00022589042782783508
1.0122448979591836 1.1959183673469387 0.000298062339425087
1.0326530612244897 1.1959183673469387 0.0003539491444826126
1.0530612244897959 1.1959183673469387 0.0003544241189956665
1.073469387755102 1.1959183673469387 0.00029022619128227234
1.0938775510204082 1.1959183673469387 0.00023781880736351013
1.1142857142857143 1.1959183673469387 0.00023054704070091248
1.1346938775510202 1.1959183673469387 0.0002282261848449707
1.1551020408163266 1.1959183673469387 0.00019980594515800476
1.1755102040816325 1.1959183673469387 0.00012759119272232056
1.1959183673469387 1.1959183673469387 2.6501715183258057e-05
1.2163265306122448 1.1959183673469387 5.1334500312805176e-05
1.236734693877551 1.1959183673469387 0.0001209750771522522
1.2571428571428571 1.1959183673469387 2.1748244762420654e-05
1.2775510204081633 1.1959183673469387 8.4705650806427e-05
1.2979591836734694 1.1959183673469387 0.00010038912296295166
1.3183673469387753 1.1959183673469387 0.00013034045696258545
1.3387755102040817 1.1959183673469387 0.000122949481010437
1.3591836734693876 1.1959183673469387 0.00014193356037139893
1.379591836734694 1.1959183673469387 0.00019630789756774902
1.4 1.1959183673469387 0.0002705007791519165

0.4 1.2163265306122448 0.0004540160298347473
0.42040816326530617 1.2163265306122448 0.00043692439794540405
0.44081632653061226 1.2163265306122448 0.000420205295085907
0.4612244897959184 1.2163265306122448 0.000406704843044281
0.4816326530612245 1.2163265306122448 0.00039392709732055664
0.5020408163265306 1.2163265306122448 0.0003794655203819275
0.5224489795918368 1.2163265306122448 0.00036276131868362427
0.5428571428571429 1.2163265306122448 0.00034402310848236084
0.563265306122449 1.2163265306122448 0.0003238692879676819
0.5836734693877551 1.2163265306122448 0.00030325353145599365
0.6040816326530613 1.2163265306122448 0.0002834685146808624
0.6244897959183673 1.2163265306122448 0.00026585906744003296
0.6448979591836734 1.2163265306122448 0.00025171414017677307
0.6653061224489796 1.2163265306122448 0.00024256110191345215
0.6857142857142857 1.2163265306122448 0.00023916736245155334
0.7061224489795919 1.2163265306122448 0.00023951008915901184
0.726530612244898 1.2163265306122448 0.00024028867483139038
0.7469387755102042 1.2163265306122448 0.00023854896426200867
0.7673469387755102 1.2163265306122448 0.00023339688777923584
0.7877551020408163 1.2163265306122448 0.00022602826356887817
0.8081632653061224 1.2163265306122448 0.0002157352864742279
0.8285714285714285 1.2163265306122448 0.0001989714801311493
0.8489795918367347 1.2163265306122448 0.00017797201871871948
0.8693877551020408 1.2163265306122448 0.0001552831381559372
0.889795918367347 1.2163265306122448 0.00012844987213611603
0.9102040816326531 1.2163265306122448 0.00010452419519424438
0.9306122448979591 1.2163265306122448 0.00011085905134677887
0.9510204081632653 1.2163265306122448 0.0001386161893606186
0.9714285714285714 1.2163265306122448 0.0001827143132686615
0.9918367346938776 1.2163265306122448 0.0002630949020385742
1.0122448979591836 1.2163265306122448 0.0003701746463775635
1.0326530612244897 1.2163265306122448 0.0004534684121608734
1.0530612244897959 1.2163265306122448 0.000464659184217453
1.073469387755102 1.2163265306122448 0.00039660558104515076
1.0938775510204082 1.2163265306122448 0.0003430210053920746
1.1142857142857143 1.2163265306122448 0.00032688677310943604
1.1346938775510202 1.2163265306122448 0.0003069564700126648
1.1551020408163266 1.2163265306122448 0.000276416540145874
1.1755102040816325 1.2163265306122448 0.0002178475260734558
1.1959183673469387 1.2163265306122448 0.00013880431652069092
1.2163265306122448 1.2163265306122448 0.0001896396279335022
1.236734693877551 1.2163265306122448 0.00026889145374298096
1.2571428571428571 1.2163265306122448 0.00016435235738754272
1.2775510204081633 1.2163265306122448 7.025152444839478e-05
1.2979591836734694 1.2163265306122448 5.663931369781494e-05
1.3183673469387753 1.2163265306122448 2.0936131477355957e-05
1.3387755102040817 1.2163265306122448 9.134411811828613e-06
1.3591836734693876 1.2163265306122448 2.98917293548584e-05
1.379591836734694 1.2163265306122448 9.769201278686523e-05
1.4 1.2163265306122448 0.00017715990543365479

0.4 1.236734693877551 0.0004761740565299988
0.42040816326530617 1.236734693877551 0.0004637911915779114
0.44081632653061226 1.236734693877551 0.00044964253902435303
0.4612244897959184 1.236734693877551 0.00043626129627227783
0.4816326530612245 1.236734693877551 0.0004265531897544861
0.5020408163265306 1.236734693877551 0.0004198625683784485
0.5224489795918368 1.236734693877551 0.0004136189818382263
0.5428571428571429 1.236734693877551 0.00040694326162338257
0.563265306122449 1.236734693877551 0.0003997683525085449
0.5836734693877551 1.236734693877551 0.0003921240568161011
0.6040816326530613 1.236734693877551 0.0003843531012535095
0.6244897959183673 1.236734693877551 0.00037711113691329956
0.6448979591836734 1.236734693877551 0.00037177279591560364
0.6653061224489796 1.236734693877551 0.0003700926899909973
0.6857142857142857 1.236734693877551 0.00037187710404396057
0.7061224489795919 1.236734693877551 0.00037459656596183777
0.726530612244898 1.236734693877551 0.00037483125925064087
0.7469387755102042 1.236734693877551 0.00036936625838279724
0.7673469387755102 1.236734693877551 0.00035723671317100525
0.7877551020408163 1.236734693877551 0.00034035369753837585
0.8081632653061224 1.236734693877551 0.0003181286156177521
0.8285714285714285 1.236734693877551 0.0002868175506591797
0.8489795918367347 1.236734693877551 0.0002493448555469513
0.8693877551020408 1.236734693877551 0.0002101697027683258
0.889795918367347 1.236734693877551 0.00016749650239944458
0.9102040816326531 1.236734693877551 0.0001335740089416504
0.9306122448979591 1.236734693877551 0.00013854354619979858
0.9510204081632653 1.236734693877551 0.00017126649618148804
0.9714285714285714 1.236734693877551 0.00023123249411582947
0.9918367346938776 1.236734693877551 0.00033652782440185547
1.0122448979591836 1.236734693877551 0.0004642084240913391
1.0326530612244897 1.236734693877551 0.0005531124770641327
1.0530612244897959 1.236734693877551 0.0005508139729499817
1.073469387755102 1.236734693877551 0.0004647448658943176
1.0938775510204082 1.236734693877551 0.00040458887815475464
1.1142857142857143 1.236734693877551 0.0003752484917640686
1.1346938775510202 1.236734693877551 0.00034549087285995483
1.1551020408163266 1.236734693877551 0.0003203079104423523
1.1755102040816325 1.236734693877551 0.00027761608362197876
1.1959183673469387 1.236734693877551 0.00021870434284210205
1.2163265306122448 1.236734693877551 0.000296175479888916
1.236734693877551 1.236734693877551 0.00039183348417282104
1.2571428571428571 1.236734693877551 0.00029362738132476807
1.2775510204081633 1.236734693877551 0.00019058585166931152
1.2979591836734694 1.236734693877551 0.00017461180686950684
1.3183673469387753 1.236734693877551 0.00013668835163116455
1.3387755102040817 1.236734693877551 0.00010703504085540771
1.3591836734693876 1.236734693877551 5.207955837249756e-05
1.379591836734694 1.236734693877551 2.3856759071350098e-05
1.4 1.236734693877551 0.0001010894775390625

0.4 1.2571428571428571 0.000466667115688324
0.42040816326530617 1.2571428571428571 0.0004692152142524719
0.44081632653061226 1.2571428571428571 0.00047185271978378296
0.4612244897959184 1.2571428571428571 0.0004749223589897156
0.4816326530612245 1.2571428571428571 0.00047820061445236206
0.5020408163265306 1.2571428571428571 0.0004823431372642517
0.5224489795918368 1.2571428571428571 0.0004884675145149231
0.5428571428571429 1.2571428571428571 0.0004945173859596252
0.563265306122449 1.2571428571428571 0.000498652458190918
0.5836734693877551 1.2571428571428571 0.0005009248852729797
0.6040816326530613 1.2571428571428571 0.0005019083619117737
0.6244897959183673 1.2571428571428571 0.0005024969577789307
0.6448979591836734 1.2571428571428571 0.0005041062831878662
0.6653061224489796 1.2571428571428571 0.0005076192319393158
0.6857142857142857 1.2571428571428571 0.0005115233361721039
0.7061224489795919 1.2571428571428571 0.0005132853984832764
0.726530612244898 1.2571428571428571 0.0005098134279251099
0.7469387755102042 1.2571428571428571 0.0004982464015483856
0.7673469387755102 1.2571428571428571 0.00047851353883743286
0.7877551020408163 1.2571428571428571 0.0004539601504802704
0.8081632653061224 1.2571428571428571 0.0004240944981575012
0.8285714285714285 1.2571428571428571 0.0003822930157184601
0.8489795918367347 1.2571428571428571 0.00033056363463401794
0.8693877551020408 1.2571428571428571 0.000277150422334671
0.889795918367347 1.2571428571428571 0.00021868199110031128
0.9102040816326531 1.2571428571428571 0.00017264485359191895
0.9306122448979591 1.2571428571428571 0.0001717992126941681
0.9510204081632653 1.2571428571428571 0.00020487606525421143
0.9714285714285714 1.2571428571428571 0.00027541443705558777
0.9918367346938776 1.2571428571428571 0.00039618462324142456
1.0122448979591836 1.2571428571428571 0.0005299076437950134
1.0326530612244897 1.2571428571428571 0.0006088577210903168
1.0530612244897959 1.2571428571428571 0.0005820579826831818
1.073469387755102 1.2571428571428571 0.0004788823425769806
1.0938775510204082 1.2571428571428571 0.00041065365076065063
1.1142857142857143 1.2571428571428571 0.0003646537661552429
1.1346938775510202 1.2571428571428571 0.0003312528133392334
1.1551020408163266 1.2571428571428571 0.0003082752227783203
1.1755102040816325 1.2571428571428571 0.00027742236852645874
1.1959183673469387 1.2571428571428571 0.0002400130033493042
1.2163265306122448 1.2571428571428571 0.00035584717988967896
1.236734693877551 1.2571428571428571 0.0004638060927391052
1.2571428571428571 1.2571428571428571 0.000344693660736084
1.2775510204081633 1.2571428571428571 0.00022743642330169678
1.2979591836734694 1.2571428571428571 0.00021345913410186768
1.3183673469387753 1.2571428571428571 0.00017760694026947021
1.3387755102040817 1.2571428571428571 0.00013002753257751465
1.3591836734693876 1.2571428571428571 6.116926670074463e-05
1.379591836734694 1.2571428571428571 2.2917985916137695e-05
1.4 1.2571428571428571 9.375810623168945e-05

0.4 1.2775510204081633 0.00048295408487319946
0.42040816326530617 1.2775510204081633 0.0004912689328193665
0.44081632653061226 1.2775510204081633 0.0004998072981834412
0.4612244897959184 1.2775510204081633 0.0005124136805534363
0.4816326530612245 1.2775510204081633 0.0005270615220069885
0.5020408163265306 1.2775510204081633 0.0005404278635978699
0.5224489795918368 1.2775510204081633 0.0005516260862350464
0.5428571428571429 1.2775510204081633 0.0005622878670692444
0.563265306122449 1.2775510204081633 0.0005737319588661194
0.5836734693877551 1.2775510204081633 0.0005842968821525574
0.6040816326530613 1.2775510204081633 0.000593326985836029
0.6244897959183673 1.2775510204081633 0.0006016567349433899
0.6448979591836734 1.2775510204081633 0.00061044842004776
0.6653061224489796 1.2775510204081633 0.0006190314888954163
0.6857142857142857 1.2775510204081633 0.0006248429417610168
0.7061224489795919 1.2775510204081633 0.0006254091858863831
0.726530612244898 1.2775510204081633 0.0006178990006446838
0.7469387755102042 1.2775510204081633 0.0006001703441143036
0.7673469387755102 1.2775510204081633 0.0005742721259593964
0.7877551020408163 1.2775510204081633 0.0005449168384075165
0.8081632653061224 1.2775510204081633 0.000508137047290802
0.8285714285714285 1.2775510204081633 0.0004550144076347351
0.8489795918367347 1.2775510204081633 0.00038878992199897766
0.8693877551020408 1.2775510204081633 0.0003200322389602661
0.889795918367347 1.2775510204081633 0.00024557486176490784
0.9102040816326531 1.2775510204081633 0.00018862634897232056
0.9306122448979591 1.2775510204081633 0.00018370524048805237
0.9510204081632653 1.2775510204081633 0.00022085756063461304
0.9714285714285714 1.2775510204081633 0.0003059990704059601
0.9918367346938776 1.2775510204081633 0.0004443712532520294
1.0122448979591836 1.2775510204081633 0.0005858093500137329
1.0326530612244897 1.2775510204081633 0.0006591156125068665
1.0530612244897959 1.2775510204081633 0.0006146207451820374
1.073469387755102 1.2775510204081633 0.0005014464259147644
1.0938775510204082 1.2775510204081633 0.000417366623878479
1.1142857142857143 1.2775510204081633 0.00035078078508377075
1.1346938775510202 1.2775510204081633 0.0003128945827484131
1.1551020408163266 1.2775510204081633 0.00029111653566360474
1.1755102040816325 1.2775510204081633 0.0002771541476249695
1.1959183673469387 1.2775510204081633 0.0002647414803504944
1.2163265306122448 1.2775510204081633 0.00040008872747421265
1.236734693877551 1.2775510204081633 0.0004939287900924683
1.2571428571428571 1.2775510204081633 0.00035071372985839844
1.2775510204081633 1.2775510204081633 0.00022263824939727783
1.2979591836734694 1.2775510204081633 0.00021335482597351074
1.3183673469387753 1.2775510204081633 0.00017483532428741455
1.3387755102040817 1.2775510204081633 0.00010226666927337646
1.3591836734693876 1.2775510204081633 9.894371032714844e-06
1.379591836734694 1.2775510204081633 8.653104305267334e-05
1.4 1.2775510204081633 0.0001278221607208252

0.4 1.2979591836734694 0.0004930868744850159
0.42040816326530617 1.2979591836734694 0.0005063936114311218
0.44081632653061226 1.2979591836734694 0.0005176514387130737
0.4612244897959184 1.2979591836734694 0.0005293339490890503
0.4816326530612245 1.2979591836734694 0.0005420967936515808
0.5020408163265306 1.2979591836734694 0.0005554482340812683
0.5224489795918368 1.2979591836734694 0.0005699470639228821
0.5428571428571429 1.2979591836734694 0.0005843117833137512
0.563265306122449 1.2979591836734694 0.0005969926714897156
0.5836734693877551 1.2979591836734694 0.000609472393989563
0.6040816326530613 1.2979591836734694 0.0006232038140296936
0.6244897959183673 1.2979591836734694 0.0006377696990966797
0.6448979591836734 1.2979591836734694 0.0006525367498397827
0.6653061224489796 1.2979591836734694 0.0006651431322097778
0.6857142857142857 1.2979591836734694 0.0006727799773216248
0.7061224489795919 1.2979591836734694 0.0006729140877723694
0.726530612244898 1.2979591836734694 0.0006627514958381653
0.7469387755102042 1.2979591836734694 0.0006415098905563354
0.7673469387755102 1.2979591836734694 0.0006144344806671143
0.7877551020408163 1.2979591836734694 0.0005859509110450745
0.8081632653061224 1.2979591836734694 0.0005473494529724121
0.8285714285714285 1.2979591836734694 0.0004885569214820862
0.8489795918367347 1.2979591836734694 0.0004125237464904785
0.8693877551020408 1.2979591836734694 0.0003313608467578888
0.889795918367347 1.2979591836734694 0.0002465546131134033
0.9102040816326531 1.2979591836734694 0.00018526241183280945
0.9306122448979591 1.2979591836734694 0.00017592310905456543
0.9510204081632653 1.2979591836734694 0.00021164119243621826
0.9714285714285714 1.2979591836734694 0.00030779093503952026
0.9918367346938776 1.2979591836734694 0.00046537071466445923
1.0122448979591836 1.2979591836734694 0.0006205365061759949
1.0326530612244897 1.2979591836734694 0.0006944835186004639
1.0530612244897959 1.2979591836734694 0.0006365850567817688
1.073469387755102 1.2979591836734694 0.0005149468779563904
1.0938775510204082 1.2979591836734694 0.00040843337774276733
1.1142857142857143 1.2979591836734694 0.00032292306423187256
1.1346938775510202 1.2979591836734694 0.0002882033586502075
1.1551020408163266 1.2979591836734694 0.00027024000883102417
1.1755102040816325 1.2979591836734694 0.0002616867423057556
1.1959183673469387 1.2979591836734694 0.0002525746822357178
1.2163265306122448 1.2979591836734694 0.000395849347114563
1.236734693877551 1.2979591836734694 0.000476837158203125
1.2571428571428571 1.2979591836734694 0.0003189295530319214
1.2775510204081633 1.2979591836734694 0.00019015371799468994
1.2979591836734694 1.2979591836734694 0.00018855929374694824
1.3183673469387753 1.2979591836734694 0.0001490861177444458
1.3387755102040817 1.2979591836734694 4.895031452178955e-05
1.3591836734693876 1.2979591836734694 6.182491779327393e-05
1.379591836734694 1.2979591836734694 0.00013384222984313965
1.4 1.2979591836734694 0.0001379251480102539

0.4 1.3183673469387753 0.0004904791712760925
0.42040816326530617 1.3183673469387753 0.0005081668496131897
0.44081632653061226 1.3183673469387753 0.0005256980657577515
0.4612244897959184 1.3183673469387753 0.0005430802702903748
0.4816326530612245 1.3183673469387753 0.0005603581666946411
0.5020408163265306 1.3183673469387753 0.0005756095051765442
0.5224489795918368 1.3183673469387753 0.0005877092480659485
0.5428571428571429 1.3183673469387753 0.0005969330668449402
0.563265306122449 1.3183673469387753 0.0006041824817657471
0.5836734693877551 1.3183673469387753 0.000611424446105957
0.6040816326530613 1.3183673469387753 0.0006210207939147949
0.6244897959183673 1.3183673469387753 0.0006344839930534363
0.6448979591836734 1.3183673469387753 0.0006510242819786072
0.6653061224489796 1.3183673469387753 0.0006662085652351379
0.6857142857142857 1.3183673469387753 0.0006760358810424805
0.7061224489795919 1.3183673469387753 0.000677451491355896
0.726530612244898 1.3183673469387753 0.0006675645709037781
0.7469387755102042 1.3183673469387753 0.0006471425294876099
0.7673469387755102 1.3183673469387753 0.0006243586540222168
0.7877551020408163 1.3183673469387753 0.000601544976234436
0.8081632653061224 1.3183673469387753 0.0005676746368408203
0.8285714285714285 1.3183673469387753 0.0005117952823638916
0.8489795918367347 1.3183673469387753 0.00043364614248275757
0.8693877551020408 1.3183673469387753 0.0003482624888420105
0.889795918367347 1.3183673469387753 0.00026519596576690674
0.9102040816326531 1.3183673469387753 0.00020954012870788574
0.9306122448979591 1.3183673469387753 0.0001917704939842224
0.9510204081632653 1.3183673469387753 0.00021062791347503662
0.9714285714285714 1.3183673469387753 0.00030453503131866455
0.9918367346938776 1.3183673469387753 0.00047322362661361694
1.0122448979591836 1.3183673469387753 0.0006377100944519043
1.0326530612244897 1.3183673469387753 0.0007105693221092224
1.0530612244897959 1.3183673469387753 0.0006452277302742004
1.073469387755102 1.3183673469387753 0.0005277916789054871
1.0938775510204082 1.3183673469387753 0.0004130154848098755
1.1142857142857143 1.3183673469387753 0.0003217458724975586
1.1346938775510202 1.3183673469387753 0.0002881735563278198
1.1551020408163266 1.3183673469387753 0.000268004834651947
1.1755102040816325 1.3183673469387753 0.0002626478672027588
1.1959183673469387 1.3183673469387753 0.00025989115238189697
1.2163265306122448 1.3183673469387753 0.0004130452871322632
1.236734693877551 1.3183673469387753 0.0004814267158508301
1.2571428571428571 1.3183673469387753 0.00030738115310668945
1.2775510204081633 1.3183673469387753 0.00017373263835906982
1.2979591836734694 1.3183673469387753 0.00017580389976501465
1.3183673469387753 1.3183673469387753 0.00013124942779541016
1.3387755102040817 1.3183673469387753 5.945563316345215e-06
1.3591836734693876 1.3183673469387753 9.968876838684082e-05
1.379591836734694 1.3183673469387753 0.00016123056411743164
1.4 1.3183673469387753 0.00015592575073242188

0.4 1.3387755102040817 0.0004468858242034912
0.42040816326530617 1.3387755102040817 0.000460304319858551
0.44081632653061226 1.3387755102040817 0.00047916918992996216
0.4612244897959184 1.3387755102040817 0.000500604510307312
0.4816326530612245 1.3387755102040817 0.0005220994353294373
0.5020408163265306 1.3387755102040817 0.0005412623286247253
0.5224489795918368 1.3387755102040817 0.000556357204914093
0.5428571428571429 1.3387755102040817 0.0005667954683303833
0.563265306122449 1.3387755102040817 0.0005730167031288147
0.5836734693877551 1.3387755102040817 0.0005763396620750427
0.6040816326530613 1.3387755102040817 0.0005796179175376892
0.6244897959183673 1.3387755102040817 0.0005855709314346313
0.6448979591836734 1.3387755102040817 0.0005936920642852783
0.6653061224489796 1.3387755102040817 0.0006030648946762085
0.6857142857142857 1.3387755102040817 0.000613085925579071
0.7061224489795919 1.3387755102040817 0.0006194338202476501
0.726530612244898 1.3387755102040817 0.000616908073425293
0.7469387755102042 1.3387755102040817 0.0006068497896194458
0.7673469387755102 1.3387755102040817 0.000597730278968811
0.7877551020408163 1.3387755102040817 0.0005887597799301147
0.8081632653061224 1.3387755102040817 0.0005680173635482788
0.8285714285714285 1.3387755102040817 0.000522807240486145
0.8489795918367347 1.3387755102040817 0.00045083463191986084
0.8693877551020408 1.3387755102040817 0.00037273019552230835
0.889795918367347 1.3387755102040817 0.0002984851598739624
0.9102040816326531 1.3387755102040817 0.00024381279945373535
0.9306122448979591 1.3387755102040817 0.00020934641361236572
0.9510204081632653 1.3387755102040817 0.00020644068717956543
0.9714285714285714 1.3387755102040817 0.00028621405363082886
0.9918367346938776 1.3387755102040817 0.0004462003707885742
1.0122448979591836 1.3387755102040817 0.0006052926182746887
1.0326530612244897 1.3387755102040817 0.0006746798753738403
1.0530612244897959 1.3387755102040817 0.0006097778677940369
1.073469387755102 1.3387755102040817 0.0004965439438819885
1.0938775510204082 1.3387755102040817 0.0003648623824119568
1.1142857142857143 1.3387755102040817 0.0002603307366371155
1.1346938775510202 1.3387755102040817 0.00022648274898529053
1.1551020408163266 1.3387755102040817 0.00021448731422424316
1.1755102040816325 1.3387755102040817 0.00022751092910766602
1.1959183673469387 1.3387755102040817 0.0002447068691253662
1.2163265306122448 1.3387755102040817 0.0004087984561920166
1.236734693877551 1.3387755102040817 0.0004611462354660034
1.2571428571428571 1.3387755102040817 0.00026951730251312256
1.2775510204081633 1.3387755102040817 0.00013828277587890625
1.2979591836734694 1.3387755102040817 0.00015281140804290771
1.3183673469387753 1.3387755102040817 0.00012157857418060303
1.3387755102040817 1.3387755102040817 1.8209218978881836e-05
1.3591836734693876 1.3387755102040817 0.00015544891357421875
1.379591836734694 1.3387755102040817 0.00023660063743591309
1.4 1.3387755102040817 0.0002377331256866455

0.4 1.3591836734693876 0.00041823089122772217
0.42040816326530617 1.3591836734693876 0.00041379034519195557
0.44081632653061226 1.3591836734693876 0.0004195868968963623
0.4612244897959184 1.3591836734693876 0.0004351586103439331
0.4816326530612245 1.3591836734693876 0.0004567652940750122
0.5020408163265306 1.3591836734693876 0.0004783943295478821
0.5224489795918368 1.3591836734693876 0.0004967078566551208
0.5428571428571429 1.3591836734693876 0.0005110055208206177
0.563265306122449 1.3591836734693876 0.0005214959383010864
0.5836734693877551 1.3591836734693876 0.0005294084548950195
0.6040816326530613 1.3591836734693876 0.0005372241139411926
0.6244897959183673 1.3591836734693876 0.0005461201071739197
0.6448979591836734 1.3591836734693876 0.0005541667342185974
0.6653061224489796 1.3591836734693876 0.0005598664283752441
0.6857142857142857 1.3591836734693876 0.0005621537566184998
0.7061224489795919 1.3591836734693876 0.0005594789981842041
0.726530612244898 1.3591836734693876 0.0005514249205589294
0.7469387755102042 1.3591836734693876 0.0005449876189231873
0.7673469387755102 1.3591836734693876 0.0005475133657455444
0.7877551020408163 1.3591836734693876 0.0005519092082977295
0.8081632653061224 1.3591836734693876 0.000543251633644104
0.8285714285714285 1.3591836734693876 0.0005077049136161804
0.8489795918367347 1.3591836734693876 0.0004437863826751709
0.8693877551020408 1.3591836734693876 0.0003718063235282898
0.889795918367347 1.3591836734693876 0.0002997592091560364
0.9102040816326531 1.3591836734693876 0.00023792684078216553
0.9306122448979591 1.3591836734693876 0.00018925219774246216
0.9510204081632653 1.3591836734693876 0.00017821043729782104
0.9714285714285714 1.3591836734693876 0.000256858766078949
0.9918367346938776 1.3591836734693876 0.0004102662205696106
1.0122448979591836 1.3591836734693876 0.000551663339138031
1.0326530612244897 1.3591836734693876 0.0005953088402748108
1.0530612244897959 1.3591836734693876 0.0005114227533340454
1.073469387755102 1.3591836734693876 0.00038486719131469727
1.0938775510204082 1.3591836734693876 0.00022587180137634277
1.1142857142857143 1.3591836734693876 0.0001096874475479126
1.1346938775510202 1.3591836734693876 8.623301982879639e-05
1.1551020408163266 1.3591836734693876 9.860098361968994e-05
1.1755102040816325 1.3591836734693876 0.00014315545558929443
1.1959183673469387 1.3591836734693876 0.0001892298460006714
1.2163265306122448 1.3591836734693876 0.00036638975143432617
1.236734693877551 1.3591836734693876 0.00041100382804870605
1.2571428571428571 1.3591836734693876 0.00021864473819732666
1.2775510204081633 1.3591836734693876 0.00011610984802246094
1.2979591836734694 1.3591836734693876 0.00018298625946044922
1.3183673469387753 1.3591836734693876 0.00019234418869018555
1.3387755102040817 1.3591836734693876 3.236532211303711e-05
1.3591836734693876 1.3591836734693876 0.0001253187656402588
1.379591836734694 1.3591836734693876 0.00020995736122131348
1.4 1.3591836734693876 0.00021722912788391113

0.4 1.379591836734694 0.0004792064428329468
0.42040816326530617 1.379591836734694 0.00043727457523345947
0.44081632653061226 1.379591836734694 0.0004098862409591675
0.4612244897959184 1.379591836734694 0.00039674341678619385
0.4816326530612245 1.379591836734694 0.0003989487886428833
0.5020408163265306 1.379591836734694 0.0004113614559173584
0.5224489795918368 1.379591836734694 0.00042685866355895996
0.5428571428571429 1.379591836734694 0.0004421025514602661
0.563265306122449 1.379591836734694 0.0004569441080093384
0.5836734693877551 1.379591836734694 0.00047323107719421387
0.6040816326530613 1.379591836734694 0.0004936456680297852
0.6244897959183673 1.379591836734694 0.000517822802066803
0.6448979591836734 1.379591836734694 0.0005428791046142578
0.6653061224489796 1.379591836734694 0.0005660504102706909
0.6857142857142857 1.379591836734694 0.0005832165479660034
0.7061224489795919 1.379591836734694 0.0005895346403121948
0.726530612244898 1.379591836734694 0.000583551824092865
0.7469387755102042 1.379591836734694 0.0005742684006690979
0.7673469387755102 1.379591836734694 0.0005694776773452759
0.7877551020408163 1.379591836734694 0.0005642920732498169
0.8081632653061224 1.379591836734694 0.0005479305982589722
0.8285714285714285 1.379591836734694 0.0005067735910415649
0.8489795918367347 1.379591836734694 0.00043874233961105347
0.8693877551020408 1.379591836734694 0.0003623664379119873
0.889795918367347 1.379591836734694 0.00028711557388305664
0.9102040816326531 1.379591836734694 0.00022782385349273682
0.9306122448979591 1.379591836734694 0.00019071996212005615
0.9510204081632653 1.379591836734694 0.00019922107458114624
0.9714285714285714 1.379591836734694 0.0002899840474128723
0.9918367346938776 1.379591836734694 0.0004340037703514099
1.0122448979591836 1.379591836734694 0.0005492419004440308
1.0326530612244897 1.379591836734694 0.0005542933940887451
1.0530612244897959 1.379591836734694 0.0004392862319946289
1.073469387755102 1.379591836734694 0.0002861917018890381
1.0938775510204082 1.379591836734694 9.496510028839111e-05
1.1142857142857143 1.379591836734694 3.388524055480957e-05
1.1346938775510202 1.379591836734694 4.598498344421387e-05
1.1551020408163266 1.379591836734694 3.6656856536865234e-06
1.1755102040816325 1.379591836734694 8.220970630645752e-05
1.1959183673469387 1.379591836734694 0.00016182661056518555
1.2163265306122448 1.379591836734694 0.00036656856536865234
1.236734693877551 1.379591836734694 0.00042839348316192627
1.2571428571428571 1.379591836734694 0.00027133524417877197
1.2775510204081633 1.379591836734694 0.0002528876066207886
1.2979591836734694 1.379591836734694 0.0003910362720489502
1.3183673469387753 1.379591836734694 0.0004280507564544678
1.3387755102040817 1.379591836734694 0.00024363398551940918
1.3591836734693876 1.379591836734694 6.535649299621582e-05
1.379591836734694 1.379591836734694 2.3663043975830078e-05
1.4 1.379591836734694 3.719329833984375e-05

0.4 1.4 0.0006579458713531494
0.42040816326530617 1.4 0.0005843788385391235
0.44081632653061226 1.4 0.0005283355712890625
0.4612244897959184 1.4 0.00048598647117614746
0.4816326530612245 1.4 0.00045596063137054443
0.5020408163265306 1.4 0.000440940260887146
0.5224489795918368 1.4 0.00043976306915283203
0.5428571428571429 1.4 0.0004465728998184204
0.563265306122449 1.4 0.0004587322473526001
0.5836734693877551 1.4 0.0004781484603881836
0.6040816326530613 1.4 0.0005070418119430542
0.6244897959183673 1.4 0.0005434602499008179
0.6448979591836734 1.4 0.0005832314491271973
0.6653061224489796 1.4 0.0006219446659088135
0.6857142857142857 1.4 0.0006539225578308105
0.7061224489795919 1.4 0.0006731152534484863
0.726530612244898 1.4 0.0006793737411499023
0.7469387755102042 1.4 0.000684000551700592
0.7673469387755102 1.4 0.0006909146904945374
0.7877551020408163 1.4 0.0006887838244438171
0.8081632653061224 1.4 0.0006621405482292175
0.8285714285714285 1.4 0.0005966499447822571
0.8489795918367347 1.4 0.0005004033446311951
0.8693877551020408 1.4 0.0004018917679786682
0.889795918367347 1.4 0.0003171563148498535
0.9102040816326531 1.4 0.0002628341317176819
0.9306122448979591 1.4 0.00024221837520599365
0.9510204081632653 1.4 0.00026707351207733154
0.9714285714285714 1.4 0.0003629624843597412
0.9918367346938776 1.4 0.0005024224519729614
1.0122448979591836 1.4 0.0006083846092224121
1.0326530612244897 1.4 0.0005953311920166016
1.0530612244897959 1.4 0.00045897066593170166
1.073469387755102 1.4 0.0002652406692504883
1.0938775510204082 1.4 2.720952033996582e-05
1.1142857142857143 1.4 0.00011691451072692871
1.1346938775510202 1.4 0.00010676681995391846
1.1551020408163266 1.4 1.3321638107299805e-05
1.1755102040816325 1.4 0.00013747811317443848
1.1959183673469387 1.4 0.00026404857635498047
1.2163265306122448 1.4 0.000504806637763977
1.236734693877551 1.4 0.0005904585123062134
1.2571428571428571 1.4 0.0004912316799163818
1.2775510204081633 1.4 0.0005546510219573975
1.2979591836734694 1.4 0.0007404088973999023
1.3183673469387753 1.4 0.0007974207401275635
1.3387755102040817 1.4 0.0005913674831390381
1.3591836734693876 1.4 0.0004023313522338867
1.379591836734694 1.4 0.0003216266632080078
1.4 1.4 0.0003057122230529785



==> figures/data/Phipc_NN_Ball_bi.dat <==
x mean lower upper
2.9999999999999999e-01 1.1647973209619522e-01 1.1559531092643738e-01 1.1736415326595306e-01
3.0603015075376883e-01 1.1595221608877182e-01 1.1507349461317062e-01 1.1683093756437302e-01
3.1206030150753766e-01 1.1541273444890976e-01 1.1454084515571594e-01 1.1628462374210358e-01
3.1809045226130650e-01 1.1486128717660904e-01 1.1399742960929871e-01 1.1572514474391937e-01
3.2412060301507539e-01 1.1429790407419205e-01 1.1344332993030548e-01 1.1515247821807861e-01
3.3015075376884423e-01 1.1372256278991699e-01 1.1287856847047806e-01 1.1456655710935593e-01
3.3618090452261307e-01 1.1313529312610626e-01 1.1230321228504181e-01 1.1396737396717072e-01
3.4221105527638190e-01 1.1253611743450165e-01 1.1171733587980270e-01 1.1335489898920059e-01
3.4824120603015074e-01 1.1192502826452255e-01 1.1112094670534134e-01 1.1272910982370377e-01
3.5427135678391958e-01 1.1130204051733017e-01 1.1051406711339951e-01 1.1209001392126083e-01
3.6030150753768841e-01 1.1066718399524689e-01 1.0989675670862198e-01 1.1143761128187180e-01
3.6633165829145731e-01 1.1002043634653091e-01 1.0926900058984756e-01 1.1077187210321426e-01
3.7236180904522609e-01 1.0936184227466583e-01 1.0863082110881805e-01 1.1009286344051361e-01
3.7839195979899498e-01 1.0869140923023224e-01 1.0798221826553345e-01 1.0940060019493103e-01
3.8442211055276382e-01 1.0800912231206894e-01 1.0732313990592957e-01 1.0869510471820831e-01
3.9045226130653266e-01 1.0731504112482071e-01 1.0665360093116760e-01 1.0797648131847382e-01
3.9648241206030149e-01 1.0660918802022934e-01 1.0597355663776398e-01 1.0724481940269470e-01
4.0251256281407033e-01 1.0589158535003662e-01 1.0528296232223511e-01 1.0650020837783813e-01
4.0854271356783917e-01 1.0516226291656494e-01 1.0458170622587204e-01 1.0574281960725784e-01
4.1457286432160800e-01 1.0442128032445908e-01 1.0386970639228821e-01 1.0497285425662994e-01
4.2060301507537690e-01 1.0366867482662201e-01 1.0314679890871048e-01 1.0419055074453354e-01
4.2663316582914568e-01 1.0290455818176270e-01 1.0241285711526871e-01 1.0339625924825668e-01
4.3266331658291457e-01 1.0212898254394531e-01 1.0166759043931961e-01 1.0259037464857101e-01
4.3869346733668341e-01 1.0134205967187881e-01 1.0091072320938110e-01 1.0177339613437653e-01
4.4472361809045224e-01 1.0054393112659454e-01 1.0014186799526215e-01 1.0094599425792694e-01
4.5075376884422108e-01 9.9734723567962646e-02 9.9360533058643341e-02 1.0010891407728195e-01
4.5678391959798992e-01 9.8914638161659241e-02 9.8566152155399323e-02 9.9263124167919159e-02
4.6281407035175881e-01 9.8083868622779846e-02 9.7758084535598755e-02 9.8409652709960938e-02
4.6884422110552759e-01 9.7242698073387146e-02 9.6935749053955078e-02 9.7549647092819214e-02
4.7487437185929648e-01 9.6391417086124420e-02 9.6098668873310089e-02 9.6684165298938751e-02
4.8090452261306532e-01 9.5530331134796143e-02 9.5246642827987671e-02 9.5814019441604614e-02
4.8693467336683416e-01 9.4659842550754547e-02 9.4380006194114685e-02 9.4939678907394409e-02
4.9296482412060300e-01 9.3780286610126495e-02 9.3499444425106049e-02 9.4061128795146942e-02
4.9899497487437183e-01 9.2892028391361237e-02 9.2606052756309509e-02 9.3178004026412964e-02
5.0502512562814061e-01 9.1995343565940857e-02 9.1701000928878784e-02 9.2289686203002930e-02
5.1105527638190951e-01 9.1090425848960876e-02 9.0785361826419830e-02 9.1395489871501923e-02
5.1708542713567840e-01 9.0177431702613831e-02 8.9860089123249054e-02 9.0494774281978607e-02
5.2311557788944718e-01 8.9256361126899719e-02 8.8925831019878387e-02 8.9586891233921051e-02
5.2914572864321607e-01 8.8327214121818542e-02 8.7983183562755585e-02 8.8671244680881500e-02
5.3517587939698497e-01 8.7389901280403137e-02 8.7032571434974670e-02 8.7747231125831604e-02
5.4120603015075375e-01 8.6444362998008728e-02 8.6074426770210266e-02 8.6814299225807190e-02
5.4723618090452253e-01 8.5490517318248749e-02 8.5109077394008636e-02 8.5871957242488861e-02
5.5326633165829142e-01 8.4528312087059021e-02 8.4136828780174255e-02 8.4919795393943787e-02
5.5929648241206031e-01 8.3557613193988800e-02 8.3157777786254883e-02 8.3957448601722717e-02
5.6532663316582910e-01 8.2578316330909729e-02 8.2171954214572906e-02 8.2984678447246552e-02
5.7135678391959799e-01 8.1590361893177032e-02 8.1179291009902954e-02 8.2001432776451111e-02
5.7738693467336688e-01 8.0593608319759369e-02 8.0179557204246521e-02 8.1007659435272217e-02
5.8341708542713566e-01 7.9587958753108978e-02 7.9172462224960327e-02 8.0003455281257629e-02
5.8944723618090444e-01 7.8573286533355713e-02 7.8157640993595123e-02 7.8988932073116302e-02
5.9547738693467334e-01 7.7549539506435394e-02 7.7134773135185242e-02 7.7964305877685547e-02
6.0150753768844223e-01 7.6516643166542053e-02 7.6103560626506805e-02 7.6929725706577301e-02
6.0753768844221101e-01 7.5474575161933899e-02 7.5063779950141907e-02 7.5885370373725891e-02
6.1356783919597979e-01 7.4423320591449738e-02 7.4015289545059204e-02 7.4831351637840271e-02
6.1959798994974880e-01 7.3362939059734344e-02 7.2958119213581085e-02 7.3767758905887604e-02
6.2562814070351758e-01 7.2293475270271301e-02 7.1892350912094116e-02 7.2694599628448486e-02
6.3165829145728636e-01 7.1215003728866577e-02 7.0818148553371429e-02 7.1611858904361725e-02
6.3768844221105525e-01 7.0127651095390320e-02 6.9735735654830933e-02 7.0519566535949707e-02
6.4371859296482414e-01 6.9031462073326111e-02 6.8645223975181580e-02 6.9417700171470642e-02
6.4974874371859292e-01 6.7926511168479919e-02 6.7546658217906952e-02 6.8306364119052887e-02
6.5577889447236171e-01 6.6812798380851746e-02 6.6439881920814514e-02 6.7185714840888977e-02
6.6180904522613071e-01 6.5690308809280396e-02 6.5324567258358002e-02 6.6056050360202789e-02
6.6783919597989949e-01 6.4558975398540497e-02 6.4200237393379211e-02 6.4917713403701782e-02
6.7386934673366827e-01 6.3418708741664886e-02 6.3066318631172180e-02 6.3771098852157593e-02
6.7989949748743717e-01 6.2269460409879684e-02 6.1922263354063034e-02 6.2616653740406036e-02
6.8592964824120606e-01 6.1111140996217728e-02 6.0767550021409988e-02 6.1454731971025467e-02
6.9195979899497484e-01 5.9943705797195435e-02 5.9601776301860809e-02 6.0285635292530060e-02
6.9798994974874362e-01 5.8767139911651611e-02 5.8424700051546097e-02 5.9109579771757126e-02
7.0402010050251251e-01 5.7581461966037750e-02 5.7236239314079285e-02 5.7926684617996216e-02
7.1005025125628141e-01 5.6386709213256836e-02 5.6036416441202164e-02 5.6737001985311508e-02
7.1608040201005019e-01 5.5182904005050659e-02 5.4825365543365479e-02 5.5540442466735840e-02
7.2211055276381908e-01 5.3970217704772949e-02 5.3603418171405792e-02 5.4337017238140106e-02
7.2814070351758797e-01 5.2748698741197586e-02 5.2370816469192505e-02 5.3126581013202667e-02
7.3417085427135675e-01 5.1518522202968597e-02 5.1127966493368149e-02 5.1909077912569046e-02
7.4020100502512554e-01 5.0279825925827026e-02 4.9875222146511078e-02 5.0684429705142975e-02
7.4623115577889443e-01 4.9032796174287796e-02 4.8612974584102631e-02 4.9452617764472961e-02
7.5226130653266332e-01 4.7777630388736725e-02 4.7341626137495041e-02 4.8213634639978409e-02
7.5829145728643210e-01 4.6514548361301422e-02 4.6061545610427856e-02 4.6967551112174988e-02
7.6432160804020099e-01 4.5243807137012482e-02 4.4773153960704803e-02 4.5714460313320160e-02
7.7035175879396989e-01 4.3965674936771393e-02 4.3476846069097519e-02 4.4454503804445267e-02
7.7638190954773867e-01 4.2680464684963226e-02 4.2173035442829132e-02 4.3187893927097321e-02
7.8241206030150745e-01 4.1388504207134247e-02 4.0862157940864563e-02 4.1914850473403931e-02
7.8844221105527634e-01 4.0090162307024002e-02 3.9544664323329926e-02 4.0635660290718079e-02
7.9447236180904524e-01 3.8785852491855621e-02 3.8221038877964020e-02 3.9350666105747223e-02
8.0050251256281402e-01 3.7476018071174622e-02 3.6891791969537735e-02 3.8060244172811508e-02
8.0653266331658280e-01 3.6161169409751892e-02 3.5557508468627930e-02 3.6764830350875854e-02
8.1256281407035180e-01 3.4841872751712799e-02 3.4218803048133850e-02 3.5464942455291748e-02
8.1859296482412058e-01 3.3518742769956589e-02 3.2876357436180115e-02 3.4161128103733063e-02
8.2462311557788937e-01 3.2192450016736984e-02 3.1530890613794327e-02 3.2854009419679642e-02
8.3065326633165837e-01 3.0863786116242409e-02 3.0183255672454834e-02 3.1544316560029984e-02
8.3668341708542715e-01 2.9533553868532181e-02 2.8834307566285133e-02 3.0232800170779228e-02
8.4271356783919593e-01 2.8202706947922707e-02 2.7485053986310959e-02 2.8920359909534454e-02
8.4874371859296471e-01 2.6872316375374794e-02 2.6136618107557297e-02 2.7608014643192291e-02
8.5477386934673372e-01 2.5543551892042160e-02 2.4790233001112938e-02 2.6296870782971382e-02
8.6080402010050250e-01 2.4217728525400162e-02 2.3447269573807716e-02 2.4988187476992607e-02
8.6683417085427128e-01 2.2896325215697289e-02 2.2109288722276688e-02 2.3683361709117889e-02
8.7286432160804006e-01 2.1581014618277550e-02 2.0778032019734383e-02 2.2383997216820717e-02
8.7889447236180906e-01 2.0273646339774132e-02 1.9455431029200554e-02 2.1091861650347710e-02
8.8492462311557785e-01 1.8976295366883278e-02 1.8143637105822563e-02 1.9808953627943993e-02
8.9095477386934663e-01 1.7691303044557571e-02 1.6845043748617172e-02 1.8537562340497971e-02
8.9698492462311563e-01 1.6421183943748474e-02 1.5562195330858231e-02 1.7280172556638718e-02
9.0301507537688441e-01 1.5168776735663414e-02 1.4297909103333950e-02 1.6039643436670303e-02
9.0904522613065319e-01 1.3937145471572876e-02 1.3055177405476570e-02 1.4819113537669182e-02
9.1507537688442198e-01 1.2729632668197155e-02 1.1837191879749298e-02 1.3622073456645012e-02
9.2110552763819098e-01 1.1549884453415871e-02 1.0647393763065338e-02 1.2452375143766403e-02
9.2713567839195976e-01 1.0401786305010319e-02 9.4894068315625191e-03 1.1314165778458118e-02
9.3316582914572854e-01 9.2895794659852982e-03 8.3671864122152328e-03 1.0211972519755363e-02
9.3919597989949755e-01 8.2177668809890747e-03 7.2850049473345280e-03 9.1505292803049088e-03
9.4522613065326633e-01 7.1911737322807312e-03 6.2475390732288361e-03 8.1348083913326263e-03
9.5125628140703511e-01 6.2149441801011562e-03 5.2599455229938030e-03 7.1699428372085094e-03
9.5728643216080389e-01 5.2945637144148350e-03 4.3279277160763741e-03 6.2611997127532959e-03
9.6331658291457289e-01 4.4358498416841030e-03 3.4577082842588425e-03 5.4139913991093636e-03
9.6934673366834168e-01 3.6449835170060396e-03 2.6560730766505003e-03 4.6338941901922226e-03
9.7537688442211046e-01 2.9284786432981491e-03 1.9302489235997200e-03 3.9267083629965782e-03
9.8140703517587946e-01 2.2931559942662716e-03 1.2878136476501822e-03 3.2984982244670391e-03
9.8743718592964824e-01 1.7461307579651475e-03 7.3661538772284985e-04 2.7556461282074451e-03
9.9346733668341702e-01 1.2947600334882736e-03 2.8459983877837658e-04 2.3049202281981707e-03
9.9949748743718581e-01 9.4656285364180803e-04 -6.0304766520857811e-05 1.9534304738044739e-03
1.0055276381909548e+00 7.0916517870500684e-04 -2.9032322345301509e-04 1.7086535226553679e-03
1.0115577889447236e+00 5.9017242165282369e-04 -3.9798609213903546e-04 1.5783309936523438e-03
1.0175879396984924e+00 5.9711729409173131e-04 -3.7622044328600168e-04 1.5704550314694643e-03
1.0236180904522614e+00 7.3728070128709078e-04 -2.1852622739970684e-04 1.6930876299738884e-03
1.0296482412060302e+00 1.0175734059885144e-03 8.0923491623252630e-05 1.9542232621461153e-03
1.0356783919597989e+00 1.4444687403738499e-03 5.2725477144122124e-04 2.3616827093064785e-03
1.0417085427135677e+00 2.0238040015101433e-03 1.1248120572417974e-03 2.9227959457784891e-03
1.0477386934673367e+00 2.7607122901827097e-03 1.8771875184029341e-03 3.6442370619624853e-03
1.0537688442211055e+00 3.6595568526536226e-03 2.7873241342604160e-03 4.5317895710468292e-03
1.0597989949748743e+00 4.7238040715456009e-03 3.8575716316699982e-03 5.5900365114212036e-03
1.0658291457286431e+00 5.9561473317444324e-03 5.0899265334010124e-03 6.8223681300878525e-03
1.0718592964824121e+00 7.3583154007792473e-03 6.4859669655561447e-03 8.2306638360023499e-03
1.0778894472361809e+00 8.9313387870788574e-03 8.0471271649003029e-03 9.8155504092574120e-03
1.0839195979899496e+00 1.0675457306206226e-02 9.7745591774582863e-03 1.1576355434954166e-02
1.0899497487437186e+00 1.2590283527970314e-02 1.1669209226965904e-02 1.3511357828974724e-02
1.0959798994974874e+00 1.4675064012408257e-02 1.3731929473578930e-02 1.5618198551237583e-02
1.1020100502512562e+00 1.6928527504205704e-02 1.5963183715939522e-02 1.7893871292471886e-02
1.1080402010050250e+00 1.9349403679370880e-02 1.8363390117883682e-02 2.0335417240858078e-02
1.1140703517587940e+00 2.1936168894171715e-02 2.0932618528604507e-02 2.2939719259738922e-02
1.1201005025125628e+00 2.4687584489583969e-02 2.3671003058552742e-02 2.5704165920615196e-02
1.1261306532663315e+00 2.7602553367614746e-02 2.6578461751341820e-02 2.8626644983887672e-02
1.1321608040201006e+00 3.0680233612656593e-02 2.9654860496520996e-02 3.1705606728792191e-02
1.1381909547738693e+00 3.3920492976903915e-02 3.2900243997573853e-02 3.4940741956233978e-02
1.1442211055276381e+00 3.7323482334613800e-02 3.6314480006694794e-02 3.8332484662532806e-02
1.1502512562814069e+00 4.0890179574489594e-02 3.9897706359624863e-02 4.1882652789354324e-02
1.1562814070351759e+00 4.4621955603361130e-02 4.3649863451719284e-02 4.5594047755002975e-02
1.1623115577889447e+00 4.8521101474761963e-02 4.7571096569299698e-02 4.9471106380224228e-02
1.1683417085427135e+00 5.2590258419513702e-02 5.1661312580108643e-02 5.3519204258918762e-02
1.1743718592964825e+00 5.6832544505596161e-02 5.5920414626598358e-02 5.7744674384593964e-02
1.1804020100502512e+00 6.1251781880855560e-02 6.0349103063344955e-02 6.2154460698366165e-02
1.1864321608040200e+00 6.5851733088493347e-02 6.4948566257953644e-02 6.6754899919033051e-02
1.1924623115577888e+00 7.0636719465255737e-02 6.9722056388854980e-02 7.1551382541656494e-02
1.1984924623115578e+00 7.5610779225826263e-02 7.4674345552921295e-02 7.6547212898731232e-02
1.2045226130653266e+00 8.0778300762176514e-02 7.9812280833721161e-02 8.1744320690631866e-02
1.2105527638190954e+00 8.6143352091312408e-02 8.5143476724624634e-02 8.7143227458000183e-02
1.2165829145728644e+00 9.1709807515144348e-02 9.0675510466098785e-02 9.2744104564189911e-02
1.2226130653266332e+00 9.7481735050678253e-02 9.6415363252162933e-02 9.8548106849193573e-02
1.2286432160804019e+00 1.0346245765686035e-01 1.0236804187297821e-01 1.0455687344074249e-01
1.2346733668341707e+00 1.0965551435947418e-01 1.0853715240955353e-01 1.1077387630939484e-01
1.2407035175879397e+00 1.1606372892856598e-01 1.1492419242858887e-01 1.1720326542854309e-01
1.2467336683417085e+00 1.2269026041030884e-01 1.2152998149394989e-01 1.2385053932666779e-01
1.2527638190954773e+00 1.2953771650791168e-01 1.2835435569286346e-01 1.3072107732295990e-01
1.2587939698492461e+00 1.3660857081413269e-01 1.3539753854274750e-01 1.3781960308551788e-01
1.2648241206030151e+00 1.4390566945075989e-01 1.4266115427017212e-01 1.4515018463134766e-01
1.2708542713567839e+00 1.5143147110939026e-01 1.5014815330505371e-01 1.5271478891372681e-01
1.2768844221105526e+00 1.5918889641761780e-01 1.5786372125148773e-01 1.6051407158374786e-01
1.2829145728643216e+00 1.6718015074729919e-01 1.6581386327743530e-01 1.6854643821716309e-01
1.2889447236180904e+00 1.7540778219699860e-01 1.7400552332401276e-01 1.7681004106998444e-01
1.2949748743718592e+00 1.8387296795845032e-01 1.8244409561157227e-01 1.8530184030532837e-01
1.3010050251256282e+00 1.9257560372352600e-01 1.9113214313983917e-01 1.9401906430721283e-01
1.3070351758793970e+00 2.0151451230049133e-01 2.0006889104843140e-01 2.0296013355255127e-01
1.3130653266331658e+00 2.1068623661994934e-01 2.0924888551235199e-01 2.1212358772754669e-01
1.3190954773869348e+00 2.2008657455444336e-01 2.1866396069526672e-01 2.2150918841362000e-01
1.3251256281407036e+00 2.2970977425575256e-01 2.2830349206924438e-01 2.3111605644226074e-01
1.3311557788944723e+00 2.3955056071281433e-01 2.3815780878067017e-01 2.4094331264495850e-01
1.3371859296482411e+00 2.4960318207740784e-01 2.4821791052818298e-01 2.5098845362663269e-01
1.3432160804020101e+00 2.5986212491989136e-01 2.5847700238227844e-01 2.6124724745750427e-01
1.3492462311557789e+00 2.7032274007797241e-01 2.6893055438995361e-01 2.7171492576599121e-01
1.3552763819095477e+00 2.8097981214523315e-01 2.7957391738891602e-01 2.8238570690155029e-01
1.3613065326633167e+00 2.9182881116867065e-01 2.9040217399597168e-01 2.9325544834136963e-01
1.3673366834170855e+00 3.0286419391632080e-01 3.0140686035156250e-01 3.0432152748107910e-01
1.3733668341708543e+00 3.1408122181892395e-01 3.1257668137550354e-01 3.1558576226234436e-01
1.3793969849246230e+00 3.2547408342361450e-01 3.2389533519744873e-01 3.2705283164978027e-01
1.3854271356783920e+00 3.3703666925430298e-01 3.3534330129623413e-01 3.3873003721237183e-01
1.3914572864321608e+00 3.4876328706741333e-01 3.4690105915069580e-01 3.5062551498413086e-01
1.3974874371859296e+00 3.6064642667770386e-01 3.5854953527450562e-01 3.6274331808090210e-01
1.4035175879396984e+00 3.7267869710922241e-01 3.7027442455291748e-01 3.7508296966552734e-01
1.4095477386934674e+00 3.8485109806060791e-01 3.8206431269645691e-01 3.8763788342475891e-01
1.4155778894472362e+00 3.9715585112571716e-01 3.9391291141510010e-01 4.0039879083633423e-01
1.4216080402010050e+00 4.0958508849143982e-01 4.0581542253494263e-01 4.1335475444793701e-01
1.4276381909547740e+00 4.2213073372840881e-01 4.1776767373085022e-01 4.2649379372596741e-01
1.4336683417085427e+00 4.3478456139564514e-01 4.2976665496826172e-01 4.3980246782302856e-01
1.4396984924623115e+00 4.4753688573837280e-01 4.4180899858474731e-01 4.5326477289199829e-01
1.4457286432160803e+00 4.6037912368774414e-01 4.5389282703399658e-01 4.6686542034149170e-01
1.4517587939698493e+00 4.7330293059349060e-01 4.6601626276969910e-01 4.8058959841728210e-01
1.4577889447236181e+00 4.8630207777023315e-01 4.7817853093147278e-01 4.9442562460899353e-01
1.4638190954773869e+00 4.9937120079994202e-01 4.9037906527519226e-01 5.0836330652236938e-01
1.4698492462311559e+00 5.1250588893890381e-01 5.0261789560317993e-01 5.2239388227462769e-01
1.4758793969849247e+00 5.2570474147796631e-01 5.1489764451980591e-01 5.3651183843612671e-01
1.4819095477386934e+00 5.3896468877792358e-01 5.2721840143203735e-01 5.5071097612380981e-01
1.4879396984924622e+00 5.5228149890899658e-01 5.3957730531692505e-01 5.6498569250106812e-01
1.4939698492462312e+00 5.6564980745315552e-01 5.5197018384933472e-01 5.7932943105697632e-01
1.5000000000000000e+00 5.7906639575958252e-01 5.6439507007598877e-01 5.9373772144317627e-01


==> figures/data/Phipc_NN_Ball_tri.dat <==
x mean lower upper
2.9999999999999999e-01 1.2358035147190094e-01 1.2249565124511719e-01 1.2466505169868469e-01
3.0603015075376883e-01 1.2337461858987808e-01 1.2232850492000580e-01 1.2442073225975037e-01
3.1206030150753766e-01 1.2315857410430908e-01 1.2215045094490051e-01 1.2416669726371765e-01
3.1809045226130650e-01 1.2293197959661484e-01 1.2196119129657745e-01 1.2390276789665222e-01
3.2412060301507539e-01 1.2269458919763565e-01 1.2176043540239334e-01 1.2362874299287796e-01
3.3015075376884423e-01 1.2244617938995361e-01 1.2154791504144669e-01 1.2334444373846054e-01
3.3618090452261307e-01 1.2218657881021500e-01 1.2132342159748077e-01 1.2304973602294922e-01
3.4221105527638190e-01 1.2191545963287354e-01 1.2108658254146576e-01 1.2274433672428131e-01
3.4824120603015074e-01 1.2163269519805908e-01 1.2083721905946732e-01 1.2242817133665085e-01
3.5427135678391958e-01 1.2133802473545074e-01 1.2057504057884216e-01 1.2210100889205933e-01
3.6030150753768841e-01 1.2103120237588882e-01 1.2029976397752762e-01 1.2176264077425003e-01
3.6633165829145731e-01 1.2071202695369720e-01 1.2001115083694458e-01 1.2141290307044983e-01
3.7236180904522609e-01 1.2038026750087738e-01 1.1970894038677216e-01 1.2105159461498260e-01
3.7839195979899498e-01 1.2003569304943085e-01 1.1939286440610886e-01 1.2067852169275284e-01
3.8442211055276382e-01 1.1967811733484268e-01 1.1906272917985916e-01 1.2029350548982620e-01
3.9045226130653266e-01 1.1930724233388901e-01 1.1871819943189621e-01 1.1989628523588181e-01
3.9648241206030149e-01 1.1892290413379669e-01 1.1835910379886627e-01 1.1948670446872711e-01
4.0251256281407033e-01 1.1852484941482544e-01 1.1798517405986786e-01 1.1906452476978302e-01
4.0854271356783917e-01 1.1811286211013794e-01 1.1759617924690247e-01 1.1862954497337341e-01
4.1457286432160800e-01 1.1768672615289688e-01 1.1719191074371338e-01 1.1818154156208038e-01
4.2060301507537690e-01 1.1724621057510376e-01 1.1677213013172150e-01 1.1772029101848602e-01
4.2663316582914568e-01 1.1679108440876007e-01 1.1633662134408951e-01 1.1724554747343063e-01
4.3266331658291457e-01 1.1632113158702850e-01 1.1588516831398010e-01 1.1675709486007690e-01
4.3869346733668341e-01 1.1583614349365234e-01 1.1541756987571716e-01 1.1625471711158752e-01
4.4472361809045224e-01 1.1533585935831070e-01 1.1493358761072159e-01 1.1573813110589981e-01
4.5075376884422108e-01 1.1482010036706924e-01 1.1443302780389786e-01 1.1520717293024063e-01
4.5678391959798992e-01 1.1428861320018768e-01 1.1391564458608627e-01 1.1466158181428909e-01
4.6281407035175881e-01 1.1374118179082870e-01 1.1338121443986893e-01 1.1410114914178848e-01
4.6884422110552759e-01 1.1317761987447739e-01 1.1282953619956970e-01 1.1352570354938507e-01
4.7487437185929648e-01 1.1259765923023224e-01 1.1226028203964233e-01 1.1293503642082214e-01
4.8090452261306532e-01 1.1200110614299774e-01 1.1167319864034653e-01 1.1232901364564896e-01
4.8693467336683416e-01 1.1138774454593658e-01 1.1106798797845840e-01 1.1170750111341476e-01
4.9296482412060300e-01 1.1075733602046967e-01 1.1044428497552872e-01 1.1107038706541061e-01
4.9899497487437183e-01 1.1010970920324326e-01 1.0980176180601120e-01 1.1041765660047531e-01
5.0502512562814061e-01 1.0944461822509766e-01 1.0914000868797302e-01 1.0974922776222229e-01
5.1105527638190951e-01 1.0876186192035675e-01 1.0845860838890076e-01 1.0906511545181274e-01
5.1708542713567840e-01 1.0806125402450562e-01 1.0775716602802277e-01 1.0836534202098846e-01
5.2311557788944718e-01 1.0734257847070694e-01 1.0703524947166443e-01 1.0764990746974945e-01
5.2914572864321607e-01 1.0660562664270401e-01 1.0629243403673172e-01 1.0691881924867630e-01
5.3517587939698497e-01 1.0585021972656250e-01 1.0552837699651718e-01 1.0617206245660782e-01
5.4120603015075375e-01 1.0507617890834808e-01 1.0474275797605515e-01 1.0540959984064102e-01
5.4723618090452253e-01 1.0428333282470703e-01 1.0393533855676651e-01 1.0463132709264755e-01
5.5326633165829142e-01 1.0347153991460800e-01 1.0310594737529755e-01 1.0383713245391846e-01
5.5929648241206031e-01 1.0264065116643906e-01 1.0225445777177811e-01 1.0302684456110001e-01
5.6532663316582910e-01 1.0179056227207184e-01 1.0138085484504700e-01 1.0220026969909668e-01
5.7135678391959799e-01 1.0092117637395859e-01 1.0048517584800720e-01 1.0135717689990997e-01
5.7738693467336688e-01 1.0003242641687393e-01 9.9567539989948273e-02 1.0049731284379959e-01
5.8341708542713566e-01 9.9124312400817871e-02 9.8628208041191101e-02 9.9620416760444641e-02
5.8944723618090444e-01 9.8196841776371002e-02 9.7667507827281952e-02 9.8726175725460052e-02
5.9547738693467334e-01 9.7250141203403473e-02 9.6685975790023804e-02 9.7814306616783142e-02
6.0150753768844223e-01 9.6284352242946625e-02 9.5684267580509186e-02 9.6884436905384064e-02
6.0753768844221101e-01 9.5299720764160156e-02 9.4663247466087341e-02 9.5936194062232971e-02
6.1356783919597979e-01 9.4296559691429138e-02 9.3623951077461243e-02 9.4969168305397034e-02
6.1959798994974880e-01 9.3275286257266998e-02 9.2567592859268188e-02 9.3982979655265808e-02
6.2562814070351758e-01 9.2236325144767761e-02 9.1495402157306671e-02 9.2977248132228851e-02
6.3165829145728636e-01 9.1180056333541870e-02 9.0408504009246826e-02 9.1951608657836914e-02
6.3768844221105525e-01 9.0106770396232605e-02 8.9307777583599091e-02 9.0905763208866119e-02
6.4371859296482414e-01 8.9016541838645935e-02 8.8193714618682861e-02 8.9839369058609009e-02
6.4974874371859292e-01 8.7909325957298279e-02 8.7066531181335449e-02 8.8752120733261108e-02
6.5577889447236171e-01 8.6784876883029938e-02 8.5926130414009094e-02 8.7643623352050781e-02
6.6180904522613071e-01 8.5642904043197632e-02 8.4772326052188873e-02 8.6513482034206390e-02
6.6783919597989949e-01 8.4483087062835693e-02 8.3604864776134491e-02 8.5361309349536896e-02
6.7386934673366827e-01 8.3305038511753082e-02 8.2423403859138489e-02 8.4186673164367676e-02
6.7989949748743717e-01 8.2108430564403534e-02 8.1227555871009827e-02 8.2989305257797241e-02
6.8592964824120606e-01 8.0892845988273621e-02 8.0016739666461945e-02 8.1768952310085297e-02
6.9195979899497484e-01 7.9657904803752899e-02 7.8790299594402313e-02 8.0525510013103485e-02
6.9798994974874362e-01 7.8403197228908539e-02 7.7547401189804077e-02 7.9258993268013000e-02
7.0402010050251251e-01 7.7128313481807709e-02 7.6287150382995605e-02 7.7969476580619812e-02
7.1005025125628141e-01 7.5832918286323547e-02 7.5008720159530640e-02 7.6657116413116455e-02
7.1608040201005019e-01 7.4516698718070984e-02 7.3711402714252472e-02 7.5321994721889496e-02
7.2211055276381908e-01 7.3179446160793304e-02 7.2394698858261108e-02 7.3964193463325500e-02
7.2814070351758797e-01 7.1821048855781555e-02 7.1058414876461029e-02 7.2583682835102081e-02
7.3417085427135675e-01 7.0441477000713348e-02 6.9702602922916412e-02 7.1180351078510284e-02
7.4020100502512554e-01 6.9040745496749878e-02 6.8327538669109344e-02 6.9753952324390411e-02
7.4623115577889443e-01 6.7618921399116516e-02 6.6933520138263702e-02 6.8304322659969330e-02
7.5226130653266332e-01 6.6176012158393860e-02 6.5520666539669037e-02 6.6831357777118683e-02
7.5829145728643210e-01 6.4711913466453552e-02 6.4088694751262665e-02 6.5335132181644440e-02
7.6432160804020099e-01 6.3226446509361267e-02 6.2636882066726685e-02 6.3816010951995850e-02
7.7035175879396989e-01 6.1719395220279694e-02 6.1164189130067825e-02 6.2274601310491562e-02
7.7638190954773867e-01 6.0190457850694656e-02 5.9669300913810730e-02 6.0711614787578583e-02
7.8241206030150745e-01 5.8639455586671829e-02 5.8150943368673325e-02 5.9127967804670334e-02
7.8844221105527634e-01 5.7066209614276886e-02 5.6607861071825027e-02 5.7524558156728745e-02
7.9447236180904524e-01 5.5470716208219528e-02 5.5039025843143463e-02 5.5902406573295593e-02
8.0050251256281402e-01 5.3853034973144531e-02 5.3443543612957001e-02 5.4262526333332062e-02
8.0653266331658280e-01 5.2213322371244431e-02 5.1820758730173111e-02 5.2605886012315750e-02
8.1256281407035180e-01 5.0551824271678925e-02 5.0170298665761948e-02 5.0933349877595901e-02
8.1859296482412058e-01 4.8868943005800247e-02 4.8492237925529480e-02 4.9245648086071014e-02
8.2462311557788937e-01 4.7165084630250931e-02 4.6786997467279434e-02 4.7543171793222427e-02
8.3065326633165837e-01 4.5440852642059326e-02 4.5055530965328217e-02 4.5826174318790436e-02
8.3668341708542715e-01 4.3696932494640350e-02 4.3299149721860886e-02 4.4094715267419815e-02
8.4271356783919593e-01 4.1934113949537277e-02 4.1519422084093094e-02 4.2348805814981461e-02
8.4874371859296471e-01 4.0153462439775467e-02 3.9718259125947952e-02 4.0588665753602982e-02
8.5477386934673372e-01 3.8356091827154160e-02 3.7897575646638870e-02 3.8814608007669449e-02
8.6080402010050250e-01 3.6543387919664383e-02 3.6059487611055374e-02 3.7027288228273392e-02
8.6683417085427128e-01 3.4716963768005371e-02 3.4206271171569824e-02 3.5227656364440918e-02
8.7286432160804006e-01 3.2878722995519638e-02 3.2340392470359802e-02 3.3417053520679474e-02
8.7889447236180906e-01 3.1030857935547829e-02 3.0464556068181992e-02 3.1597159802913666e-02
8.8492462311557785e-01 2.9175948351621628e-02 2.8581801801919937e-02 2.9770094901323318e-02
8.9095477386934663e-01 2.7317101135849953e-02 2.6695663109421730e-02 2.7938539162278175e-02
8.9698492462311563e-01 2.5457810610532761e-02 2.4810040369629860e-02 2.6105580851435661e-02
9.0301507537688441e-01 2.3602230474352837e-02 2.2929450497031212e-02 2.4275010451674461e-02
9.0904522613065319e-01 2.1755171939730644e-02 2.1059026941657066e-02 2.2451316937804222e-02
9.1507537688442198e-01 1.9922144711017609e-02 1.9204486161470413e-02 2.0639803260564804e-02
9.2110552763819098e-01 1.8109489232301712e-02 1.7372205853462219e-02 1.8846772611141205e-02
9.2713567839195976e-01 1.6324382275342941e-02 1.5569146722555161e-02 1.7079617828130722e-02
9.3316582914572854e-01 1.4574943110346794e-02 1.3802898116409779e-02 1.5346988104283810e-02
9.3919597989949755e-01 1.2870164588093758e-02 1.2081569060683250e-02 1.3658760115504265e-02
9.4522613065326633e-01 1.1220003478229046e-02 1.0413980111479759e-02 1.2026026844978333e-02
9.5125628140703511e-01 9.6353637054562569e-03 8.8098691776394844e-03 1.0460858233273029e-02
9.5728643216080389e-01 8.1281298771500587e-03 7.2802742943167686e-03 8.9759854599833488e-03
9.6331658291457289e-01 6.7111612297594547e-03 5.8378572575747967e-03 7.5844652019441128e-03
9.6934673366834168e-01 5.3983712568879128e-03 4.4972314499318600e-03 6.2995110638439655e-03
9.7537688442211046e-01 4.2047528550028801e-03 3.2749492675065994e-03 5.1345564424991608e-03
9.8140703517587946e-01 3.1463727355003357e-03 2.1893086377531290e-03 4.1034366004168987e-03
9.8743718592964824e-01 2.2403905168175697e-03 1.2599924812093377e-03 3.2207886688411236e-03
9.9346733668341702e-01 1.5049066860228777e-03 5.0751818343997002e-04 2.5022951886057854e-03
9.9949748743718581e-01 9.5880159642547369e-04 -4.7300010919570923e-05 1.9649032037705183e-03
1.0055276381909548e+00 6.2135595362633467e-04 -3.8411899004131556e-04 1.6268308972939849e-03
1.0115577889447236e+00 5.1173905376344919e-04 -4.8396864440292120e-04 1.5074467519298196e-03
1.0175879396984924e+00 6.4842897700145841e-04 -3.3020979026332498e-04 1.6270678024739027e-03
1.0236180904522614e+00 1.0484367376193404e-03 9.0479501523077488e-05 2.0063938573002815e-03
1.0296482412060302e+00 1.7266828799620271e-03 7.8754930291324854e-04 2.6658163405954838e-03
1.0356783919597989e+00 2.6954531203955412e-03 1.7668509390205145e-03 3.6240553017705679e-03
1.0417085427135677e+00 3.9639114402234554e-03 3.0316500924527645e-03 4.8961727879941463e-03
1.0477386934673367e+00 5.5379811674356461e-03 4.5844698324799538e-03 6.4914925023913383e-03
1.0537688442211055e+00 7.4205668643116951e-03 6.4285341650247574e-03 8.4125995635986328e-03
1.0597989949748743e+00 9.6116466447710991e-03 8.5676694288849831e-03 1.0655623860657215e-02
1.0658291457286431e+00 1.2109117582440376e-02 1.1005549691617489e-02 1.3212685473263264e-02
1.0718592964824121e+00 1.4909023419022560e-02 1.3744158670306206e-02 1.6073888167738914e-02
1.0778894472361809e+00 1.8006637692451477e-02 1.6783479601144791e-02 1.9229795783758163e-02
1.0839195979899496e+00 2.1396743133664131e-02 2.0121231675148010e-02 2.2672254592180252e-02
1.0899497487437186e+00 2.5074388831853867e-02 2.3753462359309196e-02 2.6395315304398537e-02
1.0959798994974874e+00 2.9035633429884911e-02 2.7675658464431763e-02 3.0395608395338058e-02
1.1020100502512562e+00 3.3277533948421478e-02 3.1883262097835541e-02 3.4671805799007416e-02
1.1080402010050250e+00 3.7799142301082611e-02 3.6373343318700790e-02 3.9224941283464432e-02
1.1140703517587940e+00 4.2600970715284348e-02 4.1145004332065582e-02 4.4056937098503113e-02
1.1201005025125628e+00 4.7685924917459488e-02 4.6200640499591827e-02 4.9171209335327148e-02
1.1261306532663315e+00 5.3058423101902008e-02 5.1545597612857819e-02 5.4571248590946198e-02
1.1321608040201006e+00 5.8724325150251389e-02 5.7187903672456741e-02 6.0260746628046036e-02
1.1381909547738693e+00 6.4690902829170227e-02 6.3137918710708618e-02 6.6243886947631836e-02
1.1442211055276381e+00 7.0965096354484558e-02 6.9405920803546906e-02 7.2524271905422211e-02
1.1502512562814069e+00 7.7553905546665192e-02 7.6001629233360291e-02 7.9106181859970093e-02
1.1562814070351759e+00 8.4462814033031464e-02 8.2931928336620331e-02 8.5993699729442596e-02
1.1623115577889447e+00 9.1696575284004211e-02 9.0201184153556824e-02 9.3191966414451599e-02
1.1683417085427135e+00 9.9258296191692352e-02 9.7810164093971252e-02 1.0070642828941345e-01
1.1743718592964825e+00 1.0715031623840332e-01 1.0575732588768005e-01 1.0854330658912659e-01
1.1804020100502512e+00 1.1537526547908783e-01 1.1404059082269669e-01 1.1670994013547897e-01
1.1864321608040200e+00 1.2393565475940704e-01 1.2265762686729431e-01 1.2521368265151978e-01
1.1924623115577888e+00 1.3283565640449524e-01 1.3160806894302368e-01 1.3406324386596680e-01
1.1984924623115578e+00 1.4208009839057922e-01 1.4089246094226837e-01 1.4326773583889008e-01
1.2045226130653266e+00 1.5167632699012756e-01 1.5051379799842834e-01 1.5283885598182678e-01
1.2105527638190954e+00 1.6163304448127747e-01 1.6047653555870056e-01 1.6278955340385437e-01
1.2165829145728644e+00 1.7196127772331238e-01 1.7078836262226105e-01 1.7313419282436371e-01
1.2226130653266332e+00 1.8267467617988586e-01 1.8146269023418427e-01 1.8388666212558746e-01
1.2286432160804019e+00 1.9378811120986938e-01 1.9251933693885803e-01 1.9505688548088074e-01
1.2346733668341707e+00 2.0531766116619110e-01 2.0398452877998352e-01 2.0665079355239868e-01
1.2407035175879397e+00 2.1727660298347473e-01 2.1588416397571564e-01 2.1866904199123383e-01
1.2467336683417085e+00 2.2967512905597687e-01 2.2823908925056458e-01 2.3111116886138916e-01
1.2527638190954773e+00 2.4251811206340790e-01 2.4106056988239288e-01 2.4397565424442291e-01
1.2587939698492461e+00 2.5580683350563049e-01 2.5435182452201843e-01 2.5726184248924255e-01
1.2648241206030151e+00 2.6954123377799988e-01 2.6811072230339050e-01 2.7097174525260925e-01
1.2708542713567839e+00 2.8371873497962952e-01 2.8232899308204651e-01 2.8510847687721252e-01
1.2768844221105526e+00 2.9833698272705078e-01 2.9699513316154480e-01 2.9967883229255676e-01
1.2829145728643216e+00 3.1339189410209656e-01 3.1209376454353333e-01 3.1469002366065979e-01
1.2889447236180904e+00 3.2888141274452209e-01 3.2761254906654358e-01 3.3015027642250061e-01
1.2949748743718592e+00 3.4480303525924683e-01 3.4354305267333984e-01 3.4606301784515381e-01
1.3010050251256282e+00 3.6115372180938721e-01 3.5988268256187439e-01 3.6242476105690002e-01
1.3070351758793970e+00 3.7792736291885376e-01 3.7662899494171143e-01 3.7922573089599609e-01
1.3130653266331658e+00 3.9511060714721680e-01 3.9377015829086304e-01 3.9645105600357056e-01
1.3190954773869348e+00 4.1268759965896606e-01 4.1128948330879211e-01 4.1408571600914001e-01
1.3251256281407036e+00 4.3064260482788086e-01 4.2917048931121826e-01 4.3211472034454346e-01
1.3311557788944723e+00 4.4896644353866577e-01 4.4740855693817139e-01 4.5052433013916016e-01
1.3371859296482411e+00 4.6765106916427612e-01 4.6600252389907837e-01 4.6929961442947388e-01
1.3432160804020101e+00 4.8668307065963745e-01 4.8493605852127075e-01 4.8843008279800415e-01
1.3492462311557789e+00 5.0604534149169922e-01 5.0417661666870117e-01 5.0791406631469727e-01
1.3552763819095477e+00 5.2571809291839600e-01 5.2368307113647461e-01 5.2775311470031738e-01
1.3613065326633167e+00 5.4568588733673096e-01 5.4342019557952881e-01 5.4795157909393311e-01
1.3673366834170855e+00 5.6593412160873413e-01 5.6335890293121338e-01 5.6850934028625488e-01
1.3733668341708543e+00 5.8645099401473999e-01 5.8347970247268677e-01 5.8942228555679321e-01
1.3793969849246230e+00 6.0722422599792480e-01 6.0376971960067749e-01 6.1067873239517212e-01
1.3854271356783920e+00 6.2824165821075439e-01 6.2422180175781250e-01 6.3226151466369629e-01
1.3914572864321608e+00 6.4949285984039307e-01 6.4483475685119629e-01 6.5415096282958984e-01
1.3974874371859296e+00 6.7096668481826782e-01 6.6560822725296021e-01 6.7632514238357544e-01
1.4035175879396984e+00 6.9265532493591309e-01 6.8654513359069824e-01 6.9876551628112793e-01
1.4095477386934674e+00 7.1454989910125732e-01 7.0764565467834473e-01 7.2145414352416992e-01
1.4155778894472362e+00 7.3664510250091553e-01 7.2891139984130859e-01 7.4437880516052246e-01
1.4216080402010050e+00 7.5893354415893555e-01 7.5033956766128540e-01 7.6752752065658569e-01
1.4276381909547740e+00 7.8140711784362793e-01 7.7192556858062744e-01 7.9088866710662842e-01
1.4336683417085427e+00 8.0405664443969727e-01 7.9366385936737061e-01 8.1444942951202393e-01
1.4396984924623115e+00 8.2687056064605713e-01 8.1554675102233887e-01 8.3819437026977539e-01
1.4457286432160803e+00 8.4983885288238525e-01 8.3756828308105469e-01 8.6210942268371582e-01
1.4517587939698493e+00 8.7295246124267578e-01 8.5972303152084351e-01 8.8618189096450806e-01
1.4577889447236181e+00 8.9620524644851685e-01 8.8200801610946655e-01 9.1040247678756714e-01
1.4638190954773869e+00 9.1959178447723389e-01 9.0442055463790894e-01 9.3476301431655884e-01
1.4698492462311559e+00 9.4310700893402100e-01 9.2695760726928711e-01 9.5925641059875488e-01
1.4758793969849247e+00 9.6674901247024536e-01 9.4961893558502197e-01 9.8387908935546875e-01
1.4819095477386934e+00 9.9051368236541748e-01 9.7240227460861206e-01 1.0086251497268677e+00
1.4879396984924622e+00 1.0143997669219971e+00 9.9530738592147827e-01 1.0334920883178711e+00
1.4939698492462312e+00 1.0384047031402588e+00 1.0183330774307251e+00 1.0584763288497925e+00
1.5000000000000000e+00 1.0625281333923340e+00 1.0414798259735107e+00 1.0835764408111572e+00


==> figures/data/Phipc_NN_Ball_uni.dat <==
x mean lower upper
2.9999999999999999e-01 8.8251963257789612e-02 8.6873143911361694e-02 8.9630782604217529e-02
3.0603015075376883e-01 8.7348051369190216e-02 8.6025856435298920e-02 8.8670246303081512e-02
3.1206030150753766e-01 8.6446918547153473e-02 8.5177935659885406e-02 8.7715901434421539e-02
3.1809045226130650e-01 8.5548415780067444e-02 8.4329374134540558e-02 8.6767457425594330e-02
3.2412060301507539e-01 8.4652356803417206e-02 8.3480171859264374e-02 8.5824541747570038e-02
3.3015075376884423e-01 8.3758607506752014e-02 8.2630380988121033e-02 8.4886834025382996e-02
3.3618090452261307e-01 8.2867041230201721e-02 8.1780061125755310e-02 8.3954021334648132e-02
3.4221105527638190e-01 8.1977508962154388e-02 8.0929271876811981e-02 8.3025746047496796e-02
3.4824120603015074e-01 8.1089928746223450e-02 8.0078102648258209e-02 8.2101754844188690e-02
3.5427135678391958e-01 8.0204203724861145e-02 7.9226635396480560e-02 8.1181772053241730e-02
3.6030150753768841e-01 7.9320266842842102e-02 7.8374937176704407e-02 8.0265596508979797e-02
3.6633165829145731e-01 7.8438080847263336e-02 7.7523097395896912e-02 7.9353064298629761e-02
3.7236180904522609e-01 7.7557608485221863e-02 7.6671198010444641e-02 7.8444018959999084e-02
3.7839195979899498e-01 7.6678805053234100e-02 7.5819253921508789e-02 7.7538356184959412e-02
3.8442211055276382e-01 7.5801685452461243e-02 7.4967354536056519e-02 7.6636016368865967e-02
3.9045226130653266e-01 7.4926234781742096e-02 7.4115537106990814e-02 7.5736932456493378e-02
3.9648241206030149e-01 7.4052445590496063e-02 7.3263846337795258e-02 7.4841044843196869e-02
4.0251256281407033e-01 7.3180325329303741e-02 7.2412349283695221e-02 7.3948301374912262e-02
4.0854271356783917e-01 7.2309844195842743e-02 7.1561053395271301e-02 7.3058634996414185e-02
4.1457286432160800e-01 7.1441009640693665e-02 7.0710048079490662e-02 7.2171971201896667e-02
4.2060301507537690e-01 7.0573769509792328e-02 6.9859355688095093e-02 7.1288183331489563e-02
4.2663316582914568e-01 6.9708108901977539e-02 6.9009028375148773e-02 7.0407189428806305e-02
4.3266331658291457e-01 6.8843960762023926e-02 6.8159088492393494e-02 6.9528833031654358e-02
4.3869346733668341e-01 6.7981287837028503e-02 6.7309580743312836e-02 6.8652994930744171e-02
4.4472361809045224e-01 6.7120000720024109e-02 6.6460490226745605e-02 6.7779511213302612e-02
4.5075376884422108e-01 6.6260032355785370e-02 6.5611824393272400e-02 6.6908240318298340e-02
4.5678391959798992e-01 6.5401330590248108e-02 6.4763583242893219e-02 6.6039077937602997e-02
4.6281407035175881e-01 6.4543806016445160e-02 6.3915729522705078e-02 6.5171882510185242e-02
4.6884422110552759e-01 6.3687443733215332e-02 6.3068300485610962e-02 6.4306586980819702e-02
4.7487437185929648e-01 6.2832161784172058e-02 6.2221240252256393e-02 6.3443087041378021e-02
4.8090452261306532e-01 6.1977945268154144e-02 6.1374556273221970e-02 6.2581337988376617e-02
4.8693467336683416e-01 6.1124753206968307e-02 6.0528237372636795e-02 6.1721269041299820e-02
4.9296482412060300e-01 6.0272566974163055e-02 5.9682279825210571e-02 6.0862854123115540e-02
4.9899497487437183e-01 5.9421382844448090e-02 5.8836687356233597e-02 6.0006078332662582e-02
5.0502512562814061e-01 5.8571200817823410e-02 5.7991486042737961e-02 5.9150915592908859e-02
5.1105527638190951e-01 5.7722002267837524e-02 5.7146649807691574e-02 5.8297354727983475e-02
5.1708542713567840e-01 5.6873798370361328e-02 5.6302201002836227e-02 5.7445395737886429e-02
5.2311557788944718e-01 5.6026615202426910e-02 5.5458173155784607e-02 5.6595057249069214e-02
5.2914572864321607e-01 5.5180441588163376e-02 5.4614558815956116e-02 5.5746324360370636e-02
5.3517587939698497e-01 5.4335307329893112e-02 5.3771395236253738e-02 5.4899219423532486e-02
5.4120603015075375e-01 5.3491234779357910e-02 5.2928704768419266e-02 5.4053764790296555e-02
5.4723618090452253e-01 5.2648223936557770e-02 5.2086506038904190e-02 5.3209941834211349e-02
5.5326633165829142e-01 5.1806312054395676e-02 5.1244821399450302e-02 5.2367802709341049e-02
5.5929648241206031e-01 5.0965525209903717e-02 5.0403703004121780e-02 5.1527347415685654e-02
5.6532663316582910e-01 5.0125878304243088e-02 4.9563158303499222e-02 5.0688598304986954e-02
5.7135678391959799e-01 4.9287401139736176e-02 4.8723239451646805e-02 4.9851562827825546e-02
5.7738693467336688e-01 4.8450119793415070e-02 4.7883968800306320e-02 4.9016270786523819e-02
5.8341708542713566e-01 4.7614064067602158e-02 4.7045394778251648e-02 4.8182733356952667e-02
5.8944723618090444e-01 4.6779256314039230e-02 4.6207550913095474e-02 4.7350961714982986e-02
5.9547738693467334e-01 4.5945744961500168e-02 4.5370500534772873e-02 4.6520989388227463e-02
6.0150753768844223e-01 4.5113556087017059e-02 4.4534288346767426e-02 4.5692823827266693e-02
6.0753768844221101e-01 4.4282726943492889e-02 4.3698966503143311e-02 4.4866487383842468e-02
6.1356783919597979e-01 4.3453283607959747e-02 4.2864575982093811e-02 4.4041991233825684e-02
6.1959798994974880e-01 4.2625278234481812e-02 4.2031195014715195e-02 4.3219361454248428e-02
6.2562814070351758e-01 4.1798751801252365e-02 4.1198879480361938e-02 4.2398624122142792e-02
6.3165829145728636e-01 4.0973730385303497e-02 4.0367677807807922e-02 4.1579782962799072e-02
6.3768844221105525e-01 4.0150273591279984e-02 3.9537675678730011e-02 4.0762871503829956e-02
6.4371859296482414e-01 3.9328433573246002e-02 3.8708951324224472e-02 3.9947915822267532e-02
6.4974874371859292e-01 3.8508255034685135e-02 3.7881564348936081e-02 3.9134945720434189e-02
6.5577889447236171e-01 3.7689782679080963e-02 3.7055596709251404e-02 3.8323968648910522e-02
6.6180904522613071e-01 3.6873079836368561e-02 3.6231126636266708e-02 3.7515033036470413e-02
6.6783919597989949e-01 3.6058209836483002e-02 3.5408247262239456e-02 3.6708172410726547e-02
6.7386934673366827e-01 3.5245209932327271e-02 3.4587018191814423e-02 3.5903401672840118e-02
6.7989949748743717e-01 3.4434176981449127e-02 3.3767562359571457e-02 3.5100791603326797e-02
6.8592964824120606e-01 3.3625174313783646e-02 3.2949969172477722e-02 3.4300379455089569e-02
6.9195979899497484e-01 3.2818265259265900e-02 3.2134320586919785e-02 3.3502209931612015e-02
6.9798994974874362e-01 3.2013528048992157e-02 3.1320732086896896e-02 3.2706324011087418e-02
7.0402010050251251e-01 3.1211042776703835e-02 3.0509296804666519e-02 3.1912788748741150e-02
7.1005025125628141e-01 3.0410911887884140e-02 2.9700148850679398e-02 3.1121674925088882e-02
7.1608040201005019e-01 2.9613215476274490e-02 2.8893392533063889e-02 3.0333038419485092e-02
7.2211055276381908e-01 2.8818061575293541e-02 2.8089152649044991e-02 2.9546970501542091e-02
7.2814070351758797e-01 2.8025563806295395e-02 2.7287576347589493e-02 2.8763551265001297e-02
7.3417085427135675e-01 2.7235826477408409e-02 2.6488784700632095e-02 2.7982868254184723e-02
7.4020100502512554e-01 2.6448983699083328e-02 2.5692941620945930e-02 2.7205025777220726e-02
7.4623115577889443e-01 2.5665160268545151e-02 2.4900188669562340e-02 2.6430131867527962e-02
7.5226130653266332e-01 2.4884503334760666e-02 2.4110689759254456e-02 2.5658316910266876e-02
7.5829145728643210e-01 2.4107160046696663e-02 2.3324619978666306e-02 2.4889700114727020e-02
7.6432160804020099e-01 2.3333320394158363e-02 2.2542182356119156e-02 2.4124458432197571e-02
7.7035175879396989e-01 2.2563152015209198e-02 2.1763574331998825e-02 2.3362729698419571e-02
7.7638190954773867e-01 2.1796859800815582e-02 2.0989002659916878e-02 2.2604716941714287e-02
7.8241206030150745e-01 2.1034650504589081e-02 2.0218690857291222e-02 2.1850610151886940e-02
7.8844221105527634e-01 2.0276773720979691e-02 1.9452907145023346e-02 2.1100640296936035e-02
7.9447236180904524e-01 1.9523477181792259e-02 1.8691899254918098e-02 2.0355055108666420e-02
8.0050251256281402e-01 1.8775027245283127e-02 1.7935940995812416e-02 1.9614113494753838e-02
8.0653266331658280e-01 1.8031753599643707e-02 1.7185369506478310e-02 1.8878137692809105e-02
8.1256281407035180e-01 1.7293982207775116e-02 1.6440503299236298e-02 1.8147461116313934e-02
8.1859296482412058e-01 1.6562074422836304e-02 1.5701703727245331e-02 1.7422445118427277e-02
8.2462311557788937e-01 1.5836428850889206e-02 1.4969362877309322e-02 1.6703493893146515e-02
8.3065326633165837e-01 1.5117484144866467e-02 1.4243911020457745e-02 1.5991056337952614e-02
8.3668341708542715e-01 1.4405707828700542e-02 1.3525807298719883e-02 1.5285608358681202e-02
8.4271356783919593e-01 1.3701610267162323e-02 1.2815547175705433e-02 1.4587673358619213e-02
8.4874371859296471e-01 1.3005770742893219e-02 1.2113700620830059e-02 1.3897840864956379e-02
8.5477386934673372e-01 1.2318782508373260e-02 1.1420838534832001e-02 1.3216726481914520e-02
8.6080402010050250e-01 1.1641304939985275e-02 1.0737608186900616e-02 1.2545001693069935e-02
8.6683417085427128e-01 1.0974054224789143e-02 1.0064708068966866e-02 1.1883400380611420e-02
8.7286432160804006e-01 1.0317780077457428e-02 9.4028608873486519e-03 1.1232699267566204e-02
8.7889447236180906e-01 9.6732955425977707e-03 8.7528526782989502e-03 1.0593738406896591e-02
8.8492462311557785e-01 9.0414602309465408e-03 8.1155104562640190e-03 9.9674100056290627e-03
8.9095477386934663e-01 8.4231914952397346e-03 7.4917143210768700e-03 9.3546686694025993e-03
8.9698492462311563e-01 7.8194495290517807e-03 6.8823704496026039e-03 8.7565286085009575e-03
9.0301507537688441e-01 7.2312243282794952e-03 6.2884269282221794e-03 8.1740217283368111e-03
9.0904522613065319e-01 6.6595613025128841e-03 5.7108742184937000e-03 7.6082483865320683e-03
9.1507537688442198e-01 6.1055375263094902e-03 5.1507498137652874e-03 7.0603252388536930e-03
9.2110552763819098e-01 5.5702687241137028e-03 4.6091475524008274e-03 6.5313898958265781e-03
9.2713567839195976e-01 5.0549143925309181e-03 4.0872315876185894e-03 6.0225971974432468e-03
9.3316582914572854e-01 4.5607020147144794e-03 3.5862857475876808e-03 5.5351182818412781e-03
9.3919597989949755e-01 4.0888870134949684e-03 3.1076516024768353e-03 5.0701224245131016e-03
9.4522613065326633e-01 3.6408151499927044e-03 2.6528341695666313e-03 4.6287961304187775e-03
9.5125628140703511e-01 3.2178848050534725e-03 2.2234190255403519e-03 4.2123505845665932e-03
9.5728643216080389e-01 2.8215802740305662e-03 1.8211328424513340e-03 3.8220277056097984e-03
9.6331658291457289e-01 2.4534724652767181e-03 1.4478006632998586e-03 3.4591443836688995e-03
9.6934673366834168e-01 2.1151963155716658e-03 1.1053429916501045e-03 3.1250496394932270e-03
9.7537688442211046e-01 1.8084846669808030e-03 7.9575821291655302e-04 2.8212112374603748e-03
9.8140703517587946e-01 1.5351305482909083e-03 5.2108208183199167e-04 2.5491788983345032e-03
9.8743718592964824e-01 1.2969959061592817e-03 2.8339854907244444e-04 2.3105931468307972e-03
9.9346733668341702e-01 1.0959977516904473e-03 8.4763974882662296e-05 2.1072314120829105e-03
9.9949748743718581e-01 9.3410501722246408e-04 -7.2761671617627144e-05 1.9409717060625553e-03
1.0055276381909548e+00 8.1331201363354921e-04 -1.8717627972364426e-04 1.8138003069907427e-03
1.0115577889447236e+00 7.3564809281378984e-04 -2.5651906616985798e-04 1.7278152517974377e-03
1.0175879396984924e+00 7.0312467869371176e-04 -2.7895730454474688e-04 1.6852066619321704e-03
1.0236180904522614e+00 7.1777298580855131e-04 -2.5270209880545735e-04 1.6882480122148991e-03
1.0296482412060302e+00 7.8158720862120390e-04 -1.7609464703127742e-04 1.7392691224813461e-03
1.0356783919597989e+00 8.9652917813509703e-04 -4.7580921091139317e-05 1.8406392773613334e-03
1.0417085427135677e+00 1.0644949506968260e-03 1.3429520186036825e-04 1.9946945831179619e-03
1.0477386934673367e+00 1.2873305240646005e-03 3.7089933175593615e-04 2.2037615999579430e-03
1.0537688442211055e+00 1.5668047126382589e-03 6.6351675195619464e-04 2.4700926151126623e-03
1.0597989949748743e+00 1.9045614171773195e-03 1.0133688338100910e-03 2.7957540005445480e-03
1.0658291457286431e+00 2.3021805100142956e-03 1.4216743875294924e-03 3.1826866324990988e-03
1.0718592964824121e+00 2.7610890101641417e-03 1.8895918037742376e-03 3.6325862165540457e-03
1.0778894472361809e+00 3.2826084643602371e-03 2.4183352943509817e-03 4.1468814015388489e-03
1.0839195979899496e+00 3.8679013960063457e-03 3.0090746004134417e-03 4.7267284244298935e-03
1.0899497487437186e+00 4.5179915614426136e-03 3.6630248650908470e-03 5.3729582577943802e-03
1.0959798994974874e+00 5.2338019013404846e-03 4.3813977390527725e-03 6.0862060636281967e-03
1.1020100502512562e+00 6.0160527937114239e-03 5.1653301343321800e-03 6.8667754530906677e-03
1.1080402010050250e+00 6.8653896450996399e-03 6.0159512795507908e-03 7.7148280106484890e-03
1.1140703517587940e+00 7.7822720631957054e-03 6.9342418573796749e-03 8.6303027346730232e-03
1.1201005025125628e+00 8.7671307846903801e-03 7.9211909323930740e-03 9.6130706369876862e-03
1.1261306532663315e+00 9.8202209919691086e-03 8.9775491505861282e-03 1.0662892833352089e-02
1.1321608040201006e+00 1.0941746644675732e-02 1.0103981010615826e-02 1.1779512278735638e-02
1.1381909547738693e+00 1.2131905183196068e-02 1.1301098391413689e-02 1.2962711974978447e-02
1.1442211055276381e+00 1.3390770182013512e-02 1.2569257058203220e-02 1.4212283305823803e-02
1.1502512562814069e+00 1.4718508347868919e-02 1.3908828608691692e-02 1.5528188087046146e-02
1.1562814070351759e+00 1.6115168109536171e-02 1.5319898724555969e-02 1.6910437494516373e-02
1.1623115577889447e+00 1.7580956220626831e-02 1.6802577301859856e-02 1.8359335139393806e-02
1.1683417085427135e+00 1.9116017967462540e-02 1.8356708809733391e-02 1.9875327125191689e-02
1.1743718592964825e+00 2.0720560103654861e-02 1.9981993362307549e-02 2.1459126845002174e-02
1.1804020100502512e+00 2.2394949570298195e-02 2.1678026765584946e-02 2.3111872375011444e-02
1.1864321608040200e+00 2.4139504879713058e-02 2.3444067686796188e-02 2.4834942072629929e-02
1.1924623115577888e+00 2.5954779237508774e-02 2.5279313325881958e-02 2.6630245149135590e-02
1.1984924623115578e+00 2.7841249480843544e-02 2.7182605117559433e-02 2.8499893844127655e-02
1.2045226130653266e+00 2.9799675568938255e-02 2.9152847826480865e-02 3.0446503311395645e-02
1.2105527638190954e+00 3.1830739229917526e-02 3.1188808381557465e-02 3.2472670078277588e-02
1.2165829145728644e+00 3.3935297280550003e-02 3.3289715647697449e-02 3.4580878913402557e-02
1.2226130653266332e+00 3.6114331334829330e-02 3.5455342382192612e-02 3.6773320287466049e-02
1.2286432160804019e+00 3.8368828594684601e-02 3.7686254829168320e-02 3.9051402360200882e-02
1.2346733668341707e+00 4.0699958801269531e-02 3.9984047412872314e-02 4.1415870189666748e-02
1.2407035175879397e+00 4.3108794838190079e-02 4.2351000010967255e-02 4.3866589665412903e-02
1.2467336683417085e+00 4.5596666634082794e-02 4.4790137559175491e-02 4.6403195708990097e-02
1.2527638190954773e+00 4.8164736479520798e-02 4.7304730862379074e-02 4.9024742096662521e-02
1.2587939698492461e+00 5.0814151763916016e-02 4.9898169934749603e-02 5.1730133593082428e-02
1.2648241206030151e+00 5.3546160459518433e-02 5.2573937922716141e-02 5.4518382996320724e-02
1.2708542713567839e+00 5.6361716240644455e-02 5.5335037410259247e-02 5.7388395071029663e-02
1.2768844221105526e+00 5.9261746704578400e-02 5.8184258639812469e-02 6.0339234769344330e-02
1.2829145728643216e+00 6.2246732413768768e-02 6.1123538762331009e-02 6.3369929790496826e-02
1.2889447236180904e+00 6.5317168831825256e-02 6.4154341816902161e-02 6.6479995846748352e-02
1.2949748743718592e+00 6.8472936749458313e-02 6.7277133464813232e-02 6.9668740034103394e-02
1.3010050251256282e+00 7.1713730692863464e-02 7.0491634309291840e-02 7.2935827076435089e-02
1.3070351758793970e+00 7.5039051473140717e-02 7.3797106742858887e-02 7.6280996203422546e-02
1.3130653266331658e+00 7.8447923064231873e-02 7.7192164957523346e-02 7.9703681170940399e-02
1.3190954773869348e+00 8.1939496099948883e-02 8.0675505101680756e-02 8.3203487098217010e-02
1.3251256281407036e+00 8.5512533783912659e-02 8.4245659410953522e-02 8.6779408156871796e-02
1.3311557788944723e+00 8.9166052639484406e-02 8.7901718914508820e-02 9.0430386364459991e-02
1.3371859296482411e+00 9.2898957431316376e-02 9.1643087565898895e-02 9.4154827296733856e-02
1.3432160804020101e+00 9.6710160374641418e-02 9.5469594001770020e-02 9.7950726747512817e-02
1.3492462311557789e+00 1.0059893131256104e-01 9.9381633102893829e-02 1.0181622952222824e-01
1.3552763819095477e+00 1.0456426441669464e-01 1.0337944328784943e-01 1.0574908554553986e-01
1.3613065326633167e+00 1.0860550403594971e-01 1.0746337473392487e-01 1.0974763333797455e-01
1.3673366834170855e+00 1.1272170394659042e-01 1.1163253337144852e-01 1.1381087452173233e-01
1.3733668341708543e+00 1.1691234260797501e-01 1.1588493734598160e-01 1.1793974786996841e-01
1.3793969849246230e+00 1.2117655575275421e-01 1.2021519988775253e-01 1.2213791161775589e-01
1.3854271356783920e+00 1.2551361322402954e-01 1.2461288273334503e-01 1.2641434371471405e-01
1.3914572864321608e+00 1.2992319464683533e-01 1.2906017899513245e-01 1.3078621029853821e-01
1.3974874371859296e+00 1.3440477848052979e-01 1.3353057205677032e-01 1.3527898490428925e-01
1.4035175879396984e+00 1.3895829021930695e-01 1.3799746334552765e-01 1.3991911709308624e-01
1.4095477386934674e+00 1.4358335733413696e-01 1.4244599640369415e-01 1.4472071826457977e-01
1.4155778894472362e+00 1.4828009903430939e-01 1.4687682688236237e-01 1.4968337118625641e-01
1.4216080402010050e+00 1.5304784476757050e-01 1.5129637718200684e-01 1.5479931235313416e-01
1.4276381909547740e+00 1.5788570046424866e-01 1.5571065247058868e-01 1.6006074845790863e-01
1.4336683417085427e+00 1.6279213130474091e-01 1.6012425720691681e-01 1.6546000540256500e-01
1.4396984924623115e+00 1.6776457428932190e-01 1.6454055905342102e-01 1.7098858952522278e-01
1.4457286432160803e+00 1.7280012369155884e-01 1.6896310448646545e-01 1.7663714289665222e-01
1.4517587939698493e+00 1.7789530754089355e-01 1.7339532077312469e-01 1.8239529430866241e-01
1.4577889447236181e+00 1.8304693698883057e-01 1.7784047126770020e-01 1.8825340270996094e-01
1.4638190954773869e+00 1.8825188279151917e-01 1.8230134248733521e-01 1.9420242309570312e-01
1.4698492462311559e+00 1.9350734353065491e-01 1.8678016960620880e-01 2.0023451745510101e-01
1.4758793969849247e+00 1.9881117343902588e-01 1.9127865135669708e-01 2.0634369552135468e-01
1.4819095477386934e+00 2.0416121184825897e-01 1.9579781591892242e-01 2.1252460777759552e-01
1.4879396984924622e+00 2.0955589413642883e-01 2.0033833384513855e-01 2.1877345442771912e-01
1.4939698492462312e+00 2.1499344706535339e-01 2.0490032434463501e-01 2.2508656978607178e-01
1.5000000000000000e+00 2.2047266364097595e-01 2.0948378741741180e-01 2.3146153986454010e-01


==> figures/data/Phipc_NN_Iso_bi.dat <==
x mean lower upper
2.9999999999999999e-01 1.1718668788671494e-01 1.1570806801319122e-01 1.1866530776023865e-01
3.0603015075376883e-01 1.1660683155059814e-01 1.1517329514026642e-01 1.1804036796092987e-01
3.1206030150753766e-01 1.1601632833480835e-01 1.1462844908237457e-01 1.1740420758724213e-01
3.1809045226130650e-01 1.1541528999805450e-01 1.1407364159822464e-01 1.1675693839788437e-01
3.2412060301507539e-01 1.1480387300252914e-01 1.1350903660058975e-01 1.1609870940446854e-01
3.3015075376884423e-01 1.1418217420578003e-01 1.1293472349643707e-01 1.1542962491512299e-01
3.3618090452261307e-01 1.1355030536651611e-01 1.1235079169273376e-01 1.1474981904029846e-01
3.4221105527638190e-01 1.1290837824344635e-01 1.1175730824470520e-01 1.1405944824218750e-01
3.4824120603015074e-01 1.1225650459527969e-01 1.1115433275699615e-01 1.1335867643356323e-01
3.5427135678391958e-01 1.1159473657608032e-01 1.1054179817438126e-01 1.1264767497777939e-01
3.6030150753768841e-01 1.1092315614223480e-01 1.0991964489221573e-01 1.1192666739225388e-01
3.6633165829145731e-01 1.1024181544780731e-01 1.0928772389888763e-01 1.1119590699672699e-01
3.7236180904522609e-01 1.0955081880092621e-01 1.0864581912755966e-01 1.1045581847429276e-01
3.7839195979899498e-01 1.0885021835565567e-01 1.0799357295036316e-01 1.0970686376094818e-01
3.8442211055276382e-01 1.0814013332128525e-01 1.0733063519001007e-01 1.0894963145256042e-01
3.9045226130653266e-01 1.0742075741291046e-01 1.0665649920701981e-01 1.0818501561880112e-01
3.9648241206030149e-01 1.0669233649969101e-01 1.0597065091133118e-01 1.0741402208805084e-01
4.0251256281407033e-01 1.0595522820949554e-01 1.0527263581752777e-01 1.0663782060146332e-01
4.0854271356783917e-01 1.0520974546670914e-01 1.0456206649541855e-01 1.0585742443799973e-01
4.1457286432160800e-01 1.0445617139339447e-01 1.0383887588977814e-01 1.0507346689701080e-01
4.2060301507537690e-01 1.0369460284709930e-01 1.0310323536396027e-01 1.0428597033023834e-01
4.2663316582914568e-01 1.0292494297027588e-01 1.0235559940338135e-01 1.0349428653717041e-01
4.3266331658291457e-01 1.0214688628911972e-01 1.0159640759229660e-01 1.0269736498594284e-01
4.3869346733668341e-01 1.0136004537343979e-01 1.0082606226205826e-01 1.0189402848482132e-01
4.4472361809045224e-01 1.0056409984827042e-01 1.0004487633705139e-01 1.0108332335948944e-01
4.5075376884422108e-01 9.9758751690387726e-02 9.9253028631210327e-02 1.0026447474956512e-01
4.5678391959798992e-01 9.8943874239921570e-02 9.8450720310211182e-02 9.9437028169631958e-02
4.6281407035175881e-01 9.8119333386421204e-02 9.7637981176376343e-02 9.8600685596466064e-02
4.6884422110552759e-01 9.7285106778144836e-02 9.6814870834350586e-02 9.7755342721939087e-02
4.7487437185929648e-01 9.6441172063350677e-02 9.5981396734714508e-02 9.6900947391986847e-02
4.8090452261306532e-01 9.5587633550167084e-02 9.5137692987918854e-02 9.6037574112415314e-02
4.8693467336683416e-01 9.4724483788013458e-02 9.4283722341060638e-02 9.5165245234966278e-02
4.9296482412060300e-01 9.3851804733276367e-02 9.3419566750526428e-02 9.4284042716026306e-02
4.9899497487437183e-01 9.2969670891761780e-02 9.2545308172702789e-02 9.3394033610820770e-02
5.0502512562814061e-01 9.2078074812889099e-02 9.1660946607589722e-02 9.2495203018188477e-02
5.1105527638190951e-01 9.1177076101303101e-02 9.0766593813896179e-02 9.1587558388710022e-02
5.1708542713567840e-01 9.0266630053520203e-02 8.9862257242202759e-02 9.0671002864837646e-02
5.2311557788944718e-01 8.9346721768379211e-02 8.8947989046573639e-02 8.9745454490184784e-02
5.2914572864321607e-01 8.8417306542396545e-02 8.8023789227008820e-02 8.8810823857784271e-02
5.3517587939698497e-01 8.7478332221508026e-02 8.7089657783508301e-02 8.7867006659507751e-02
5.4120603015075375e-01 8.6529746651649475e-02 8.6145617067813873e-02 8.6913876235485077e-02
5.4723618090452253e-01 8.5571527481079102e-02 8.5191689431667328e-02 8.5951365530490875e-02
5.5326633165829142e-01 8.4603637456893921e-02 8.4227867424488068e-02 8.4979407489299774e-02
5.5929648241206031e-01 8.3626069128513336e-02 8.3254188299179077e-02 8.3997949957847595e-02
5.6532663316582910e-01 8.2638777792453766e-02 8.2270652055740356e-02 8.3006903529167175e-02
5.7135678391959799e-01 8.1641800701618195e-02 8.1277281045913696e-02 8.2006320357322693e-02
5.7738693467336688e-01 8.0635093152523041e-02 8.0274082720279694e-02 8.0996103584766388e-02
5.8341708542713566e-01 7.9618729650974274e-02 7.9261101782321930e-02 7.9976357519626617e-02
5.8944723618090444e-01 7.8592635691165924e-02 7.8238300979137421e-02 7.8946970403194427e-02
5.9547738693467334e-01 7.7556908130645752e-02 7.7205747365951538e-02 7.7908068895339966e-02
6.0150753768844223e-01 7.6511517167091370e-02 7.6163426041603088e-02 7.6859608292579651e-02
6.0753768844221101e-01 7.5456514954566956e-02 7.5111359357833862e-02 7.5801670551300049e-02
6.1356783919597979e-01 7.4391908943653107e-02 7.4049577116966248e-02 7.4734240770339966e-02
6.1959798994974880e-01 7.3317721486091614e-02 7.2978064417839050e-02 7.3657378554344177e-02
6.2562814070351758e-01 7.2234019637107849e-02 7.1896888315677643e-02 7.2571150958538055e-02
6.3165829145728636e-01 7.1140781044960022e-02 7.0805981755256653e-02 7.1475580334663391e-02
6.3768844221105525e-01 7.0038065314292908e-02 6.9705426692962646e-02 7.0370703935623169e-02
6.4371859296482414e-01 6.8925917148590088e-02 6.8595200777053833e-02 6.9256633520126343e-02
6.4974874371859292e-01 6.7804373800754547e-02 6.7475348711013794e-02 6.8133398890495300e-02
6.5577889447236171e-01 6.6673465073108673e-02 6.6345892846584320e-02 6.7001037299633026e-02
6.6180904522613071e-01 6.5533220767974854e-02 6.5206803381443024e-02 6.5859638154506683e-02
6.6783919597989949e-01 6.4383722841739655e-02 6.4058147370815277e-02 6.4709298312664032e-02
6.7386934673366827e-01 6.3224971294403076e-02 6.2899932265281677e-02 6.3550010323524475e-02
6.7989949748743717e-01 6.2057066708803177e-02 6.1732232570648193e-02 6.2381900846958160e-02
6.8592964824120606e-01 6.0880012810230255e-02 6.0554977506399155e-02 6.1205048114061356e-02
6.9195979899497484e-01 5.9693891555070877e-02 5.9368301182985306e-02 6.0019481927156448e-02
6.9798994974874362e-01 5.8498740196228027e-02 5.8172192424535751e-02 5.8825287967920303e-02
7.0402010050251251e-01 5.7294599711894989e-02 5.6966669857501984e-02 5.7622529566287994e-02
7.1005025125628141e-01 5.6081552058458328e-02 5.5751811712980270e-02 5.6411292403936386e-02
7.1608040201005019e-01 5.4859630763530731e-02 5.4527632892131805e-02 5.5191628634929657e-02
7.2211055276381908e-01 5.3628914058208466e-02 5.3294207900762558e-02 5.3963620215654373e-02
7.2814070351758797e-01 5.2389435470104218e-02 5.2051562815904617e-02 5.2727308124303818e-02
7.3417085427135675e-01 5.1141280680894852e-02 5.0799764692783356e-02 5.1482796669006348e-02
7.4020100502512554e-01 4.9884460866451263e-02 4.9538861960172653e-02 5.0230059772729874e-02
7.4623115577889443e-01 4.8619065433740616e-02 4.8268891870975494e-02 4.8969238996505737e-02
7.5226130653266332e-01 4.7345146536827087e-02 4.6989977359771729e-02 4.7700315713882446e-02
7.5829145728643210e-01 4.6062797307968140e-02 4.5702151954174042e-02 4.6423442661762238e-02
7.6432160804020099e-01 4.4772092252969742e-02 4.4405519962310791e-02 4.5138664543628693e-02
7.7035175879396989e-01 4.3473139405250549e-02 4.3100245296955109e-02 4.3846033513545990e-02
7.7638190954773867e-01 4.2166035622358322e-02 4.1786395013332367e-02 4.2545676231384277e-02
7.8241206030150745e-01 4.0850941091775894e-02 4.0464144200086594e-02 4.1237737983465195e-02
7.8844221105527634e-01 3.9527989923954010e-02 3.9133626967668533e-02 3.9922352880239487e-02
7.9447236180904524e-01 3.8197398185729980e-02 3.7795085459947586e-02 3.8599710911512375e-02
8.0050251256281402e-01 3.6859363317489624e-02 3.6448728293180466e-02 3.7269998341798782e-02
8.0653266331658280e-01 3.5514209419488907e-02 3.5094827413558960e-02 3.5933591425418854e-02
8.1256281407035180e-01 3.4162241965532303e-02 3.3733721822500229e-02 3.4590762108564377e-02
8.1859296482412058e-01 3.2803863286972046e-02 3.2365769147872925e-02 3.3241957426071167e-02
8.2462311557788937e-01 3.1439535319805145e-02 3.0991388484835625e-02 3.1887684017419815e-02
8.3065326633165837e-01 3.0069822445511818e-02 2.9611092060804367e-02 3.0528552830219269e-02
8.3668341708542715e-01 2.8695303946733475e-02 2.8225410729646683e-02 2.9165197163820267e-02
8.4271356783919593e-01 2.7316704392433167e-02 2.6834964752197266e-02 2.7798444032669067e-02
8.4874371859296471e-01 2.5934875011444092e-02 2.5440474972128868e-02 2.6429275050759315e-02
8.5477386934673372e-01 2.4550754576921463e-02 2.4042755365371704e-02 2.5058753788471222e-02
8.6080402010050250e-01 2.3165527731180191e-02 2.2642835974693298e-02 2.3688219487667084e-02
8.6683417085427128e-01 2.1780613809823990e-02 2.1242052316665649e-02 2.2319175302982330e-02
8.7286432160804006e-01 2.0397791638970375e-02 1.9842205569148064e-02 2.0953377708792686e-02
8.7889447236180906e-01 1.9019287079572678e-02 1.8445618450641632e-02 1.9592955708503723e-02
8.8492462311557785e-01 1.7647910863161087e-02 1.7055468633770943e-02 1.8240353092551231e-02
8.9095477386934663e-01 1.6287099570035934e-02 1.5675796195864677e-02 1.6898402944207191e-02
8.9698492462311563e-01 1.4940950088202953e-02 1.4311743900179863e-02 1.5570156276226044e-02
9.0301507537688441e-01 1.3614222407341003e-02 1.2969502247869968e-02 1.4258942566812038e-02
9.0904522613065319e-01 1.2312138453125954e-02 1.1655752547085285e-02 1.2968524359166622e-02
9.1507537688442198e-01 1.1039979755878448e-02 1.0376852937042713e-02 1.1703106574714184e-02
9.2110552763819098e-01 9.8029635846614838e-03 9.1379433870315552e-03 1.0467983782291412e-02
9.2713567839195976e-01 8.6060268804430962e-03 7.9428013414144516e-03 9.2692524194717407e-03
9.3316582914572854e-01 7.4541047215461731e-03 6.7942803725600243e-03 8.1139290705323219e-03
9.3919597989949755e-01 6.3521401025354862e-03 5.6948848068714142e-03 7.0093953981995583e-03
9.4522613065326633e-01 5.3050862625241280e-03 4.6478263102471828e-03 5.9623462148010731e-03
9.5125628140703511e-01 4.3178675696253777e-03 3.6575924605131149e-03 4.9781426787376404e-03
9.5728643216080389e-01 3.3955131657421589e-03 2.7302077505737543e-03 4.0608183480799198e-03
9.6331658291457289e-01 2.5437562726438046e-03 1.8728921422734857e-03 3.2146205194294453e-03
9.6934673366834168e-01 1.7695212736725807e-03 1.0931101860478520e-03 2.4459324777126312e-03
9.7537688442211046e-01 1.0799665469676256e-03 3.9632362313568592e-04 1.7636094707995653e-03
9.8140703517587946e-01 4.8132697702385485e-04 -2.1569899399764836e-04 1.1783529771491885e-03
9.8743718592964824e-01 -2.0146904716966674e-05 -7.4226781725883484e-04 7.0197402965277433e-04
9.9346733668341702e-01 -4.1615861118771136e-04 -1.1783654335886240e-03 3.4604824031703174e-04
9.9949748743718581e-01 -6.9584464654326439e-04 -1.5103861223906279e-03 1.1869688751176000e-04
1.0055276381909548e+00 -8.4668456111103296e-04 -1.7173296073451638e-03 2.3960485123097897e-05
1.0115577889447236e+00 -8.5722573567181826e-04 -1.7811206635087729e-03 6.6669133957475424e-05
1.0175879396984924e+00 -7.1988295530900359e-04 -1.6966827679425478e-03 2.5691691553220153e-04
1.0236180904522614e+00 -4.3058433220721781e-04 -1.4671743847429752e-03 6.0600577853620052e-04
1.0296482412060302e+00 1.3568531358032487e-05 -1.0923891095444560e-03 1.1195262195542455e-03
1.0356783919597989e+00 6.1504327459260821e-04 -5.6613405467942357e-04 1.7962206620723009e-03
1.0417085427135677e+00 1.3754206011071801e-03 1.1956598609685898e-04 2.6312752161175013e-03
1.0477386934673367e+00 2.2953213192522526e-03 9.7152974922209978e-04 3.6191130056977272e-03
1.0537688442211055e+00 3.3748126588761806e-03 1.9946801476180553e-03 4.7549451701343060e-03
1.0597989949748743e+00 4.6133794821798801e-03 3.1915321014821529e-03 6.0352268628776073e-03
1.0658291457286431e+00 6.0103214345872402e-03 4.5618149451911449e-03 7.4588279239833355e-03
1.0718592964824121e+00 7.5645064935088158e-03 6.1020338907837868e-03 9.0269790962338448e-03
1.0778894472361809e+00 9.2747947201132774e-03 7.8062540851533413e-03 1.0743334889411926e-02
1.0839195979899496e+00 1.1141083203256130e-02 9.6688885241746902e-03 1.2613277882337570e-02
1.0899497487437186e+00 1.3166467659175396e-02 1.1689846403896809e-02 1.4643088914453983e-02
1.0959798994974874e+00 1.5357908792793751e-02 1.3876598328351974e-02 1.6839219257235527e-02
1.1020100502512562e+00 1.7719285562634468e-02 1.6233084723353386e-02 1.9205486401915550e-02
1.1080402010050250e+00 2.0244887098670006e-02 1.8751941621303558e-02 2.1737832576036453e-02
1.1140703517587940e+00 2.2926121950149536e-02 2.1431602537631989e-02 2.4420641362667084e-02
1.1201005025125628e+00 2.5761654600501060e-02 2.4292148649692535e-02 2.7231160551309586e-02
1.1261306532663315e+00 2.8751064091920853e-02 2.7348523959517479e-02 3.0153604224324226e-02
1.1321608040201006e+00 3.1881801784038544e-02 3.0568215996026993e-02 3.3195387572050095e-02
1.1381909547738693e+00 3.5140305757522583e-02 3.3905301243066788e-02 3.6375310271978378e-02
1.1442211055276381e+00 3.8519974797964096e-02 3.7328153848648071e-02 3.9711795747280121e-02
1.1502512562814069e+00 4.2020149528980255e-02 4.0820349007844925e-02 4.3219950050115585e-02
1.1562814070351759e+00 4.5643955469131470e-02 4.4381368905305862e-02 4.6906542032957077e-02
1.1623115577889447e+00 4.9398303031921387e-02 4.8026800155639648e-02 5.0769805908203125e-02
1.1683417085427135e+00 5.3292818367481232e-02 5.1781877875328064e-02 5.4803758859634399e-02
1.1743718592964825e+00 5.7339720427989960e-02 5.5675331503152847e-02 5.9004109352827072e-02
1.1804020100502512e+00 6.1553083360195160e-02 5.9735588729381561e-02 6.3370577991008759e-02
1.1864321608040200e+00 6.5948039293289185e-02 6.3990056514739990e-02 6.7906022071838379e-02
1.1924623115577888e+00 7.0542886853218079e-02 6.8470530211925507e-02 7.2615243494510651e-02
1.1984924623115578e+00 7.5359888374805450e-02 7.3215201497077942e-02 7.7504575252532959e-02
1.2045226130653266e+00 8.0417811870574951e-02 7.8247293829917908e-02 8.2588329911231995e-02
1.2105527638190954e+00 8.5725590586662292e-02 8.3571918308734894e-02 8.7879262864589691e-02
1.2165829145728644e+00 9.1272726655006409e-02 8.9172147214412689e-02 9.3373306095600128e-02
1.2226130653266332e+00 9.7040101885795593e-02 9.5012880861759186e-02 9.9067322909832001e-02
1.2286432160804019e+00 1.0301174968481064e-01 1.0105504095554352e-01 1.0496845841407776e-01
1.2346733668341707e+00 1.0918140411376953e-01 1.0727173089981079e-01 1.1109107732772827e-01
1.2407035175879397e+00 1.1554707586765289e-01 1.1365136504173279e-01 1.1744278669357300e-01
1.2467336683417085e+00 1.2210182845592499e-01 1.2020121514797211e-01 1.2400244176387787e-01
1.2527638190954773e+00 1.2884776294231415e-01 1.2694671750068665e-01 1.3074880838394165e-01
1.2587939698492461e+00 1.3579140603542328e-01 1.3391162455081940e-01 1.3767118752002716e-01
1.2648241206030151e+00 1.4294183254241943e-01 1.4110821485519409e-01 1.4477545022964478e-01
1.2708542713567839e+00 1.5031068027019501e-01 1.4853940904140472e-01 1.5208195149898529e-01
1.2768844221105526e+00 1.5790954232215881e-01 1.5619952976703644e-01 1.5961955487728119e-01
1.2829145728643216e+00 1.6574274003505707e-01 1.6407117247581482e-01 1.6741430759429932e-01
1.2889447236180904e+00 1.7381170392036438e-01 1.7213509976863861e-01 1.7548830807209015e-01
1.2949748743718592e+00 1.8211939930915833e-01 1.8038031458854675e-01 1.8385848402976990e-01
1.3010050251256282e+00 1.9067351520061493e-01 1.8881511688232422e-01 1.9253191351890564e-01
1.3070351758793970e+00 1.9948884844779968e-01 1.9747695326805115e-01 2.0150074362754822e-01
1.3130653266331658e+00 2.0859551429748535e-01 2.0645837485790253e-01 2.1073265373706818e-01
1.3190954773869348e+00 2.1802251040935516e-01 2.1586090326309204e-01 2.2018411755561829e-01
1.3251256281407036e+00 2.2774246335029602e-01 2.2563248872756958e-01 2.2985243797302246e-01
1.3311557788944723e+00 2.3772771656513214e-01 2.3571233451366425e-01 2.3974309861660004e-01
1.3371859296482411e+00 2.4795988202095032e-01 2.4606898427009583e-01 2.4985077977180481e-01
1.3432160804020101e+00 2.5842437148094177e-01 2.5668436288833618e-01 2.6016438007354736e-01
1.3492462311557789e+00 2.6911053061485291e-01 2.6754006743431091e-01 2.7068099379539490e-01
1.3552763819095477e+00 2.7999034523963928e-01 2.7857324481010437e-01 2.8140744566917419e-01
1.3613065326633167e+00 2.9102721810340881e-01 2.8971299529075623e-01 2.9234144091606140e-01
1.3673366834170855e+00 3.0219998955726624e-01 3.0092272162437439e-01 3.0347725749015808e-01
1.3733668341708543e+00 3.1350106000900269e-01 3.1219807267189026e-01 3.1480404734611511e-01
1.3793969849246230e+00 3.2492560148239136e-01 3.2354778051376343e-01 3.2630342245101929e-01
1.3854271356783920e+00 3.3646723628044128e-01 3.3497753739356995e-01 3.3795693516731262e-01
1.3914572864321608e+00 3.4811881184577942e-01 3.4648489952087402e-01 3.4975272417068481e-01
1.3974874371859296e+00 3.5987204313278198e-01 3.5806161165237427e-01 3.6168247461318970e-01
1.4035175879396984e+00 3.7171977758407593e-01 3.6970037221908569e-01 3.7373918294906616e-01
1.4095477386934674e+00 3.8365498185157776e-01 3.8139653205871582e-01 3.8591343164443970e-01
1.4155778894472362e+00 3.9567407965660095e-01 3.9315158128738403e-01 3.9819657802581787e-01
1.4216080402010050e+00 4.0777841210365295e-01 4.0497586131095886e-01 4.1058096289634705e-01
1.4276381909547740e+00 4.1997772455215454e-01 4.1689160466194153e-01 4.2306384444236755e-01
1.4336683417085427e+00 4.3227583169937134e-01 4.2890328168869019e-01 4.3564838171005249e-01
1.4396984924623115e+00 4.4465532898902893e-01 4.4097962975502014e-01 4.4833102822303772e-01
1.4457286432160803e+00 4.5710349082946777e-01 4.5310288667678833e-01 4.6110409498214722e-01
1.4517587939698493e+00 4.6961545944213867e-01 4.6527072787284851e-01 4.7396019101142883e-01
1.4577889447236181e+00 4.8218888044357300e-01 4.7748464345932007e-01 4.8689311742782593e-01
1.4638190954773869e+00 4.9482256174087524e-01 4.8974657058715820e-01 4.9989855289459229e-01
1.4698492462311559e+00 5.0751560926437378e-01 5.0205790996551514e-01 5.1297330856323242e-01
1.4758793969849247e+00 5.2026975154876709e-01 5.1442199945449829e-01 5.2611750364303589e-01
1.4819095477386934e+00 5.3308784961700439e-01 5.2684265375137329e-01 5.3933304548263550e-01
1.4879396984924622e+00 5.4598021507263184e-01 5.3932988643646240e-01 5.5263054370880127e-01
1.4939698492462312e+00 5.5896604061126709e-01 5.5190324783325195e-01 5.6602883338928223e-01
1.5000000000000000e+00 5.7205653190612793e-01 5.6458079814910889e-01 5.7953226566314697e-01


==> figures/data/Phipc_NN_Iso_tri.dat <==
x mean lower upper
2.9999999999999999e-01 1.2498774379491806e-01 1.2444438040256500e-01 1.2553110718727112e-01
3.0603015075376883e-01 1.2473456561565399e-01 1.2419994175434113e-01 1.2526918947696686e-01
3.1206030150753766e-01 1.2447097152471542e-01 1.2394556403160095e-01 1.2499637901782990e-01
3.1809045226130650e-01 1.2419684231281281e-01 1.2368110567331314e-01 1.2471257895231247e-01
3.2412060301507539e-01 1.2391187995672226e-01 1.2340621650218964e-01 1.2441754341125488e-01
3.3015075376884423e-01 1.2361596524715424e-01 1.2312072515487671e-01 1.2411120533943176e-01
3.3618090452261307e-01 1.2330881506204605e-01 1.2282429635524750e-01 1.2379333376884460e-01
3.4221105527638190e-01 1.2299027293920517e-01 1.2251673638820648e-01 1.2346380949020386e-01
3.4824120603015074e-01 1.2266012281179428e-01 1.2219776213169098e-01 1.2312248349189758e-01
3.5427135678391958e-01 1.2231816351413727e-01 1.2186706066131592e-01 1.2276926636695862e-01
3.6030150753768841e-01 1.2196419388055801e-01 1.2152438610792160e-01 1.2240400165319443e-01
3.6633165829145731e-01 1.2159802019596100e-01 1.2116944044828415e-01 1.2202659994363785e-01
3.7236180904522609e-01 1.2121945619583130e-01 1.2080193310976028e-01 1.2163697928190231e-01
3.7839195979899498e-01 1.2082830816507339e-01 1.2042152881622314e-01 1.2123508751392365e-01
3.8442211055276382e-01 1.2042442709207535e-01 1.2002795189619064e-01 1.2082090228796005e-01
3.9045226130653266e-01 1.2000758945941925e-01 1.1962085217237473e-01 1.2039432674646378e-01
3.9648241206030149e-01 1.1957766115665436e-01 1.1919991672039032e-01 1.1995540559291840e-01
4.0251256281407033e-01 1.1913453042507172e-01 1.1876489967107773e-01 1.1950416117906570e-01
4.0854271356783917e-01 1.1867801100015640e-01 1.1831546574831009e-01 1.1904055625200272e-01
4.1457286432160800e-01 1.1820801347494125e-01 1.1785146594047546e-01 1.1856456100940704e-01
4.2060301507537690e-01 1.1772447824478149e-01 1.1737273633480072e-01 1.1807622015476227e-01
4.2663316582914568e-01 1.1722730100154877e-01 1.1687931418418884e-01 1.1757528781890869e-01
4.3266331658291457e-01 1.1671654134988785e-01 1.1637137830257416e-01 1.1706170439720154e-01
4.3869346733668341e-01 1.1619218438863754e-01 1.1584923416376114e-01 1.1653513461351395e-01
4.4472361809045224e-01 1.1565431207418442e-01 1.1531344801187515e-01 1.1599517613649368e-01
4.5075376884422108e-01 1.1510300636291504e-01 1.1476457864046097e-01 1.1544143408536911e-01
4.5678391959798992e-01 1.1453828960657120e-01 1.1420308798551559e-01 1.1487349122762680e-01
4.6281407035175881e-01 1.1396016180515289e-01 1.1362929642200470e-01 1.1429102718830109e-01
4.6884422110552759e-01 1.1336847394704819e-01 1.1304306983947754e-01 1.1369387805461884e-01
4.7487437185929648e-01 1.1276303231716156e-01 1.1244396120309830e-01 1.1308210343122482e-01
4.8090452261306532e-01 1.1214359849691391e-01 1.1183127015829086e-01 1.1245592683553696e-01
4.8693467336683416e-01 1.1150978505611420e-01 1.1120401322841644e-01 1.1181555688381195e-01
4.9296482412060300e-01 1.1086138337850571e-01 1.1056143790483475e-01 1.1116132885217667e-01
4.9899497487437183e-01 1.1019806563854218e-01 1.0990272462368011e-01 1.1049340665340424e-01
5.0502512562814061e-01 1.0951962321996689e-01 1.0922731459140778e-01 1.0981193184852600e-01
5.1105527638190951e-01 1.0882584750652313e-01 1.0853481292724609e-01 1.0911688208580017e-01
5.1708542713567840e-01 1.0811656713485718e-01 1.0782492905855179e-01 1.0840820521116257e-01
5.2311557788944718e-01 1.0739157348871231e-01 1.0709749907255173e-01 1.0768564790487289e-01
5.2914572864321607e-01 1.0665074735879898e-01 1.0635255277156830e-01 1.0694894194602966e-01
5.3517587939698497e-01 1.0589392483234406e-01 1.0559006780385971e-01 1.0619778186082840e-01
5.4120603015075375e-01 1.0512087494134903e-01 1.0481008887290955e-01 1.0543166100978851e-01
5.4723618090452253e-01 1.0433150827884674e-01 1.0401272028684616e-01 1.0465029627084732e-01
5.5326633165829142e-01 1.0352563858032227e-01 1.0319804400205612e-01 1.0385323315858841e-01
5.5929648241206031e-01 1.0270310938358307e-01 1.0236613452434540e-01 1.0304008424282074e-01
5.6532663316582910e-01 1.0186369717121124e-01 1.0151696205139160e-01 1.0221043229103088e-01
5.7135678391959799e-01 1.0100728273391724e-01 1.0065060853958130e-01 1.0136395692825317e-01
5.7738693467336688e-01 1.0013364255428314e-01 9.9767014384269714e-02 1.0050027072429657e-01
5.8341708542713566e-01 9.9242635071277618e-02 9.8866194486618042e-02 9.9619075655937195e-02
5.8944723618090444e-01 9.8334029316902161e-02 9.7948044538497925e-02 9.8720014095306396e-02
5.9547738693467334e-01 9.7407661378383636e-02 9.7012475132942200e-02 9.7802847623825073e-02
6.0150753768844223e-01 9.6463344991207123e-02 9.6059404313564301e-02 9.6867285668849945e-02
6.0753768844221101e-01 9.5500864088535309e-02 9.5088675618171692e-02 9.5913052558898926e-02
6.1356783919597979e-01 9.4520024955272675e-02 9.4100154936313629e-02 9.4939894974231720e-02
6.1959798994974880e-01 9.3520626425743103e-02 9.3093678355216980e-02 9.3947574496269226e-02
6.2562814070351758e-01 9.2502497136592865e-02 9.2069111764431000e-02 9.2935882508754730e-02
6.3165829145728636e-01 9.1465398669242859e-02 9.1026216745376587e-02 9.1904580593109131e-02
6.3768844221105525e-01 9.0409174561500549e-02 8.9964844286441803e-02 9.0853504836559296e-02
6.4371859296482414e-01 8.9333586394786835e-02 8.8884770870208740e-02 8.9782401919364929e-02
6.4974874371859292e-01 8.8238477706909180e-02 8.7785802781581879e-02 8.8691152632236481e-02
6.5577889447236171e-01 8.7123647332191467e-02 8.6667716503143311e-02 8.7579578161239624e-02
6.6180904522613071e-01 8.5988871753215790e-02 8.5530251264572144e-02 8.6447492241859436e-02
6.6783919597989949e-01 8.4834001958370209e-02 8.4373250603675842e-02 8.5294753313064575e-02
6.7386934673366827e-01 8.3658754825592041e-02 8.3196401596069336e-02 8.4121108055114746e-02
6.7989949748743717e-01 8.2462996244430542e-02 8.1999562680721283e-02 8.2926429808139801e-02
6.8592964824120606e-01 8.1246472895145416e-02 8.0782480537891388e-02 8.1710465252399445e-02
6.9195979899497484e-01 8.0008961260318756e-02 7.9544946551322937e-02 8.0472975969314575e-02
6.9798994974874362e-01 7.8750252723693848e-02 7.8286759555339813e-02 7.9213745892047882e-02
7.0402010050251251e-01 7.7470168471336365e-02 7.7007710933685303e-02 7.7932626008987427e-02
7.1005025125628141e-01 7.6168477535247803e-02 7.5707592070102692e-02 7.6629363000392914e-02
7.1608040201005019e-01 7.4844993650913239e-02 7.4386186897754669e-02 7.5303800404071808e-02
7.2211055276381908e-01 7.3499560356140137e-02 7.3043331503868103e-02 7.3955789208412170e-02
7.2814070351758797e-01 7.2131976485252380e-02 7.1678757667541504e-02 7.2585195302963257e-02
7.3417085427135675e-01 7.0742085576057434e-02 7.0292316377162933e-02 7.1191854774951935e-02
7.4020100502512554e-01 6.9329693913459778e-02 6.8883731961250305e-02 6.9775655865669250e-02
7.4623115577889443e-01 6.7894652485847473e-02 6.7452788352966309e-02 6.8336516618728638e-02
7.5226130653266332e-01 6.6436804831027985e-02 6.5999262034893036e-02 6.6874347627162933e-02
7.5829145728643210e-01 6.4955994486808777e-02 6.4522884786128998e-02 6.5389104187488556e-02
7.6432160804020099e-01 6.3452064990997314e-02 6.3023373484611511e-02 6.3880756497383118e-02
7.7035175879396989e-01 6.1924885958433151e-02 6.1500478535890579e-02 6.2349293380975723e-02
7.7638190954773867e-01 6.0374330729246140e-02 5.9953905642032623e-02 6.0794755816459656e-02
7.8241206030150745e-01 5.8800257742404938e-02 5.8383345603942871e-02 5.9217169880867004e-02
7.8844221105527634e-01 5.7202555239200592e-02 5.6788478046655655e-02 5.7616632431745529e-02
7.9447236180904524e-01 5.5581100285053253e-02 5.5168986320495605e-02 5.5993214249610901e-02
8.0050251256281402e-01 5.3935818374156952e-02 5.3524587303400040e-02 5.4347049444913864e-02
8.0653266331658280e-01 5.2266635000705719e-02 5.1855020225048065e-02 5.2678249776363373e-02
8.1256281407035180e-01 5.0573516637086868e-02 5.0160083919763565e-02 5.0986949354410172e-02
8.1859296482412058e-01 4.8856429755687714e-02 4.8439558595418930e-02 4.9273300915956497e-02
8.2462311557788937e-01 4.7115392982959747e-02 4.6693403273820877e-02 4.7537382692098618e-02
8.3065326633165837e-01 4.5350529253482819e-02 4.4921692460775375e-02 4.5779366046190262e-02
8.3668341708542715e-01 4.3561954051256180e-02 4.3124582618474960e-02 4.3999325484037399e-02
8.4271356783919593e-01 4.1749890893697739e-02 4.1302405297756195e-02 4.2197376489639282e-02
8.4874371859296471e-01 3.9914768189191818e-02 3.9455827325582504e-02 4.0373709052801132e-02
8.5477386934673372e-01 3.8057055324316025e-02 3.7585601210594177e-02 3.8528509438037872e-02
8.6080402010050250e-01 3.6177460104227066e-02 3.5692870616912842e-02 3.6662049591541290e-02
8.6683417085427128e-01 3.4276969730854034e-02 3.3779121935367584e-02 3.4774817526340485e-02
8.7286432160804006e-01 3.2356925308704376e-02 3.1846363097429276e-02 3.2867487519979477e-02
8.7889447236180906e-01 3.0419081449508667e-02 2.9897153377532959e-02 3.0941009521484375e-02
8.8492462311557785e-01 2.8465792536735535e-02 2.7934769168496132e-02 2.8996815904974937e-02
8.9095477386934663e-01 2.6500269770622253e-02 2.5963528081774712e-02 2.7037011459469795e-02
8.9698492462311563e-01 2.4526560679078102e-02 2.3988727480173111e-02 2.5064393877983093e-02
9.0301507537688441e-01 2.2550025954842567e-02 2.2017030045390129e-02 2.3083021864295006e-02
9.0904522613065319e-01 2.0577484741806984e-02 2.0056363195180893e-02 2.1098606288433075e-02
9.1507537688442198e-01 1.8617343157529831e-02 1.8115537241101265e-02 1.9119149073958397e-02
9.2110552763819098e-01 1.6679581254720688e-02 1.6203280538320541e-02 1.7155881971120834e-02
9.2713567839195976e-01 1.4774960465729237e-02 1.4326313510537148e-02 1.5223607420921326e-02
9.3316582914572854e-01 1.2915109284222126e-02 1.2488416396081448e-02 1.3341802172362804e-02
9.3919597989949755e-01 1.1112699285149574e-02 1.0691745206713676e-02 1.1533653363585472e-02
9.4522613065326633e-01 9.3818996101617813e-03 8.9428313076496124e-03 9.8209679126739502e-03
9.5125628140703511e-01 7.7380924485623837e-03 7.2586056776344776e-03 8.2175796851515770e-03
9.5728643216080389e-01 6.1957282014191151e-03 5.6620589457452297e-03 6.7293974570930004e-03
9.6331658291457289e-01 4.7658318653702736e-03 4.1720662266016006e-03 5.3595975041389465e-03
9.6934673366834168e-01 3.4583490341901779e-03 2.8054676949977875e-03 4.1112303733825684e-03
9.7537688442211046e-01 2.2864209022372961e-03 1.5830441843718290e-03 2.9897976201027632e-03
9.8140703517587946e-01 1.2680704239755869e-03 5.2912352839484811e-04 2.0070173777639866e-03
9.8743718592964824e-01 4.2133824899792671e-04 -3.3977680141106248e-04 1.1824532411992550e-03
9.9346733668341702e-01 -2.3744243662804365e-04 -1.0190426837652922e-03 5.4415786871686578e-04
9.9949748743718581e-01 -6.8642804399132729e-04 -1.5018240083009005e-03 1.2896792031824589e-04
1.0055276381909548e+00 -8.9755019871518016e-04 -1.7704158090054989e-03 -2.4684530217200518e-05
1.0115577889447236e+00 -8.4304937627166510e-04 -1.8013927619904280e-03 1.1529395123943686e-04
1.0175879396984924e+00 -5.0433014985173941e-04 -1.5841418644413352e-03 5.7548156473785639e-04
1.0236180904522614e+00 1.2610391422640532e-04 -1.1151318904012442e-03 1.3673396315425634e-03
1.0296482412060302e+00 1.0505631798878312e-03 -3.7619972135871649e-04 2.4773259647190571e-03
1.0356783919597989e+00 2.2695944644510746e-03 6.6166347824037075e-04 3.8775254506617785e-03
1.0417085427135677e+00 3.7818751297891140e-03 2.0226486958563328e-03 5.5411015637218952e-03
1.0477386934673367e+00 5.5842855945229530e-03 3.7186874542385340e-03 7.4498839676380157e-03
1.0537688442211055e+00 7.6730051077902317e-03 5.7505746372044086e-03 9.5954351127147675e-03
1.0597989949748743e+00 1.0044239461421967e-02 8.1122973933815956e-03 1.1976181529462337e-02
1.0658291457286431e+00 1.2694580480456352e-02 1.0794798843562603e-02 1.4594362117350101e-02
1.0718592964824121e+00 1.5622022561728954e-02 1.3788715936243534e-02 1.7455328255891800e-02
1.0778894472361809e+00 1.8829215317964554e-02 1.7087258398532867e-02 2.0571172237396240e-02
1.0839195979899496e+00 2.2325830534100533e-02 2.0688176155090332e-02 2.3963484913110733e-02
1.0899497487437186e+00 2.6125857606530190e-02 2.4591477587819099e-02 2.7660237625241280e-02
1.0959798994974874e+00 3.0232429504394531e-02 2.8783217072486877e-02 3.1681641936302185e-02
1.1020100502512562e+00 3.4633342176675797e-02 3.3239547163248062e-02 3.6027137190103531e-02
1.1080402010050250e+00 3.9319023489952087e-02 3.7962164729833603e-02 4.0675882250070572e-02
1.1140703517587940e+00 4.4284526258707047e-02 4.2969793081283569e-02 4.5599259436130524e-02
1.1201005025125628e+00 4.9518167972564697e-02 4.8244025558233261e-02 5.0792310386896133e-02
1.1261306532663315e+00 5.5013798177242279e-02 5.3763285279273987e-02 5.6264311075210571e-02
1.1321608040201006e+00 6.0774225741624832e-02 5.9519454836845398e-02 6.2028996646404266e-02
1.1381909547738693e+00 6.6800817847251892e-02 6.5493591129779816e-02 6.8108044564723969e-02
1.1442211055276381e+00 7.3089458048343658e-02 7.1673788130283356e-02 7.4505127966403961e-02
1.1502512562814069e+00 7.9636231064796448e-02 7.8070908784866333e-02 8.1201553344726562e-02
1.1562814070351759e+00 8.6442582309246063e-02 8.4709703922271729e-02 8.8175460696220398e-02
1.1623115577889447e+00 9.3515828251838684e-02 9.1621816158294678e-02 9.5409840345382690e-02
1.1683417085427135e+00 1.0086026042699814e-01 9.8824851214885712e-02 1.0289566963911057e-01
1.1743718592964825e+00 1.0848172008991241e-01 1.0632803291082382e-01 1.1063540726900101e-01
1.1804020100502512e+00 1.1639709770679474e-01 1.1415566504001617e-01 1.1863853037357330e-01
1.1864321608040200e+00 1.2463071197271347e-01 1.2234343588352203e-01 1.2691798806190491e-01
1.1924623115577888e+00 1.3321152329444885e-01 1.3093127310276031e-01 1.3549177348613739e-01
1.1984924623115578e+00 1.4216972887516022e-01 1.3995453715324402e-01 1.4438492059707642e-01
1.2045226130653266e+00 1.5153713524341583e-01 1.4943708479404449e-01 1.5363718569278717e-01
1.2105527638190954e+00 1.6133537888526917e-01 1.5936578810214996e-01 1.6330496966838837e-01
1.2165829145728644e+00 1.7155513167381287e-01 1.6965514421463013e-01 1.7345511913299561e-01
1.2226130653266332e+00 1.8217293918132782e-01 1.8020041286945343e-01 1.8414546549320221e-01
1.2286432160804019e+00 1.9317963719367981e-01 1.9097597897052765e-01 1.9538329541683197e-01
1.2346733668341707e+00 2.0458197593688965e-01 2.0203647017478943e-01 2.0712748169898987e-01
1.2407035175879397e+00 2.1637566387653351e-01 2.1345746517181396e-01 2.1929386258125305e-01
1.2467336683417085e+00 2.2857013344764709e-01 2.2531574964523315e-01 2.3182451725006104e-01
1.2527638190954773e+00 2.4116912484169006e-01 2.3765914142131805e-01 2.4467910826206207e-01
1.2587939698492461e+00 2.5416794419288635e-01 2.5051262974739075e-01 2.5782325863838196e-01
1.2648241206030151e+00 2.6758000254631042e-01 2.6390671730041504e-01 2.7125328779220581e-01
1.2708542713567839e+00 2.8142878413200378e-01 2.7786368131637573e-01 2.8499388694763184e-01
1.2768844221105526e+00 2.9573738574981689e-01 2.9238170385360718e-01 2.9909306764602661e-01
1.2829145728643216e+00 3.1051003932952881e-01 3.0741542577743530e-01 3.1360465288162231e-01
1.2889447236180904e+00 3.2574355602264404e-01 3.2288813591003418e-01 3.2859897613525391e-01
1.2949748743718592e+00 3.4143936634063721e-01 3.3871310949325562e-01 3.4416562318801880e-01
1.3010050251256282e+00 3.5761937499046326e-01 3.5486787557601929e-01 3.6037087440490723e-01
1.3070351758793970e+00 3.7432521581649780e-01 3.7146234512329102e-01 3.7718808650970459e-01
1.3130653266331658e+00 3.9156359434127808e-01 3.8857701420783997e-01 3.9455017447471619e-01
1.3190954773869348e+00 4.0936261415481567e-01 4.0634974837303162e-01 4.1237547993659973e-01
1.3251256281407036e+00 4.2771100997924805e-01 4.2481538653373718e-01 4.3060663342475891e-01
1.3311557788944723e+00 4.4656023383140564e-01 4.4380435347557068e-01 4.4931611418724060e-01
1.3371859296482411e+00 4.6589833498001099e-01 4.6328532695770264e-01 4.6851134300231934e-01
1.3432160804020101e+00 4.8564767837524414e-01 4.8317459225654602e-01 4.8812076449394226e-01
1.3492462311557789e+00 5.0580883026123047e-01 5.0349903106689453e-01 5.0811862945556641e-01
1.3552763819095477e+00 5.2638089656829834e-01 5.2426201105117798e-01 5.2849978208541870e-01
1.3613065326633167e+00 5.4736125469207764e-01 5.4542928934097290e-01 5.4929322004318237e-01
1.3673366834170855e+00 5.6874930858612061e-01 5.6693500280380249e-01 5.7056361436843872e-01
1.3733668341708543e+00 5.9049493074417114e-01 5.8867341279983521e-01 5.9231644868850708e-01
1.3793969849246230e+00 6.1254996061325073e-01 6.1059308052062988e-01 6.1450684070587158e-01
1.3854271356783920e+00 6.3489037752151489e-01 6.3268059492111206e-01 6.3710016012191772e-01
1.3914572864321608e+00 6.5750777721405029e-01 6.5495169162750244e-01 6.6006386280059814e-01
1.3974874371859296e+00 6.8038475513458252e-01 6.7741316556930542e-01 6.8335634469985962e-01
1.4035175879396984e+00 7.0351409912109375e-01 7.0007044076919556e-01 7.0695775747299194e-01
1.4095477386934674e+00 7.2689139842987061e-01 7.2292500734329224e-01 7.3085778951644897e-01
1.4155778894472362e+00 7.5051289796829224e-01 7.4597787857055664e-01 7.5504791736602783e-01
1.4216080402010050e+00 7.7437293529510498e-01 7.6922982931137085e-01 7.7951604127883911e-01
1.4276381909547740e+00 7.9846704006195068e-01 7.9268515110015869e-01 8.0424892902374268e-01
1.4336683417085427e+00 8.2279759645462036e-01 8.1635642051696777e-01 8.2923877239227295e-01
1.4396984924623115e+00 8.4737366437911987e-01 8.4025812149047852e-01 8.5448920726776123e-01
1.4457286432160803e+00 8.7221449613571167e-01 8.6439555883407593e-01 8.8003343343734741e-01
1.4517587939698493e+00 8.9735209941864014e-01 8.8875526189804077e-01 9.0594893693923950e-01
1.4577889447236181e+00 9.2281115055084229e-01 9.1330987215042114e-01 9.3231242895126343e-01
1.4638190954773869e+00 9.4856375455856323e-01 9.3804550170898438e-01 9.5908200740814209e-01
1.4698492462311559e+00 9.7457712888717651e-01 9.6297317743301392e-01 9.8618108034133911e-01
1.4758793969849247e+00 1.0008432865142822e+00 9.8810923099517822e-01 1.0135773420333862e+00
1.4819095477386934e+00 1.0273592472076416e+00 1.0134578943252563e+00 1.0412606000900269e+00
1.4879396984924622e+00 1.0541235208511353e+00 1.0390163660049438e+00 1.0692306756973267e+00
1.4939698492462312e+00 1.0811337232589722e+00 1.0647784471511841e+00 1.0974889993667603e+00
1.5000000000000000e+00 1.1083909273147583e+00 1.0907429456710815e+00 1.1260389089584351e+00


==> figures/data/Phipc_NN_Iso_uni.dat <==
x mean lower upper
2.9999999999999999e-01 8.7327659130096436e-02 8.6244434118270874e-02 8.8410884141921997e-02
3.0603015075376883e-01 8.6400292813777924e-02 8.5344560444355011e-02 8.7456025183200836e-02
3.1206030150753766e-01 8.5477426648139954e-02 8.4448665380477905e-02 8.6506187915802002e-02
3.1809045226130650e-01 8.4559068083763123e-02 8.3556756377220154e-02 8.5561379790306091e-02
3.2412060301507539e-01 8.3645083010196686e-02 8.2668691873550415e-02 8.4621474146842957e-02
3.3015075376884423e-01 8.2735292613506317e-02 8.1784293055534363e-02 8.3686292171478271e-02
3.3618090452261307e-01 8.1829398870468140e-02 8.0903232097625732e-02 8.2755565643310547e-02
3.4221105527638190e-01 8.0927029252052307e-02 8.0025158822536469e-02 8.1828899681568146e-02
3.4824120603015074e-01 8.0027863383293152e-02 7.9149745404720306e-02 8.0905981361865997e-02
3.5427135678391958e-01 7.9131573438644409e-02 7.8276649117469788e-02 7.9986497759819031e-02
3.6030150753768841e-01 7.8237891197204590e-02 7.7405616641044617e-02 7.9070165753364563e-02
3.6633165829145731e-01 7.7346585690975189e-02 7.6536409556865692e-02 7.8156761825084686e-02
3.7236180904522609e-01 7.6457485556602478e-02 7.5668841600418091e-02 7.7246129512786865e-02
3.7839195979899498e-01 7.5570464134216309e-02 7.4802763760089874e-02 7.6338164508342743e-02
3.8442211055276382e-01 7.4685409665107727e-02 7.3938071727752686e-02 7.5432747602462769e-02
3.9045226130653266e-01 7.3802269995212555e-02 7.3074720799922943e-02 7.4529819190502167e-02
3.9648241206030149e-01 7.2920963168144226e-02 7.2212606668472290e-02 7.3629319667816162e-02
4.0251256281407033e-01 7.2041474282741547e-02 7.1351714432239532e-02 7.2731234133243561e-02
4.0854271356783917e-01 7.1163751184940338e-02 7.0491969585418701e-02 7.1835532784461975e-02
4.1457286432160800e-01 7.0287808775901794e-02 6.9633401930332184e-02 7.0942215621471405e-02
4.2060301507537690e-01 6.9413602352142334e-02 6.8775936961174011e-02 7.0051267743110657e-02
4.2663316582914568e-01 6.8541117012500763e-02 6.7919552326202393e-02 6.9162681698799133e-02
4.3266331658291457e-01 6.7670360207557678e-02 6.7064270377159119e-02 6.8276450037956238e-02
4.3869346733668341e-01 6.6801331937313080e-02 6.6210061311721802e-02 6.7392602562904358e-02
4.4472361809045224e-01 6.5934017300605774e-02 6.5356940031051636e-02 6.6511094570159912e-02
4.5075376884422108e-01 6.5068401396274567e-02 6.4504861831665039e-02 6.5631940960884094e-02
4.5678391959798992e-01 6.4204521477222443e-02 6.3653923571109772e-02 6.4755119383335114e-02
4.6281407035175881e-01 6.3342340290546417e-02 6.2804050743579865e-02 6.3880629837512970e-02
4.6884422110552759e-01 6.2481891363859177e-02 6.1955276876688004e-02 6.3008509576320648e-02
4.7487437185929648e-01 6.1623163521289825e-02 6.1107624322175980e-02 6.2138702720403671e-02
4.8090452261306532e-01 6.0766171663999557e-02 6.0261104255914688e-02 6.1271239072084427e-02
4.8693467336683416e-01 5.9910893440246582e-02 5.9415712952613831e-02 6.0406073927879333e-02
4.9296482412060300e-01 5.9057354927062988e-02 5.8571465313434601e-02 5.9543244540691376e-02
4.9899497487437183e-01 5.8205582201480865e-02 5.7728424668312073e-02 5.8682739734649658e-02
5.0502512562814061e-01 5.7355534285306931e-02 5.6886542588472366e-02 5.7824525982141495e-02
5.1105527638190951e-01 5.6507267057895660e-02 5.6045904755592346e-02 5.6968629360198975e-02
5.1708542713567840e-01 5.5660754442214966e-02 5.5206492543220520e-02 5.6115016341209412e-02
5.2311557788944718e-01 5.4816037416458130e-02 5.4368376731872559e-02 5.5263698101043701e-02
5.2914572864321607e-01 5.3973115980625153e-02 5.3531587123870850e-02 5.4414644837379456e-02
5.3517587939698497e-01 5.3131990134716034e-02 5.2696119993925095e-02 5.3567860275506973e-02
5.4120603015075375e-01 5.2292685955762863e-02 5.1862061023712158e-02 5.2723310887813568e-02
5.4723618090452253e-01 5.1455192267894745e-02 5.1029421389102936e-02 5.1880963146686554e-02
5.5326633165829142e-01 5.0619561225175858e-02 5.0198271870613098e-02 5.1040850579738617e-02
5.5929648241206031e-01 4.9785763025283813e-02 4.9368619918823242e-02 5.0202906131744385e-02
5.6532663316582910e-01 4.8953831195831299e-02 4.8540551215410233e-02 4.9367111176252365e-02
5.7135678391959799e-01 4.8123750835657120e-02 4.7714073210954666e-02 4.8533428460359573e-02
5.7738693467336688e-01 4.7295548021793365e-02 4.6889230608940125e-02 4.7701865434646606e-02
5.8341708542713566e-01 4.6469219028949738e-02 4.6066079288721085e-02 4.6872358769178391e-02
5.8944723618090444e-01 4.5644752681255341e-02 4.5244641602039337e-02 4.6044863760471344e-02
5.9547738693467334e-01 4.4822178781032562e-02 4.4424969702959061e-02 4.5219387859106064e-02
6.0150753768844223e-01 4.4001486152410507e-02 4.3607082217931747e-02 4.4395890086889267e-02
6.0753768844221101e-01 4.3182685971260071e-02 4.2791038751602173e-02 4.3574333190917969e-02
6.1356783919597979e-01 4.2365767061710358e-02 4.1976857930421829e-02 4.2754676192998886e-02
6.1959798994974880e-01 4.1550736874341965e-02 4.1164554655551910e-02 4.1936919093132019e-02
6.2562814070351758e-01 4.0737599134445190e-02 4.0354166179895401e-02 4.1121032088994980e-02
6.3165829145728636e-01 3.9926357567310333e-02 3.9545733481645584e-02 4.0306981652975082e-02
6.3768844221105525e-01 3.9117034524679184e-02 3.8739290088415146e-02 3.9494778960943222e-02
6.4371859296482414e-01 3.8309611380100250e-02 3.7934828549623489e-02 3.8684394210577011e-02
6.4974874371859292e-01 3.7504125386476517e-02 3.7132415920495987e-02 3.7875834852457047e-02
6.5577889447236171e-01 3.6700543016195297e-02 3.6332003772258759e-02 3.7069082260131836e-02
6.6180904522613071e-01 3.5898901522159576e-02 3.5533659160137177e-02 3.6264143884181976e-02
6.6783919597989949e-01 3.5099148750305176e-02 3.4737333655357361e-02 3.5460963845252991e-02
6.7386934673366827e-01 3.4301303327083588e-02 3.3943034708499908e-02 3.4659571945667267e-02
6.7989949748743717e-01 3.3505316823720932e-02 3.3150739967823029e-02 3.3859893679618835e-02
6.8592964824120606e-01 3.2711185514926910e-02 3.2360419631004333e-02 3.3061951398849487e-02
6.9195979899497484e-01 3.1918838620185852e-02 3.1572014093399048e-02 3.2265663146972656e-02
6.9798994974874362e-01 3.1128281727433205e-02 3.0785551294684410e-02 3.1471010297536850e-02
7.0402010050251251e-01 3.0339460819959641e-02 3.0000934377312660e-02 3.0677987262606621e-02
7.1005025125628141e-01 2.9552385210990906e-02 2.9218191280961037e-02 2.9886579141020775e-02
7.1608040201005019e-01 2.8767013922333717e-02 2.8437288478016853e-02 2.9096739366650581e-02
7.2211055276381908e-01 2.7983361855149269e-02 2.7658220380544662e-02 2.8308503329753876e-02
7.2814070351758797e-01 2.7201423421502113e-02 2.6880986988544464e-02 2.7521859854459763e-02
7.3417085427135675e-01 2.6421193033456802e-02 2.6105571538209915e-02 2.6736814528703690e-02
7.4020100502512554e-01 2.5642681866884232e-02 2.5331977754831314e-02 2.5953385978937149e-02
7.4623115577889443e-01 2.4865921586751938e-02 2.4560231715440750e-02 2.5171611458063126e-02
7.5226130653266332e-01 2.4090919643640518e-02 2.3790335282683372e-02 2.4391504004597664e-02
7.5829145728643210e-01 2.3317741230130196e-02 2.3022342473268509e-02 2.3613139986991882e-02
7.6432160804020099e-01 2.2546436637639999e-02 2.2256318479776382e-02 2.2836554795503616e-02
7.7035175879396989e-01 2.1777082234621048e-02 2.1492289379239082e-02 2.2061875090003014e-02
7.7638190954773867e-01 2.1009791642427444e-02 2.0730355754494667e-02 2.1289227530360222e-02
7.8241206030150745e-01 2.0244654268026352e-02 1.9970554858446121e-02 2.0518753677606583e-02
7.8844221105527634e-01 1.9481837749481201e-02 1.9213002175092697e-02 1.9750673323869705e-02
7.9447236180904524e-01 1.8721507862210274e-02 1.8457725644111633e-02 1.8985290080308914e-02
8.0050251256281402e-01 1.7963845282793045e-02 1.7704775556921959e-02 1.8222915008664131e-02
8.0653266331658280e-01 1.7209056764841080e-02 1.6954123973846436e-02 1.7463989555835724e-02
8.1256281407035180e-01 1.6457360237836838e-02 1.6205761581659317e-02 1.6708958894014359e-02
8.1859296482412058e-01 1.5708953142166138e-02 1.5459622256457806e-02 1.5958284959197044e-02
8.2462311557788937e-01 1.4964081346988678e-02 1.4715637080371380e-02 1.5212525613605976e-02
8.3065326633165837e-01 1.4222959987819195e-02 1.3973779045045376e-02 1.4472140930593014e-02
8.3668341708542715e-01 1.3485888019204140e-02 1.3234095647931099e-02 1.3737680390477180e-02
8.4271356783919593e-01 1.2753212824463844e-02 1.2496731244027615e-02 1.3009694404900074e-02
8.4874371859296471e-01 1.2025360949337482e-02 1.1762011796236038e-02 1.2288710102438927e-02
8.5477386934673372e-01 1.1302865110337734e-02 1.1030456982553005e-02 1.1575273238122463e-02
8.6080402010050250e-01 1.0586442425847054e-02 1.0302802547812462e-02 1.0870082303881645e-02
8.6683417085427128e-01 9.8769534379243851e-03 9.5800738781690598e-03 1.0173832997679710e-02
8.7286432160804006e-01 9.1755026951432228e-03 8.8636474683880806e-03 9.4873579218983650e-03
8.7889447236180906e-01 8.4834238514304161e-03 8.1552462652325630e-03 8.8116014376282692e-03
8.8492462311557785e-01 7.8022987581789494e-03 7.4569964781403542e-03 8.1476010382175446e-03
8.9095477386934663e-01 7.1339695714414120e-03 6.7711994051933289e-03 7.4967397376894951e-03
8.9698492462311563e-01 6.4802975393831730e-03 6.0999672859907150e-03 6.8606277927756310e-03
9.0301507537688441e-01 5.8431280776858330e-03 5.4449373856186867e-03 6.2413187697529793e-03
9.0904522613065319e-01 5.2242591045796871e-03 4.8073516227304935e-03 5.6411665864288807e-03
9.1507537688442198e-01 4.6254070475697517e-03 4.1884621605277061e-03 5.0623519346117973e-03
9.2110552763819098e-01 4.0483390912413597e-03 3.5897707566618919e-03 4.5069074258208275e-03
9.2713567839195976e-01 3.4948079846799374e-03 3.0129970982670784e-03 3.9766188710927963e-03
9.3316582914572854e-01 2.9664987232536077e-03 2.4598916061222553e-03 3.4731058403849602e-03
9.3919597989949755e-01 2.4650101549923420e-03 1.9318758277222514e-03 2.9981443658471107e-03
9.4522613065326633e-01 1.9918209873139858e-03 1.4301204355433583e-03 2.5535216554999352e-03
9.5125628140703511e-01 1.5483496244996786e-03 9.5576152671128511e-04 2.1409378387033939e-03
9.5728643216080389e-01 1.1360831558704376e-03 5.1038310630246997e-04 1.7617831472307444e-03
9.6331658291457289e-01 7.5667304918169975e-04 9.6315285190939903e-05 1.4170308131724596e-03
9.6934673366834168e-01 4.1200834675692022e-04 -2.8327674954198301e-04 1.1072934139519930e-03
9.7537688442211046e-01 1.0434291471028700e-04 -6.2448048265650868e-04 8.3316635573282838e-04
9.8140703517587946e-01 -1.6385386697947979e-04 -9.2308450257405639e-04 5.9537676861509681e-04
9.8743718592964824e-01 -3.8992095505818725e-04 -1.1748544638976455e-03 3.9501255378127098e-04
9.9346733668341702e-01 -5.7107751490548253e-04 -1.3758741552010179e-03 2.3371912539005280e-04
9.9949748743718581e-01 -7.0462148869410157e-04 -1.5229783020913601e-03 1.1373532470315695e-04
1.0055276381909548e+00 -7.8802573261782527e-04 -1.6140108928084373e-03 3.7959485780447721e-05
1.0115577889447236e+00 -8.1910769222304225e-04 -1.6480449121445417e-03 9.8295276984572411e-06
1.0175879396984924e+00 -7.9607294173911214e-04 -1.6252708155661821e-03 3.3124873880296946e-05
1.0236180904522614e+00 -7.1753171505406499e-04 -1.5464797616004944e-03 1.1141638970002532e-04
1.0296482412060302e+00 -5.8243778767064214e-04 -1.4121697749942541e-03 2.4729419965296984e-04
1.0356783919597989e+00 -3.8989106542430818e-04 -1.2219715863466263e-03 4.4218942639417946e-04
1.0417085427135677e+00 -1.3925219536758959e-04 -9.7460509277880192e-04 6.9610064383596182e-04
1.0477386934673367e+00 1.6999985382426530e-04 -6.6828413400799036e-04 1.0082838125526905e-03
1.0537688442211055e+00 5.3815625142306089e-04 -3.0152488034218550e-04 1.3778373831883073e-03
1.0597989949748743e+00 9.6514896722510457e-04 1.2613082071766257e-04 1.8041671719402075e-03
1.0658291457286431e+00 1.4507176820188761e-03 6.1363197164610028e-04 2.2878034505993128e-03
1.0718592964824121e+00 1.9942536018788815e-03 1.1582307051867247e-03 2.8302764985710382e-03
1.0778894472361809e+00 2.5952283758670092e-03 1.7560815904289484e-03 3.4343751613050699e-03
1.0839195979899496e+00 3.2533288467675447e-03 2.4035766255110502e-03 4.1030808351933956e-03
1.0899497487437186e+00 3.9690090343356133e-03 3.0995998531579971e-03 4.8384182155132294e-03
1.0959798994974874e+00 4.7443127259612083e-03 3.8489077705889940e-03 5.6397179141640663e-03
1.1020100502512562e+00 5.5838990956544876e-03 4.6657151542603970e-03 6.5020830370485783e-03
1.1080402010050250e+00 6.4947404898703098e-03 5.5726701393723488e-03 7.4168108403682709e-03
1.1140703517587940e+00 7.4809403158724308e-03 6.5852468833327293e-03 8.3766337484121323e-03
1.1201005025125628e+00 8.5382033139467239e-03 7.6945163309574127e-03 9.3818902969360352e-03
1.1261306532663315e+00 9.6570849418640137e-03 8.8756280019879341e-03 1.0438541881740093e-02
1.1321608040201006e+00 1.0830054990947247e-02 1.0106192901730537e-02 1.1553917080163956e-02
1.1381909547738693e+00 1.2054008431732655e-02 1.1372228153049946e-02 1.2735788710415363e-02
1.1442211055276381e+00 1.3329493813216686e-02 1.2665824964642525e-02 1.3993162661790848e-02
1.1502512562814069e+00 1.4657442457973957e-02 1.3979491777718067e-02 1.5335393138229847e-02
1.1562814070351759e+00 1.6036283224821091e-02 1.5306482091546059e-02 1.6766084358096123e-02
1.1623115577889447e+00 1.7464900389313698e-02 1.6649052500724792e-02 1.8280748277902603e-02
1.1683417085427135e+00 1.8944060429930687e-02 1.8016133457422256e-02 1.9871987402439117e-02
1.1743718592964825e+00 2.0475994795560837e-02 1.9417649134993553e-02 2.1534340456128120e-02
1.1804020100502512e+00 2.2063961252570152e-02 2.0862761884927750e-02 2.3265160620212555e-02
1.1864321608040200e+00 2.3712184280157089e-02 2.2360606119036674e-02 2.5063762441277504e-02
1.1924623115577888e+00 2.5426778942346573e-02 2.3922864347696304e-02 2.6930693536996841e-02
1.1984924623115578e+00 2.7217164635658264e-02 2.5566648691892624e-02 2.8867680579423904e-02
1.2045226130653266e+00 2.9097959399223328e-02 2.7316749095916748e-02 3.0879169702529907e-02
1.2105527638190954e+00 3.1082924455404282e-02 2.9197450727224350e-02 3.2968398183584213e-02
1.2165829145728644e+00 3.3172916620969772e-02 3.1217260286211967e-02 3.5128574818372726e-02
1.2226130653266332e+00 3.5359252244234085e-02 3.3370282500982285e-02 3.7348221987485886e-02
1.2286432160804019e+00 3.7632662802934647e-02 3.5642426460981369e-02 3.9622899144887924e-02
1.2346733668341707e+00 3.9985373616218567e-02 3.8015011698007584e-02 4.1955735534429550e-02
1.2407035175879397e+00 4.2411155998706818e-02 4.0471181273460388e-02 4.4351130723953247e-02
1.2467336683417085e+00 4.4906508177518845e-02 4.3000806123018265e-02 4.6812210232019424e-02
1.2527638190954773e+00 4.7470405697822571e-02 4.5599732547998428e-02 4.9341078847646713e-02
1.2587939698492461e+00 5.0104670226573944e-02 4.8268128186464310e-02 5.1941212266683578e-02
1.2648241206030151e+00 5.2814047783613205e-02 5.1008451730012894e-02 5.4619643837213516e-02
1.2708542713567839e+00 5.5605031549930573e-02 5.3822919726371765e-02 5.7387143373489380e-02
1.2768844221105526e+00 5.8483786880970001e-02 5.6712172925472260e-02 6.0255400836467743e-02
1.2829145728643216e+00 6.1452545225620270e-02 5.9673473238945007e-02 6.3231617212295532e-02
1.2889447236180904e+00 6.4510323107242584e-02 6.2703192234039307e-02 6.6317453980445862e-02
1.2949748743718592e+00 6.7656062543392181e-02 6.5800406038761139e-02 6.9511719048023224e-02
1.3010050251256282e+00 7.0891216397285461e-02 6.8969130516052246e-02 7.2813302278518677e-02
1.3070351758793970e+00 7.4221298098564148e-02 7.2220891714096069e-02 7.6221704483032227e-02
1.3130653266331658e+00 7.7659793198108673e-02 7.5584776699542999e-02 7.9734809696674347e-02
1.3190954773869348e+00 8.1230148673057556e-02 7.9115249216556549e-02 8.3345048129558563e-02
1.3251256281407036e+00 8.4932997822761536e-02 8.2825832068920135e-02 8.7040163576602936e-02
1.3311557788944723e+00 8.8742189109325409e-02 8.6671419441699982e-02 9.0812958776950836e-02
1.3371859296482411e+00 9.2642143368721008e-02 9.0620197355747223e-02 9.4664089381694794e-02
1.3432160804020101e+00 9.6629619598388672e-02 9.4659894704818726e-02 9.8599344491958618e-02
1.3492462311557789e+00 1.0069759935140610e-01 9.8777428269386292e-02 1.0261777043342590e-01
1.3552763819095477e+00 1.0482851415872574e-01 1.0294966399669647e-01 1.0670736432075500e-01
1.3613065326633167e+00 1.0900588333606720e-01 1.0715698450803757e-01 1.1085478216409683e-01
1.3673366834170855e+00 1.1321985721588135e-01 1.1138921231031418e-01 1.1505050212144852e-01
1.3733668341708543e+00 1.1746617406606674e-01 1.1564329266548157e-01 1.1928905546665192e-01
1.3793969849246230e+00 1.2174274027347565e-01 1.1991896480321884e-01 1.2356651574373245e-01
1.3854271356783920e+00 1.2604802846908569e-01 1.2421656399965286e-01 1.2787950038909912e-01
1.3914572864321608e+00 1.3038055598735809e-01 1.2853586673736572e-01 1.3222524523735046e-01
1.3974874371859296e+00 1.3473783433437347e-01 1.3287413120269775e-01 1.3660153746604919e-01
1.4035175879396984e+00 1.3911674916744232e-01 1.3722603023052216e-01 1.4100746810436249e-01
1.4095477386934674e+00 1.4351376891136169e-01 1.4158457517623901e-01 1.4544296264648438e-01
1.4155778894472362e+00 1.4792607724666595e-01 1.4594346284866333e-01 1.4990869164466858e-01
1.4216080402010050e+00 1.5235115587711334e-01 1.5029768645763397e-01 1.5440462529659271e-01
1.4276381909547740e+00 1.5678688883781433e-01 1.5464380383491516e-01 1.5892997384071350e-01
1.4336683417085427e+00 1.6123181581497192e-01 1.5898047387599945e-01 1.6348315775394440e-01
1.4396984924623115e+00 1.6568455100059509e-01 1.6330732405185699e-01 1.6806177794933319e-01
1.4457286432160803e+00 1.7014431953430176e-01 1.6762517392635345e-01 1.7266346514225006e-01
1.4517587939698493e+00 1.7461030185222626e-01 1.7193515598773956e-01 1.7728544771671295e-01
1.4577889447236181e+00 1.7908224463462830e-01 1.7623889446258545e-01 1.8192559480667114e-01
1.4638190954773869e+00 1.8355980515480042e-01 1.8053787946701050e-01 1.8658173084259033e-01
1.4698492462311559e+00 1.8804275989532471e-01 1.8483342230319977e-01 1.9125209748744965e-01
1.4758793969849247e+00 1.9253119826316833e-01 1.8912696838378906e-01 1.9593542814254761e-01
1.4819095477386934e+00 1.9702480733394623e-01 1.9341921806335449e-01 2.0063039660453796e-01
1.4879396984924622e+00 2.0152366161346436e-01 1.9771102070808411e-01 2.0533630251884460e-01
1.4939698492462312e+00 2.0602731406688690e-01 2.0200258493423462e-01 2.1005204319953918e-01
1.5000000000000000e+00 2.1053579449653625e-01 2.0629437267780304e-01 2.1477721631526947e-01


==> figures/data/Phipc_delta_bi.dat <==
2.9999999999999999e-01 1.1509488144993757e-01
3.0603015075376883e-01 1.1457685563996556e-01
3.1206030150753766e-01 1.1404852085865104e-01
3.1809045226130650e-01 1.1350987710599357e-01
3.2412060301507539e-01 1.1296092438199352e-01
3.3015075376884423e-01 1.1240166268665054e-01
3.3618090452261307e-01 1.1183209201996532e-01
3.4221105527638190e-01 1.1125221238193676e-01
3.4824120603015074e-01 1.1066202377256600e-01
3.5427135678391958e-01 1.1006152619185221e-01
3.6030150753768841e-01 1.0945071963979558e-01
3.6633165829145731e-01 1.0882960411639651e-01
3.7236180904522609e-01 1.0819817962165461e-01
3.7839195979899498e-01 1.0755644615556997e-01
3.8442211055276382e-01 1.0690440371811297e-01
3.9045226130653266e-01 1.0624205230933922e-01
3.9648241206030149e-01 1.0556939192925965e-01
4.0251256281407033e-01 1.0488642257780530e-01
4.0854271356783917e-01 1.0419314425500475e-01
4.1457286432160800e-01 1.0348955696086570e-01
4.2060301507537690e-01 1.0277566069538198e-01
4.2663316582914568e-01 1.0205145545858081e-01
4.3266331658291457e-01 1.0131694125038584e-01
4.3869346733668341e-01 1.0057211807087323e-01
4.4472361809045224e-01 9.9816985920018614e-02
4.5075376884422108e-01 9.9051544797821287e-02
4.5678391959798992e-01 9.8275794704281369e-02
4.6281407035175881e-01 9.7489735639400166e-02
4.6884422110552759e-01 9.6693367603173375e-02
4.7487437185929648e-01 9.5886690595605187e-02
4.8090452261306532e-01 9.5069704616694437e-02
4.8693467336683416e-01 9.4242409666442470e-02
4.9296482412060300e-01 9.3404805744845387e-02
4.9899497487437183e-01 9.2556892851906325e-02
5.0502512562814061e-01 9.1698670987623604e-02
5.1105527638190951e-01 9.0830140152016015e-02
5.1708542713567840e-01 8.9951300345027435e-02
5.2311557788944718e-01 8.9062151566720954e-02
5.2914572864321607e-01 8.8162693817068274e-02
5.3517587939698497e-01 8.7252927096078292e-02
5.4120603015075375e-01 8.6332851403734881e-02
5.4723618090452253e-01 8.5402466740054375e-02
5.5326633165829142e-01 8.4461773105030474e-02
5.5929648241206031e-01 8.3510770498660528e-02
5.6532663316582910e-01 8.2549458920954694e-02
5.7135678391959799e-01 8.1577838371903064e-02
5.7738693467336688e-01 8.0595908851508496e-02
5.8341708542713566e-01 7.9603670359772449e-02
5.8944723618090444e-01 7.8601122896693271e-02
5.9547738693467334e-01 7.7588266462268934e-02
6.0150753768844223e-01 7.6565106044117828e-02
6.0753768844221101e-01 7.5531846532035776e-02
6.1356783919597979e-01 7.4488280191896780e-02
6.1959798994974880e-01 7.3434407023671933e-02
6.2562814070351758e-01 7.2370227027434633e-02
6.3165829145728636e-01 7.1295740203146218e-02
6.3768844221105525e-01 7.0210946550829698e-02
6.4371859296482414e-01 6.9115846070299344e-02
6.4974874371859292e-01 6.8010438761903963e-02
6.5577889447236171e-01 6.6894724625573471e-02
6.6180904522613071e-01 6.5768703660978353e-02
6.6783919597989949e-01 6.4632375869098563e-02
6.7386934673366827e-01 6.3485741247088834e-02
6.7989949748743717e-01 6.2328799799050670e-02
6.8592964824120606e-01 6.1161551522308226e-02
6.9195979899497484e-01 5.9985342514572340e-02
6.9798994974874362e-01 5.8800009236407366e-02
7.0402010050251251e-01 5.7604391070726416e-02
7.1005025125628141e-01 5.6398488017649566e-02
7.1608040201005019e-01 5.5182300077115609e-02
7.2211055276381908e-01 5.3955827249135481e-02
7.2814070351758797e-01 5.2747979075615646e-02
7.3417085427135675e-01 5.1533841515885088e-02
7.4020100502512554e-01 5.0309690450505117e-02
7.4623115577889443e-01 4.9075525879482412e-02
7.5226130653266332e-01 4.7831347802809843e-02
7.5829145728643210e-01 4.6577156220490190e-02
7.6432160804020099e-01 4.5312951132522893e-02
7.7035175879396989e-01 4.4038732538909178e-02
7.7638190954773867e-01 4.2754500439648027e-02
7.8241206030150745e-01 4.1460254834739099e-02
7.8844221105527634e-01 4.0155995724183234e-02
7.9447236180904524e-01 3.8841723107980002e-02
8.0050251256281402e-01 3.7517436986129554e-02
8.0653266331658280e-01 3.6183137358631386e-02
8.1256281407035180e-01 3.4838824225482415e-02
8.1859296482412058e-01 3.3484497586692662e-02
8.2462311557788937e-01 3.2120157442255187e-02
8.3065326633165837e-01 3.0745803792168330e-02
8.3668341708542715e-01 2.9361436636434320e-02
8.4271356783919593e-01 2.7970044498156293e-02
8.4874371859296471e-01 2.6588744801725631e-02
8.5477386934673372e-01 2.5197596266092689e-02
8.6080402010050250e-01 2.3796598891271978e-02
8.6683417085427128e-01 2.2385752677257946e-02
8.7286432160804006e-01 2.0965057624064323e-02
8.7889447236180906e-01 1.9534513731675054e-02
8.8492462311557785e-01 1.8094121000095453e-02
8.9095477386934663e-01 1.6643879429330807e-02
8.9698492462311563e-01 1.5183789019365512e-02
9.0301507537688441e-01 1.3713849770215123e-02
9.0904522613065319e-01 1.2234068966837295e-02
9.1507537688442198e-01 1.0744634864482017e-02
9.2110552763819098e-01 9.3461609265656550e-03
9.2713567839195976e-01 8.0493885765564720e-03
9.3316582914572854e-01 6.8719477693601067e-03
9.3919597989949755e-01 5.8123893310935947e-03
9.4522613065326633e-01 4.7465086968912816e-03
9.5125628140703511e-01 3.7913704399030598e-03
9.5728643216080389e-01 2.9703839032444684e-03
9.6331658291457289e-01 2.2971885899758862e-03
9.6934673366834168e-01 1.7431927239614144e-03
9.7537688442211046e-01 1.1858649717460699e-03
9.8140703517587946e-01 7.3279668994643730e-04
9.8743718592964824e-01 4.3553623243337104e-04
9.9346733668341702e-01 3.1849774017786182e-04
9.9949748743718581e-01 3.2125729892330557e-04
1.0055276381909548e+00 3.2403355696524188e-04
1.0115577889447236e+00 4.2475572028576026e-04
1.0175879396984924e+00 7.0062407635999532e-04
1.0236180904522614e+00 1.1933008644771103e-03
1.0296482412060302e+00 1.8056049086023357e-03
1.0356783919597989e+00 2.4216187551477381e-03
1.0417085427135677e+00 3.1294968095403946e-03
1.0477386934673367e+00 4.0293581608300639e-03
1.0537688442211055e+00 5.1869518444903930e-03
1.0597989949748743e+00 6.4631894344803452e-03
1.0658291457286431e+00 7.7471458158121674e-03
1.0718592964824121e+00 9.1172000311675345e-03
1.0778894472361809e+00 1.0693381637174419e-02
1.0839195979899496e+00 1.2572729379448871e-02
1.0899497487437186e+00 1.4568898669732985e-02
1.0959798994974874e+00 1.6577101718577361e-02
1.1020100502512562e+00 1.8665978979004211e-02
1.1080402010050250e+00 2.0972270449048876e-02
1.1140703517587940e+00 2.3631855472366656e-02
1.1201005025125628e+00 2.6405551212115717e-02
1.1261306532663315e+00 2.9195877888377540e-02
1.1321608040201006e+00 3.2061880612516032e-02
1.1381909547738693e+00 3.5153533347958572e-02
1.1442211055276381e+00 3.8653479999918916e-02
1.1502512562814069e+00 4.2263901629323253e-02
1.1562814070351759e+00 4.5895809913037447e-02
1.1623115577889447e+00 4.9598883265585314e-02
1.1683417085427135e+00 5.3532611831765102e-02
1.1743718592964825e+00 5.7934691468748356e-02
1.1804020100502512e+00 6.2442635129841148e-02
1.1864321608040200e+00 6.6977172790766482e-02
1.1924623115577888e+00 7.1578897740298186e-02
1.1984924623115578e+00 7.6412880095417912e-02
1.2045226130653266e+00 8.1780506441891554e-02
1.2105527638190954e+00 8.7248362027568305e-02
1.2165829145728644e+00 9.2748157849131180e-02
1.2226130653266332e+00 9.8311767309732179e-02
1.2286432160804019e+00 1.0410564499132215e-01
1.2346733668341707e+00 1.1050439082567959e-01
1.2407035175879397e+00 1.1699563088893221e-01
1.2467336683417085e+00 1.2352490797858939e-01
1.2527638190954773e+00 1.3011527059781211e-01
1.2587939698492461e+00 1.3693014599734532e-01
1.2648241206030151e+00 1.4442730213690058e-01
1.2708542713567839e+00 1.5200693769412235e-01
1.2768844221105526e+00 1.5963148116998385e-01
1.2829145728643216e+00 1.6731512013047689e-01
1.2889447236180904e+00 1.7521355519090145e-01
1.2949748743718592e+00 1.8387674260046039e-01
1.3010050251256282e+00 1.9261268000602139e-01
1.3070351758793970e+00 2.0139988538850601e-01
1.3130653266331658e+00 2.1024495268913951e-01
1.3190954773869348e+00 2.1929097722789681e-01
1.3251256281407036e+00 2.2918942093924627e-01
1.3311557788944723e+00 2.3915121707142711e-01
1.3371859296482411e+00 2.4917005077515147e-01
1.3432160804020101e+00 2.5924634043967520e-01
1.3492462311557789e+00 2.6950544928314585e-01
1.3552763819095477e+00 2.8070997732469166e-01
1.3613065326633167e+00 2.9196882155246073e-01
1.3673366834170855e+00 3.0328984234064837e-01
1.3733668341708543e+00 3.1466836169796114e-01
1.3793969849246230e+00 3.2620736859197952e-01
1.3854271356783920e+00 3.3878554768944452e-01
1.3914572864321608e+00 3.5141859343509818e-01
1.3974874371859296e+00 3.6411147271184763e-01
1.4035175879396984e+00 3.7686253039690931e-01
1.4095477386934674e+00 3.8975630637229641e-01
1.4155778894472362e+00 4.0377834455006784e-01
1.4216080402010050e+00 4.1785901215959426e-01
1.4276381909547740e+00 4.3199939716416697e-01
1.4336683417085427e+00 4.4619921651811317e-01
1.4396984924623115e+00 4.6051940001138092e-01
1.4457286432160803e+00 4.7606002749049431e-01
1.4517587939698493e+00 4.9166185576315985e-01
1.4577889447236181e+00 5.0732583993925950e-01
1.4638190954773869e+00 5.2305178898096361e-01
1.4698492462311559e+00 5.3887143952712691e-01
1.4758793969849247e+00 5.5600774048697676e-01
1.4819095477386934e+00 5.7320786508696076e-01
1.4879396984924622e+00 5.9047264109840536e-01
1.4939698492462312e+00 6.0780197431035143e-01
1.5000000000000000e+00 6.2519514105489915e-01


==> figures/data/Phipc_delta_tri.dat <==
2.9999999999999999e-01 1.2402525338432165e-01
3.0603015075376883e-01 1.2378979116895597e-01
3.1206030150753766e-01 1.2354486438542897e-01
3.1809045226130650e-01 1.2329028653978547e-01
3.2412060301507539e-01 1.2302587113807104e-01
3.3015075376884423e-01 1.2275143168633294e-01
3.3618090452261307e-01 1.2246678169061546e-01
3.4221105527638190e-01 1.2217173465696696e-01
3.4824120603015074e-01 1.2186610409143336e-01
3.5427135678391958e-01 1.2154970350005816e-01
3.6030150753768841e-01 1.2122234638888929e-01
3.6633165829145731e-01 1.2088384626397385e-01
3.7236180904522609e-01 1.2053401663135553e-01
3.7839195979899498e-01 1.2017267099708130e-01
3.8442211055276382e-01 1.1979962286719767e-01
3.9045226130653266e-01 1.1941468574775095e-01
3.9648241206030149e-01 1.1901767314478588e-01
4.0251256281407033e-01 1.1860839856435004e-01
4.0854271356783917e-01 1.1818667551248806e-01
4.1457286432160800e-01 1.1775231749524673e-01
4.2060301507537690e-01 1.1730513801867293e-01
4.2663316582914568e-01 1.1684495058881324e-01
4.3266331658291457e-01 1.1637156871171095e-01
4.3869346733668341e-01 1.1588480589341267e-01
4.4472361809045224e-01 1.1538447563996643e-01
4.5075376884422108e-01 1.1487039145741634e-01
4.5678391959798992e-01 1.1434236685180969e-01
4.6281407035175881e-01 1.1380021532919235e-01
4.6884422110552759e-01 1.1324375039560985e-01
4.7487437185929648e-01 1.1267278555711138e-01
4.8090452261306532e-01 1.1208713431973562e-01
4.8693467336683416e-01 1.1148661018953575e-01
4.9296482412060300e-01 1.1087102667255490e-01
4.9899497487437183e-01 1.1024019727483912e-01
5.0502512562814061e-01 1.0959393550243553e-01
5.1105527638190951e-01 1.0893205486138942e-01
5.1708542713567840e-01 1.0825436885774722e-01
5.2311557788944718e-01 1.0756069099755436e-01
5.2914572864321607e-01 1.0685083478685764e-01
5.3517587939698497e-01 1.0612461373170338e-01
5.4120603015075375e-01 1.0538184133813921e-01
5.4723618090452253e-01 1.0462233111220276e-01
5.5326633165829142e-01 1.0384589655994980e-01
5.5929648241206031e-01 1.0305235118742320e-01
5.6532663316582910e-01 1.0224150850066832e-01
5.7135678391959799e-01 1.0141318200573191e-01
5.7738693467336688e-01 1.0056718520865977e-01
5.8341708542713566e-01 9.9703331615504390e-02
5.8944723618090444e-01 9.8821434732296182e-02
5.9547738693467334e-01 9.7921308065089627e-02
6.0150753768844223e-01 9.7002765119935122e-02
6.0753768844221101e-01 9.6065619402876071e-02
6.1356783919597979e-01 9.5109684419956750e-02
6.1959798994974880e-01 9.4134773677224434e-02
6.2562814070351758e-01 9.3140700680725011e-02
6.3165829145728636e-01 9.2127278936504534e-02
6.3768844221105525e-01 9.1094321950609042e-02
6.4371859296482414e-01 9.0041643229079454e-02
6.4974874371859292e-01 8.8969056277976730e-02
6.5577889447236171e-01 8.7876374603331822e-02
6.6180904522613071e-01 8.6763411711197502e-02
6.6783919597989949e-01 8.5629981107616257e-02
6.7386934673366827e-01 8.4475896298637512e-02
6.7989949748743717e-01 8.3300970790305948e-02
6.8592964824120606e-01 8.2105018088667575e-02
6.9195979899497484e-01 8.0887851699769059e-02
6.9798994974874362e-01 7.9649285129653941e-02
7.0402010050251251e-01 7.8389131884374338e-02
7.1005025125628141e-01 7.7107205469970463e-02
7.1608040201005019e-01 7.5803319392490631e-02
7.2211055276381908e-01 7.4477287157979674e-02
7.2814070351758797e-01 7.3128922272485505e-02
7.3417085427135675e-01 7.1758038242052985e-02
7.4020100502512554e-01 7.0364448572727722e-02
7.4623115577889443e-01 6.8947966770556993e-02
7.5226130653266332e-01 6.7508406341587099e-02
7.5829145728643210e-01 6.6045580791861819e-02
7.6432160804020099e-01 6.4559303627428913e-02
7.7035175879396989e-01 6.3049388354333102e-02
7.7638190954773867e-01 6.1515648478626797e-02
7.8241206030150745e-01 5.9957897506347134e-02
7.8844221105527634e-01 5.8375948943544996e-02
7.9447236180904524e-01 5.6769616296263481e-02
8.0050251256281402e-01 5.5138713070527846e-02
8.0653266331658280e-01 5.3483052772459218e-02
8.1256281407035180e-01 5.1802448908020313e-02
8.1859296482412058e-01 5.0096714983290533e-02
8.2462311557788937e-01 4.8365664504309895e-02
8.3065326633165837e-01 4.6609110977131843e-02
8.3668341708542715e-01 4.4826867907799370e-02
8.4271356783919593e-01 4.3018748802357634e-02
8.4874371859296471e-01 4.1184567166855549e-02
8.5477386934673372e-01 3.9324136507331284e-02
8.6080402010050250e-01 3.7437270329838623e-02
8.6683417085427128e-01 3.5523782140421685e-02
8.7286432160804006e-01 3.3583485445125280e-02
8.7889447236180906e-01 3.1616193749996822e-02
8.8492462311557785e-01 2.9621720561081148e-02
8.9095477386934663e-01 2.7599879384423466e-02
8.9698492462311563e-01 2.5550483726074713e-02
9.0301507537688441e-01 2.3473347092076075e-02
9.0904522613065319e-01 2.1368282988475047e-02
9.1507537688442198e-01 1.9235104921311676e-02
9.2110552763819098e-01 1.7073626396649787e-02
9.2713567839195976e-01 1.4885329374011470e-02
9.3316582914572854e-01 1.2670201472341247e-02
9.3919597989949755e-01 1.0643261938606244e-02
9.4522613065326633e-01 8.6746443704485456e-03
9.5125628140703511e-01 6.8982770263987326e-03
9.5728643216080389e-01 5.3503457344368059e-03
9.6331658291457289e-01 4.0860088559666408e-03
9.6934673366834168e-01 3.0005921394530054e-03
9.7537688442211046e-01 1.9801416781682181e-03
9.8140703517587946e-01 1.1542341633146663e-03
9.8743718592964824e-01 5.8571513808861801e-04
9.9346733668341702e-01 3.6813416833758828e-04
9.9949748743718581e-01 3.2114202736143268e-04
1.0055276381909548e+00 3.4596235975677776e-04
1.0115577889447236e+00 5.6649454484380057e-04
1.0175879396984924e+00 1.0710769327940749e-03
1.0236180904522614e+00 1.9992083444086142e-03
1.0296482412060302e+00 3.0905766888566144e-03
1.0356783919597989e+00 4.2608063339976141e-03
1.0417085427135677e+00 5.6267483242952122e-03
1.0477386934673367e+00 7.3009449202314702e-03
1.0537688442211055e+00 9.4767365978083041e-03
1.0597989949748743e+00 1.1809435659318135e-02
1.0658291457286431e+00 1.4228248059066709e-02
1.0718592964824121e+00 1.6841560177203712e-02
1.0778894472361809e+00 1.9784707365314423e-02
1.0839195979899496e+00 2.3313098454979603e-02
1.0899497487437186e+00 2.6993132933098685e-02
1.0959798994974874e+00 3.0766736529953782e-02
1.1020100502512562e+00 3.4732369301071736e-02
1.1080402010050250e+00 3.9046627004029777e-02
1.1140703517587940e+00 4.4035547783711909e-02
1.1201005025125628e+00 4.9171956971969848e-02
1.1261306532663315e+00 5.4410477414855885e-02
1.1321608040201006e+00 5.9835489415154389e-02
1.1381909547738693e+00 6.5625841050025502e-02
1.1442211055276381e+00 7.2186212817065942e-02
1.1502512562814069e+00 7.8891070712199016e-02
1.1562814070351759e+00 8.5708511692162287e-02
1.1623115577889447e+00 9.2702108760275403e-02
1.1683417085427135e+00 1.0007636120015315e-01
1.1743718592964825e+00 1.0832209617358003e-01
1.1804020100502512e+00 1.1671051157053575e-01
1.1864321608040200e+00 1.2522098809565624e-01
1.1924623115577888e+00 1.3389829009867352e-01
1.1984924623115578e+00 1.4296707363918978e-01
1.2045226130653266e+00 1.5301507487438928e-01
1.2105527638190954e+00 1.6320519144927439e-01
1.2165829145728644e+00 1.7352580909828233e-01
1.2226130653266332e+00 1.8400497071387134e-01
1.2286432160804019e+00 1.9488173904384126e-01
1.2346733668341707e+00 2.0685190035780504e-01
1.2407035175879397e+00 2.1896489674056846e-01
1.2467336683417085e+00 2.3121575161468039e-01
1.2527638190954773e+00 2.4361796241056030e-01
1.2587939698492461e+00 2.5641899258617312e-01
1.2648241206030151e+00 2.7043419849177719e-01
1.2708542713567839e+00 2.8459428833011502e-01
1.2768844221105526e+00 2.9889846701066447e-01
1.2829145728643216e+00 3.1334795151450662e-01
1.2889447236180904e+00 3.2819229124755828e-01
1.2949748743718592e+00 3.4437609862954099e-01
1.3010050251256282e+00 3.6070780768477789e-01
1.3070351758793970e+00 3.7718913356327588e-01
1.3130653266331658e+00 3.9381843284786544e-01
1.3190954773869348e+00 4.1083001893343202e-01
1.3251256281407036e+00 4.2930687861200756e-01
1.3311557788944723e+00 4.4793863596688122e-01
1.3371859296482411e+00 4.6672674127884906e-01
1.3432160804020101e+00 4.8566989964088009e-01
1.3492462311557789e+00 5.0497555592767929e-01
1.3552763819095477e+00 5.2587767967694821e-01
1.3613065326633167e+00 5.4694184329985496e-01
1.3673366834170855e+00 5.6816935251309975e-01
1.3733668341708543e+00 5.8955910384275456e-01
1.3793969849246230e+00 6.1128701820970210e-01
1.3854271356783920e+00 6.3474965294454710e-01
1.3914572864321608e+00 6.5838163139861372e-01
1.3974874371859296e+00 6.8218412137449636e-01
1.4035175879396984e+00 7.0615619481059311e-01
1.4095477386934674e+00 7.3043739456893142e-01
1.4155778894472362e+00 7.5659879545586206e-01
1.4216080402010050e+00 7.8293700548100165e-01
1.4276381909547740e+00 8.0945306121679916e-01
1.4336683417085427e+00 8.3614619411625402e-01
1.4396984924623115e+00 8.6311454739581639e-01
1.4457286432160803e+00 8.9211597789041264e-01
1.4517587939698493e+00 9.2130184447754138e-01
1.4577889447236181e+00 9.5067305907603084e-01
1.4638190954773869e+00 9.8022899694431997e-01
1.4698492462311559e+00 1.0100212126774519e+00
1.4758793969849247e+00 1.0420069445533682e+00
1.4819095477386934e+00 1.0741849010081952e+00
1.4879396984924622e+00 1.1065558755719873e+00
1.4939698492462312e+00 1.1391193720817063e+00
1.5000000000000000e+00 1.1718750000000002e+00


==> figures/data/Phipc_delta_uni.dat <==
2.9999999999999999e-01 8.5369400266755421e-02
3.0603015075376883e-01 8.4528968518193359e-02
3.1206030150753766e-01 8.3689245702937287e-02
3.1809045226130650e-01 8.2849700591579423e-02
3.2412060301507539e-01 8.2010246943107351e-02
3.3015075376884423e-01 8.1170793294634655e-02
3.3618090452261307e-01 8.0331339646162278e-02
3.4221105527638190e-01 7.9491885997688153e-02
3.4824120603015074e-01 7.8652432349218315e-02
3.5427135678391958e-01 7.7812978700746202e-02
3.6030150753768841e-01 7.6973525052275893e-02
3.6633165829145731e-01 7.6134071403803530e-02
3.7236180904522609e-01 7.5294617755329751e-02
3.7839195979899498e-01 7.4455971317514774e-02
3.8442211055276382e-01 7.3620915143147017e-02
3.9045226130653266e-01 7.2786212151375096e-02
3.9648241206030149e-01 7.1951697847044804e-02
4.0251256281407033e-01 7.1117183542715179e-02
4.0854271356783917e-01 7.0283710549435913e-02
4.1457286432160800e-01 6.9459160378295678e-02
4.2060301507537690e-01 6.8634610207155652e-02
4.2663316582914568e-01 6.7811688863613204e-02
4.3266331658291457e-01 6.6989857324875474e-02
4.3869346733668341e-01 6.6168025786137452e-02
4.4472361809045224e-01 6.5346194247400152e-02
4.5075376884422108e-01 6.4524362708662408e-02
4.5678391959798992e-01 6.3702531169924387e-02
4.6281407035175881e-01 6.2880699631186809e-02
4.6884422110552759e-01 6.2058868092449058e-02
4.7487437185929648e-01 6.1237036553710718e-02
4.8090452261306532e-01 6.0415205014973106e-02
4.8693467336683416e-01 5.9593373476235410e-02
4.9296482412060300e-01 5.8771541937565411e-02
4.9899497487437183e-01 5.7949710398756078e-02
5.0502512562814061e-01 5.7127878860022012e-02
5.1105527638190951e-01 5.6306047321284421e-02
5.1708542713567840e-01 5.5486736733519115e-02
5.2311557788944718e-01 5.4676051439900009e-02
5.2914572864321607e-01 5.3868786719025744e-02
5.3517587939698497e-01 5.3063464586678641e-02
5.4120603015075375e-01 5.2258142454331330e-02
5.4723618090452253e-01 5.1452820321984130e-02
5.5326633165829142e-01 5.0647498189637236e-02
5.5929648241206031e-01 4.9842176057289148e-02
5.6532663316582910e-01 4.9036853924907149e-02
5.7135678391959799e-01 4.8231531792595331e-02
5.7738693467336688e-01 4.7426209660250976e-02
5.8341708542713566e-01 4.6620887527903852e-02
5.8944723618090444e-01 4.5815565395555397e-02
5.9547738693467334e-01 4.5010243263195297e-02
6.0150753768844223e-01 4.4204921130857652e-02
6.0753768844221101e-01 4.3399598998510584e-02
6.1356783919597979e-01 4.2594276866164078e-02
6.1959798994974880e-01 4.1788954733816830e-02
6.2562814070351758e-01 4.0983632601469373e-02
6.3165829145728636e-01 4.0178310469121618e-02
6.3768844221105525e-01 3.9372988336774474e-02
6.4371859296482414e-01 3.8567666204427170e-02
6.4974874371859292e-01 3.7762344072078756e-02
6.5577889447236171e-01 3.6957021939731945e-02
6.6180904522613071e-01 3.6151699807383877e-02
6.6783919597989949e-01 3.5346671195475125e-02
6.7386934673366827e-01 3.4551210928583521e-02
6.7989949748743717e-01 3.3764140032588853e-02
6.8592964824120606e-01 3.2977069136595330e-02
6.9195979899497484e-01 3.2189998240601918e-02
6.9798994974874362e-01 3.1402927344608048e-02
7.0402010050251251e-01 3.0615856448615756e-02
7.1005025125628141e-01 2.9828785552620307e-02
7.1608040201005019e-01 2.9041714656627846e-02
7.2211055276381908e-01 2.8254643760632848e-02
7.2814070351758797e-01 2.7467572864640796e-02
7.3417085427135675e-01 2.6680501968645860e-02
7.4020100502512554e-01 2.5893431072640326e-02
7.4623115577889443e-01 2.5106360176646868e-02
7.5226130653266332e-01 2.4319289280653238e-02
7.5829145728643210e-01 2.3532218384673030e-02
7.6432160804020099e-01 2.2745147488676822e-02
7.7035175879396989e-01 2.1958076592687968e-02
7.7638190954773867e-01 2.1171005696694223e-02
7.8241206030150745e-01 2.0383934800700707e-02
7.8844221105527634e-01 1.9596863904703884e-02
7.9447236180904524e-01 1.8809793008710218e-02
8.0050251256281402e-01 1.8022722112739534e-02
8.0653266331658280e-01 1.7235651216717343e-02
8.1256281407035180e-01 1.6448580320722658e-02
8.1859296482412058e-01 1.5661509424729013e-02
8.2462311557788937e-01 1.4874438528735190e-02
8.3065326633165837e-01 1.4087367632747256e-02
8.3668341708542715e-01 1.3300296736754685e-02
8.4271356783919593e-01 1.2513225840761033e-02
8.4874371859296471e-01 1.1731097549189048e-02
8.5477386934673372e-01 1.0968474758476296e-02
8.6080402010050250e-01 1.0205851967791198e-02
8.6683417085427128e-01 9.4660020135400418e-03
8.7286432160804006e-01 8.7430146303543871e-03
8.7889447236180906e-01 8.0200272471686249e-03
8.8492462311557785e-01 7.2970398639828739e-03
8.9095477386934663e-01 6.5740524807979409e-03
8.9698492462311563e-01 5.9315165735548039e-03
9.0301507537688441e-01 5.3618326571659566e-03
9.0904522613065319e-01 4.7921487407846797e-03
9.1507537688442198e-01 4.2224648244034383e-03
9.2110552763819098e-01 3.6527809080220850e-03
9.2713567839195976e-01 3.1683125129439178e-03
9.3316582914572854e-01 2.7700556892005560e-03
9.3919597989949755e-01 2.3717988654571301e-03
9.4522613065326633e-01 1.9735420417137557e-03
9.5125628140703511e-01 1.5752852179703586e-03
9.5728643216080389e-01 1.2663599219292102e-03
9.6331658291457289e-01 1.0582580058278485e-03
9.6934673366834168e-01 8.5015608972648354e-04
9.7537688442211046e-01 6.4205417362513161e-04
9.8140703517587946e-01 4.3395225752377231e-04
9.8743718592964824e-01 3.1860332843797808e-04
9.9346733668341702e-01 3.1998797843884371e-04
9.9949748743718581e-01 3.2137262843970940e-04
1.0055276381909548e+00 3.2275727844057486e-04
1.0115577889447236e+00 3.2414192844144017e-04
1.0175879396984924e+00 4.2096194518494330e-04
1.0236180904522614e+00 6.5176882088999720e-04
1.0296482412060302e+00 8.8257569659506898e-04
1.0356783919597989e+00 1.1133825723001231e-03
1.0417085427135677e+00 1.3441894480051813e-03
1.0477386934673367e+00 1.6723295907842988e-03
1.0537688442211055e+00 2.1530983549400765e-03
1.0597989949748743e+00 2.6338671190958385e-03
1.0658291457286431e+00 3.1146358832531123e-03
1.0718592964824121e+00 3.5954046474073768e-03
1.0778894472361809e+00 4.1745747260931408e-03
1.0839195979899496e+00 4.9264491501084919e-03
1.0899497487437186e+00 5.6783235741243374e-03
1.0959798994974874e+00 6.4301979981399131e-03
1.1020100502512562e+00 7.1820724221554420e-03
1.1080402010050250e+00 8.0325403647589742e-03
1.1140703517587940e+00 9.0772682023298641e-03
1.1201005025125628e+00 1.0121996039898780e-02
1.1261306532663315e+00 1.1166723877469101e-02
1.1321608040201006e+00 1.2211451715035784e-02
1.1381909547738693e+00 1.3354044127243210e-02
1.1442211055276381e+00 1.4713977113596698e-02
1.1502512562814069e+00 1.6073910099935959e-02
1.1562814070351759e+00 1.7433843086277725e-02
1.1623115577889447e+00 1.8793776072619506e-02
1.1683417085427135e+00 2.0249878233279353e-02
1.1743718592964825e+00 2.1947972056781111e-02
1.1804020100502512e+00 2.3646065880282809e-02
1.1864321608040200e+00 2.5344159703784487e-02
1.1924623115577888e+00 2.7042253527285925e-02
1.1984924623115578e+00 2.8833809538338331e-02
1.2045226130653266e+00 3.0893623942727502e-02
1.2105527638190954e+00 3.2953438347116511e-02
1.2165829145728644e+00 3.5013252751505471e-02
1.2226130653266332e+00 3.7073067155894611e-02
1.2286432160804019e+00 3.9222579484951239e-02
1.2346733668341707e+00 4.1668278213667830e-02
1.2407035175879397e+00 4.4113976942384323e-02
1.2467336683417085e+00 4.6559675671102280e-02
1.2527638190954773e+00 4.9005374399818183e-02
1.2587939698492461e+00 5.1535904121833107e-02
1.2648241206030151e+00 5.4392254922523968e-02
1.2708542713567839e+00 5.7248605723214795e-02
1.2768844221105526e+00 6.0104956523905947e-02
1.2829145728643216e+00 6.2961307324596982e-02
1.2889447236180904e+00 6.5896474103297187e-02
1.2949748743718592e+00 6.9188848732159622e-02
1.3010050251256282e+00 7.2481223361018310e-02
1.3070351758793970e+00 7.5773597989878788e-02
1.3130653266331658e+00 7.9065972618739044e-02
1.3190954773869348e+00 8.2429954688681570e-02
1.3251256281407036e+00 8.6184328914628655e-02
1.3311557788944723e+00 8.9938703140575338e-02
1.3371859296482411e+00 9.3693077366521951e-02
1.3432160804020101e+00 9.7447451592468745e-02
1.3492462311557789e+00 1.0126498574180089e-01
1.3552763819095477e+00 1.0550793935046079e-01
1.3613065326633167e+00 1.0975089295912090e-01
1.3673366834170855e+00 1.1399384656777958e-01
1.3733668341708543e+00 1.1823680017644082e-01
1.3793969849246230e+00 1.2253318173041872e-01
1.3854271356783920e+00 1.2729189852792772e-01
1.3914572864321608e+00 1.3205061532542262e-01
1.3974874371859296e+00 1.3680933212294799e-01
1.4035175879396984e+00 1.4156804892045396e-01
1.4095477386934674e+00 1.4636913172528956e-01
1.4155778894472362e+00 1.5167139953570072e-01
1.4216080402010050e+00 1.5697366734611196e-01
1.4276381909547740e+00 1.6227593515652372e-01
1.4336683417085427e+00 1.6757820296693485e-01
1.4396984924623115e+00 1.7291039939915961e-01
1.4457286432160803e+00 1.7878461003568724e-01
1.4517587939698493e+00 1.8465882067221520e-01
1.4577889447236181e+00 1.9053303130874238e-01
1.4638190954773869e+00 1.9640724194526960e-01
1.4698492462311559e+00 2.0229752303312620e-01
1.4758793969849247e+00 2.0877267237724281e-01
1.4819095477386934e+00 2.1524782172135953e-01
1.4879396984924622e+00 2.2172297106547609e-01
1.4939698492462312e+00 2.2819812040959289e-01
1.5000000000000000e+00 2.3467401550664560e-01


==> figures/data/PhipcsliceSTVK_3d.dat <==
0.4 0.4 0.10504658446141299
0.42040816326530617 0.4 0.10388931479122177
0.44081632653061226 0.4 0.10273204512670481
0.4612244897959184 0.4 0.10157477545651654
0.4816326530612245 0.4 0.10041750578632744
0.5020408163265306 0.4 0.09926023612180823
0.5224489795918368 0.4 0.0981029664516189
0.5428571428571429 0.4 0.09694569678143
0.563265306122449 0.4 0.09578842711691139
0.5836734693877551 0.4 0.09463115744672224
0.6040816326530613 0.4 0.09347388777653304
0.6244897959183673 0.4 0.09231661811201106
0.6448979591836734 0.4 0.09115934844182519
0.6653061224489796 0.4 0.09000207877730615
0.6857142857142857 0.4 0.08884480910711914
0.7061224489795919 0.4 0.08768753943692836
0.726530612244898 0.4 0.0865302697724099
0.7469387755102042 0.4 0.08537300010222068
0.7673469387755102 0.4 0.08421573043203223
0.7877551020408163 0.4 0.08305846076751294
0.8081632653061224 0.4 0.08190119109732448
0.8285714285714285 0.4 0.08074392142713423
0.8489795918367347 0.4 0.07958665176261603
0.8693877551020408 0.4 0.07842938209242675
0.889795918367347 0.4 0.0772721124222377
0.9102040816326531 0.4 0.07611484275771664
0.9306122448979591 0.4 0.07495757308753005
0.9510204081632653 0.4 0.07385113022107431
0.9714285714285714 0.4 0.07279271753028835
0.9918367346938776 0.4 0.07178215068164154
1.0122448979591836 0.4 0.07084823074917161
1.0326530612244897 0.4 0.07019465122882305
1.0530612244897959 0.4 0.06978200627806766
1.073469387755102 0.4 0.06974565520317456
1.0938775510204082 0.4 0.06996789149423857
1.1142857142857143 0.4 0.07080605538184076
1.1346938775510202 0.4 0.07218506527252912
1.1551020408163266 0.4 0.07398411886405148
1.1755102040816325 0.4 0.07639180816801076
1.1959183673469387 0.4 0.07945850048613588
1.2163265306122448 0.4 0.0831724751454493
1.236734693877551 0.4 0.08764504400597932
1.2571428571428571 0.4 0.09296644418423937
1.2775510204081633 0.4 0.098869610156864
1.2979591836734694 0.4 0.10597681567597117
1.3183673469387753 0.4 0.1138938816702285
1.3387755102040817 0.4 0.12249723695984852
1.3591836734693876 0.4 0.1325842254881678
1.379591836734694 0.4 0.14345674245940404
1.4 0.4 0.1551411095438577

0.4 0.42040816326530617 0.10388931479122177
0.42040816326530617 0.42040816326530617 0.10267300075000525
0.44081632653061226 0.42040816326530617 0.10145668671474906
0.4612244897959184 0.42040816326530617 0.10024037267353145
0.4816326530612245 0.42040816326530617 0.09902405863231337
0.5020408163265306 0.42040816326530617 0.09780774459705532
0.5224489795918368 0.42040816326530617 0.09659143055583833
0.5428571428571429 0.42040816326530617 0.09537511651462062
0.563265306122449 0.42040816326530617 0.09415880247936306
0.5836734693877551 0.42040816326530617 0.09294248843814565
0.6040816326530613 0.42040816326530617 0.09172617439692721
0.6244897959183673 0.42040816326530617 0.09050986036167227
0.6448979591836734 0.42040816326530617 0.0892935463204518
0.6653061224489796 0.42040816326530617 0.08807723228519505
0.6857142857142857 0.42040816326530617 0.08686091824397799
0.7061224489795919 0.42040816326530617 0.08564460420275971
0.726530612244898 0.42040816326530617 0.08442829016749685
0.7469387755102042 0.42040816326530617 0.0832119761262847
0.7673469387755102 0.42040816326530617 0.08199566208506706
0.7877551020408163 0.42040816326530617 0.08077934804980949
0.8081632653061224 0.42040816326530617 0.07956303400859098
0.8285714285714285 0.42040816326530617 0.07834671996737443
0.8489795918367347 0.42040816326530617 0.07713040593211674
0.8693877551020408 0.42040816326530617 0.07591409189089919
0.889795918367347 0.42040816326530617 0.0746977778496816
0.9102040816326531 0.42040816326530617 0.07348146381442354
0.9306122448979591 0.42040816326530617 0.07227223416946368
0.9510204081632653 0.42040816326530617 0.07113146302287104
0.9714285714285714 0.42040816326530617 0.0700181030752899
0.9918367346938776 0.42040816326530617 0.06897276304288737
1.0122448979591836 0.42040816326530617 0.06806839875068918
1.0326530612244897 0.42040816326530617 0.06737097822615377
1.0530612244897959 0.42040816326530617 0.06699097696169867
1.073469387755102 0.42040816326530617 0.06699139619181735
1.0938775510204082 0.42040816326530617 0.06726859129947507
1.1142857142857143 0.42040816326530617 0.06811742541008758
1.1346938775510202 0.42040816326530617 0.06950699235643315
1.1551020408163266 0.42040816326530617 0.07137555230723552
1.1755102040816325 0.42040816326530617 0.07384167302517096
1.1959183673469387 0.42040816326530617 0.07696145974923602
1.2163265306122448 0.42040816326530617 0.08072055201784054
1.236734693877551 0.42040816326530617 0.08525956313356245
1.2571428571428571 0.42040816326530617 0.09065041502232679
1.2775510204081633 0.42040816326530617 0.09659708670817474
1.2979591836734694 0.42040816326530617 0.10378401988379604
1.3183673469387753 0.42040816326530617 0.11178509242867748
1.3387755102040817 0.42040816326530617 0.12044866389342557
1.3591836734693876 0.42040816326530617 0.13061439460389393
1.379591836734694 0.42040816326530617 0.14154656419198325
1.4 0.42040816326530617 0.15330035713672954

0.4 0.44081632653061226 0.10273204512670481
0.42040816326530617 0.44081632653061226 0.10145668671474906
0.44081632653061226 0.44081632653061226 0.10018132830904171
0.4612244897959184 0.44081632653061226 0.09890596989708438
0.4816326530612245 0.44081632653061226 0.09763061148512793
0.5020408163265306 0.44081632653061226 0.09635525307942049
0.5224489795918368 0.44081632653061226 0.0950798946674639
0.5428571428571429 0.44081632653061226 0.09380453625550735
0.563265306122449 0.44081632653061226 0.09252917784980064
0.5836734693877551 0.44081632653061226 0.09125381943784326
0.6040816326530613 0.44081632653061226 0.08997846102588695
0.6244897959183673 0.44081632653061226 0.08870310262017916
0.6448979591836734 0.44081632653061226 0.087427744208223
0.6653061224489796 0.44081632653061226 0.08615238580251532
0.6857142857142857 0.44081632653061226 0.0848770273905583
0.7061224489795919 0.44081632653061226 0.08360166897860177
0.726530612244898 0.44081632653061226 0.08232631057289436
0.7469387755102042 0.44081632653061226 0.08105095216093763
0.7673469387755102 0.44081632653061226 0.07977559374898117
0.7877551020408163 0.44081632653061226 0.07850023534327358
0.8081632653061224 0.44081632653061226 0.07722487693131667
0.8285714285714285 0.44081632653061226 0.07594951851936038
0.8489795918367347 0.44081632653061226 0.07467416011365303
0.8693877551020408 0.44081632653061226 0.07339880170169641
0.889795918367347 0.44081632653061226 0.07212344328973973
0.9102040816326531 0.44081632653061226 0.07084808488403209
0.9306122448979591 0.44081632653061226 0.06959906622192305
0.9510204081632653 0.44081632653061226 0.06841179583800128
0.9714285714285714 0.44081632653061226 0.06725251304193312
0.9918367346938776 0.44081632653061226 0.06616337541837157
1.0122448979591836 0.44081632653061226 0.06529417932227988
1.0326530612244897 0.44081632653061226 0.06458005945134367
1.0530612244897959 0.44081632653061226 0.06420546872716146
1.073469387755102 0.44081632653061226 0.06423768407506382
1.0938775510204082 0.44081632653061226 0.06457290297334374
1.1142857142857143 0.44081632653061226 0.0654486657020159
1.1346938775510202 0.44081632653061226 0.06682891945345974
1.1551020408163266 0.44081632653061226 0.06876698576320037
1.1755102040816325 0.44081632653061226 0.07129509479414006
1.1959183673469387 0.44081632653061226 0.07446740231004001
1.2163265306122448 0.44081632653061226 0.07826862890224648
1.236734693877551 0.44081632653061226 0.08287879599284576
1.2571428571428571 0.44081632653061226 0.0883407545400509
1.2775510204081633 0.44081632653061226 0.09438415271027874
1.2979591836734694 0.44081632653061226 0.10162130846692287
1.3183673469387753 0.44081632653061226 0.10968930312551214
1.3387755102040817 0.44081632653061226 0.11841697532525687
1.3591836734693876 0.44081632653061226 0.1286472555805232
1.379591836734694 0.44081632653061226 0.13963638593392097
1.4 0.44081632653061226 0.1514596047386175

0.4 0.4612244897959184 0.10157477545651654
0.42040816326530617 0.4612244897959184 0.10024037267353145
0.44081632653061226 0.4612244897959184 0.09890596989708438
0.4612244897959184 0.4612244897959184 0.0975715671140995
0.4816326530612245 0.4612244897959184 0.0962371643311144
0.5020408163265306 0.4612244897959184 0.09490276155466792
0.5224489795918368 0.4612244897959184 0.09356835877168297
0.5428571428571429 0.4612244897959184 0.09223395598869778
0.563265306122449 0.4612244897959184 0.0908995532122522
0.5836734693877551 0.4612244897959184 0.08956515042926651
0.6040816326530613 0.4612244897959184 0.08823074764628142
0.6244897959183673 0.4612244897959184 0.08689634486983493
0.6448979591836734 0.4612244897959184 0.08556194208685017
0.6653061224489796 0.4612244897959184 0.08422753931039359
0.6857142857142857 0.4612244897959184 0.08289313652741534
0.7061224489795919 0.4612244897959184 0.0815587337444332
0.726530612244898 0.4612244897959184 0.0802243309679871
0.7469387755102042 0.4612244897959184 0.07888992818500223
0.7673469387755102 0.4612244897959184 0.07755552540201671
0.7877551020408163 0.4612244897959184 0.07622112262557032
0.8081632653061224 0.4612244897959184 0.07488671984258516
0.8285714285714285 0.4612244897959184 0.07355231705960416
0.8489795918367347 0.4612244897959184 0.07221791428315627
0.8693877551020408 0.4612244897959184 0.07088351150016824
0.889795918367347 0.4612244897959184 0.06956217322972047
0.9102040816326531 0.4612244897959184 0.0682423474797056
0.9306122448979591 0.4612244897959184 0.06693564851651478
0.9510204081632653 0.4612244897959184 0.06569212863978889
0.9714285714285714 0.4612244897959184 0.06449744003931401
0.9918367346938776 0.4612244897959184 0.06336040336245996
1.0122448979591836 0.4612244897959184 0.06251995988027595
1.0326530612244897 0.4612244897959184 0.06179960042998304
1.0530612244897959 0.4612244897959184 0.061457733368964915
1.073469387755102 0.4612244897959184 0.061483971944820234
1.0938775510204082 0.4612244897959184 0.06187721463400349
1.1142857142857143 0.4612244897959184 0.06279506225817322
1.1346938775510202 0.4612244897959184 0.06418570419058023
1.1551020408163266 0.4612244897959184 0.06616527733602282
1.1755102040816325 0.4612244897959184 0.06874851655063223
1.1959183673469387 0.4612244897959184 0.07200172240258515
1.2163265306122448 0.4612244897959184 0.07581670577463763
1.236734693877551 0.4612244897959184 0.08051760706812347
1.2571428571428571 0.4612244897959184 0.08604458570982225
1.2775510204081633 0.4612244897959184 0.09217121870153544
1.2979591836734694 0.4612244897959184 0.09945859703945333
1.3183673469387753 0.4612244897959184 0.1075935138120773
1.3387755102040817 0.4612244897959184 0.11638528674713361
1.3591836734693876 0.4612244897959184 0.12668011654751304
1.379591836734694 0.4612244897959184 0.1377266182202632
1.4 0.4612244897959184 0.1496188523314918

0.4 0.4816326530612245 0.10041750578632744
0.42040816326530617 0.4816326530612245 0.09902405863231337
0.44081632653061226 0.4816326530612245 0.09763061148512793
0.4612244897959184 0.4816326530612245 0.0962371643311144
0.4816326530612245 0.4816326530612245 0.09484371717710098
0.5020408163265306 0.4816326530612245 0.09345027002991543
0.5224489795918368 0.4816326530612245 0.09205682287590211
0.5428571428571429 0.4816326530612245 0.09066337572189
0.563265306122449 0.4816326530612245 0.08926992857470376
0.5836734693877551 0.4816326530612245 0.08787648142068964
0.6040816326530613 0.4816326530612245 0.08648303426667633
0.6244897959183673 0.4816326530612245 0.0850895871194907
0.6448979591836734 0.4816326530612245 0.08369613996537938
0.6653061224489796 0.4816326530612245 0.0823026928182779
0.6857142857142857 0.4816326530612245 0.08090924566429306
0.7061224489795919 0.4816326530612245 0.07951579851028606
0.726530612244898 0.4816326530612245 0.07812235136307864
0.7469387755102042 0.4816326530612245 0.07672890420906672
0.7673469387755102 0.4816326530612245 0.07533545705505229
0.7877551020408163 0.4816326530612245 0.07394200990786677
0.8081632653061224 0.4816326530612245 0.07254856275385335
0.8285714285714285 0.4816326530612245 0.07115511559983988
0.8489795918367347 0.4816326530612245 0.0697724109609681
0.8693877551020408 0.4816326530612245 0.06839418583463176
0.889795918367347 0.4816326530612245 0.06701596070829494
0.9102040816326531 0.4816326530612245 0.06563773558871167
0.9306122448979591 0.4816326530612245 0.06427223081110647
0.9510204081632653 0.4816326530612245 0.06297246144158503
0.9714285714285714 0.4816326530612245 0.06174356981520109
0.9918367346938776 0.4816326530612245 0.060594063281040604
1.0122448979591836 0.4816326530612245 0.05974574043827711
1.0326530612244897 0.4816326530612245 0.059032172520712564
1.0530612244897959 0.4816326530612245 0.05871164330974539
1.073469387755102 0.4816326530612245 0.058730259814575095
1.0938775510204082 0.4816326530612245 0.05918152629466325
1.1142857142857143 0.4816326530612245 0.060143911099366634
1.1346938775510202 0.4816326530612245 0.061585385452436935
1.1551020408163266 0.4816326530612245 0.06357232642223691
1.1755102040816325 0.4816326530612245 0.06620193830712372
1.1959183673469387 0.4816326530612245 0.06954450502939967
1.2163265306122448 0.4816326530612245 0.07339356498315569
1.236734693877551 0.4816326530612245 0.07816177356076395
1.2571428571428571 0.4816326530612245 0.08376561229695939
1.2775510204081633 0.4816326530612245 0.08995828469279414
1.2979591836734694 0.4816326530612245 0.09730839534874298
1.3183673469387753 0.4816326530612245 0.10549772449864248
1.3387755102040817 0.4816326530612245 0.11435359816901004
1.3591836734693876 0.4816326530612245 0.12471297751450335
1.379591836734694 0.4816326530612245 0.1358210373651512
1.4 0.4816326530612245 0.14777809992435723

0.4 0.5020408163265306 0.09926023612180823
0.42040816326530617 0.5020408163265306 0.09780774459705532
0.44081632653061226 0.5020408163265306 0.09635525307942049
0.4612244897959184 0.5020408163265306 0.09490276155466792
0.4816326530612245 0.5020408163265306 0.09345027002991543
0.5020408163265306 0.5020408163265306 0.09199777851227997
0.5224489795918368 0.5020408163265306 0.0905452869875287
0.5428571428571429 0.5020408163265306 0.08909279546277654
0.563265306122449 0.5020408163265306 0.08764030394513977
0.5836734693877551 0.5020408163265306 0.08618781242038741
0.6040816326530613 0.5020408163265306 0.0847353208956352
0.6244897959183673 0.5020408163265306 0.083282829378
0.6448979591836734 0.5020408163265306 0.08183033785323904
0.6653061224489796 0.5020408163265306 0.08037784633558712
0.6857142857142857 0.5020408163265306 0.07892535481085246
0.7061224489795919 0.5020408163265306 0.07747286328610686
0.726530612244898 0.5020408163265306 0.07602037176847248
0.7469387755102042 0.5020408163265306 0.07456788024371883
0.7673469387755102 0.5020408163265306 0.07311538871896839
0.7877551020408163 0.5020408163265306 0.07166289720134611
0.8081632653061224 0.5020408163265306 0.07021624617592649
0.8285714285714285 0.5020408163265306 0.06877962168002177
0.8489795918367347 0.5020408163265306 0.06734299719115631
0.8693877551020408 0.5020408163265306 0.0659063726952509
0.889795918367347 0.5020408163265306 0.06446974819934588
0.9102040816326531 0.5020408163265306 0.06303312371048057
0.9306122448979591 0.5020408163265306 0.061608813118748926
0.9510204081632653 0.5020408163265306 0.060255439334971336
0.9714285714285714 0.5020408163265306 0.05898969960458223
0.9918367346938776 0.5020408163265306 0.05786675578096144
1.0122448979591836 0.5020408163265306 0.05697152100986659
1.0326530612244897 0.5020408163265306 0.056283990281206175
1.0530612244897959 0.5020408163265306 0.05598152502831481
1.073469387755102 0.5020408163265306 0.05600231846055095
1.0938775510204082 0.5020408163265306 0.05648583796853178
1.1142857142857143 0.5020408163265306 0.05749275995355022
1.1346938775510202 0.5020408163265306 0.05898506672703525
1.1551020408163266 0.5020408163265306 0.061011036834326904
1.1755102040816325 0.5020408163265306 0.06366717247803363
1.1959183673469387 0.5020408163265306 0.06709149899676488
1.2163265306122448 0.5020408163265306 0.07100680358420666
1.236734693877551 0.5020408163265306 0.07581932253293464
1.2571428571428571 0.5020408163265306 0.0814866388952634
1.2775510204081633 0.5020408163265306 0.08774535069489614
1.2979591836734694 0.5020408163265306 0.09516161121181828
1.3183673469387753 0.5020408163265306 0.10340193519547773
1.3387755102040817 0.5020408163265306 0.11232190960084176
1.3591836734693876 0.5020408163265306 0.12274583849113971
1.379591836734694 0.5020408163265306 0.13391545651937664
1.4 0.5020408163265306 0.14593734752624574

0.4 0.5224489795918368 0.0981029664516189
0.42040816326530617 0.5224489795918368 0.09659143055583833
0.44081632653061226 0.5224489795918368 0.0950798946674639
0.4612244897959184 0.5224489795918368 0.09356835877168297
0.4816326530612245 0.5224489795918368 0.09205682287590211
0.5020408163265306 0.5224489795918368 0.0905452869875287
0.5224489795918368 0.5224489795918368 0.08903375109174816
0.5428571428571429 0.5224489795918368 0.08752221519596604
0.563265306122449 0.5224489795918368 0.08601067930759149
0.5836734693877551 0.5224489795918368 0.08449914341181099
0.6040816326530613 0.5224489795918368 0.08298760751603025
0.6244897959183673 0.5224489795918368 0.08147607162765612
0.6448979591836734 0.5224489795918368 0.07996453573187441
0.6653061224489796 0.5224489795918368 0.07845299984350132
0.6857142857142857 0.5224489795918368 0.07694146394771878
0.7061224489795919 0.5224489795918368 0.0754299280519392
0.726530612244898 0.5224489795918368 0.07391839216356402
0.7469387755102042 0.5224489795918368 0.07240685626778141
0.7673469387755102 0.5224489795918368 0.07089532037199917
0.7877551020408163 0.5224489795918368 0.06939865499939289
0.8081632653061224 0.5224489795918368 0.06790363113364681
0.8285714285714285 0.5224489795918368 0.06640860726787244
0.8489795918367347 0.5224489795918368 0.0649135834094396
0.8693877551020408 0.5224489795918368 0.06341855954367993
0.889795918367347 0.5224489795918368 0.06192353567792035
0.9102040816326531 0.5224489795918368 0.060428511819486816
0.9306122448979591 0.5224489795918368 0.05894539541334021
0.9510204081632653 0.5224489795918368 0.05754615519472001
0.9714285714285714 0.5224489795918368 0.05623582938046939
0.9918367346938776 0.5224489795918368 0.055141989899867926
1.0122448979591836 0.5224489795918368 0.054208189946233845
1.0326530612244897 0.5224489795918368 0.05353580802824358
1.0530612244897959 0.5224489795918368 0.05325187542930888
1.073469387755102 0.5224489795918368 0.05330136848071664
1.0938775510204082 0.5224489795918368 0.053808765186815724
1.1142857142857143 0.5224489795918368 0.05484160879474218
1.1346938775510202 0.5224489795918368 0.05638799044990702
1.1551020408163266 0.5224489795918368 0.058462685868331365
1.1755102040816325 0.5224489795918368 0.06113618777227613
1.1959183673469387 0.5224489795918368 0.06463849295225559
1.2163265306122448 0.5224489795918368 0.0686211481337487
1.236734693877551 0.5224489795918368 0.07348140119137637
1.2571428571428571 0.5224489795918368 0.07920766548240042
1.2775510204081633 0.5224489795918368 0.08553241668615484
1.2979591836734694 0.5224489795918368 0.09301482706437444
1.3183673469387753 0.5224489795918368 0.10130614588204516
1.3387755102040817 0.5224489795918368 0.11029022102271849
1.3591836734693876 0.5224489795918368 0.1207786994581229
1.379591836734694 0.5224489795918368 0.13201203855258
1.4 0.5224489795918368 0.14409659511911

0.4 0.5428571428571429 0.09694569678143
0.42040816326530617 0.5428571428571429 0.09537511651462062
0.44081632653061226 0.5428571428571429 0.09380453625550735
0.4612244897959184 0.5428571428571429 0.09223395598869778
0.4816326530612245 0.5428571428571429 0.09066337572189
0.5020408163265306 0.5428571428571429 0.08909279546277654
0.5224489795918368 0.5428571428571429 0.08752221519596604
0.5428571428571429 0.5428571428571429 0.0859516349291564
0.563265306122449 0.5428571428571429 0.08438105467004332
0.5836734693877551 0.5428571428571429 0.08281047440323397
0.6040816326530613 0.5428571428571429 0.08123989413642377
0.6244897959183673 0.5428571428571429 0.07966931387731119
0.6448979591836734 0.5428571428571429 0.07809873361050174
0.6653061224489796 0.5428571428571429 0.07652815335138828
0.6857142857142857 0.5428571428571429 0.0749575730845811
0.7061224489795919 0.5428571428571429 0.07338699281777529
0.726530612244898 0.5428571428571429 0.07181641255866097
0.7469387755102042 0.5428571428571429 0.07025128579059702
0.7673469387755102 0.5428571428571429 0.06869786255495638
0.7877551020408163 0.5428571428571429 0.06714443932695419
0.8081632653061224 0.5428571428571429 0.06559101609134112
0.8285714285714285 0.5428571428571429 0.06403759285572494
0.8489795918367347 0.5428571428571429 0.06248416962772328
0.8693877551020408 0.5428571428571429 0.0609307463921091
0.889795918367347 0.5428571428571429 0.059377323156494834
0.9102040816326531 0.5428571428571429 0.057823899928492406
0.9306122448979591 0.5428571428571429 0.05628197770793143
0.9510204081632653 0.5428571428571429 0.05484748106637428
0.9714285714285714 0.5428571428571429 0.05348195915635657
0.9918367346938776 0.5428571428571429 0.05241722401877136
1.0122448979591836 0.5428571428571429 0.05147356952967482
1.0326530612244897 0.5428571428571429 0.05079552320959385
1.0530612244897959 0.5428571428571429 0.05052222583030078
1.073469387755102 0.5428571428571429 0.050600418500890476
1.0938775510204082 0.5428571428571429 0.05115525342238825
1.1142857142857143 0.5428571428571429 0.05219045763593847
1.1346938775510202 0.5428571428571429 0.05380373361167442
1.1551020408163266 0.5428571428571429 0.05591433490233604
1.1755102040816325 0.5428571428571429 0.05865308359979688
1.1959183673469387 0.5428571428571429 0.06218548690763485
1.2163265306122448 0.5428571428571429 0.06623549268327641
1.236734693877551 0.5428571428571429 0.07116800884554204
1.2571428571428571 0.5428571428571429 0.07692869206954014
1.2775510204081633 0.5428571428571429 0.08331949461927085
1.2979591836734694 0.5428571428571429 0.09086804291693068
1.3183673469387753 0.5428571428571429 0.09921713418198254
1.3387755102040817 0.5428571428571429 0.10825853630548908
1.3591836734693876 0.5428571428571429 0.11881156042511296
1.379591836734694 0.5428571428571429 0.13010954390669685
1.4 0.5428571428571429 0.14225584271198505

0.4 0.563265306122449 0.09578842711691139
0.42040816326530617 0.563265306122449 0.09415880247936306
0.44081632653061226 0.563265306122449 0.09252917784980064
0.4612244897959184 0.563265306122449 0.0908995532122522
0.4816326530612245 0.563265306122449 0.08926992857470376
0.5020408163265306 0.563265306122449 0.08764030394513977
0.5224489795918368 0.563265306122449 0.08601067930759149
0.5428571428571429 0.563265306122449 0.08438105467004332
0.563265306122449 0.563265306122449 0.0827514300404801
0.5836734693877551 0.563265306122449 0.08112180540293222
0.6040816326530613 0.563265306122449 0.07949218076538378
0.6244897959183673 0.563265306122449 0.07786255613581991
0.6448979591836734 0.563265306122449 0.07623293149827151
0.6653061224489796 0.563265306122449 0.07460330686871122
0.6857142857142857 0.563265306122449 0.07297368223115892
0.7061224489795919 0.563265306122449 0.0713440575936115
0.726530612244898 0.563265306122449 0.0697256914732112
0.7469387755102042 0.563265306122449 0.06811386886802775
0.7673469387755102 0.563265306122449 0.06650204626284484
0.7877551020408163 0.563265306122449 0.0648902236655612
0.8081632653061224 0.563265306122449 0.06327840106037853
0.8285714285714285 0.563265306122449 0.06166657845519554
0.8489795918367347 0.563265306122449 0.060054755857910785
0.8693877551020408 0.563265306122449 0.05844293325272843
0.889795918367347 0.563265306122449 0.056831110647545466
0.9102040816326531 0.563265306122449 0.055219288050261064
0.9306122448979591 0.563265306122449 0.05361856001557453
0.9510204081632653 0.563265306122449 0.0521491282696005
0.9714285714285714 0.563265306122449 0.05076210536147445
0.9918367346938776 0.563265306122449 0.049692458151023376
1.0122448979591836 0.563265306122449 0.04873943518732256
1.0326530612244897 0.563265306122449 0.04808830892603497
1.0530612244897959 0.563265306122449 0.047794517420936905
1.073469387755102 0.563265306122449 0.04789946853428322
1.0938775510204082 0.563265306122449 0.04850174167096305
1.1142857142857143 0.563265306122449 0.04955490891181145
1.1346938775510202 0.563265306122449 0.051219476786105694
1.1551020408163266 0.563265306122449 0.053365983948827536
1.1755102040816325 0.563265306122449 0.05618620272969591
1.1959183673469387 0.563265306122449 0.059732480875033946
1.2163265306122448 0.563265306122449 0.0638498372445003
1.236734693877551 0.563265306122449 0.0688546165110373
1.2571428571428571 0.563265306122449 0.07464971866784273
1.2775510204081633 0.563265306122449 0.08110658821415329
1.2979591836734694 0.563265306122449 0.08872125878000692
1.3183673469387753 0.563265306122449 0.09713201337874869
1.3387755102040817 0.563265306122449 0.10622685686586289
1.3591836734693876 0.563265306122449 0.1168444214017478
1.379591836734694 0.563265306122449 0.12820704927013607
1.4 0.563265306122449 0.1404350108704145

0.4 0.5836734693877551 0.09463115744672224
0.42040816326530617 0.5836734693877551 0.09294248843814565
0.44081632653061226 0.5836734693877551 0.09125381943784326
0.4612244897959184 0.5836734693877551 0.08956515042926651
0.4816326530612245 0.5836734693877551 0.08787648142068964
0.5020408163265306 0.5836734693877551 0.08618781242038741
0.5224489795918368 0.5836734693877551 0.08449914341181099
0.5428571428571429 0.5836734693877551 0.08281047440323397
0.563265306122449 0.5836734693877551 0.08112180540293222
0.5836734693877551 0.5836734693877551 0.07943313639434599
0.6040816326530613 0.5836734693877551 0.0777444673857773
0.6244897959183673 0.5836734693877551 0.07605579838547483
0.6448979591836734 0.5836734693877551 0.0743671293768988
0.6653061224489796 0.5836734693877551 0.07267846037661027
0.6857142857142857 0.5836734693877551 0.07098979136801978
0.7061224489795919 0.5836734693877551 0.06931689587690344
0.726530612244898 0.5836734693877551 0.06764667391005032
0.7469387755102042 0.5836734693877551 0.06597645193501198
0.7673469387755102 0.5836734693877551 0.06430622995997576
0.7877551020408163 0.5836734693877551 0.06263600799312256
0.8081632653061224 0.5836734693877551 0.0609657860180854
0.8285714285714285 0.5836734693877551 0.05929556404304777
0.8489795918367347 0.5836734693877551 0.05762534207619483
0.8693877551020408 0.5836734693877551 0.05595512010115754
0.889795918367347 0.5836734693877551 0.054284898126120286
0.9102040816326531 0.5836734693877551 0.052614676159267085
0.9306122448979591 0.5836734693877551 0.050981422102493804
0.9510204081632653 0.5836734693877551 0.04948531025778307
0.9714285714285714 0.5836734693877551 0.04807701679472062
0.9918367346938776 0.5836734693877551 0.046967692269933144
1.0122448979591836 0.5836734693877551 0.046005300831577466
1.0326530612244897 0.5836734693877551 0.04538164371710189
1.0530612244897959 0.5836734693877551 0.04507657371558485
1.073469387755102 0.5836734693877551 0.04519851855444902
1.0938775510204082 0.5836734693877551 0.0458482299065357
1.1142857142857143 0.5836734693877551 0.04696002336658731
1.1346938775510202 0.5836734693877551 0.048635219947874515
1.1551020408163266 0.5836734693877551 0.050817632982832046
1.1755102040816325 0.5836734693877551 0.053719321847507016
1.1959183673469387 0.5836734693877551 0.0572794748304118
1.2163265306122448 0.5836734693877551 0.06146418179403497
1.236734693877551 0.5836734693877551 0.06654122416519753
1.2571428571428571 0.5836734693877551 0.07239175047072041
1.2775510204081633 0.5836734693877551 0.07889368179819267
1.2979591836734694 0.5836734693877551 0.08657447463256321
1.3183673469387753 0.5836734693877551 0.09504689256529764
1.3387755102040817 0.5836734693877551 0.10419517741628119
1.3591836734693876 0.5836734693877551 0.11487728236873238
1.379591836734694 0.5836734693877551 0.12630455462424992
1.4 0.5836734693877551 0.13862774894705449

0.4 0.6040816326530613 0.09347388777653304
0.42040816326530617 0.6040816326530613 0.09172617439692721
0.44081632653061226 0.6040816326530613 0.08997846102588695
0.4612244897959184 0.6040816326530613 0.08823074764628142
0.4816326530612245 0.6040816326530613 0.08648303426667633
0.5020408163265306 0.6040816326530613 0.0847353208956352
0.5224489795918368 0.6040816326530613 0.08298760751603025
0.5428571428571429 0.6040816326530613 0.08123989413642377
0.563265306122449 0.6040816326530613 0.07949218076538378
0.5836734693877551 0.6040816326530613 0.0777444673857773
0.6040816326530613 0.6040816326530613 0.07599675400617455
0.6244897959183673 0.6040816326530613 0.07424904063513135
0.6448979591836734 0.6040816326530613 0.07250132725552612
0.6653061224489796 0.6040816326530613 0.07075361388448476
0.6857142857142857 0.6040816326530613 0.06902489902820275
0.7061224489795919 0.6040816326530613 0.06729627768331109
0.726530612244898 0.6040816326530613 0.06556765634688927
0.7469387755102042 0.6040816326530613 0.06383903500199742
0.7673469387755102 0.6040816326530613 0.06211041365711117
0.7877551020408163 0.6040816326530613 0.0603817923206867
0.8081632653061224 0.6040816326530613 0.05865317097579176
0.8285714285714285 0.6040816326530613 0.05692454963089905
0.8489795918367347 0.6040816326530613 0.055195928294478315
0.8693877551020408 0.6040816326530613 0.05346730694958663
0.889795918367347 0.6040816326530613 0.05175511451416547
0.9102040816326531 0.6040816326530613 0.05006078204254871
0.9306122448979591 0.6040816326530613 0.0483710251454317
0.9510204081632653 0.6040816326530613 0.046824136934761146
0.9714285714285714 0.6040816326530613 0.04539278635309136
0.9918367346938776 0.6040816326530613 0.04424292638883804
1.0122448979591836 0.6040816326530613 0.04327116647583068
1.0326530612244897 0.6040816326530613 0.04267497850816532
1.0530612244897959 0.6040816326530613 0.0423650208454062
1.073469387755102 0.6040816326530613 0.042512839456687296
1.0938775510204082 0.6040816326530613 0.043194718142107305
1.1142857142857143 0.6040816326530613 0.04436513782136365
1.1346938775510202 0.6040816326530613 0.04605096310964108
1.1551020408163266 0.6040816326530613 0.04826928201683667
1.1755102040816325 0.6040816326530613 0.051252440965318384
1.1959183673469387 0.6040816326530613 0.05483124359574118
1.2163265306122448 0.6040816326530613 0.05907863698422306
1.236734693877551 0.6040816326530613 0.06422783181935761
1.2571428571428571 0.6040816326530613 0.07013777799726915
1.2775510204081633 0.6040816326530613 0.07668077538223196
1.2979591836734694 0.6040816326530613 0.0844276904851199
1.3183673469387753 0.6040816326530613 0.09296177175184707
1.3387755102040817 0.6040816326530613 0.10216349796673645
1.3591836734693876 0.6040816326530613 0.11291345837573562
1.379591836734694 0.6040816326530613 0.12441776539120636
1.4 0.6040816326530613 0.13682582081912603

0.4 0.6244897959183673 0.09231661811201106
0.42040816326530617 0.6244897959183673 0.09050986036167227
0.44081632653061226 0.6244897959183673 0.08870310262017916
0.4612244897959184 0.6244897959183673 0.08689634486983493
0.4816326530612245 0.6244897959183673 0.0850895871194907
0.5020408163265306 0.6244897959183673 0.083282829378
0.5224489795918368 0.6244897959183673 0.08147607162765612
0.5428571428571429 0.6244897959183673 0.07966931387731119
0.563265306122449 0.6244897959183673 0.07786255613581991
0.5836734693877551 0.6244897959183673 0.07605579838547483
0.6040816326530613 0.6244897959183673 0.07424904063513135
0.6244897959183673 0.6244897959183673 0.07244228289364026
0.6448979591836734 0.6244897959183673 0.07063672163424373
0.6653061224489796 0.6244897959183673 0.06884970092853998
0.6857142857142857 0.6244897959183673 0.06706268021407964
0.7061224489795919 0.6244897959183673 0.06527565949961923
0.726530612244898 0.6244897959183673 0.06348863879391531
0.7469387755102042 0.6244897959183673 0.061701618079455275
0.7673469387755102 0.6244897959183673 0.05991459736499776
0.7877551020408163 0.6244897959183673 0.05812757665929089
0.8081632653061224 0.6244897959183673 0.0563405559448313
0.8285714285714285 0.6244897959183673 0.05455353523037021
0.8489795918367347 0.6244897959183673 0.05276651452466353
0.8693877551020408 0.6244897959183673 0.0510109820182373
0.889795918367347 0.6244897959183673 0.04925940857634546
0.9102040816326531 0.6244897959183673 0.04750783514303629
0.9306122448979591 0.6244897959183673 0.04576062820119903
0.9510204081632653 0.6244897959183673 0.04416296362477867
0.9714285714285714 0.6244897959183673 0.042713729317610354
0.9918367346938776 0.6244897959183673 0.041520557348336144
1.0122448979591836 0.6244897959183673 0.04053703213348134
1.0326530612244897 0.6244897959183673 0.03996831331250531
1.0530612244897959 0.6244897959183673 0.039695252267324566
1.073469387755102 0.6244897959183673 0.03984428642123468
1.0938775510204082 0.6244897959183673 0.04054120639068307
1.1142857142857143 0.6244897959183673 0.041770252288852554
1.1346938775510202 0.6244897959183673 0.04349273227434887
1.1551020408163266 0.6244897959183673 0.045733905887509425
1.1755102040816325 0.6244897959183673 0.04878556009521769
1.1959183673469387 0.6244897959183673 0.052423793156140826
1.2163265306122448 0.6244897959183673 0.05669315051844014
1.236734693877551 0.6244897959183673 0.06191443948485349
1.2571428571428571 0.6244897959183673 0.06788380553486238
1.2775510204081633 0.6244897959183673 0.07447095535142645
1.2979591836734694 0.6244897959183673 0.08228090634819547
1.3183673469387753 0.6244897959183673 0.0908766509486131
1.3387755102040817 0.6244897959183673 0.10016721177575774
1.3591836734693876 0.6244897959183673 0.11097607064451852
1.379591836734694 0.6244897959183673 0.12256162328004305
1.4 0.6244897959183673 0.13503427121661496

0.4 0.6448979591836734 0.09115934844182519
0.42040816326530617 0.6448979591836734 0.0892935463204518
0.44081632653061226 0.6448979591836734 0.087427744208223
0.4612244897959184 0.6448979591836734 0.08556194208685017
0.4816326530612245 0.6448979591836734 0.08369613996537938
0.5020408163265306 0.6448979591836734 0.08183033785323904
0.5224489795918368 0.6448979591836734 0.07996453573187441
0.5428571428571429 0.6448979591836734 0.07809873361050174
0.563265306122449 0.6448979591836734 0.07623293149827151
0.5836734693877551 0.6448979591836734 0.0743671293768988
0.6040816326530613 0.6448979591836734 0.07250132725552612
0.6244897959183673 0.6448979591836734 0.07063672163424373
0.6448979591836734 0.6448979591836734 0.06879130154992895
0.6653061224489796 0.6448979591836734 0.06694588147465673
0.6857142857142857 0.6448979591836734 0.0651004613903417
0.7061224489795919 0.6448979591836734 0.06325504130602659
0.726530612244898 0.6448979591836734 0.06140962123075477
0.7469387755102042 0.6448979591836734 0.05956420114644201
0.7673469387755102 0.6448979591836734 0.05771878106212377
0.7877551020408163 0.6448979591836734 0.055873360986851854
0.8081632653061224 0.6448979591836734 0.05402794090253745
0.8285714285714285 0.6448979591836734 0.05219014582986284
0.8489795918367347 0.6448979591836734 0.05038133143458367
0.8693877551020408 0.6448979591836734 0.0485725170304395
0.889795918367347 0.6448979591836734 0.046763702626295235
0.9102040816326531 0.6448979591836734 0.044954888231014276
0.9306122448979591 0.6448979591836734 0.0431502312441755
0.9510204081632653 0.6448979591836734 0.04150179030175355
0.9714285714285714 0.6448979591836734 0.04003500259536123
0.9918367346938776 0.6448979591836734 0.03883032628187588
1.0122448979591836 0.6448979591836734 0.03780377453467986
1.0326530612244897 0.6448979591836734 0.037261648103577384
1.0530612244897959 0.6448979591836734 0.03702593427488288
1.073469387755102 0.6448979591836734 0.03719492921268716
1.0938775510204082 0.6448979591836734 0.037887694626256775
1.1142857142857143 0.6448979591836734 0.039175366743628905
1.1346938775510202 0.6448979591836734 0.04094931752103639
1.1551020408163266 0.6448979591836734 0.04320220337582838
1.1755102040816325 0.6448979591836734 0.04631867921302838
1.1959183673469387 0.6448979591836734 0.05001959436391333
1.2163265306122448 0.6448979591836734 0.054307664040969254
1.236734693877551 0.6448979591836734 0.05960104713901476
1.2571428571428571 0.6448979591836734 0.06562983306141142
1.2775510204081633 0.6448979591836734 0.07227501933852096
1.2979591836734694 0.6448979591836734 0.08013799914240652
1.3183673469387753 0.6448979591836734 0.08882774829911673
1.3387755102040817 0.6448979591836734 0.09819201613843626
1.3591836734693876 0.6448979591836734 0.10905518713001432
1.379591836734694 0.6448979591836734 0.12070548115978433
1.4 0.6448979591836734 0.1332427216053264

0.4 0.6653061224489796 0.09000207877730615
0.42040816326530617 0.6653061224489796 0.08807723228519505
0.44081632653061226 0.6653061224489796 0.08615238580251532
0.4612244897959184 0.6653061224489796 0.08422753931039359
0.4816326530612245 0.6653061224489796 0.0823026928182779
0.5020408163265306 0.6653061224489796 0.08037784633558712
0.5224489795918368 0.6653061224489796 0.07845299984350132
0.5428571428571429 0.6653061224489796 0.07652815335138828
0.563265306122449 0.6653061224489796 0.07460330686871122
0.5836734693877551 0.6653061224489796 0.07267846037661027
0.6040816326530613 0.6653061224489796 0.07075361388448476
0.6244897959183673 0.6653061224489796 0.06884970092853998
0.6448979591836734 0.6653061224489796 0.06694588147465673
0.6653061224489796 0.6653061224489796 0.065042062030102
0.6857142857142857 0.6653061224489796 0.06313824257621864
0.7061224489795919 0.6653061224489796 0.061234423122335305
0.726530612244898 0.6653061224489796 0.0593306036777807
0.7469387755102042 0.6653061224489796 0.05742678422389591
0.7673469387755102 0.6653061224489796 0.05552296477001391
0.7877551020408163 0.6653061224489796 0.05361914532545937
0.8081632653061224 0.6653061224489796 0.05173221814379477
0.8285714285714285 0.6653061224489796 0.04986616277767843
0.8489795918367347 0.6653061224489796 0.04800010742070618
0.8693877551020408 0.6653061224489796 0.046134052054590105
0.889795918367347 0.6653061224489796 0.04426799668847401
0.9102040816326531 0.6653061224489796 0.04240194133150198
0.9306122448979591 0.6653061224489796 0.04053983429994291
0.9510204081632653 0.6653061224489796 0.03884061699177554
0.9714285714285714 0.6653061224489796 0.03735949202987725
0.9918367346938776 0.6653061224489796 0.036142516605143504
1.0122448979591836 0.6653061224489796 0.035113132982494695
1.0326530612244897 0.6653061224489796 0.034554982907915505
1.0530612244897959 0.6653061224489796 0.03435661629551886
1.073469387755102 0.6653061224489796 0.03456505352270245
1.0938775510204082 0.6653061224489796 0.03523418287488471
1.1142857142857143 0.6653061224489796 0.03658048121112043
1.1346938775510202 0.6653061224489796 0.03840590278018657
1.1551020408163266 0.6653061224489796 0.040670500876553516
1.1755102040816325 0.6653061224489796 0.04385179834292765
1.1959183673469387 0.6653061224489796 0.04761539558346555
1.2163265306122448 0.6653061224489796 0.05194141379710163
1.236734693877551 0.6653061224489796 0.05728765480450957
1.2571428571428571 0.6653061224489796 0.06337586059900535
1.2775510204081633 0.6653061224489796 0.07009623176830664
1.2979591836734694 0.6653061224489796 0.07803429530418339
1.3183673469387753 0.6653061224489796 0.08678687104549067
1.3387755102040817 0.6653061224489796 0.09621682051076895
1.3591836734693876 0.6653061224489796 0.10713430362485102
1.379591836734694 0.6653061224489796 0.11884985973818314
1.4 0.6653061224489796 0.13145117200281606

0.4 0.6857142857142857 0.08884480910711914
0.42040816326530617 0.6857142857142857 0.08686091824397799
0.44081632653061226 0.6857142857142857 0.0848770273905583
0.4612244897959184 0.6857142857142857 0.08289313652741534
0.4816326530612245 0.6857142857142857 0.08090924566429306
0.5020408163265306 0.6857142857142857 0.07892535481085246
0.5224489795918368 0.6857142857142857 0.07694146394771878
0.5428571428571429 0.6857142857142857 0.0749575730845811
0.563265306122449 0.6857142857142857 0.07297368223115892
0.5836734693877551 0.6857142857142857 0.07098979136801978
0.6040816326530613 0.6857142857142857 0.06902489902820275
0.6244897959183673 0.6857142857142857 0.06706268021407964
0.6448979591836734 0.6857142857142857 0.0651004613903417
0.6653061224489796 0.6857142857142857 0.06313824257621864
0.6857142857142857 0.6857142857142857 0.06117602375251008
0.7061224489795919 0.6857142857142857 0.05921380492874339
0.726530612244898 0.6857142857142857 0.05725158611464444
0.7469387755102042 0.6857142857142857 0.05528936729088239
0.7673469387755102 0.6857142857142857 0.05332714846714353
0.7877551020408163 0.6857142857142857 0.051388772370841676
0.8081632653061224 0.6857142857142857 0.049465476042473304
0.8285714285714285 0.6857142857142857 0.04754217971410658
0.8489795918367347 0.6857142857142857 0.04561888339516058
0.8693877551020408 0.6857142857142857 0.0436955870667922
0.889795918367347 0.6857142857142857 0.04177229073842373
0.9102040816326531 0.6857142857142857 0.03984899441947953
0.9306122448979591 0.6857142857142857 0.0379294373429193
0.9510204081632653 0.6857142857142857 0.03619778870485919
0.9714285714285714 0.6857142857142857 0.034684179709689296
0.9918367346938776 0.6857142857142857 0.033454706915232085
1.0122448979591836 0.6857142857142857 0.03244589262366297
1.0326530612244897 0.6857142857142857 0.03184831769898152
1.0530612244897959 0.6857142857142857 0.031687298303075456
1.073469387755102 0.6857142857142857 0.031935177819831455
1.0938775510204082 0.6857142857142857 0.032580671110406384
1.1142857142857143 0.6857142857142857 0.03398559566589712
1.1346938775510202 0.6857142857142857 0.03586248802687418
1.1551020408163266 0.6857142857142857 0.03816081945622242
1.1755102040816325 0.6857142857142857 0.04138491746073973
1.1959183673469387 0.6857142857142857 0.04521119679124484
1.2163265306122448 0.6857142857142857 0.04959886820845751
1.236734693877551 0.6857142857142857 0.05497426245892384
1.2571428571428571 0.6857142857142857 0.06114969441955327
1.2775510204081633 0.6857142857142857 0.0679438788626769
1.2979591836734694 0.6857142857142857 0.07593119997838613
1.3183673469387753 0.6857142857142857 0.08474613322535414
1.3387755102040817 0.6857142857142857 0.09424162778811085
1.3591836734693876 0.6857142857142857 0.10521373149134992
1.379591836734694 0.6857142857142857 0.11700201151569826
1.4 0.6857142857142857 0.1296873812454882

0.4 0.7061224489795919 0.08768753943692836
0.42040816326530617 0.7061224489795919 0.08564460420275971
0.44081632653061226 0.7061224489795919 0.08360166897860177
0.4612244897959184 0.7061224489795919 0.0815587337444332
0.4816326530612245 0.7061224489795919 0.07951579851028606
0.5020408163265306 0.7061224489795919 0.07747286328610686
0.5224489795918368 0.7061224489795919 0.0754299280519392
0.5428571428571429 0.7061224489795919 0.07338699281777529
0.563265306122449 0.7061224489795919 0.0713440575936115
0.5836734693877551 0.7061224489795919 0.06931689587690344
0.6040816326530613 0.7061224489795919 0.06729627768331109
0.6244897959183673 0.7061224489795919 0.06527565949961923
0.6448979591836734 0.7061224489795919 0.06325504130602659
0.6653061224489796 0.7061224489795919 0.061234423122335305
0.6857142857142857 0.7061224489795919 0.05921380492874339
0.7061224489795919 0.7061224489795919 0.05719318673515009
0.726530612244898 0.7061224489795919 0.05517256855149673
0.7469387755102042 0.7061224489795919 0.05315195035741041
0.7673469387755102 0.7061224489795919 0.051159808512662094
0.7877551020408163 0.7061224489795919 0.04917927123177264
0.8081632653061224 0.7061224489795919 0.04719873394115191
0.8285714285714285 0.7061224489795919 0.04521819665053105
0.8489795918367347 0.7061224489795919 0.04323765936961496
0.8693877551020408 0.7061224489795919 0.041257122078994325
0.889795918367347 0.7061224489795919 0.039276584788373745
0.9102040816326531 0.7061224489795919 0.03729604750745749
0.9306122448979591 0.7061224489795919 0.035319040385895686
0.9510204081632653 0.7061224489795919 0.03356560450125642
0.9714285714285714 0.7061224489795919 0.03200886738950079
0.9918367346938776 0.7061224489795919 0.030766897225324802
1.0122448979591836 0.7061224489795919 0.029783614820385766
1.0326530612244897 0.7061224489795919 0.029141652490051885
1.0530612244897959 0.7061224489795919 0.029027155819248734
1.073469387755102 0.7061224489795919 0.02930955935536448
1.0938775510204082 0.7061224489795919 0.029962146244778824
1.1142857142857143 0.7061224489795919 0.031392109432438066
1.1346938775510202 0.7061224489795919 0.03332610873467736
1.1551020408163266 0.7061224489795919 0.035689839192938194
1.1755102040816325 0.7061224489795919 0.03892618844613459
1.1959183673469387 0.7061224489795919 0.042811498338104145
1.2163265306122448 0.7061224489795919 0.04727719307875252
1.236734693877551 0.7061224489795919 0.05268208627138944
1.2571428571428571 0.7061224489795919 0.05893227263813212
1.2775510204081633 0.7061224489795919 0.06579152595704724
1.2979591836734694 0.7061224489795919 0.07382810465258861
1.3183673469387753 0.7061224489795919 0.08270584652798502
1.3387755102040817 0.7061224489795919 0.09226644294138892
1.3591836734693876 0.7061224489795919 0.10329708103283045
1.379591836734694 0.7061224489795919 0.11519882504903325
1.4 0.7061224489795919 0.12799285163103147

0.4 0.726530612244898 0.0865302697724099
0.42040816326530617 0.726530612244898 0.08442829016749685
0.44081632653061226 0.726530612244898 0.08232631057289436
0.4612244897959184 0.726530612244898 0.0802243309679871
0.4816326530612245 0.726530612244898 0.07812235136307864
0.5020408163265306 0.726530612244898 0.07602037176847248
0.5224489795918368 0.726530612244898 0.07391839216356402
0.5428571428571429 0.726530612244898 0.07181641255866097
0.563265306122449 0.726530612244898 0.0697256914732112
0.5836734693877551 0.726530612244898 0.06764667391005032
0.6040816326530613 0.726530612244898 0.06556765634688927
0.6244897959183673 0.726530612244898 0.06348863879391531
0.6448979591836734 0.726530612244898 0.06140962123075477
0.6653061224489796 0.726530612244898 0.0593306036777807
0.6857142857142857 0.726530612244898 0.05725158611464444
0.7061224489795919 0.726530612244898 0.05517256855149673
0.726530612244898 0.726530612244898 0.05309355099848469
0.7469387755102042 0.726530612244898 0.05104532659872918
0.7673469387755102 0.726530612244898 0.049007548346137596
0.7877551020408163 0.726530612244898 0.046969770103530734
0.8081632653061224 0.726530612244898 0.04493199185093797
0.8285714285714285 0.726530612244898 0.04289421359834373
0.8489795918367347 0.726530612244898 0.04085643535600271
0.8693877551020408 0.726530612244898 0.03881865710314388
0.889795918367347 0.726530612244898 0.03678087885055181
0.9102040816326531 0.726530612244898 0.034743100607944846
0.9306122448979591 0.726530612244898 0.03270864344166308
0.9510204081632653 0.726530612244898 0.03093342031055328
0.9714285714285714 0.726530612244898 0.029333555082424006
0.9918367346938776 0.726530612244898 0.028079087548586942
1.0122448979591836 0.726530612244898 0.027127610440690012
1.0326530612244897 0.726530612244898 0.026449233041136003
1.0530612244897959 0.726530612244898 0.026369670949891646
1.073469387755102 0.726530612244898 0.02669170062860273
1.0938775510204082 0.726530612244898 0.027390326246340073
1.1142857142857143 0.726530612244898 0.02881086056673851
1.1346938775510202 0.726530612244898 0.030794277121780095
1.1551020408163266 0.726530612244898 0.033227220813330086
1.1755102040816325 0.726530612244898 0.036470456842411667
1.1959183673469387 0.726530612244898 0.040416393827966884
1.2163265306122448 0.726530612244898 0.04495772250106184
1.236734693877551 0.726530612244898 0.05041554231495833
1.2571428571428571 0.726530612244898 0.056717516378913785
1.2775510204081633 0.726530612244898 0.06363922752236725
1.2979591836734694 0.726530612244898 0.07172563072137045
1.3183673469387753 0.726530612244898 0.0806855973743391
1.3387755102040817 0.726530612244898 0.0903395364906738
1.3591836734693876 0.726530612244898 0.10155415716734359
1.379591836734694 0.726530612244898 0.11358092945814607
1.4 0.726530612244898 0.12656473408522567

0.4 0.7469387755102042 0.08537300010222068
0.42040816326530617 0.7469387755102042 0.0832119761262847
0.44081632653061226 0.7469387755102042 0.08105095216093763
0.4612244897959184 0.7469387755102042 0.07888992818500223
0.4816326530612245 0.7469387755102042 0.07672890420906672
0.5020408163265306 0.7469387755102042 0.07456788024371883
0.5224489795918368 0.7469387755102042 0.07240685626778141
0.5428571428571429 0.7469387755102042 0.07025128579059702
0.563265306122449 0.7469387755102042 0.06811386886802775
0.5836734693877551 0.7469387755102042 0.06597645193501198
0.6040816326530613 0.7469387755102042 0.06383903500199742
0.6244897959183673 0.7469387755102042 0.061701618079455275
0.6448979591836734 0.7469387755102042 0.05956420114644201
0.6653061224489796 0.7469387755102042 0.05742678422389591
0.6857142857142857 0.7469387755102042 0.05528936729088239
0.7061224489795919 0.7469387755102042 0.05315195035741041
0.726530612244898 0.7469387755102042 0.05104532659872918
0.7469387755102042 0.7469387755102042 0.04895030738388531
0.7673469387755102 0.7469387755102042 0.04685528816904039
0.7877551020408163 0.7469387755102042 0.044760268964461204
0.8081632653061224 0.7469387755102042 0.04266524974961594
0.8285714285714285 0.7469387755102042 0.04057023053477123
0.8489795918367347 0.7469387755102042 0.038475211330191994
0.8693877551020408 0.7469387755102042 0.036380192115316796
0.889795918367347 0.7469387755102042 0.03428517290050276
0.9102040816326531 0.7469387755102042 0.032190153695922964
0.9306122448979591 0.7469387755102042 0.030098246484652653
0.9510204081632653 0.7469387755102042 0.02830123610695083
0.9714285714285714 0.7469387755102042 0.026658242762233667
0.9918367346938776 0.7469387755102042 0.025391277858679586
1.0122448979591836 0.7469387755102042 0.024471606047964094
1.0326530612244897 0.7469387755102042 0.023805861390765393
1.0530612244897959 0.7469387755102042 0.023712186067513186
1.073469387755102 0.7469387755102042 0.02407384188901222
1.0938775510204082 0.7469387755102042 0.024822676426035705
1.1142857142857143 0.7469387755102042 0.026229611688385113
1.1346938775510202 0.7469387755102042 0.028262585561651444
1.1551020408163266 0.7469387755102042 0.030764602421650043
1.1755102040816325 0.7469387755102042 0.03402859345212993
1.1959183673469387 0.7469387755102042 0.03802545502095014
1.2163265306122448 0.7469387755102042 0.042638262222497794
1.236734693877551 0.7469387755102042 0.04815152414515122
1.2571428571428571 0.7469387755102042 0.054510821477738176
1.2775510204081633 0.7469387755102042 0.061511733241602494
1.2979591836734694 0.7469387755102042 0.06970275923532153
1.3183673469387753 0.7469387755102042 0.0787879075042945
1.3387755102040817 0.7469387755102042 0.0886133075267779
1.3591836734693876 0.7469387755102042 0.09996186806715238
1.379591836734694 0.7469387755102042 0.11218467347092109
1.4 0.7469387755102042 0.12533393320315106

0.4 0.7673469387755102 0.08421573043203223
0.42040816326530617 0.7673469387755102 0.08199566208506706
0.44081632653061226 0.7673469387755102 0.07977559374898117
0.4612244897959184 0.7673469387755102 0.07755552540201671
0.4816326530612245 0.7673469387755102 0.07533545705505229
0.5020408163265306 0.7673469387755102 0.07311538871896839
0.5224489795918368 0.7673469387755102 0.07089532037199917
0.5428571428571429 0.7673469387755102 0.06869786255495638
0.563265306122449 0.7673469387755102 0.06650204626284484
0.5836734693877551 0.7673469387755102 0.06430622995997576
0.6040816326530613 0.7673469387755102 0.06211041365711117
0.6244897959183673 0.7673469387755102 0.05991459736499776
0.6448979591836734 0.7673469387755102 0.05771878106212377
0.6653061224489796 0.7673469387755102 0.05552296477001391
0.6857142857142857 0.7673469387755102 0.05332714846714353
0.7061224489795919 0.7673469387755102 0.051159808512662094
0.726530612244898 0.7673469387755102 0.049007548346137596
0.7469387755102042 0.7673469387755102 0.04685528816904039
0.7673469387755102 0.7673469387755102 0.04470302799194167
0.7877551020408163 0.7673469387755102 0.04255076782539193
0.8081632653061224 0.7673469387755102 0.040398507648294515
0.8285714285714285 0.7673469387755102 0.03824624747119751
0.8489795918367347 0.7673469387755102 0.03609398730464638
0.8693877551020408 0.7673469387755102 0.033941727127549004
0.889795918367347 0.7673469387755102 0.031789466950451886
0.9102040816326531 0.7673469387755102 0.029637206783900635
0.9306122448979591 0.7673469387755102 0.027487849527615925
0.9510204081632653 0.7673469387755102 0.025669051903349057
0.9714285714285714 0.7673469387755102 0.024008844667495585
0.9918367346938776 0.7673469387755102 0.022703468168772473
1.0122448979591836 0.7673469387755102 0.02181560165524025
1.0326530612244897 0.7673469387755102 0.02117157121064553
1.0530612244897959 0.7673469387755102 0.02105470118513953
1.073469387755102 0.7673469387755102 0.02145598314942214
1.0938775510204082 0.7673469387755102 0.02225504948558054
1.1142857142857143 0.7673469387755102 0.02365301563925621
1.1346938775510202 0.7673469387755102 0.025730894001527144
1.1551020408163266 0.7673469387755102 0.028301984029972103
1.1755102040816325 0.7673469387755102 0.03159120542019322
1.1959183673469387 0.7673469387755102 0.03567098665216553
1.2163265306122448 0.7673469387755102 0.040325779816176854
1.236734693877551 0.7673469387755102 0.045890239628749115
1.2571428571428571 0.7673469387755102 0.05238522863548563
1.2775510204081633 0.7673469387755102 0.05948907632660057
1.2979591836734694 0.7673469387755102 0.06785932055075493
1.3183673469387753 0.7673469387755102 0.07711882107782887
1.3387755102040817 0.7673469387755102 0.0870805056279594
1.3591836734693876 0.7673469387755102 0.09862703093420977
1.379591836734694 0.7673469387755102 0.1110156218737784
1.4 0.7673469387755102 0.12431578535990398

0.4 0.7877551020408163 0.08305846076751294
0.42040816326530617 0.7877551020408163 0.08077934804980949
0.44081632653061226 0.7877551020408163 0.07850023534327358
0.4612244897959184 0.7877551020408163 0.07622112262557032
0.4816326530612245 0.7877551020408163 0.07394200990786677
0.5020408163265306 0.7877551020408163 0.07166289720134611
0.5224489795918368 0.7877551020408163 0.06939865499939289
0.5428571428571429 0.7877551020408163 0.06714443932695419
0.563265306122449 0.7877551020408163 0.0648902236655612
0.5836734693877551 0.7877551020408163 0.06263600799312256
0.6040816326530613 0.7877551020408163 0.0603817923206867
0.6244897959183673 0.7877551020408163 0.05812757665929089
0.6448979591836734 0.7877551020408163 0.055873360986851854
0.6653061224489796 0.7877551020408163 0.05361914532545937
0.6857142857142857 0.7877551020408163 0.051388772370841676
0.7061224489795919 0.7877551020408163 0.04917927123177264
0.726530612244898 0.7877551020408163 0.046969770103530734
0.7469387755102042 0.7877551020408163 0.044760268964461204
0.7673469387755102 0.7877551020408163 0.04255076782539193
0.7877551020408163 0.7877551020408163 0.04034126669714942
0.8081632653061224 0.7877551020408163 0.038131765558078436
0.8285714285714285 0.7877551020408163 0.035922264419011446
0.8489795918367347 0.7877551020408163 0.033712763290772135
0.8693877551020408 0.7877551020408163 0.03150326215169964
0.889795918367347 0.7877551020408163 0.02929376101263063
0.9102040816326531 0.7877551020408163 0.027084259884388034
0.9306122448979591 0.7877551020408163 0.02487779624312956
0.9510204081632653 0.7877551020408163 0.023036867712645143
0.9714285714285714 0.7877551020408163 0.021367359656371522
0.9918367346938776 0.7877551020408163 0.020031765710027655
1.0122448979591836 0.7877551020408163 0.019159597275529346
1.0326530612244897 0.7877551020408163 0.018545376809714267
1.0530612244897959 0.7877551020408163 0.018397418424929698
1.073469387755102 0.7877551020408163 0.018838124422657726
1.0938775510204082 0.7877551020408163 0.019687453806641726
1.1142857142857143 0.7877551020408163 0.021116081180437837
1.1346938775510202 0.7877551020408163 0.023199231691278917
1.1551020408163266 0.7877551020408163 0.025844479271917024
1.1755102040816325 0.7877551020408163 0.029190782589062658
1.1959183673469387 0.7877551020408163 0.03336551961662654
1.2163265306122448 0.7877551020408163 0.03810495321448596
1.236734693877551 0.7877551020408163 0.043872884043107616
1.2571428571428571 0.7877551020408163 0.05047386937030156
1.2775510204081633 0.7877551020408163 0.05775886653528494
1.2979591836734694 0.7877551020408163 0.06631348688632809
1.3183673469387753 0.7877551020408163 0.07571114996615019
1.3387755102040817 0.7877551020408163 0.08587149663517729
1.3591836734693876 0.7877551020408163 0.09759441111383625
1.379591836734694 0.7877551020408163 0.11013845583709769
1.4 0.7877551020408163 0.12365098764739037

0.4 0.8081632653061224 0.08190119109732448
0.42040816326530617 0.8081632653061224 0.07956303400859098
0.44081632653061226 0.8081632653061224 0.07722487693131667
0.4612244897959184 0.8081632653061224 0.07488671984258516
0.4816326530612245 0.8081632653061224 0.07254856275385335
0.5020408163265306 0.8081632653061224 0.07021624617592649
0.5224489795918368 0.8081632653061224 0.06790363113364681
0.5428571428571429 0.8081632653061224 0.06559101609134112
0.563265306122449 0.8081632653061224 0.06327840106037853
0.5836734693877551 0.8081632653061224 0.0609657860180854
0.6040816326530613 0.8081632653061224 0.05865317097579176
0.6244897959183673 0.8081632653061224 0.0563405559448313
0.6448979591836734 0.8081632653061224 0.05402794090253745
0.6653061224489796 0.8081632653061224 0.05173221814379477
0.6857142857142857 0.8081632653061224 0.049465476042473304
0.7061224489795919 0.8081632653061224 0.04719873394115191
0.726530612244898 0.8081632653061224 0.04493199185093797
0.7469387755102042 0.8081632653061224 0.04266524974961594
0.7673469387755102 0.8081632653061224 0.040398507648294515
0.7877551020408163 0.8081632653061224 0.038131765558078436
0.8081632653061224 0.8081632653061224 0.03586502345675901
0.8285714285714285 0.8081632653061224 0.033598281355437576
0.8489795918367347 0.8081632653061224 0.031331539265222745
0.8693877551020408 0.8081632653061224 0.029064797163901777
0.889795918367347 0.8081632653061224 0.026798055062580393
0.9102040816326531 0.8081632653061224 0.024531312972298776
0.9306122448979591 0.8081632653061224 0.02228268316136249
0.9510204081632653 0.8081632653061224 0.020414948565601596
0.9714285714285714 0.8081632653061224 0.018744044839840577
0.9918367346938776 0.8081632653061224 0.017376596715331538
1.0122448979591836 0.8081632653061224 0.016503592882804195
1.0326530612244897 0.8081632653061224 0.01591918239591559
1.0530612244897959 0.8081632653061224 0.015781794763356283
1.073469387755102 0.8081632653061224 0.016220265683068776
1.0938775510204082 0.8081632653061224 0.017119858115087105
1.1142857142857143 0.8081632653061224 0.018590486402770723
1.1346938775510202 0.8081632653061224 0.020727727093110725
1.1551020408163266 0.8081632653061224 0.023453659399332485
1.1755102040816325 0.8081632653061224 0.02690565655909835
1.1959183673469387 0.8081632653061224 0.03120123457060466
1.2163265306122448 0.8081632653061224 0.036134457228655825
1.236734693877551 0.8081632653061224 0.0420236542744097
1.2571428571428571 0.8081632653061224 0.04880808266927154
1.2775510204081633 0.8081632653061224 0.05627360927295899
1.2979591836734694 0.8081632653061224 0.06496325163482747
1.3183673469387753 0.8081632653061224 0.07456430415483652
1.3387755102040817 0.8081632653061224 0.08489764994027776
1.3591836734693876 0.8081632653061224 0.0967720733267239
1.379591836734694 0.8081632653061224 0.10953050660206118
1.4 0.8081632653061224 0.1232140310956739

0.4 0.8285714285714285 0.08074392142713423
0.42040816326530617 0.8285714285714285 0.07834671996737443
0.44081632653061226 0.8285714285714285 0.07594951851936038
0.4612244897959184 0.8285714285714285 0.07355231705960416
0.4816326530612245 0.8285714285714285 0.07115511559983988
0.5020408163265306 0.8285714285714285 0.06877962168002177
0.5224489795918368 0.8285714285714285 0.06640860726787244
0.5428571428571429 0.8285714285714285 0.06403759285572494
0.563265306122449 0.8285714285714285 0.06166657845519554
0.5836734693877551 0.8285714285714285 0.05929556404304777
0.6040816326530613 0.8285714285714285 0.05692454963089905
0.6244897959183673 0.8285714285714285 0.05455353523037021
0.6448979591836734 0.8285714285714285 0.05219014582986284
0.6653061224489796 0.8285714285714285 0.04986616277767843
0.6857142857142857 0.8285714285714285 0.04754217971410658
0.7061224489795919 0.8285714285714285 0.04521819665053105
0.726530612244898 0.8285714285714285 0.04289421359834373
0.7469387755102042 0.8285714285714285 0.04057023053477123
0.7673469387755102 0.8285714285714285 0.03824624747119751
0.7877551020408163 0.8285714285714285 0.035922264419011446
0.8081632653061224 0.8285714285714285 0.033598281355437576
0.8285714285714285 0.8285714285714285 0.03127429829186387
0.8489795918367347 0.8285714285714285 0.028950315239677643
0.8693877551020408 0.8285714285714285 0.02662633217610391
0.889795918367347 0.8285714285714285 0.02430234911253019
0.9102040816326531 0.8285714285714285 0.021993998425185554
0.9306122448979591 0.8285714285714285 0.01972193790587901
0.9510204081632653 0.8285714285714285 0.017810352509790524
0.9714285714285714 0.8285714285714285 0.016128464475249384
0.9918367346938776 0.8285714285714285 0.014749840905317236
1.0122448979591836 0.8285714285714285 0.013847588490079214
1.0326530612244897 0.8285714285714285 0.01329298798211603
1.0530612244897959 0.8285714285714285 0.013172179139503224
1.073469387755102 0.8285714285714285 0.01363529429250722
1.0938775510204082 0.8285714285714285 0.014600586119980854
1.1142857142857143 0.8285714285714285 0.016086340023615486
1.1346938775510202 0.8285714285714285 0.018427553097959532
1.1551020408163266 0.8285714285714285 0.021255461349947824
1.1755102040816325 0.8285714285714285 0.0248646102239328
1.1959183673469387 0.8285714285714285 0.029361145245623613
1.2163265306122448 0.8285714285714285 0.03441546249315181
1.236734693877551 0.8285714285714285 0.04049006917487764
1.2571428571428571 0.8285714285714285 0.04745957882726403
1.2775510204081633 0.8285714285714285 0.05506053569772402
1.2979591836734694 0.8285714285714285 0.06395855229898426
1.3183673469387753 0.8285714285714285 0.07373369048336731
1.3387755102040817 0.8285714285714285 0.08421730940788091
1.3591836734693876 0.8285714285714285 0.09631529795828218
1.379591836734694 0.8285714285714285 0.10924455100616619
1.4 0.8285714285714285 0.12309356917411564

0.4 0.8489795918367347 0.07958665176261603
0.42040816326530617 0.8489795918367347 0.07713040593211674
0.44081632653061226 0.8489795918367347 0.07467416011365303
0.4612244897959184 0.8489795918367347 0.07221791428315627
0.4816326530612245 0.8489795918367347 0.0697724109609681
0.5020408163265306 0.8489795918367347 0.06734299719115631
0.5224489795918368 0.8489795918367347 0.0649135834094396
0.5428571428571429 0.8489795918367347 0.06248416962772328
0.563265306122449 0.8489795918367347 0.060054755857910785
0.5836734693877551 0.8489795918367347 0.05762534207619483
0.6040816326530613 0.8489795918367347 0.055195928294478315
0.6244897959183673 0.8489795918367347 0.05276651452466353
0.6448979591836734 0.8489795918367347 0.05038133143458367
0.6653061224489796 0.8489795918367347 0.04800010742070618
0.6857142857142857 0.8489795918367347 0.04561888339516058
0.7061224489795919 0.8489795918367347 0.04323765936961496
0.726530612244898 0.8489795918367347 0.04085643535600271
0.7469387755102042 0.8489795918367347 0.038475211330191994
0.7673469387755102 0.8489795918367347 0.03609398730464638
0.7877551020408163 0.8489795918367347 0.033712763290772135
0.8081632653061224 0.8489795918367347 0.031331539265222745
0.8285714285714285 0.8489795918367347 0.028950315239677643
0.8489795918367347 0.8489795918367347 0.0265690912258008
0.8693877551020408 0.8489795918367347 0.024187867200254502
0.889795918367347 0.8489795918367347 0.021824277416194523
0.9102040816326531 0.8489795918367347 0.019475499073329895
0.9306122448979591 0.8489795918367347 0.017163333163102652
0.9510204081632653 0.8489795918367347 0.015205756466744835
0.9714285714285714 0.8489795918367347 0.013512884123474362
0.9918367346938776 0.8489795918367347 0.012123085108152921
1.0122448979591836 0.8489795918367347 0.011191922371546623
1.0326530612244897 0.8489795918367347 0.010693269920974632
1.0530612244897959 0.8489795918367347 0.010615679928862825
1.073469387755102 0.8489795918367347 0.011195826173948228
1.0938775510204082 0.8489795918367347 0.01222744987093526
1.1142857142857143 0.8489795918367347 0.013933164513184493
1.1346938775510202 0.8489795918367347 0.016382287844948593
1.1551020408163266 0.8489795918367347 0.0193691734754701
1.1755102040816325 0.8489795918367347 0.02318236971079756
1.1959183673469387 0.8489795918367347 0.02780200238673038
1.2163265306122448 0.8489795918367347 0.033042836843173336
1.236734693877551 0.8489795918367347 0.03930709830706753
1.2571428571428571 0.8489795918367347 0.04641516614865298
1.2775510204081633 0.8489795918367347 0.05422429495879504
1.2979591836734694 0.8489795918367347 0.06330244138665583
1.3183673469387753 0.8489795918367347 0.07323260462797314
1.3387755102040817 0.8489795918367347 0.08393997078976059
1.3591836734693876 0.8489795918367347 0.09621362497197083
1.379591836734694 0.8489795918367347 0.10931546167729554
1.4 0.8489795918367347 0.1233992026918429

0.4 0.8693877551020408 0.07842938209242675
0.42040816326530617 0.8693877551020408 0.07591409189089919
0.44081632653061226 0.8693877551020408 0.07339880170169641
0.4612244897959184 0.8693877551020408 0.07088351150016824
0.4816326530612245 0.8693877551020408 0.06839418583463176
0.5020408163265306 0.8693877551020408 0.0659063726952509
0.5224489795918368 0.8693877551020408 0.06341855954367993
0.5428571428571429 0.8693877551020408 0.0609307463921091
0.563265306122449 0.8693877551020408 0.05844293325272843
0.5836734693877551 0.8693877551020408 0.05595512010115754
0.6040816326530613 0.8693877551020408 0.05346730694958663
0.6244897959183673 0.8693877551020408 0.0510109820182373
0.6448979591836734 0.8693877551020408 0.0485725170304395
0.6653061224489796 0.8693877551020408 0.046134052054590105
0.6857142857142857 0.8693877551020408 0.0436955870667922
0.7061224489795919 0.8693877551020408 0.041257122078994325
0.726530612244898 0.8693877551020408 0.03881865710314388
0.7469387755102042 0.8693877551020408 0.036380192115316796
0.7673469387755102 0.8693877551020408 0.033941727127549004
0.7877551020408163 0.8693877551020408 0.03150326215169964
0.8081632653061224 0.8693877551020408 0.029064797163901777
0.8285714285714285 0.8693877551020408 0.02662633217610391
0.8489795918367347 0.8693877551020408 0.024187867200254502
0.8693877551020408 0.8693877551020408 0.021767703746161528
0.889795918367347 0.8693877551020408 0.019362670293059294
0.9102040816326531 0.8693877551020408 0.01695941753410401
0.9306122448979591 0.8693877551020408 0.014609155628858499
0.9510204081632653 0.8693877551020408 0.012601160410933537
0.9714285714285714 0.8693877551020408 0.010897303758886688
0.9918367346938776 0.8693877551020408 0.009514439768238497
1.0122448979591836 0.8693877551020408 0.00860124013441435
1.0326530612244897 0.8693877551020408 0.008205312657592079
1.0530612244897959 0.8693877551020408 0.008221860792759772
1.073469387755102 0.8693877551020408 0.008927941648546392
1.0938775510204082 0.8693877551020408 0.01018074234352411
1.1142857142857143 0.8693877551020408 0.01199366973622424
1.1346938775510202 0.8693877551020408 0.01460115954781791
1.1551020408163266 0.8693877551020408 0.017790012201295512
1.1755102040816325 0.8693877551020408 0.02172430060072989
1.1959183673469387 0.8693877551020408 0.026530570166753115
1.2163265306122448 0.8693877551020408 0.03195880118155388
1.236734693877551 0.8693877551020408 0.03835861012104944
1.2571428571428571 0.8693877551020408 0.04567619515486649
1.2775510204081633 0.8693877551020408 0.05366314152998976
1.2979591836734694 0.8693877551020408 0.06289187605474122
1.3183673469387753 0.8693877551020408 0.0730483589229035
1.3387755102040817 0.8693877551020408 0.08392953747300934
1.3591836734693876 0.8693877551020408 0.0963713554441165
1.379591836734694 0.8693877551020408 0.1097077259376158
1.4 0.8693877551020408 0.1239675245691487

0.4 0.889795918367347 0.0772721124222377
0.42040816326530617 0.889795918367347 0.0746977778496816
0.44081632653061226 0.889795918367347 0.07212344328973973
0.4612244897959184 0.889795918367347 0.06956217322972047
0.4816326530612245 0.889795918367347 0.06701596070829494
0.5020408163265306 0.889795918367347 0.06446974819934588
0.5224489795918368 0.889795918367347 0.06192353567792035
0.5428571428571429 0.889795918367347 0.059377323156494834
0.563265306122449 0.889795918367347 0.056831110647545466
0.5836734693877551 0.889795918367347 0.054284898126120286
0.6040816326530613 0.889795918367347 0.05175511451416547
0.6244897959183673 0.889795918367347 0.04925940857634546
0.6448979591836734 0.889795918367347 0.046763702626295235
0.6653061224489796 0.889795918367347 0.04426799668847401
0.6857142857142857 0.889795918367347 0.04177229073842373
0.7061224489795919 0.889795918367347 0.039276584788373745
0.726530612244898 0.889795918367347 0.03678087885055181
0.7469387755102042 0.889795918367347 0.03428517290050276
0.7673469387755102 0.889795918367347 0.031789466950451886
0.7877551020408163 0.889795918367347 0.02929376101263063
0.8081632653061224 0.889795918367347 0.026798055062580393
0.8285714285714285 0.889795918367347 0.02430234911253019
0.8489795918367347 0.889795918367347 0.021824277416194523
0.8693877551020408 0.889795918367347 0.019362670293059294
0.889795918367347 0.889795918367347 0.016903003137942234
0.9102040816326531 0.889795918367347 0.014443335994878096
0.9306122448979591 0.889795918367347 0.012056270237640068
0.9510204081632653 0.889795918367347 0.010004328731719934
0.9714285714285714 0.889795918367347 0.008373644792225797
0.9918367346938776 0.889795918367347 0.006990146759222087
1.0122448979591836 0.889795918367347 0.006324461928901524
1.0326530612244897 0.889795918367347 0.006024672582145502
1.0530612244897959 0.889795918367347 0.006167486360575546
1.073469387755102 0.889795918367347 0.007100391883817578
1.0938775510204082 0.889795918367347 0.008461952256536176
1.1142857142857143 0.889795918367347 0.010434426346827511
1.1346938775510202 0.889795918367347 0.01325060193470236
1.1551020408163266 0.889795918367347 0.01656127748021749
1.1755102040816325 0.889795918367347 0.02068521092712621
1.1959183673469387 0.889795918367347 0.025684505397960165
1.2163265306122448 0.889795918367347 0.031248452824612555
1.236734693877551 0.889795918367347 0.03786354586724267
1.2571428571428571 0.889795918367347 0.04536252649159711
1.2775510204081633 0.889795918367347 0.05349982265268256
1.2979591836734694 0.889795918367347 0.06296414929661137
1.3183673469387753 0.889795918367347 0.07329543335314234
1.3387755102040817 0.889795918367347 0.08434205176517728
1.3591836734693876 0.889795918367347 0.09703206553309214
1.379591836734694 0.889795918367347 0.11054419667393849
1.4 0.889795918367347 0.12499396815785231

0.4 0.9102040816326531 0.07611484275771664
0.42040816326530617 0.9102040816326531 0.07348146381442354
0.44081632653061226 0.9102040816326531 0.07084808488403209
0.4612244897959184 0.9102040816326531 0.0682423474797056
0.4816326530612245 0.9102040816326531 0.06563773558871167
0.5020408163265306 0.9102040816326531 0.06303312371048057
0.5224489795918368 0.9102040816326531 0.060428511819486816
0.5428571428571429 0.9102040816326531 0.057823899928492406
0.563265306122449 0.9102040816326531 0.055219288050261064
0.5836734693877551 0.9102040816326531 0.052614676159267085
0.6040816326530613 0.9102040816326531 0.05006078204254871
0.6244897959183673 0.9102040816326531 0.04750783514303629
0.6448979591836734 0.9102040816326531 0.044954888231014276
0.6653061224489796 0.9102040816326531 0.04240194133150198
0.6857142857142857 0.9102040816326531 0.03984899441947953
0.7061224489795919 0.9102040816326531 0.03729604750745749
0.726530612244898 0.9102040816326531 0.034743100607944846
0.7469387755102042 0.9102040816326531 0.032190153695922964
0.7673469387755102 0.9102040816326531 0.029637206783900635
0.7877551020408163 0.9102040816326531 0.027084259884388034
0.8081632653061224 0.9102040816326531 0.024531312972298776
0.8285714285714285 0.9102040816326531 0.021993998425185554
0.8489795918367347 0.9102040816326531 0.019475499073329895
0.8693877551020408 0.9102040816326531 0.01695941753410401
0.889795918367347 0.9102040816326531 0.014443335994878096
0.9102040816326531 0.9102040816326531 0.011939515735323682
0.9306122448979591 0.9102040816326531 0.009575846012026204
0.9510204081632653 0.9102040816326531 0.0076458170106614085
0.9714285714285714 0.9102040816326531 0.006047173996800477
0.9918367346938776 0.9102040816326531 0.004908552901882508
1.0122448979591836 0.9102040816326531 0.004341501076952718
1.0326530612244897 0.9102040816326531 0.004167567186076868
1.0530612244897959 0.9102040816326531 0.004536549134007904
1.073469387755102 0.9102040816326531 0.005580293786835679
1.0938775510204082 0.9102040816326531 0.007101472645899324
1.1142857142857143 0.9102040816326531 0.009282644045677597
1.1346938775510202 0.9102040816326531 0.012222553438261294
1.1551020408163266 0.9102040816326531 0.015722904422179565
1.1755102040816325 0.9102040816326531 0.020040880789849193
1.1959183673469387 0.9102040816326531 0.025178639413644975
1.2163265306122448 0.9102040816326531 0.03095732043793947
1.236734693877551 0.9102040816326531 0.03775586553186013
1.2571428571428571 0.9102040816326531 0.045409050077547586
1.2775510204081633 0.9102040816326531 0.05378058836552883
1.2979591836734694 0.9102040816326531 0.0634225043374321
1.3183673469387753 0.9102040816326531 0.0739246607972572
1.3387755102040817 0.9102040816326531 0.08521911892333711
1.3591836734693876 0.9102040816326531 0.09808601387790153
1.379591836734694 0.9102040816326531 0.11179313360188164
1.4 0.9102040816326531 0.12648384550687364

0.4 0.9306122448979591 0.07495757308753005
0.42040816326530617 0.9306122448979591 0.07227223416946368
0.44081632653061226 0.9306122448979591 0.06959906622192305
0.4612244897959184 0.9306122448979591 0.06693564851651478
0.4816326530612245 0.9306122448979591 0.06427223081110647
0.5020408163265306 0.9306122448979591 0.061608813118748926
0.5224489795918368 0.9306122448979591 0.05894539541334021
0.5428571428571429 0.9306122448979591 0.05628197770793143
0.563265306122449 0.9306122448979591 0.05361856001557453
0.5836734693877551 0.9306122448979591 0.050981422102493804
0.6040816326530613 0.9306122448979591 0.0483710251454317
0.6244897959183673 0.9306122448979591 0.04576062820119903
0.6448979591836734 0.9306122448979591 0.0431502312441755
0.6653061224489796 0.9306122448979591 0.04053983429994291
0.6857142857142857 0.9306122448979591 0.0379294373429193
0.7061224489795919 0.9306122448979591 0.035319040385895686
0.726530612244898 0.9306122448979591 0.03270864344166308
0.7469387755102042 0.9306122448979591 0.030098246484652653
0.7673469387755102 0.9306122448979591 0.027487849527615925
0.7877551020408163 0.9306122448979591 0.02487779624312956
0.8081632653061224 0.9306122448979591 0.02228268316136249
0.8285714285714285 0.9306122448979591 0.01972193790587901
0.8489795918367347 0.9306122448979591 0.017163333163102652
0.8693877551020408 0.9306122448979591 0.014609155628858499
0.889795918367347 0.9306122448979591 0.012056270237640068
0.9102040816326531 0.9306122448979591 0.009575846012026204
0.9306122448979591 0.9306122448979591 0.007317885964199482
0.9510204081632653 0.9306122448979591 0.00547852577462903
0.9714285714285714 0.9306122448979591 0.004125378118606943
0.9918367346938776 0.9306122448979591 0.0030790879544717754
1.0122448979591836 0.9306122448979591 0.002639009943069422
1.0326530612244897 0.9306122448979591 0.002690973915050202
1.0530612244897959 0.9306122448979591 0.0031654490172659186
1.073469387755102 0.9306122448979591 0.0043691774742139365
1.0938775510204082 0.9306122448979591 0.0060977152615740195
1.1142857142857143 0.9306122448979591 0.008398843827184987
1.1346938775510202 0.9306122448979591 0.011528450412877844
1.1551020408163266 0.9306122448979591 0.015221004965243347
1.1755102040816325 0.9306122448979591 0.019673833011257313
1.1959183673469387 0.9306122448979591 0.02502656727762447
1.2163265306122448 0.9306122448979591 0.03098656150587436
1.236734693877551 0.9306122448979591 0.037935295899218915
1.2571428571428571 0.9306122448979591 0.04582359357136803
1.2775510204081633 0.9306122448979591 0.05437044110807209
1.2979591836734694 0.9306122448979591 0.06417874214004021
1.3183673469387753 0.9306122448979591 0.07492991202481264
1.3387755102040817 0.9306122448979591 0.08639910502418056
1.3591836734693876 0.9306122448979591 0.09945818654029182
1.379591836734694 0.9306122448979591 0.11340621841779366
1.4 0.9306122448979591 0.1282845633207731

0.4 0.9510204081632653 0.07385113022107431
0.42040816326530617 0.9510204081632653 0.07113146302287104
0.44081632653061226 0.9510204081632653 0.06841179583800128
0.4612244897959184 0.9510204081632653 0.06569212863978889
0.4816326530612245 0.9510204081632653 0.06297246144158503
0.5020408163265306 0.9510204081632653 0.060255439334971336
0.5224489795918368 0.9510204081632653 0.05754615519472001
0.5428571428571429 0.9510204081632653 0.05484748106637428
0.563265306122449 0.9510204081632653 0.0521491282696005
0.5836734693877551 0.9510204081632653 0.04948531025778307
0.6040816326530613 0.9510204081632653 0.046824136934761146
0.6244897959183673 0.9510204081632653 0.04416296362477867
0.6448979591836734 0.9510204081632653 0.04150179030175355
0.6653061224489796 0.9510204081632653 0.03884061699177554
0.6857142857142857 0.9510204081632653 0.03619778870485919
0.7061224489795919 0.9510204081632653 0.03356560450125642
0.726530612244898 0.9510204081632653 0.03093342031055328
0.7469387755102042 0.9510204081632653 0.02830123610695083
0.7673469387755102 0.9510204081632653 0.025669051903349057
0.7877551020408163 0.9510204081632653 0.023036867712645143
0.8081632653061224 0.9510204081632653 0.020414948565601596
0.8285714285714285 0.9510204081632653 0.017810352509790524
0.8489795918367347 0.9510204081632653 0.015205756466744835
0.8693877551020408 0.9510204081632653 0.012601160410933537
0.889795918367347 0.9510204081632653 0.010004328731719934
0.9102040816326531 0.9510204081632653 0.0076458170106614085
0.9306122448979591 0.9510204081632653 0.00547852577462903
0.9510204081632653 0.9510204081632653 0.0038888088422448577
0.9714285714285714 0.9510204081632653 0.0026329986530731373
0.9918367346938776 0.9510204081632653 0.0017137004107658687
1.0122448979591836 0.9510204081632653 0.0015039511770625976
1.0326530612244897 0.9510204081632653 0.0016660506846087224
1.0530612244897959 0.9510204081632653 0.0023015658516823967
1.073469387755102 0.9510204081632653 0.00371836283279391
1.0938775510204082 0.9510204081632653 0.0055701140389609995
1.1142857142857143 0.9510204081632653 0.00806357988291667
1.1346938775510202 0.9510204081632653 0.01139133001561586
1.1551020408163266 0.9510204081632653 0.015220896755842773
1.1755102040816325 0.9510204081632653 0.019893562847486477
1.1959183673469387 0.9510204081632653 0.02543294821865481
1.2163265306122448 0.9510204081632653 0.0315446367855049
1.236734693877551 0.9510204081632653 0.03873590364092702
1.2571428571428571 0.9510204081632653 0.04680357862617685
1.2775510204081633 0.9510204081632653 0.05551763011595287
1.2979591836734694 0.9510204081632653 0.0655852792622922
1.3183673469387753 0.9510204081632653 0.07651386654606782
1.3387755102040817 0.9510204081632653 0.08817515375214117
1.3591836734693876 0.9510204081632653 0.10148669861905169
1.379591836734694 0.9510204081632653 0.11562479323571628
1.4 0.9510204081632653 0.13071983584020605

0.4 0.9714285714285714 0.07279271753028835
0.42040816326530617 0.9714285714285714 0.0700181030752899
0.44081632653061226 0.9714285714285714 0.06725251304193312
0.4612244897959184 0.9714285714285714 0.06449744003931401
0.4816326530612245 0.9714285714285714 0.06174356981520109
0.5020408163265306 0.9714285714285714 0.05898969960458223
0.5224489795918368 0.9714285714285714 0.05623582938046939
0.5428571428571429 0.9714285714285714 0.05348195915635657
0.563265306122449 0.9714285714285714 0.05076210536147445
0.5836734693877551 0.9714285714285714 0.04807701679472062
0.6040816326530613 0.9714285714285714 0.04539278635309136
0.6244897959183673 0.9714285714285714 0.042713729317610354
0.6448979591836734 0.9714285714285714 0.04003500259536123
0.6653061224489796 0.9714285714285714 0.03735949202987725
0.6857142857142857 0.9714285714285714 0.034684179709689296
0.7061224489795919 0.9714285714285714 0.03200886738950079
0.726530612244898 0.9714285714285714 0.029333555082424006
0.7469387755102042 0.9714285714285714 0.026658242762233667
0.7673469387755102 0.9714285714285714 0.024008844667495585
0.7877551020408163 0.9714285714285714 0.021367359656371522
0.8081632653061224 0.9714285714285714 0.018744044839840577
0.8285714285714285 0.9714285714285714 0.016128464475249384
0.8489795918367347 0.9714285714285714 0.013512884123474362
0.8693877551020408 0.9714285714285714 0.010897303758886688
0.889795918367347 0.9714285714285714 0.008373644792225797
0.9102040816326531 0.9714285714285714 0.006047173996800477
0.9306122448979591 0.9714285714285714 0.004125378118606943
0.9510204081632653 0.9714285714285714 0.0026329986530731373
0.9714285714285714 0.9714285714285714 0.0015032251333727802
0.9918367346938776 0.9714285714285714 0.0008110947775134355
1.0122448979591836 0.9714285714285714 0.000712548400886333
1.0326530612244897 0.9714285714285714 0.0010344784540533662
1.0530612244897959 0.9714285714285714 0.001880774490589218
1.073469387755102 0.9714285714285714 0.003421800069025522
1.0938775510204082 0.9714285714285714 0.005464659131803563
1.1142857142857143 0.9714285714285714 0.008154870174075807
1.1346938775510202 0.9714285714285714 0.011620965450357824
1.1551020408163266 0.9714285714285714 0.01566894121682461
1.1755102040816325 0.9714285714285714 0.02052766698928324
1.1959183673469387 0.9714285714285714 0.026220316144926422
1.2163265306122448 0.9714285714285714 0.03257281919103487
1.236734693877551 0.9714285714285714 0.039943785771330044
1.2571428571428571 0.9714285714285714 0.04818044468134232
1.2775510204081633 0.9714285714285714 0.05715217496295568
1.2979591836734694 0.9714285714285714 0.0673981752952975
1.3183673469387753 0.9714285714285714 0.07852076901065819
1.3387755102040817 0.9714285714285714 0.09043341482863484
1.3591836734693876 0.9714285714285714 0.10393607908077794
1.379591836734694 0.9714285714285714 0.11829256386966641
1.4 0.9714285714285714 0.13362945784168148

0.4 0.9918367346938776 0.07178215068164154
0.42040816326530617 0.9918367346938776 0.06897276304288737
0.44081632653061226 0.9918367346938776 0.06616337541837157
0.4612244897959184 0.9918367346938776 0.06336040336245996
0.4816326530612245 0.9918367346938776 0.060594063281040604
0.5020408163265306 0.9918367346938776 0.05786675578096144
0.5224489795918368 0.9918367346938776 0.055141989899867926
0.5428571428571429 0.9918367346938776 0.05241722401877136
0.563265306122449 0.9918367346938776 0.049692458151023376
0.5836734693877551 0.9918367346938776 0.046967692269933144
0.6040816326530613 0.9918367346938776 0.04424292638883804
0.6244897959183673 0.9918367346938776 0.041520557348336144
0.6448979591836734 0.9918367346938776 0.03883032628187588
0.6653061224489796 0.9918367346938776 0.036142516605143504
0.6857142857142857 0.9918367346938776 0.033454706915232085
0.7061224489795919 0.9918367346938776 0.030766897225324802
0.726530612244898 0.9918367346938776 0.028079087548586942
0.7469387755102042 0.9918367346938776 0.025391277858679586
0.7673469387755102 0.9918367346938776 0.022703468168772473
0.7877551020408163 0.9918367346938776 0.020031765710027655
0.8081632653061224 0.9918367346938776 0.017376596715331538
0.8285714285714285 0.9918367346938776 0.014749840905317236
0.8489795918367347 0.9918367346938776 0.012123085108152921
0.8693877551020408 0.9918367346938776 0.009514439768238497
0.889795918367347 0.9918367346938776 0.006990146759222087
0.9102040816326531 0.9918367346938776 0.004908552901882508
0.9306122448979591 0.9918367346938776 0.0030790879544717754
0.9510204081632653 0.9918367346938776 0.0017137004107658687
0.9714285714285714 0.9918367346938776 0.0008110947775134355
0.9918367346938776 0.9918367346938776 0.00022319606103396995
1.0122448979591836 0.9918367346938776 0.00028593429679470335
1.0326530612244897 0.9918367346938776 0.0008179044154897019
1.0530612244897959 0.9918367346938776 0.0017829455475787562
1.073469387755102 0.9918367346938776 0.003515998936443287
1.0938775510204082 0.9918367346938776 0.005754110282582264
1.1142857142857143 0.9918367346938776 0.008578062160403127
1.1346938775510202 0.9918367346938776 0.012263357371054055
1.1551020408163266 0.9918367346938776 0.016495160951321617
1.1755102040816325 0.9918367346938776 0.021503147296184733
1.1959183673469387 0.9918367346938776 0.027437798696626884
1.2163265306122448 0.9918367346938776 0.03396682304147207
1.236734693877551 0.9918367346938776 0.04150312250247407
1.2571428571428571 0.9918367346938776 0.04999942963866725
1.2775510204081633 0.9918367346938776 0.05914518918403879
1.2979591836734694 0.9918367346938776 0.06958329372107207
1.3183673469387753 0.9918367346938776 0.08095867866097733
1.3387755102040817 0.9918367346938776 0.09305671619165855
1.3591836734693876 0.9918367346938776 0.10677722474776531
1.379591836734694 0.9918367346938776 0.12137629421158748
1.4 0.9918367346938776 0.13691592852277887

0.4 1.0122448979591836 0.07084823074917161
0.42040816326530617 1.0122448979591836 0.06806839875068918
0.44081632653061226 1.0122448979591836 0.06529417932227988
0.4612244897959184 1.0122448979591836 0.06251995988027595
0.4816326530612245 1.0122448979591836 0.05974574043827711
0.5020408163265306 1.0122448979591836 0.05697152100986659
0.5224489795918368 1.0122448979591836 0.054208189946233845
0.5428571428571429 1.0122448979591836 0.05147356952967482
0.563265306122449 1.0122448979591836 0.04873943518732256
0.5836734693877551 1.0122448979591836 0.046005300831577466
0.6040816326530613 1.0122448979591836 0.04327116647583068
0.6244897959183673 1.0122448979591836 0.04053703213348134
0.6448979591836734 1.0122448979591836 0.03780377453467986
0.6653061224489796 1.0122448979591836 0.035113132982494695
0.6857142857142857 1.0122448979591836 0.03244589262366297
0.7061224489795919 1.0122448979591836 0.029783614820385766
0.726530612244898 1.0122448979591836 0.027127610440690012
0.7469387755102042 1.0122448979591836 0.024471606047964094
0.7673469387755102 1.0122448979591836 0.02181560165524025
0.7877551020408163 1.0122448979591836 0.019159597275529346
0.8081632653061224 1.0122448979591836 0.016503592882804195
0.8285714285714285 1.0122448979591836 0.013847588490079214
0.8489795918367347 1.0122448979591836 0.011191922371546623
0.8693877551020408 1.0122448979591836 0.00860124013441435
0.889795918367347 1.0122448979591836 0.006324461928901524
0.9102040816326531 1.0122448979591836 0.004341501076952718
0.9306122448979591 1.0122448979591836 0.002639009943069422
0.9510204081632653 1.0122448979591836 0.0015039511770625976
0.9714285714285714 1.0122448979591836 0.000712548400886333
0.9918367346938776 1.0122448979591836 0.00028593429679470335
1.0122448979591836 1.0122448979591836 0.0005633149744834881
1.0326530612244897 1.0122448979591836 0.0012197066106553254
1.0530612244897959 1.0122448979591836 0.0023781376627821363
1.073469387755102 1.0122448979591836 0.004311945428166677
1.0938775510204082 1.0122448979591836 0.006688363013886932
1.1142857142857143 1.0122448979591836 0.00973455262552538
1.1346938775510202 1.0122448979591836 0.013609588233420518
1.1551020408163266 1.0122448979591836 0.01799422252828127
1.1755102040816325 1.0122448979591836 0.023249244811532784
1.1959183673469387 1.0122448979591836 0.029366268066467256
1.2163265306122448 1.0122448979591836 0.03606329443733122
1.236734693877551 1.0122448979591836 0.04386659385229735
1.2571428571428571 1.0122448979591836 0.052542366090590126
1.2775510204081633 1.0122448979591836 0.06188186730985851
1.2979591836734694 1.0122448979591836 0.07258131684420635
1.3183673469387753 1.0122448979591836 0.08414853209489412
1.3387755102040817 1.0122448979591836 0.09646600434884471
1.3591836734693876 1.0122448979591836 0.11043840559286733
1.379591836734694 1.0122448979591836 0.1252457792683336
1.4 1.0122448979591836 0.14102593760961454

0.4 1.0326530612244897 0.07019465122882305
0.42040816326530617 1.0326530612244897 0.06737097822615377
0.44081632653061226 1.0326530612244897 0.06458005945134367
0.4612244897959184 1.0326530612244897 0.06179960042998304
0.4816326530612245 1.0326530612244897 0.059032172520712564
0.5020408163265306 1.0326530612244897 0.056283990281206175
0.5224489795918368 1.0326530612244897 0.05353580802824358
0.5428571428571429 1.0326530612244897 0.05079552320959385
0.563265306122449 1.0326530612244897 0.04808830892603497
0.5836734693877551 1.0326530612244897 0.04538164371710189
0.6040816326530613 1.0326530612244897 0.04267497850816532
0.6244897959183673 1.0326530612244897 0.03996831331250531
0.6448979591836734 1.0326530612244897 0.037261648103577384
0.6653061224489796 1.0326530612244897 0.034554982907915505
0.6857142857142857 1.0326530612244897 0.03184831769898152
0.7061224489795919 1.0326530612244897 0.029141652490051885
0.726530612244898 1.0326530612244897 0.026449233041136003
0.7469387755102042 1.0326530612244897 0.023805861390765393
0.7673469387755102 1.0326530612244897 0.02117157121064553
0.7877551020408163 1.0326530612244897 0.018545376809714267
0.8081632653061224 1.0326530612244897 0.01591918239591559
0.8285714285714285 1.0326530612244897 0.01329298798211603
0.8489795918367347 1.0326530612244897 0.010693269920974632
0.8693877551020408 1.0326530612244897 0.008205312657592079
0.889795918367347 1.0326530612244897 0.006024672582145502
0.9102040816326531 1.0326530612244897 0.004167567186076868
0.9306122448979591 1.0326530612244897 0.002690973915050202
0.9510204081632653 1.0326530612244897 0.0016660506846087224
0.9714285714285714 1.0326530612244897 0.0010344784540533662
0.9918367346938776 1.0326530612244897 0.0008179044154897019
1.0122448979591836 1.0326530612244897 0.0012197066106553254
1.0326530612244897 1.0326530612244897 0.002067540069723653
1.0530612244897959 1.0326530612244897 0.0034231794852829984
1.073469387755102 1.0326530612244897 0.0054951154408436715
1.0938775510204082 1.0326530612244897 0.008091620800640253
1.1142857142857143 1.0326530612244897 0.011324859801459966
1.1346938775510202 1.0326530612244897 0.01535245644650408
1.1551020408163266 1.0326530612244897 0.0199819315897819
1.1755102040816325 1.0326530612244897 0.025417277349693748
1.1959183673469387 1.0326530612244897 0.03170215280065766
1.2163265306122448 1.0326530612244897 0.038664025191709535
1.236734693877551 1.0326530612244897 0.046645108470286134
1.2571428571428571 1.0326530612244897 0.05551452578024815
1.2775510204081633 1.0326530612244897 0.06511380094417064
1.2979591836734694 1.0326530612244897 0.07600334484979629
1.3183673469387753 1.0326530612244897 0.0877903994736133
1.3387755102040817 1.0326530612244897 0.10035765301154716
1.3591836734693876 1.0326530612244897 0.11453728480254406
1.379591836734694 1.0326530612244897 0.12958561655712492
1.4 1.0326530612244897 0.14561059152591466

0.4 1.0530612244897959 0.06978200627806766
0.42040816326530617 1.0530612244897959 0.06699097696169867
0.44081632653061226 1.0530612244897959 0.06420546872716146
0.4612244897959184 1.0530612244897959 0.061457733368964915
0.4816326530612245 1.0530612244897959 0.05871164330974539
0.5020408163265306 1.0530612244897959 0.05598152502831481
0.5224489795918368 1.0530612244897959 0.05325187542930888
0.5428571428571429 1.0530612244897959 0.05052222583030078
0.563265306122449 1.0530612244897959 0.047794517420936905
0.5836734693877551 1.0530612244897959 0.04507657371558485
0.6040816326530613 1.0530612244897959 0.0423650208454062
0.6244897959183673 1.0530612244897959 0.039695252267324566
0.6448979591836734 1.0530612244897959 0.03702593427488288
0.6653061224489796 1.0530612244897959 0.03435661629551886
0.6857142857142857 1.0530612244897959 0.031687298303075456
0.7061224489795919 1.0530612244897959 0.029027155819248734
0.726530612244898 1.0530612244897959 0.026369670949891646
0.7469387755102042 1.0530612244897959 0.023712186067513186
0.7673469387755102 1.0530612244897959 0.02105470118513953
0.7877551020408163 1.0530612244897959 0.018397418424929698
0.8081632653061224 1.0530612244897959 0.015781794763356283
0.8285714285714285 1.0530612244897959 0.013172179139503224
0.8489795918367347 1.0530612244897959 0.010615679928862825
0.8693877551020408 1.0530612244897959 0.008221860792759772
0.889795918367347 1.0530612244897959 0.006167486360575546
0.9102040816326531 1.0530612244897959 0.004536549134007904
0.9306122448979591 1.0530612244897959 0.0031654490172659186
0.9510204081632653 1.0530612244897959 0.0023015658516823967
0.9714285714285714 1.0530612244897959 0.001880774490589218
0.9918367346938776 1.0530612244897959 0.0017829455475787562
1.0122448979591836 1.0530612244897959 0.0023781376627821363
1.0326530612244897 1.0530612244897959 0.0034231794852829984
1.0530612244897959 1.0530612244897959 0.004912474811461442
1.073469387755102 1.0530612244897959 0.007206373086053555
1.0938775510204082 1.0530612244897959 0.00998888860822516
1.1142857142857143 1.0530612244897959 0.013371412825742347
1.1346938775510202 1.0530612244897959 0.017645771012984715
1.1551020408163266 1.0530612244897959 0.022453494294983955
1.1755102040816325 1.0530612244897959 0.02805437662749686
1.1959183673469387 1.0530612244897959 0.034606169678844084
1.2163265306122448 1.0530612244897959 0.04174281509394062
1.236734693877551 1.0530612244897959 0.049917064748815326
1.2571428571428571 1.0530612244897959 0.05904772339341854
1.2775510204081633 1.0530612244897959 0.06883300529133096
1.2979591836734694 1.0530612244897959 0.07994292985967051
1.3183673469387753 1.0530612244897959 0.09198089802768997
1.3387755102040817 1.0530612244897959 0.10475059140289728
1.3591836734693876 1.0530612244897959 0.11917302369629636
1.379591836734694 1.0530612244897959 0.13446649558320378
1.4 1.0530612244897959 0.15071200809942792

0.4 1.073469387755102 0.06974565520317456
0.42040816326530617 1.073469387755102 0.06699139619181735
0.44081632653061226 1.073469387755102 0.06423768407506382
0.4612244897959184 1.073469387755102 0.061483971944820234
0.4816326530612245 1.073469387755102 0.058730259814575095
0.5020408163265306 1.073469387755102 0.05600231846055095
0.5224489795918368 1.073469387755102 0.05330136848071664
0.5428571428571429 1.073469387755102 0.050600418500890476
0.563265306122449 1.073469387755102 0.04789946853428322
0.5836734693877551 1.073469387755102 0.04519851855444902
0.6040816326530613 1.073469387755102 0.042512839456687296
0.6244897959183673 1.073469387755102 0.03984428642123468
0.6448979591836734 1.073469387755102 0.03719492921268716
0.6653061224489796 1.073469387755102 0.03456505352270245
0.6857142857142857 1.073469387755102 0.031935177819831455
0.7061224489795919 1.073469387755102 0.02930955935536448
0.726530612244898 1.073469387755102 0.02669170062860273
0.7469387755102042 1.073469387755102 0.02407384188901222
0.7673469387755102 1.073469387755102 0.02145598314942214
0.7877551020408163 1.073469387755102 0.018838124422657726
0.8081632653061224 1.073469387755102 0.016220265683068776
0.8285714285714285 1.073469387755102 0.01363529429250722
0.8489795918367347 1.073469387755102 0.011195826173948228
0.8693877551020408 1.073469387755102 0.008927941648546392
0.889795918367347 1.073469387755102 0.007100391883817578
0.9102040816326531 1.073469387755102 0.005580293786835679
0.9306122448979591 1.073469387755102 0.0043691774742139365
0.9510204081632653 1.073469387755102 0.00371836283279391
0.9714285714285714 1.073469387755102 0.003421800069025522
0.9918367346938776 1.073469387755102 0.003515998936443287
1.0122448979591836 1.073469387755102 0.004311945428166677
1.0326530612244897 1.073469387755102 0.0054951154408436715
1.0530612244897959 1.073469387755102 0.007206373086053555
1.073469387755102 1.073469387755102 0.009690738766072682
1.0938775510204082 1.073469387755102 0.012625856823264187
1.1142857142857143 1.073469387755102 0.016256812251859286
1.1346938775510202 1.073469387755102 0.02071442652499091
1.1551020408163266 1.073469387755102 0.025689828126455882
1.1755102040816325 1.073469387755102 0.03156137528276821
1.1959183673469387 1.073469387755102 0.038292938366733545
1.2163265306122448 1.073469387755102 0.04562373191490861
1.236734693877551 1.073469387755102 0.0540643940188524
1.2571428571428571 1.073469387755102 0.06338680255564255
1.2775510204081633 1.073469387755102 0.0733933342152552
1.2979591836734694 1.073469387755102 0.08476065182901911
1.3183673469387753 1.073469387755102 0.0970067442373319
1.3387755102040817 1.073469387755102 0.11002037094965823
1.3591836734693876 1.073469387755102 0.12469521516302234
1.379591836734694 1.073469387755102 0.14021380182877746
1.4 1.073469387755102 0.1567211767876852

0.4 1.0938775510204082 0.06996789149423857
0.42040816326530617 1.0938775510204082 0.06726859129947507
0.44081632653061226 1.0938775510204082 0.06457290297334374
0.4612244897959184 1.0938775510204082 0.06187721463400349
0.4816326530612245 1.0938775510204082 0.05918152629466325
0.5020408163265306 1.0938775510204082 0.05648583796853178
0.5224489795918368 1.0938775510204082 0.053808765186815724
0.5428571428571429 1.0938775510204082 0.05115525342238825
0.563265306122449 1.0938775510204082 0.04850174167096305
0.5836734693877551 1.0938775510204082 0.0458482299065357
0.6040816326530613 1.0938775510204082 0.043194718142107305
0.6244897959183673 1.0938775510204082 0.04054120639068307
0.6448979591836734 1.0938775510204082 0.037887694626256775
0.6653061224489796 1.0938775510204082 0.03523418287488471
0.6857142857142857 1.0938775510204082 0.032580671110406384
0.7061224489795919 1.0938775510204082 0.029962146244778824
0.726530612244898 1.0938775510204082 0.027390326246340073
0.7469387755102042 1.0938775510204082 0.024822676426035705
0.7673469387755102 1.0938775510204082 0.02225504948558054
0.7877551020408163 1.0938775510204082 0.019687453806641726
0.8081632653061224 1.0938775510204082 0.017119858115087105
0.8285714285714285 1.0938775510204082 0.014600586119980854
0.8489795918367347 1.0938775510204082 0.01222744987093526
0.8693877551020408 1.0938775510204082 0.01018074234352411
0.889795918367347 1.0938775510204082 0.008461952256536176
0.9102040816326531 1.0938775510204082 0.007101472645899324
0.9306122448979591 1.0938775510204082 0.0060977152615740195
0.9510204081632653 1.0938775510204082 0.0055701140389609995
0.9714285714285714 1.0938775510204082 0.005464659131803563
0.9918367346938776 1.0938775510204082 0.005754110282582264
1.0122448979591836 1.0938775510204082 0.006688363013886932
1.0326530612244897 1.0938775510204082 0.008091620800640253
1.0530612244897959 1.0938775510204082 0.00998888860822516
1.073469387755102 1.0938775510204082 0.012625856823264187
1.0938775510204082 1.0938775510204082 0.015807268105763734
1.1142857142857143 1.0938775510204082 0.019617801857445022
1.1346938775510202 1.0938775510204082 0.024243007976065458
1.1551020408163266 1.0938775510204082 0.029486853355860886
1.1755102040816325 1.0938775510204082 0.03553498557215129
1.1959183673469387 1.0938775510204082 0.04246066923519924
1.2163265306122448 1.0938775510204082 0.050055962646797986
1.236734693877551 1.0938775510204082 0.058685098142869485
1.2571428571428571 1.0938775510204082 0.06822940698952173
1.2775510204081633 1.0938775510204082 0.0784905328795948
1.2979591836734694 1.0938775510204082 0.09006323661346403
1.3183673469387753 1.0938775510204082 0.10255472173699869
1.3387755102040817 1.0938775510204082 0.11581694777118356
1.3591836734693876 1.0938775510204082 0.13071528845370706
1.379591836734694 1.0938775510204082 0.14649716473414007
1.4 1.0938775510204082 0.16325234196474875

0.4 1.1142857142857143 0.07080605538184076
0.42040816326530617 1.1142857142857143 0.06811742541008758
0.44081632653061226 1.1142857142857143 0.0654486657020159
0.4612244897959184 1.1142857142857143 0.06279506225817322
0.4816326530612245 1.1142857142857143 0.060143911099366634
0.5020408163265306 1.1142857142857143 0.05749275995355022
0.5224489795918368 1.1142857142857143 0.05484160879474218
0.5428571428571429 1.1142857142857143 0.05219045763593847
0.563265306122449 1.1142857142857143 0.04955490891181145
0.5836734693877551 1.1142857142857143 0.04696002336658731
0.6040816326530613 1.1142857142857143 0.04436513782136365
0.6244897959183673 1.1142857142857143 0.041770252288852554
0.6448979591836734 1.1142857142857143 0.039175366743628905
0.6653061224489796 1.1142857142857143 0.03658048121112043
0.6857142857142857 1.1142857142857143 0.03398559566589712
0.7061224489795919 1.1142857142857143 0.031392109432438066
0.726530612244898 1.1142857142857143 0.02881086056673851
0.7469387755102042 1.1142857142857143 0.026229611688385113
0.7673469387755102 1.1142857142857143 0.02365301563925621
0.7877551020408163 1.1142857142857143 0.021116081180437837
0.8081632653061224 1.1142857142857143 0.018590486402770723
0.8285714285714285 1.1142857142857143 0.016086340023615486
0.8489795918367347 1.1142857142857143 0.013933164513184493
0.8693877551020408 1.1142857142857143 0.01199366973622424
0.889795918367347 1.1142857142857143 0.010434426346827511
0.9102040816326531 1.1142857142857143 0.009282644045677597
0.9306122448979591 1.1142857142857143 0.008398843827184987
0.9510204081632653 1.1142857142857143 0.00806357988291667
0.9714285714285714 1.1142857142857143 0.008154870174075807
0.9918367346938776 1.1142857142857143 0.008578062160403127
1.0122448979591836 1.1142857142857143 0.00973455262552538
1.0326530612244897 1.1142857142857143 0.011324859801459966
1.0530612244897959 1.1142857142857143 0.013371412825742347
1.073469387755102 1.1142857142857143 0.016256812251859286
1.0938775510204082 1.1142857142857143 0.019617801857445022
1.1142857142857143 1.1142857142857143 0.02359382764551505
1.1346938775510202 1.1142857142857143 0.028489700943146068
1.1551020408163266 1.1142857142857143 0.0339093267928699
1.1755102040816325 1.1142857142857143 0.04015111656808492
1.1959183673469387 1.1142857142857143 0.04734290635558376
1.2163265306122448 1.1142857142857143 0.05512528769640402
1.236734693877551 1.1142857142857143 0.06397666255774077
1.2571428571428571 1.1142857142857143 0.0737770589556997
1.2775510204081633 1.1142857142857143 0.08424179465670745
1.2979591836734694 1.1142857142857143 0.09606110613514271
1.3183673469387753 1.1142857142857143 0.10880259248841405
1.3387755102040817 1.1142857142857143 0.12228546131364029
1.3591836734693876 1.1142857142857143 0.13744929270605116
1.379591836734694 1.1142857142857143 0.15348035042293395
1.4 1.1142857142857143 0.17047519058451194

0.4 1.1346938775510202 0.07218506527252912
0.42040816326530617 1.1346938775510202 0.06950699235643315
0.44081632653061226 1.1346938775510202 0.06682891945345974
0.4612244897959184 1.1346938775510202 0.06418570419058023
0.4816326530612245 1.1346938775510202 0.061585385452436935
0.5020408163265306 1.1346938775510202 0.05898506672703525
0.5224489795918368 1.1346938775510202 0.05638799044990702
0.5428571428571429 1.1346938775510202 0.05380373361167442
0.563265306122449 1.1346938775510202 0.051219476786105694
0.5836734693877551 1.1346938775510202 0.048635219947874515
0.6040816326530613 1.1346938775510202 0.04605096310964108
0.6244897959183673 1.1346938775510202 0.04349273227434887
0.6448979591836734 1.1346938775510202 0.04094931752103639
0.6653061224489796 1.1346938775510202 0.03840590278018657
0.6857142857142857 1.1346938775510202 0.03586248802687418
0.7061224489795919 1.1346938775510202 0.03332610873467736
0.726530612244898 1.1346938775510202 0.030794277121780095
0.7469387755102042 1.1346938775510202 0.028262585561651444
0.7673469387755102 1.1346938775510202 0.025730894001527144
0.7877551020408163 1.1346938775510202 0.023199231691278917
0.8081632653061224 1.1346938775510202 0.020727727093110725
0.8285714285714285 1.1346938775510202 0.018427553097959532
0.8489795918367347 1.1346938775510202 0.016382287844948593
0.8693877551020408 1.1346938775510202 0.01460115954781791
0.889795918367347 1.1346938775510202 0.01325060193470236
0.9102040816326531 1.1346938775510202 0.012222553438261294
0.9306122448979591 1.1346938775510202 0.011528450412877844
0.9510204081632653 1.1346938775510202 0.01139133001561586
0.9714285714285714 1.1346938775510202 0.011620965450357824
0.9918367346938776 1.1346938775510202 0.012263357371054055
1.0122448979591836 1.1346938775510202 0.013609588233420518
1.0326530612244897 1.1346938775510202 0.01535245644650408
1.0530612244897959 1.1346938775510202 0.017645771012984715
1.073469387755102 1.1346938775510202 0.02071442652499091
1.0938775510204082 1.1346938775510202 0.024243007976065458
1.1142857142857143 1.1346938775510202 0.028489700943146068
1.1346938775510202 1.1346938775510202 0.03356529560367579
1.1551020408163266 1.1346938775510202 0.03917917765535074
1.1755102040816325 1.1346938775510202 0.045689360895353755
1.1959183673469387 1.1346938775510202 0.05307286650707338
1.2163265306122448 1.1346938775510202 0.061077125692701115
1.236734693877551 1.1346938775510202 0.07018889575888107
1.2571428571428571 1.1346938775510202 0.08019727555679759
1.2775510204081633 1.1346938775510202 0.09090788620907364
1.2979591836734694 1.1346938775510202 0.10298325522139391
1.3183673469387753 1.1346938775510202 0.11594907160103848
1.3387755102040817 1.1346938775510202 0.12969770977277068
1.3591836734693876 1.1346938775510202 0.14511723663776696
1.379591836734694 1.1346938775510202 0.16138961771708246
1.4 1.1346938775510202 0.1786650874556802

0.4 1.1551020408163266 0.07398411886405148
0.42040816326530617 1.1551020408163266 0.07137555230723552
0.44081632653061226 1.1551020408163266 0.06876698576320037
0.4612244897959184 1.1551020408163266 0.06616527733602282
0.4816326530612245 1.1551020408163266 0.06357232642223691
0.5020408163265306 1.1551020408163266 0.061011036834326904
0.5224489795918368 1.1551020408163266 0.058462685868331365
0.5428571428571429 1.1551020408163266 0.05591433490233604
0.563265306122449 1.1551020408163266 0.053365983948827536
0.5836734693877551 1.1551020408163266 0.050817632982832046
0.6040816326530613 1.1551020408163266 0.04826928201683667
0.6244897959183673 1.1551020408163266 0.045733905887509425
0.6448979591836734 1.1551020408163266 0.04320220337582838
0.6653061224489796 1.1551020408163266 0.040670500876553516
0.6857142857142857 1.1551020408163266 0.03816081945622242
0.7061224489795919 1.1551020408163266 0.035689839192938194
0.726530612244898 1.1551020408163266 0.033227220813330086
0.7469387755102042 1.1551020408163266 0.030764602421650043
0.7673469387755102 1.1551020408163266 0.028301984029972103
0.7877551020408163 1.1551020408163266 0.025844479271917024
0.8081632653061224 1.1551020408163266 0.023453659399332485
0.8285714285714285 1.1551020408163266 0.021255461349947824
0.8489795918367347 1.1551020408163266 0.0193691734754701
0.8693877551020408 1.1551020408163266 0.017790012201295512
0.889795918367347 1.1551020408163266 0.01656127748021749
0.9102040816326531 1.1551020408163266 0.015722904422179565
0.9306122448979591 1.1551020408163266 0.015221004965243347
0.9510204081632653 1.1551020408163266 0.015220896755842773
0.9714285714285714 1.1551020408163266 0.01566894121682461
0.9918367346938776 1.1551020408163266 0.016495160951321617
1.0122448979591836 1.1551020408163266 0.01799422252828127
1.0326530612244897 1.1551020408163266 0.0199819315897819
1.0530612244897959 1.1551020408163266 0.022453494294983955
1.073469387755102 1.1551020408163266 0.025689828126455882
1.0938775510204082 1.1551020408163266 0.029486853355860886
1.1142857142857143 1.1551020408163266 0.0339093267928699
1.1346938775510202 1.1551020408163266 0.03917917765535074
1.1551020408163266 1.1551020408163266 0.04505899253531642
1.1755102040816325 1.1551020408163266 0.051756417258078474
1.1959183673469387 1.1551020408163266 0.05936270211516863
1.2163265306122448 1.1551020408163266 0.06762397282451367
1.236734693877551 1.1551020408163266 0.07693996377011766
1.2571428571428571 1.1551020408163266 0.08719584388353097
1.2775510204081633 1.1551020408163266 0.09815776106047543
1.2979591836734694 1.1551020408163266 0.11045539280718365
1.3183673469387753 1.1551020408163266 0.1236888745494901
1.3387755102040817 1.1551020408163266 0.13768673394073427
1.3591836734693876 1.1551020408163266 0.1533482317415188
1.379591836734694 1.1551020408163266 0.16990239422960146
1.4 1.1551020408163266 0.18743044445666643

0.4 1.1755102040816325 0.07639180816801076
0.42040816326530617 1.1755102040816325 0.07384167302517096
0.44081632653061226 1.1755102040816325 0.07129509479414006
0.4612244897959184 1.1755102040816325 0.06874851655063223
0.4816326530612245 1.1755102040816325 0.06620193830712372
0.5020408163265306 1.1755102040816325 0.06366717247803363
0.5224489795918368 1.1755102040816325 0.06113618777227613
0.5428571428571429 1.1755102040816325 0.05865308359979688
0.563265306122449 1.1755102040816325 0.05618620272969591
0.5836734693877551 1.1755102040816325 0.053719321847507016
0.6040816326530613 1.1755102040816325 0.051252440965318384
0.6244897959183673 1.1755102040816325 0.04878556009521769
0.6448979591836734 1.1755102040816325 0.04631867921302838
0.6653061224489796 1.1755102040816325 0.04385179834292765
0.6857142857142857 1.1755102040816325 0.04138491746073973
0.7061224489795919 1.1755102040816325 0.03892618844613459
0.726530612244898 1.1755102040816325 0.036470456842411667
0.7469387755102042 1.1755102040816325 0.03402859345212993
0.7673469387755102 1.1755102040816325 0.03159120542019322
0.7877551020408163 1.1755102040816325 0.029190782589062658
0.8081632653061224 1.1755102040816325 0.02690565655909835
0.8285714285714285 1.1755102040816325 0.0248646102239328
0.8489795918367347 1.1755102040816325 0.02318236971079756
0.8693877551020408 1.1755102040816325 0.02172430060072989
0.889795918367347 1.1755102040816325 0.02068521092712621
0.9102040816326531 1.1755102040816325 0.020040880789849193
0.9306122448979591 1.1755102040816325 0.019673833011257313
0.9510204081632653 1.1755102040816325 0.019893562847486477
0.9714285714285714 1.1755102040816325 0.02052766698928324
0.9918367346938776 1.1755102040816325 0.021503147296184733
1.0122448979591836 1.1755102040816325 0.023249244811532784
1.0326530612244897 1.1755102040816325 0.025417277349693748
1.0530612244897959 1.1755102040816325 0.02805437662749686
1.073469387755102 1.1755102040816325 0.03156137528276821
1.0938775510204082 1.1755102040816325 0.03553498557215129
1.1142857142857143 1.1755102040816325 0.04015111656808492
1.1346938775510202 1.1755102040816325 0.045689360895353755
1.1551020408163266 1.1755102040816325 0.051756417258078474
1.1755102040816325 1.1755102040816325 0.05867741253907038
1.1959183673469387 1.1755102040816325 0.06654301972890338
1.2163265306122448 1.1755102040816325 0.07500810762652384
1.236734693877551 1.1755102040816325 0.08457280825175705
1.2571428571428571 1.1755102040816325 0.09508262991843316
1.2775510204081633 1.1755102040816325 0.10626573017834605
1.2979591836734694 1.1755102040816325 0.1188321454482024
1.3183673469387753 1.1755102040816325 0.132319156919123
1.3387755102040817 1.1755102040816325 0.14655587853447305
1.3591836734693876 1.1755102040816325 0.16250070824817536
1.379591836734694 1.1755102040816325 0.17931309003071821
1.4 1.1755102040816325 0.19709983934470243

0.4 1.1959183673469387 0.07945850048613588
0.42040816326530617 1.1959183673469387 0.07696145974923602
0.44081632653061226 1.1959183673469387 0.07446740231004001
0.4612244897959184 1.1959183673469387 0.07200172240258515
0.4816326530612245 1.1959183673469387 0.06954450502939967
0.5020408163265306 1.1959183673469387 0.06709149899676488
0.5224489795918368 1.1959183673469387 0.06463849295225559
0.5428571428571429 1.1959183673469387 0.06218548690763485
0.563265306122449 1.1959183673469387 0.059732480875033946
0.5836734693877551 1.1959183673469387 0.0572794748304118
0.6040816326530613 1.1959183673469387 0.05483124359574118
0.6244897959183673 1.1959183673469387 0.052423793156140826
0.6448979591836734 1.1959183673469387 0.05001959436391333
0.6653061224489796 1.1959183673469387 0.04761539558346555
0.6857142857142857 1.1959183673469387 0.04521119679124484
0.7061224489795919 1.1959183673469387 0.042811498338104145
0.726530612244898 1.1959183673469387 0.040416393827966884
0.7469387755102042 1.1959183673469387 0.03802545502095014
0.7673469387755102 1.1959183673469387 0.03567098665216553
0.7877551020408163 1.1959183673469387 0.03336551961662654
0.8081632653061224 1.1959183673469387 0.03120123457060466
0.8285714285714285 1.1959183673469387 0.029361145245623613
0.8489795918367347 1.1959183673469387 0.02780200238673038
0.8693877551020408 1.1959183673469387 0.026530570166753115
0.889795918367347 1.1959183673469387 0.025684505397960165
0.9102040816326531 1.1959183673469387 0.025178639413644975
0.9306122448979591 1.1959183673469387 0.02502656727762447
0.9510204081632653 1.1959183673469387 0.02543294821865481
0.9714285714285714 1.1959183673469387 0.026220316144926422
0.9918367346938776 1.1959183673469387 0.027437798696626884
1.0122448979591836 1.1959183673469387 0.029366268066467256
1.0326530612244897 1.1959183673469387 0.03170215280065766
1.0530612244897959 1.1959183673469387 0.034606169678844084
1.073469387755102 1.1959183673469387 0.038292938366733545
1.0938775510204082 1.1959183673469387 0.04246066923519924
1.1142857142857143 1.1959183673469387 0.04734290635558376
1.1346938775510202 1.1959183673469387 0.05307286650707338
1.1551020408163266 1.1959183673469387 0.05936270211516863
1.1755102040816325 1.1959183673469387 0.06654301972890338
1.1959183673469387 1.1959183673469387 0.07461616908228857
1.2163265306122448 1.1959183673469387 0.08332897266508818
1.236734693877551 1.1959183673469387 0.0931499208490821
1.2571428571428571 1.1959183673469387 0.10388368466537477
1.2775510204081633 1.1959183673469387 0.11533525286515653
1.2979591836734694 1.1959183673469387 0.12815855743266963
1.3183673469387753 1.1959183673469387 0.1418858700741908
1.3387755102040817 1.1959183673469387 0.1564077974946084
1.3591836734693876 1.1959183673469387 0.17261442139070943
1.379591836734694 1.1959183673469387 0.18968549845187083
1.4 1.1959183673469387 0.20776734254758134

0.4 1.2163265306122448 0.0831724751454493
0.42040816326530617 1.2163265306122448 0.08072055201784054
0.44081632653061226 1.2163265306122448 0.07826862890224648
0.4612244897959184 1.2163265306122448 0.07581670577463763
0.4816326530612245 1.2163265306122448 0.07339356498315569
0.5020408163265306 1.2163265306122448 0.07100680358420666
0.5224489795918368 1.2163265306122448 0.0686211481337487
0.5428571428571429 1.2163265306122448 0.06623549268327641
0.563265306122449 1.2163265306122448 0.0638498372445003
0.5836734693877551 1.2163265306122448 0.06146418179403497
0.6040816326530613 1.2163265306122448 0.05907863698422306
0.6244897959183673 1.2163265306122448 0.05669315051844014
0.6448979591836734 1.2163265306122448 0.054307664040969254
0.6653061224489796 1.2163265306122448 0.05194141379710163
0.6857142857142857 1.2163265306122448 0.04959886820845751
0.7061224489795919 1.2163265306122448 0.04727719307875252
0.726530612244898 1.2163265306122448 0.04495772250106184
0.7469387755102042 1.2163265306122448 0.042638262222497794
0.7673469387755102 1.2163265306122448 0.040325779816176854
0.7877551020408163 1.2163265306122448 0.03810495321448596
0.8081632653061224 1.2163265306122448 0.036134457228655825
0.8285714285714285 1.2163265306122448 0.03441546249315181
0.8489795918367347 1.2163265306122448 0.033042836843173336
0.8693877551020408 1.2163265306122448 0.03195880118155388
0.889795918367347 1.2163265306122448 0.031248452824612555
0.9102040816326531 1.2163265306122448 0.03095732043793947
0.9306122448979591 1.2163265306122448 0.03098656150587436
0.9510204081632653 1.2163265306122448 0.0315446367855049
0.9714285714285714 1.2163265306122448 0.03257281919103487
0.9918367346938776 1.2163265306122448 0.03396682304147207
1.0122448979591836 1.2163265306122448 0.03606329443733122
1.0326530612244897 1.2163265306122448 0.038664025191709535
1.0530612244897959 1.2163265306122448 0.04174281509394062
1.073469387755102 1.2163265306122448 0.04562373191490861
1.0938775510204082 1.2163265306122448 0.050055962646797986
1.1142857142857143 1.2163265306122448 0.05512528769640402
1.1346938775510202 1.2163265306122448 0.061077125692701115
1.1551020408163266 1.2163265306122448 0.06762397282451367
1.1755102040816325 1.2163265306122448 0.07500810762652384
1.1959183673469387 1.2163265306122448 0.08332897266508818
1.2163265306122448 1.2163265306122448 0.09229371811881552
1.236734693877551 1.2163265306122448 0.10233654843438333
1.2571428571428571 1.2163265306122448 0.11333926906089571
1.2775510204081633 1.2163265306122448 0.1250411935430868
1.2979591836734694 1.2163265306122448 0.13810565567373617
1.3183673469387753 1.2163265306122448 0.1521183354717384
1.3387755102040817 1.2163265306122448 0.16689276638085604
1.3591836734693876 1.2163265306122448 0.18336121710776834
1.379591836734694 1.2163265306122448 0.2007268276501622
1.4 1.2163265306122448 0.21907066737824024

0.4 1.236734693877551 0.08764504400597932
0.42040816326530617 1.236734693877551 0.08525956313356245
0.44081632653061226 1.236734693877551 0.08287879599284576
0.4612244897959184 1.236734693877551 0.08051760706812347
0.4816326530612245 1.236734693877551 0.07816177356076395
0.5020408163265306 1.236734693877551 0.07581932253293464
0.5224489795918368 1.236734693877551 0.07348140119137637
0.5428571428571429 1.236734693877551 0.07116800884554204
0.563265306122449 1.236734693877551 0.0688546165110373
0.5836734693877551 1.236734693877551 0.06654122416519753
0.6040816326530613 1.236734693877551 0.06422783181935761
0.6244897959183673 1.236734693877551 0.06191443948485349
0.6448979591836734 1.236734693877551 0.05960104713901476
0.6653061224489796 1.236734693877551 0.05728765480450957
0.6857142857142857 1.236734693877551 0.05497426245892384
0.7061224489795919 1.236734693877551 0.05268208627138944
0.726530612244898 1.236734693877551 0.05041554231495833
0.7469387755102042 1.236734693877551 0.04815152414515122
0.7673469387755102 1.236734693877551 0.045890239628749115
0.7877551020408163 1.236734693877551 0.043872884043107616
0.8081632653061224 1.236734693877551 0.0420236542744097
0.8285714285714285 1.236734693877551 0.04049006917487764
0.8489795918367347 1.236734693877551 0.03930709830706753
0.8693877551020408 1.236734693877551 0.03835861012104944
0.889795918367347 1.236734693877551 0.03786354586724267
0.9102040816326531 1.236734693877551 0.03775586553186013
0.9306122448979591 1.236734693877551 0.037935295899218915
0.9510204081632653 1.236734693877551 0.03873590364092702
0.9714285714285714 1.236734693877551 0.039943785771330044
0.9918367346938776 1.236734693877551 0.04150312250247407
1.0122448979591836 1.236734693877551 0.04386659385229735
1.0326530612244897 1.236734693877551 0.046645108470286134
1.0530612244897959 1.236734693877551 0.049917064748815326
1.073469387755102 1.236734693877551 0.0540643940188524
1.0938775510204082 1.236734693877551 0.058685098142869485
1.1142857142857143 1.236734693877551 0.06397666255774077
1.1346938775510202 1.236734693877551 0.07018889575888107
1.1551020408163266 1.236734693877551 0.07693996377011766
1.1755102040816325 1.236734693877551 0.08457280825175705
1.1959183673469387 1.236734693877551 0.0931499208490821
1.2163265306122448 1.236734693877551 0.10233654843438333
1.236734693877551 1.236734693877551 0.11265033779623698
1.2571428571428571 1.236734693877551 0.12390776539725894
1.2775510204081633 1.236734693877551 0.13584979646241616
1.2979591836734694 1.236734693877551 0.14920157106103105
1.3183673469387753 1.236734693877551 0.16347323299990826
1.3387755102040817 1.236734693877551 0.17850678259908445
1.3591836734693876 1.236734693877551 0.19527291999652835
1.379591836734694 1.236734693877551 0.21290767306441916
1.4 1.236734693877551 0.23153221173090333

0.4 1.2571428571428571 0.09296644418423937
0.42040816326530617 1.2571428571428571 0.09065041502232679
0.44081632653061226 1.2571428571428571 0.0883407545400509
0.4612244897959184 1.2571428571428571 0.08604458570982225
0.4816326530612245 1.2571428571428571 0.08376561229695939
0.5020408163265306 1.2571428571428571 0.0814866388952634
0.5224489795918368 1.2571428571428571 0.07920766548240042
0.5428571428571429 1.2571428571428571 0.07692869206954014
0.563265306122449 1.2571428571428571 0.07464971866784273
0.5836734693877551 1.2571428571428571 0.07239175047072041
0.6040816326530613 1.2571428571428571 0.07013777799726915
0.6244897959183673 1.2571428571428571 0.06788380553486238
0.6448979591836734 1.2571428571428571 0.06562983306141142
0.6653061224489796 1.2571428571428571 0.06337586059900535
0.6857142857142857 1.2571428571428571 0.06114969441955327
0.7061224489795919 1.2571428571428571 0.05893227263813212
0.726530612244898 1.2571428571428571 0.056717516378913785
0.7469387755102042 1.2571428571428571 0.054510821477738176
0.7673469387755102 1.2571428571428571 0.05238522863548563
0.7877551020408163 1.2571428571428571 0.05047386937030156
0.8081632653061224 1.2571428571428571 0.04880808266927154
0.8285714285714285 1.2571428571428571 0.04745957882726403
0.8489795918367347 1.2571428571428571 0.04641516614865298
0.8693877551020408 1.2571428571428571 0.04567619515486649
0.889795918367347 1.2571428571428571 0.04536252649159711
0.9102040816326531 1.2571428571428571 0.045409050077547586
0.9306122448979591 1.2571428571428571 0.04582359357136803
0.9510204081632653 1.2571428571428571 0.04680357862617685
0.9714285714285714 1.2571428571428571 0.04818044468134232
0.9918367346938776 1.2571428571428571 0.04999942963866725
1.0122448979591836 1.2571428571428571 0.052542366090590126
1.0326530612244897 1.2571428571428571 0.05551452578024815
1.0530612244897959 1.2571428571428571 0.05904772339341854
1.073469387755102 1.2571428571428571 0.06338680255564255
1.0938775510204082 1.2571428571428571 0.06822940698952173
1.1142857142857143 1.2571428571428571 0.0737770589556997
1.1346938775510202 1.2571428571428571 0.08019727555679759
1.1551020408163266 1.2571428571428571 0.08719584388353097
1.1755102040816325 1.2571428571428571 0.09508262991843316
1.1959183673469387 1.2571428571428571 0.10388368466537477
1.2163265306122448 1.2571428571428571 0.11333926906089571
1.236734693877551 1.2571428571428571 0.12390776539725894
1.2571428571428571 1.2571428571428571 0.13540798963644488
1.2775510204081633 1.2571428571428571 0.14763548140127697
1.2979591836734694 1.2571428571428571 0.1612471396865478
1.3183673469387753 1.2571428571428571 0.1757796189072148
1.3387755102040817 1.2571428571428571 0.19111073078996585
1.3591836734693876 1.2571428571428571 0.2081462776350698
1.379591836734694 1.2571428571428571 0.22606239233492798
1.4 1.2571428571428571 0.2449882748765641

0.4 1.2775510204081633 0.098869610156864
0.42040816326530617 1.2775510204081633 0.09659708670817474
0.44081632653061226 1.2775510204081633 0.09438415271027874
0.4612244897959184 1.2775510204081633 0.09217121870153544
0.4816326530612245 1.2775510204081633 0.08995828469279414
0.5020408163265306 1.2775510204081633 0.08774535069489614
0.5224489795918368 1.2775510204081633 0.08553241668615484
0.5428571428571429 1.2775510204081633 0.08331949461927085
0.563265306122449 1.2775510204081633 0.08110658821415329
0.5836734693877551 1.2775510204081633 0.07889368179819267
0.6040816326530613 1.2775510204081633 0.07668077538223196
0.6244897959183673 1.2775510204081633 0.07447095535142645
0.6448979591836734 1.2775510204081633 0.07227501933852096
0.6653061224489796 1.2775510204081633 0.07009623176830664
0.6857142857142857 1.2775510204081633 0.0679438788626769
0.7061224489795919 1.2775510204081633 0.06579152595704724
0.726530612244898 1.2775510204081633 0.06363922752236725
0.7469387755102042 1.2775510204081633 0.061511733241602494
0.7673469387755102 1.2775510204081633 0.05948907632660057
0.7877551020408163 1.2775510204081633 0.05775886653528494
0.8081632653061224 1.2775510204081633 0.05627360927295899
0.8285714285714285 1.2775510204081633 0.05506053569772402
0.8489795918367347 1.2775510204081633 0.05422429495879504
0.8693877551020408 1.2775510204081633 0.05366314152998976
0.889795918367347 1.2775510204081633 0.05349982265268256
0.9102040816326531 1.2775510204081633 0.05378058836552883
0.9306122448979591 1.2775510204081633 0.05437044110807209
0.9510204081632653 1.2775510204081633 0.05551763011595287
0.9714285714285714 1.2775510204081633 0.05715217496295568
0.9918367346938776 1.2775510204081633 0.05914518918403879
1.0122448979591836 1.2775510204081633 0.06188186730985851
1.0326530612244897 1.2775510204081633 0.06511380094417064
1.0530612244897959 1.2775510204081633 0.06883300529133096
1.073469387755102 1.2775510204081633 0.0733933342152552
1.0938775510204082 1.2775510204081633 0.0784905328795948
1.1142857142857143 1.2775510204081633 0.08424179465670745
1.1346938775510202 1.2775510204081633 0.09090788620907364
1.1551020408163266 1.2775510204081633 0.09815776106047543
1.1755102040816325 1.2775510204081633 0.10626573017834605
1.1959183673469387 1.2775510204081633 0.11533525286515653
1.2163265306122448 1.2775510204081633 0.1250411935430868
1.236734693877551 1.2775510204081633 0.13584979646241616
1.2571428571428571 1.2775510204081633 0.14763548140127697
1.2775510204081633 1.2775510204081633 0.16011685506826243
1.2979591836734694 1.2775510204081633 0.17398952810615043
1.3183673469387753 1.2775510204081633 0.18881893831686025
1.3387755102040817 1.2775510204081633 0.20441112004721254
1.3591836734693876 1.2775510204081633 0.2217316704894145
1.379591836734694 1.2775510204081633 0.23994631760132165
1.4 1.2775510204081633 0.2591491091050839

0.4 1.2979591836734694 0.10597681567597117
0.42040816326530617 1.2979591836734694 0.10378401988379604
0.44081632653061226 1.2979591836734694 0.10162130846692287
0.4612244897959184 1.2979591836734694 0.09945859703945333
0.4816326530612245 1.2979591836734694 0.09730839534874298
0.5020408163265306 1.2979591836734694 0.09516161121181828
0.5224489795918368 1.2979591836734694 0.09301482706437444
0.5428571428571429 1.2979591836734694 0.09086804291693068
0.563265306122449 1.2979591836734694 0.08872125878000692
0.5836734693877551 1.2979591836734694 0.08657447463256321
0.6040816326530613 1.2979591836734694 0.0844276904851199
0.6244897959183673 1.2979591836734694 0.08228090634819547
0.6448979591836734 1.2979591836734694 0.08013799914240652
0.6653061224489796 1.2979591836734694 0.07803429530418339
0.6857142857142857 1.2979591836734694 0.07593119997838613
0.7061224489795919 1.2979591836734694 0.07382810465258861
0.726530612244898 1.2979591836734694 0.07172563072137045
0.7469387755102042 1.2979591836734694 0.06970275923532153
0.7673469387755102 1.2979591836734694 0.06785932055075493
0.7877551020408163 1.2979591836734694 0.06631348688632809
0.8081632653061224 1.2979591836734694 0.06496325163482747
0.8285714285714285 1.2979591836734694 0.06395855229898426
0.8489795918367347 1.2979591836734694 0.06330244138665583
0.8693877551020408 1.2979591836734694 0.06289187605474122
0.889795918367347 1.2979591836734694 0.06296414929661137
0.9102040816326531 1.2979591836734694 0.0634225043374321
0.9306122448979591 1.2979591836734694 0.06417874214004021
0.9510204081632653 1.2979591836734694 0.0655852792622922
0.9714285714285714 1.2979591836734694 0.0673981752952975
0.9918367346938776 1.2979591836734694 0.06958329372107207
1.0122448979591836 1.2979591836734694 0.07258131684420635
1.0326530612244897 1.2979591836734694 0.07600334484979629
1.0530612244897959 1.2979591836734694 0.07994292985967051
1.073469387755102 1.2979591836734694 0.08476065182901911
1.0938775510204082 1.2979591836734694 0.09006323661346403
1.1142857142857143 1.2979591836734694 0.09606110613514271
1.1346938775510202 1.2979591836734694 0.10298325522139391
1.1551020408163266 1.2979591836734694 0.11045539280718365
1.1755102040816325 1.2979591836734694 0.1188321454482024
1.1959183673469387 1.2979591836734694 0.12815855743266963
1.2163265306122448 1.2979591836734694 0.13810565567373617
1.236734693877551 1.2979591836734694 0.14920157106103105
1.2571428571428571 1.2979591836734694 0.1612471396865478
1.2775510204081633 1.2979591836734694 0.17398952810615043
1.2979591836734694 1.2979591836734694 0.18816273047371318
1.3183673469387753 1.2979591836734694 0.20325978517937832
1.3387755102040817 1.2979591836734694 0.21913548827442852
1.3591836734693876 1.2979591836734694 0.23675872145872315
1.379591836734694 1.2979591836734694 0.2552578793178364
1.4 1.2979591836734694 0.2747657818555736

0.4 1.3183673469387753 0.1138938816702285
0.42040816326530617 1.3183673469387753 0.11178509242867748
0.44081632653061226 1.3183673469387753 0.10968930312551214
0.4612244897959184 1.3183673469387753 0.1075935138120773
0.4816326530612245 1.3183673469387753 0.10549772449864248
0.5020408163265306 1.3183673469387753 0.10340193519547773
0.5224489795918368 1.3183673469387753 0.10130614588204516
0.5428571428571429 1.3183673469387753 0.09921713418198254
0.563265306122449 1.3183673469387753 0.09713201337874869
0.5836734693877551 1.3183673469387753 0.09504689256529764
0.6040816326530613 1.3183673469387753 0.09296177175184707
0.6244897959183673 1.3183673469387753 0.0908766509486131
0.6448979591836734 1.3183673469387753 0.08882774829911673
0.6653061224489796 1.3183673469387753 0.08678687104549067
0.6857142857142857 1.3183673469387753 0.08474613322535414
0.7061224489795919 1.3183673469387753 0.08270584652798502
0.726530612244898 1.3183673469387753 0.0806855973743391
0.7469387755102042 1.3183673469387753 0.0787879075042945
0.7673469387755102 1.3183673469387753 0.07711882107782887
0.7877551020408163 1.3183673469387753 0.07571114996615019
0.8081632653061224 1.3183673469387753 0.07456430415483652
0.8285714285714285 1.3183673469387753 0.07373369048336731
0.8489795918367347 1.3183673469387753 0.07323260462797314
0.8693877551020408 1.3183673469387753 0.0730483589229035
0.889795918367347 1.3183673469387753 0.07329543335314234
0.9102040816326531 1.3183673469387753 0.0739246607972572
0.9306122448979591 1.3183673469387753 0.07492991202481264
0.9510204081632653 1.3183673469387753 0.07651386654606782
0.9714285714285714 1.3183673469387753 0.07852076901065819
0.9918367346938776 1.3183673469387753 0.08095867866097733
1.0122448979591836 1.3183673469387753 0.08414853209489412
1.0326530612244897 1.3183673469387753 0.0877903994736133
1.0530612244897959 1.3183673469387753 0.09198089802768997
1.073469387755102 1.3183673469387753 0.0970067442373319
1.0938775510204082 1.3183673469387753 0.10255472173699869
1.1142857142857143 1.3183673469387753 0.10880259248841405
1.1346938775510202 1.3183673469387753 0.11594907160103848
1.1551020408163266 1.3183673469387753 0.1236888745494901
1.1755102040816325 1.3183673469387753 0.132319156919123
1.1959183673469387 1.3183673469387753 0.1418858700741908
1.2163265306122448 1.3183673469387753 0.1521183354717384
1.236734693877551 1.3183673469387753 0.16347323299990826
1.2571428571428571 1.3183673469387753 0.1757796189072148
1.2775510204081633 1.3183673469387753 0.18881893831686025
1.2979591836734694 1.3183673469387753 0.20325978517937832
1.3183673469387753 1.3183673469387753 0.21864082579290087
1.3387755102040817 1.3183673469387753 0.23481692639847326
1.3591836734693876 1.3183673469387753 0.2527241498253408
1.379591836734694 1.3183673469387753 0.27152792452258245
1.4 1.3183673469387753 0.29133833850495955

0.4 1.3387755102040817 0.12249723695984852
0.42040816326530617 1.3387755102040817 0.12044866389342557
0.44081632653061226 1.3387755102040817 0.11841697532525687
0.4612244897959184 1.3387755102040817 0.11638528674713361
0.4816326530612245 1.3387755102040817 0.11435359816901004
0.5020408163265306 1.3387755102040817 0.11232190960084176
0.5224489795918368 1.3387755102040817 0.11029022102271849
0.5428571428571429 1.3387755102040817 0.10825853630548908
0.563265306122449 1.3387755102040817 0.10622685686586289
0.5836734693877551 1.3387755102040817 0.10419517741628119
0.6040816326530613 1.3387755102040817 0.10216349796673645
0.6244897959183673 1.3387755102040817 0.10016721177575774
0.6448979591836734 1.3387755102040817 0.09819201613843626
0.6653061224489796 1.3387755102040817 0.09621682051076895
0.6857142857142857 1.3387755102040817 0.09424162778811085
0.7061224489795919 1.3387755102040817 0.09226644294138892
0.726530612244898 1.3387755102040817 0.0903395364906738
0.7469387755102042 1.3387755102040817 0.0886133075267779
0.7673469387755102 1.3387755102040817 0.0870805056279594
0.7877551020408163 1.3387755102040817 0.08587149663517729
0.8081632653061224 1.3387755102040817 0.08489764994027776
0.8285714285714285 1.3387755102040817 0.08421730940788091
0.8489795918367347 1.3387755102040817 0.08393997078976059
0.8693877551020408 1.3387755102040817 0.08392953747300934
0.889795918367347 1.3387755102040817 0.08434205176517728
0.9102040816326531 1.3387755102040817 0.08521911892333711
0.9306122448979591 1.3387755102040817 0.08639910502418056
0.9510204081632653 1.3387755102040817 0.08817515375214117
0.9714285714285714 1.3387755102040817 0.09043341482863484
0.9918367346938776 1.3387755102040817 0.09305671619165855
1.0122448979591836 1.3387755102040817 0.09646600434884471
1.0326530612244897 1.3387755102040817 0.10035765301154716
1.0530612244897959 1.3387755102040817 0.10475059140289728
1.073469387755102 1.3387755102040817 0.11002037094965823
1.0938775510204082 1.3387755102040817 0.11581694777118356
1.1142857142857143 1.3387755102040817 0.12228546131364029
1.1346938775510202 1.3387755102040817 0.12969770977277068
1.1551020408163266 1.3387755102040817 0.13768673394073427
1.1755102040816325 1.3387755102040817 0.14655587853447305
1.1959183673469387 1.3387755102040817 0.1564077974946084
1.2163265306122448 1.3387755102040817 0.16689276638085604
1.236734693877551 1.3387755102040817 0.17850678259908445
1.2571428571428571 1.3387755102040817 0.19111073078996585
1.2775510204081633 1.3387755102040817 0.20441112004721254
1.2979591836734694 1.3387755102040817 0.21913548827442852
1.3183673469387753 1.3387755102040817 0.23481692639847326
1.3387755102040817 1.3387755102040817 0.25126819001751544
1.3591836734693876 1.3387755102040817 0.2694833343364897
1.379591836734694 1.3387755102040817 0.2885869090079961
1.4 1.3387755102040817 0.3086942077281977

0.4 1.3591836734693876 0.1325842254881678
0.42040816326530617 1.3591836734693876 0.13061439460389393
0.44081632653061226 1.3591836734693876 0.1286472555805232
0.4612244897959184 1.3591836734693876 0.12668011654751304
0.4816326530612245 1.3591836734693876 0.12471297751450335
0.5020408163265306 1.3591836734693876 0.12274583849113971
0.5224489795918368 1.3591836734693876 0.1207786994581229
0.5428571428571429 1.3591836734693876 0.11881156042511296
0.563265306122449 1.3591836734693876 0.1168444214017478
0.5836734693877551 1.3591836734693876 0.11487728236873238
0.6040816326530613 1.3591836734693876 0.11291345837573562
0.6244897959183673 1.3591836734693876 0.11097607064451852
0.6448979591836734 1.3591836734693876 0.10905518713001432
0.6653061224489796 1.3591836734693876 0.10713430362485102
0.6857142857142857 1.3591836734693876 0.10521373149134992
0.7061224489795919 1.3591836734693876 0.10329708103283045
0.726530612244898 1.3591836734693876 0.10155415716734359
0.7469387755102042 1.3591836734693876 0.09996186806715238
0.7673469387755102 1.3591836734693876 0.09862703093420977
0.7877551020408163 1.3591836734693876 0.09759441111383625
0.8081632653061224 1.3591836734693876 0.0967720733267239
0.8285714285714285 1.3591836734693876 0.09631529795828218
0.8489795918367347 1.3591836734693876 0.09621362497197083
0.8693877551020408 1.3591836734693876 0.0963713554441165
0.889795918367347 1.3591836734693876 0.09703206553309214
0.9102040816326531 1.3591836734693876 0.09808601387790153
0.9306122448979591 1.3591836734693876 0.09945818654029182
0.9510204081632653 1.3591836734693876 0.10148669861905169
0.9714285714285714 1.3591836734693876 0.10393607908077794
0.9918367346938776 1.3591836734693876 0.10677722474776531
1.0122448979591836 1.3591836734693876 0.11043840559286733
1.0326530612244897 1.3591836734693876 0.11453728480254406
1.0530612244897959 1.3591836734693876 0.11917302369629636
1.073469387755102 1.3591836734693876 0.12469521516302234
1.0938775510204082 1.3591836734693876 0.13071528845370706
1.1142857142857143 1.3591836734693876 0.13744929270605116
1.1346938775510202 1.3591836734693876 0.14511723663776696
1.1551020408163266 1.3591836734693876 0.1533482317415188
1.1755102040816325 1.3591836734693876 0.16250070824817536
1.1959183673469387 1.3591836734693876 0.17261442139070943
1.2163265306122448 1.3591836734693876 0.18336121710776834
1.236734693877551 1.3591836734693876 0.19527291999652835
1.2571428571428571 1.3591836734693876 0.2081462776350698
1.2775510204081633 1.3591836734693876 0.2217316704894145
1.2979591836734694 1.3591836734693876 0.23675872145872315
1.3183673469387753 1.3591836734693876 0.2527241498253408
1.3387755102040817 1.3591836734693876 0.2694833343364897
1.3591836734693876 1.3591836734693876 0.2880031410648841
1.379591836734694 1.3591836734693876 0.30741048406863547
1.4 1.3591836734693876 0.32784010239628936

0.4 1.379591836734694 0.14345674245940404
0.42040816326530617 1.379591836734694 0.14154656419198325
0.44081632653061226 1.379591836734694 0.13963638593392097
0.4612244897959184 1.379591836734694 0.1377266182202632
0.4816326530612245 1.379591836734694 0.1358210373651512
0.5020408163265306 1.379591836734694 0.13391545651937664
0.5224489795918368 1.379591836734694 0.13201203855258
0.5428571428571429 1.379591836734694 0.13010954390669685
0.563265306122449 1.379591836734694 0.12820704927013607
0.5836734693877551 1.379591836734694 0.12630455462424992
0.6040816326530613 1.379591836734694 0.12441776539120636
0.6244897959183673 1.379591836734694 0.12256162328004305
0.6448979591836734 1.379591836734694 0.12070548115978433
0.6653061224489796 1.379591836734694 0.11884985973818314
0.6857142857142857 1.379591836734694 0.11700201151569826
0.7061224489795919 1.379591836734694 0.11519882504903325
0.726530612244898 1.379591836734694 0.11358092945814607
0.7469387755102042 1.379591836734694 0.11218467347092109
0.7673469387755102 1.379591836734694 0.1110156218737784
0.7877551020408163 1.379591836734694 0.11013845583709769
0.8081632653061224 1.379591836734694 0.10953050660206118
0.8285714285714285 1.379591836734694 0.10924455100616619
0.8489795918367347 1.379591836734694 0.10931546167729554
0.8693877551020408 1.379591836734694 0.1097077259376158
0.889795918367347 1.379591836734694 0.11054419667393849
0.9102040816326531 1.379591836734694 0.11179313360188164
0.9306122448979591 1.379591836734694 0.11340621841779366
0.9510204081632653 1.379591836734694 0.11562479323571628
0.9714285714285714 1.379591836734694 0.11829256386966641
0.9918367346938776 1.379591836734694 0.12137629421158748
1.0122448979591836 1.379591836734694 0.1252457792683336
1.0326530612244897 1.379591836734694 0.12958561655712492
1.0530612244897959 1.379591836734694 0.13446649558320378
1.073469387755102 1.379591836734694 0.14021380182877746
1.0938775510204082 1.379591836734694 0.14649716473414007
1.1142857142857143 1.379591836734694 0.15348035042293395
1.1346938775510202 1.379591836734694 0.16138961771708246
1.1551020408163266 1.379591836734694 0.16990239422960146
1.1755102040816325 1.379591836734694 0.17931309003071821
1.1959183673469387 1.379591836734694 0.18968549845187083
1.2163265306122448 1.379591836734694 0.2007268276501622
1.236734693877551 1.379591836734694 0.21290767306441916
1.2571428571428571 1.379591836734694 0.22606239233492798
1.2775510204081633 1.379591836734694 0.23994631760132165
1.2979591836734694 1.379591836734694 0.2552578793178364
1.3183673469387753 1.379591836734694 0.27152792452258245
1.3387755102040817 1.379591836734694 0.2885869090079961
1.3591836734693876 1.379591836734694 0.30741048406863547
1.379591836734694 1.379591836734694 0.32713848705701476
1.4 1.379591836734694 0.3478765646826432

0.4 1.4 0.1551411095438577
0.42040816326530617 1.4 0.15330035713672954
0.44081632653061226 1.4 0.1514596047386175
0.4612244897959184 1.4 0.1496188523314918
0.4816326530612245 1.4 0.14777809992435723
0.5020408163265306 1.4 0.14593734752624574
0.5224489795918368 1.4 0.14409659511911
0.5428571428571429 1.4 0.14225584271198505
0.563265306122449 1.4 0.1404350108704145
0.5836734693877551 1.4 0.13862774894705449
0.6040816326530613 1.4 0.13682582081912603
0.6244897959183673 1.4 0.13503427121661496
0.6448979591836734 1.4 0.1332427216053264
0.6653061224489796 1.4 0.13145117200281606
0.6857142857142857 1.4 0.1296873812454882
0.7061224489795919 1.4 0.12799285163103147
0.726530612244898 1.4 0.12656473408522567
0.7469387755102042 1.4 0.12533393320315106
0.7673469387755102 1.4 0.12431578535990398
0.7877551020408163 1.4 0.12365098764739037
0.8081632653061224 1.4 0.1232140310956739
0.8285714285714285 1.4 0.12309356917411564
0.8489795918367347 1.4 0.1233992026918429
0.8693877551020408 1.4 0.1239675245691487
0.889795918367347 1.4 0.12499396815785231
0.9102040816326531 1.4 0.12648384550687364
0.9306122448979591 1.4 0.1282845633207731
0.9510204081632653 1.4 0.13071983584020605
0.9714285714285714 1.4 0.13362945784168148
0.9918367346938776 1.4 0.13691592852277887
1.0122448979591836 1.4 0.14102593760961454
1.0326530612244897 1.4 0.14561059152591466
1.0530612244897959 1.4 0.15071200809942792
1.073469387755102 1.4 0.1567211767876852
1.0938775510204082 1.4 0.16325234196474875
1.1142857142857143 1.4 0.17047519058451194
1.1346938775510202 1.4 0.1786650874556802
1.1551020408163266 1.4 0.18743044445666643
1.1755102040816325 1.4 0.19709983934470243
1.1959183673469387 1.4 0.20776734254758134
1.2163265306122448 1.4 0.21907066737824024
1.236734693877551 1.4 0.23153221173090333
1.2571428571428571 1.4 0.2449882748765641
1.2775510204081633 1.4 0.2591491091050839
1.2979591836734694 1.4 0.2747657818555736
1.3183673469387753 1.4 0.29133833850495955
1.3387755102040817 1.4 0.3086942077281977
1.3591836734693876 1.4 0.32784010239628936
1.379591836734694 1.4 0.3478765646826432
1.4 1.4 0.36893378924059456



==> figures/data/PhisliceSTVK_3d.dat <==
0.4 0.4 0.28224
0.42040816326530617 0.4 0.2766563933499179
0.44081632653061226 0.4 0.27088547407620833
0.4612244897959184 0.4 0.2649404186961527
0.4816326530612245 0.4 0.2588350282065244
0.5020408163265306 0.4 0.25258372808358864
0.5224489795918368 0.4 0.24620156828310288
0.5428571428571429 0.4 0.2397042232403165
0.563265306122449 0.4 0.23310799186997083
0.5836734693877551 0.4 0.22642979756629933
0.6040816326530613 0.4 0.2196871882030273
0.6244897959183673 0.4 0.21289833613337217
0.6448979591836734 0.4 0.20608203819004334
0.6653061224489796 0.4 0.19925771568524223
0.6857142857142857 0.4 0.1924454144106622
0.7061224489795919 0.4 0.18566580463748877
0.726530612244898 0.4 0.1789401811163993
0.7469387755102042 0.4 0.1722904630775633
0.7673469387755102 0.4 0.16573919423064215
0.7877551020408163 0.4 0.15930954276478926
0.8081632653061224 0.4 0.15302530134865022
0.8285714285714285 0.4 0.14691088713036238
0.8489795918367347 0.4 0.14099134173755523
0.8693877551020408 0.4 0.13529233127735024
0.889795918367347 0.4 0.12984014633636093
0.9102040816326531 0.4 0.12466170198069279
0.9306122448979591 0.4 0.11978453775594337
0.9510204081632653 0.4 0.11523681768720205
0.9714285714285714 0.4 0.1110473302790504
0.9918367346938776 0.4 0.10724548851556193
1.0122448979591836 0.4 0.10386132986030222
1.0326530612244897 0.4 0.10092551625632872
1.0530612244897959 0.4 0.098469334126191
1.073469387755102 0.4 0.09652469437193062
1.0938775510204082 0.4 0.0951241323750811
1.1142857142857143 0.4 0.09430080799666805
1.1346938775510202 0.4 0.09408850557720899
1.1551020408163266 0.4 0.09452163393671352
1.1755102040816325 0.4 0.09563522637468318
1.1959183673469387 0.4 0.09746494067011158
1.2163265306122448 0.4 0.10004705908148431
1.236734693877551 0.4 0.103418488346779
1.2571428571428571 0.4 0.10761675968346521
1.2775510204081633 0.4 0.11268002878850457
1.2979591836734694 0.4 0.1186470758383507
1.3183673469387753 0.4 0.12555730548894917
1.3387755102040817 0.4 0.13345074687573782
1.3591836734693876 0.4 0.1423680536136459
1.379591836734694 0.4 0.15235050379709558
1.4 0.4 0.16343999999999995

0.4 0.42040816326530617 0.2766563933499179
0.42040816326530617 0.42040816326530617 0.27110081958423193
0.44081632653061226 0.42040816326530617 0.2653593278657841
0.4612244897959184 0.42040816326530617 0.2594450947118556
0.4816326530612245 0.42040816326530617 0.2533719211192199
0.5020408163265306 0.42040816326530617 0.24715423256414226
0.5224489795918368 0.42040816326530617 0.24080707900238013
0.5428571428571429 0.42040816326530617 0.23434613486918282
0.563265306122449 0.42040816326530617 0.22778769907929172
0.5836734693877551 0.42040816326530617 0.22114869502694023
0.6040816326530613 0.42040816326530617 0.21444667058585368
0.6244897959183673 0.42040816326530617 0.2076997981092496
0.6448979591836734 0.42040816326530617 0.2009268744298372
0.6653061224489796 0.42040816326530617 0.19414732085981806
0.6857142857142857 0.42040816326530617 0.18738118319088548
0.7061224489795919 0.42040816326530617 0.180649131694225
0.726530612244898 0.42040816326530617 0.17397246112051395
0.7469387755102042 0.42040816326530617 0.1673730906999218
0.7673469387755102 0.42040816326530617 0.16087356414211001
0.7877551020408163 0.42040816326530617 0.15449704963623204
0.8081632653061224 0.42040816326530617 0.14826733985093332
0.8285714285714285 0.42040816326530617 0.14220885193435126
0.8489795918367347 0.42040816326530617 0.13634662751411541
0.8693877551020408 0.42040816326530617 0.13070633269734722
0.889795918367347 0.42040816326530617 0.1253142580706602
0.9102040816326531 0.42040816326530617 0.12019731870015982
0.9306122448979591 0.42040816326530617 0.11538305413144356
0.9510204081632653 0.42040816326530617 0.11089962838960096
0.9714285714285714 0.42040816326530617 0.10677582997921349
0.9918367346938776 0.42040816326530617 0.10304107188435471
1.0122448979591836 0.42040816326530617 0.09972539156859014
1.0326530612244897 0.42040816326530617 0.09685945097497728
1.0530612244897959 0.42040816326530617 0.09447453652606569
1.073469387755102 0.42040816326530617 0.0926025591238969
1.0938775510204082 0.42040816326530617 0.09127605415000446
1.1142857142857143 0.42040816326530617 0.09052818146541398
1.1346938775510202 0.42040816326530617 0.09039272541064294
1.1551020408163266 0.42040816326530617 0.09090409480570101
1.1755102040816325 0.42040816326530617 0.09209732295008967
1.1959183673469387 0.42040816326530617 0.09400806762280257
1.2163265306122448 0.42040816326530617 0.0966726110823253
1.236734693877551 0.42040816326530617 0.10012786006663542
1.2571428571428571 0.42040816326530617 0.10441134579320256
1.2775510204081633 0.42040816326530617 0.10956122395898835
1.2979591836734694 0.42040816326530617 0.11561627474044638
1.3183673469387753 0.42040816326530617 0.12261590279352219
1.3387755102040817 0.42040816326530617 0.13060013725365374
1.3591836734693876 0.42040816326530617 0.13960963173577018
1.379591836734694 0.42040816326530617 0.14968566433429364
1.4 0.42040816326530617 0.16087013762313734

0.4 0.44081632653061226 0.27088547407620833
0.42040816326530617 0.44081632653061226 0.2653593278657841
0.44081632653061226 0.44081632653061226 0.2596487277600736
0.4612244897959184 0.44081632653061226 0.2537668502763582
0.4816326530612245 0.44081632653061226 0.24772749641141126
0.5020408163265306 0.44081632653061226 0.24154509164149812
0.5224489795918368 0.44081632653061226 0.23523468592237612
0.5428571428571429 0.44081632653061226 0.22881195368929472
0.563265306122449 0.44081632653061226 0.22229319385699525
0.5836734693877551 0.44081632653061226 0.21569532981971104
0.6040816326530613 0.44081632653061226 0.2090359094511675
0.6244897959183673 0.44081632653061226 0.20233310510458213
0.6448979591836734 0.44081632653061226 0.19560571361266416
0.6653061224489796 0.44081632653061226 0.18887315628761514
0.6857142857142857 0.44081632653061226 0.1821554789211284
0.7061224489795919 0.44081632653061226 0.1754733517843894
0.726530612244898 0.44081632653061226 0.1688480696280756
0.7469387755102042 0.44081632653061226 0.16230155168235638
0.7673469387755102 0.44081632653061226 0.15585634165689327
0.7877551020408163 0.44081632653061226 0.14953560774083957
0.8081632653061224 0.44081632653061226 0.14336314260284094
0.8285714285714285 0.44081632653061226 0.13736336339103467
0.8489795918367347 0.44081632653061226 0.1315613117330503
0.8693877551020408 0.44081632653061226 0.12598265373600928
0.889795918367347 0.44081632653061226 0.1206536799865251
0.9102040816326531 0.44081632653061226 0.11560130555070329
0.9306122448979591 0.44081632653061226 0.11085306997414136
0.9510204081632653 0.44081632653061226 0.10643713728192875
0.9714285714285714 0.44081632653061226 0.10238229597864695
0.9918367346938776 0.44081632653061226 0.09871795904836958
1.0122448979591836 0.44081632653061226 0.0954741639546621
1.0326530612244897 0.44081632653061226 0.09268157264058205
1.0530612244897959 0.44081632653061226 0.09037147152867894
1.073469387755102 0.44081632653061226 0.0885757715209944
1.0938775510204082 0.44081632653061226 0.0873270079990619
1.1142857142857143 0.44081632653061226 0.08665834082390703
1.1346938775510202 0.44081632653061226 0.08660355433604733
1.1551020408163266 0.44081632653061226 0.08719705735549241
1.1755102040816325 0.44081632653061226 0.08847388318174382
1.1959183673469387 0.44081632653061226 0.09046968959379517
1.2163265306122448 0.44081632653061226 0.09322075885013201
1.236734693877551 0.44081632653061226 0.096763997688732
1.2571428571428571 0.44081632653061226 0.10113693732706469
1.2775510204081633 0.44081632653061226 0.10637773346209174
1.2979591836734694 0.44081632653061226 0.11252516627026674
1.3183673469387753 0.44081632653061226 0.11961864040753523
1.3387755102040817 0.44081632653061226 0.12769818500933514
1.3591836734693876 0.44081632653061226 0.13680445369059563
1.379591836734694 0.44081632653061226 0.14697872454573896
1.4 0.44081632653061226 0.15826290014867814

0.4 0.4612244897959184 0.2649404186961527
0.42040816326530617 0.4612244897959184 0.2594450947118556
0.44081632653061226 0.4612244897959184 0.2537668502763582
0.4612244897959184 0.4612244897959184 0.24791886190694182
0.4816326530612245 0.4612244897959184 0.2419149306003798
0.5020408163265306 0.4612244897959184 0.2357694818329375
0.5224489795918368 0.4612244897959184 0.22949756556037235
0.5428571428571429 0.4612244897959184 0.22311485621793362
0.563265306122449 0.4612244897959184 0.21663765272036278
0.5836734693877551 0.4612244897959184 0.21008287846189316
0.6040816326530613 0.4612244897959184 0.20346808131625016
0.6244897959183673 0.4612244897959184 0.19681143363665113
0.6448979591836734 0.4612244897959184 0.19013173225580554
0.6653061224489796 0.4612244897959184 0.1834483984859148
0.6857142857142857 0.4612244897959184 0.17678147811867226
0.7061224489795919 0.4612244897959184 0.17015164142526343
0.726530612244898 0.4612244897959184 0.16358018315636566
0.7469387755102042 0.4612244897959184 0.15708902254214846
0.7673469387755102 0.4612244897959184 0.15070070329227325
0.7877551020408163 0.4612244897959184 0.14443839359589344
0.8081632653061224 0.4612244897959184 0.13832588612165453
0.8285714285714285 0.4612244897959184 0.13238759801769395
0.8489795918367347 0.4612244897959184 0.12664857091164122
0.8693877551020408 0.4612244897959184 0.12113447091061774
0.889795918367347 0.4612244897959184 0.11587158860123706
0.9102040816326531 0.4612244897959184 0.11088683904960467
0.9306122448979591 0.4612244897959184 0.10620776180131808
0.9510204081632653 0.4612244897959184 0.10186252088146672
0.9714285714285714 0.4612244897959184 0.09787990479463213
0.9918367346938776 0.4612244897959184 0.09428932652488786
1.0122448979591836 0.4612244897959184 0.09112082353579942
1.0326530612244897 0.4612244897959184 0.08840505777042434
1.0530612244897959 0.4612244897959184 0.08617331565131217
1.073469387755102 0.4612244897959184 0.08445750808050445
1.0938775510204082 0.4612244897959184 0.0832901704395347
1.1142857142857143 0.4612244897959184 0.0827044625894285
1.1346938775510202 0.4612244897959184 0.08273416887070342
1.1551020408163266 0.4612244897959184 0.08341369810336907
1.1755102040816325 0.4612244897959184 0.08477808358692696
1.1959183673469387 0.4612244897959184 0.08686298310037067
1.2163265306122448 0.4612244897959184 0.08970467890218586
1.236734693877551 0.4612244897959184 0.09334007773035011
1.2571428571428571 0.4612244897959184 0.09780671080233298
1.2775510204081633 0.4612244897959184 0.10314273381509614
1.2979591836734694 0.4612244897959184 0.10938692694509317
1.3183673469387753 0.4612244897959184 0.11657869484826962
1.3387755102040817 0.4612244897959184 0.12475806666006344
1.3591836734693876 0.4612244897959184 0.13396569599540378
1.379591836734694 0.4612244897959184 0.14424286094871278
1.4 0.4612244897959184 0.15563146409390363

0.4 0.4816326530612245 0.2588350282065244
0.42040816326530617 0.4816326530612245 0.2533719211192199
0.44081632653061226 0.4816326530612245 0.24772749641141126
0.4612244897959184 0.4816326530612245 0.2419149306003798
0.4816326530612245 0.4816326530612245 0.23594802468289885
0.5020408163265306 0.4816326530612245 0.2298412041352338
0.5224489795918368 0.4816326530612245 0.22360951891314199
0.5428571428571429 0.4816326530612245 0.2172686434518728
0.563265306122449 0.4816326530612245 0.21083487666616765
0.5836734693877551 0.4816326530612245 0.2043251419502599
0.6040816326530613 0.4816326530612245 0.19775698717787485
0.6244897959183673 0.4816326530612245 0.19114858470223
0.6448979591836734 0.4816326530612245 0.1845187313560347
0.6653061224489796 0.4816326530612245 0.17788684845149033
0.6857142857142857 0.4816326530612245 0.17127298178029038
0.7061224489795919 0.4816326530612245 0.1646978016136203
0.726530612244898 0.4816326530612245 0.15818260270215745
0.7469387755102042 0.4816326530612245 0.15174930427607125
0.7673469387755102 0.4816326530612245 0.14542045004502324
0.7877551020408163 0.4816326530612245 0.13921920819816677
0.8081632653061224 0.4816326530612245 0.13316937140414736
0.8285714285714285 0.4816326530612245 0.12729535681110243
0.8489795918367347 0.4816326530612245 0.12162220604666146
0.8693877551020408 0.4816326530612245 0.11617558521794596
0.889795918367347 0.4816326530612245 0.11098178491156939
0.9102040816326531 0.4816326530612245 0.10606772019363722
0.9306122448979591 0.4816326530612245 0.101460930609747
0.9510204081632653 0.4816326530612245 0.09718958018498819
0.9714285714285714 0.4816326530612245 0.0932824574239423
0.9918367346938776 0.4816326530612245 0.08976897531068288
1.0122448979591836 0.4816326530612245 0.08667917130877545
1.0326530612244897 0.4816326530612245 0.08404370736127752
1.0530612244897959 0.4816326530612245 0.08189386989073866
1.073469387755102 0.4816326530612245 0.08026156979920035
1.0938775510204082 0.4816326530612245 0.0791793424681962
1.1142857142857143 0.4816326530612245 0.07868034775875178
1.1346938775510202 0.4816326530612245 0.07879837001138458
1.1551020408163266 0.4816326530612245 0.07956781804610429
1.1755102040816325 0.4816326530612245 0.08102372516241235
1.1959183673469387 0.4816326530612245 0.08320174913930245
1.2163265306122448 0.4816326530612245 0.08613817223526016
1.236734693877551 0.4816326530612245 0.08986990118826303
1.2571428571428571 0.4816326530612245 0.09443446721578073
1.2775510204081633 0.4816326530612245 0.09987002601477482
1.2979591836734694 0.4816326530612245 0.10621535776169898
1.3183673469387753 0.4816326530612245 0.11350986711249869
1.3387755102040817 0.4816326530612245 0.1217935832026119
1.3591836734693876 0.4816326530612245 0.13110715964696779
1.379591836734694 0.4816326530612245 0.14149187453998854
1.4 0.4816326530612245 0.15298963045558722

0.4 0.5020408163265306 0.25258372808358864
0.42040816326530617 0.5020408163265306 0.24715423256414226
0.44081632653061226 0.5020408163265306 0.24154509164149812
0.4612244897959184 0.5020408163265306 0.2357694818329375
0.4816326530612245 0.5020408163265306 0.2298412041352338
0.5020408163265306 0.5020408163265306 0.22377468402465236
0.5224489795918368 0.5020408163265306 0.21758497145695052
0.5428571428571429 0.5020408163265306 0.2112877408673777
0.563265306122449 0.5020408163265306 0.2048992911706753
0.5836734693877551 0.5020408163265306 0.19843654576107655
0.6040816326530613 0.5020408163265306 0.191917052512307
0.6244897959183673 0.5020408163265306 0.185358983777584
0.6448979591836734 0.5020408163265306 0.17878113638961693
0.6653061224489796 0.5020408163265306 0.17220293166060724
0.6857142857142857 0.5020408163265306 0.16564441538224822
0.7061224489795919 0.5020408163265306 0.15912625782572543
0.726530612244898 0.5020408163265306 0.15266975374171632
0.7469387755102042 0.5020408163265306 0.1462968223603902
0.7673469387755102 0.5020408163265306 0.14003000739140867
0.7877551020408163 0.5020408163265306 0.133892477023925
0.8081632653061224 0.5020408163265306 0.1279080239265848
0.8285714285714285 0.5020408163265306 0.12210106524752548
0.8489795918367347 0.5020408163265306 0.11649664261437648
0.8693877551020408 0.5020408163265306 0.11112042213425925
0.889795918367347 0.5020408163265306 0.10599869439378737
0.9102040816326531 0.5020408163265306 0.10115837445906631
0.9306122448979591 0.5020408163265306 0.09662700187569356
0.9510204081632653 0.5020408163265306 0.09243274066875859
0.9714285714285714 0.5020408163265306 0.08860437934284289
0.9918367346938776 0.5020408163265306 0.08517133088202004
1.0122448979591836 0.5020408163265306 0.08216363274985557
1.0326530612244897 0.5020408163265306 0.07961194688940695
1.0530612244897959 0.5020408163265306 0.07754755972322375
1.073469387755102 0.5020408163265306 0.07600238215334754
1.0938775510204082 0.5020408163265306 0.07500894956131182
1.1142857142857143 0.5020408163265306 0.07460042180814222
1.1346938775510202 0.5020408163265306 0.07481058323435621
1.1551020408163266 0.5020408163265306 0.07567384265996346
1.1755102040816325 0.5020408163265306 0.07722523338446546
1.1959183673469387 0.5020408163265306 0.07950041318685587
1.2163265306122448 0.5020408163265306 0.08253566432562025
1.236734693877551 0.5020408163265306 0.08636789353873618
1.2571428571428571 0.5020408163265306 0.0910346320436733
1.2775510204081633 0.5020408163265306 0.0965740355373932
1.2979591836734694 0.5020408163265306 0.10302488419634954
1.3183673469387753 0.5020408163265306 0.11042658267648778
1.3387755102040817 0.5020408163265306 0.11881916011324593
1.3591836734693876 0.5020408163265306 0.12824327012155312
1.379591836734694 0.5020408163265306 0.13874019079583153
1.4 0.5020408163265306 0.15035182470999425

0.4 0.5224489795918368 0.24620156828310288
0.42040816326530617 0.5224489795918368 0.24080707900238013
0.44081632653061226 0.5224489795918368 0.23523468592237612
0.4612244897959184 0.5224489795918368 0.22949756556037235
0.4816326530612245 0.5224489795918368 0.22360951891314199
0.5020408163265306 0.5224489795918368 0.21758497145695052
0.5224489795918368 0.5224489795918368 0.21143897314755528
0.5428571428571429 0.5224489795918368 0.20518719842020564
0.563265306122449 0.5224489795918368 0.198845946189643
0.5836734693877551 0.5224489795918368 0.19243213985010066
0.6040816326530613 0.5224489795918368 0.185963327275304
0.6244897959183673 0.5224489795918368 0.17945768081847058
0.6448979591836734 0.5224489795918368 0.17293399731230963
0.6653061224489796 0.5224489795918368 0.16641169806902267
0.6857142857142857 0.5224489795918368 0.15991082888030303
0.7061224489795919 0.5224489795918368 0.15345206001733624
0.726530612244898 0.5224489795918368 0.1470566862307996
0.7469387755102042 0.5224489795918368 0.1407466267508627
0.7673469387755102 0.5224489795918368 0.13454442528718685
0.7877551020408163 0.5224489795918368 0.1284732500289255
0.8081632653061224 0.5224489795918368 0.12255689364472426
0.8285714285714285 0.5224489795918368 0.11681977328272045
0.8489795918367347 0.5224489795918368 0.11128693057054355
0.8693877551020408 0.5224489795918368 0.10598403161531506
0.889795918367347 0.5224489795918368 0.1009373670036485
0.9102040816326531 0.5224489795918368 0.09617385180164933
0.9306122448979591 0.5224489795918368 0.0917210255549151
0.9510204081632653 0.5224489795918368 0.08760705228853521
0.9714285714285714 0.5224489795918368 0.08386072050709123
0.9918367346938776 0.5224489795918368 0.08051144319465667
1.0122448979591836 0.5224489795918368 0.07758925781479706
1.0326530612244897 0.5224489795918368 0.07512482631056994
1.0530612244897959 0.5224489795918368 0.07314943510452485
1.073469387755102 0.5224489795918368 0.07169499509870332
1.0938775510204082 0.5224489795918368 0.07079404167463889
1.1142857142857143 0.5224489795918368 0.07047973469335714
1.1346938775510202 0.5224489795918368 0.07078585849537562
1.1551020408163266 0.5224489795918368 0.07174682190070394
1.1755102040816325 0.5224489795918368 0.07339765820884363
1.1959183673469387 0.5224489795918368 0.07577402519878827
1.2163265306122448 0.5224489795918368 0.07891220512902353
1.236734693877551 0.5224489795918368 0.08284910473752691
1.2571428571428571 0.5224489795918368 0.08762225524176807
1.2775510204081633 0.5224489795918368 0.09326981233870864
1.2979591836734694 0.5224489795918368 0.0998305562048022
1.3183673469387753 0.5224489795918368 0.10734389149599431
1.3387755102040817 0.5224489795918368 0.11584984734772288
1.3591836734693876 0.5224489795918368 0.1253890773749171
1.379591836734694 0.5224489795918368 0.13600285967199915
1.4 0.5224489795918368 0.14773309681288213

0.4 0.5428571428571429 0.2397042232403165
0.42040816326530617 0.5428571428571429 0.23434613486918282
0.44081632653061226 0.5428571428571429 0.22881195368929472
0.4612244897959184 0.5428571428571429 0.22311485621793362
0.4816326530612245 0.5428571428571429 0.2172686434518728
0.5020408163265306 0.5428571428571429 0.2112877408673777
0.5224489795918368 0.5428571428571429 0.20518719842020564
0.5428571428571429 0.5428571428571429 0.19898269054560597
0.563265306122449 0.5428571428571429 0.1926905161583201
0.5836734693877551 0.5428571428571429 0.18632759865258142
0.6040816326530613 0.5428571428571429 0.17991148590211525
0.6244897959183673 0.5428571428571429 0.17346035026013906
0.6448979591836734 0.5428571428571429 0.16699298855936223
0.6653061224489796 0.5428571428571429 0.16052882211198616
0.6857142857142857 0.5428571428571429 0.15408789670970427
0.7061224489795919 0.5428571428571429 0.147690882623702
0.726530612244898 0.5428571428571429 0.14135907460465674
0.7469387755102042 0.5428571428571429 0.135114391882738
0.7673469387755102 0.5428571428571429 0.12897937816760716
0.7877551020408163 0.5428571428571429 0.12297720164841769
0.8081632653061224 0.5428571428571429 0.11713165499381506
0.8285714285714285 0.5428571428571429 0.11146715535193669
0.8489795918367347 0.5428571428571429 0.10600874435041209
0.8693877551020408 0.5428571428571429 0.10078208809636272
0.889795918367347 0.5428571428571429 0.0958134771764021
0.9102040816326531 0.5428571428571429 0.09112982665663566
0.9306122448979591 0.5428571428571429 0.08675867608266097
0.9510204081632653 0.5428571428571429 0.08272818947956745
0.9714285714285714 0.5428571428571429 0.07906715535193667
0.9918367346938776 0.5428571428571429 0.07580498668384213
1.0122448979591836 0.5428571428571429 0.0729717209388494
1.0326530612244897 0.5428571428571429 0.07059802006001592
1.0530612244897959 0.5428571428571429 0.06871517046989133
1.073469387755102 0.5428571428571429 0.06735508307051707
1.0938775510204082 0.5428571428571429 0.06655029324342679
1.1142857142857143 0.5428571428571429 0.06633396084964596
1.1346938775510202 0.5428571428571429 0.06673987022969222
1.1551020408163266 0.5428571428571429 0.0678024302035751
1.1755102040816325 0.5428571428571429 0.06955667407079616
1.1959183673469387 0.5428571428571429 0.07203825961034906
1.2163265306122448 0.5428571428571429 0.07528346908071933
1.236734693877551 0.5428571428571429 0.0793292092198846
1.2571428571428571 0.5428571428571429 0.08421301124531444
1.2775510204081633 0.5428571428571429 0.08997303085397049
1.2979591836734694 0.5428571428571429 0.09664804822230637
1.3183673469387753 0.5428571428571429 0.10427746800626761
1.3387755102040817 0.5428571428571429 0.11290131934129213
1.3591836734693876 0.5428571428571429 0.12256025584230912
1.379591836734694 0.5428571428571429 0.1332955556037408
1.4 0.5428571428571429 0.14514912119950016

0.4 0.563265306122449 0.23310799186997083
0.42040816326530617 0.563265306122449 0.22778769907929172
0.44081632653061226 0.563265306122449 0.22229319385699525
0.4612244897959184 0.563265306122449 0.21663765272036278
0.4816326530612245 0.563265306122449 0.21083487666616765
0.5020408163265306 0.563265306122449 0.2048992911706753
0.5224489795918368 0.563265306122449 0.198845946189643
0.5428571428571429 0.563265306122449 0.1926905161583201
0.563265306122449 0.563265306122449 0.18644929999144813
0.5836734693877551 0.563265306122449 0.18013922108326036
0.6040816326530613 0.563265306122449 0.17377782730748215
0.6244897959183673 0.563265306122449 0.16738329101733088
0.6448979591836734 0.563265306122449 0.16097440904551608
0.6653061224489796 0.563265306122449 0.15457060270423909
0.6857142857142857 0.563265306122449 0.14819191778519328
0.7061224489795919 0.563265306122449 0.14185902455956417
0.726530612244898 0.563265306122449 0.13559321777802907
0.7469387755102042 0.563265306122449 0.12941641667075757
0.7673469387755102 0.563265306122449 0.12335116494741105
0.7877551020408163 0.563265306122449 0.11742063079714288
0.8081632653061224 0.563265306122449 0.11164860688859862
0.8285714285714285 0.563265306122449 0.10605951036991568
0.8489795918367347 0.563265306122449 0.10067838286872353
0.8693877551020408 0.563265306122449 0.09553089049214364
0.889795918367347 0.563265306122449 0.09064332382678952
0.9102040816326531 0.563265306122449 0.08604259793876667
0.9306122448979591 0.563265306122449 0.08175625237367262
0.9510204081632653 0.563265306122449 0.07781245115659678
0.9714285714285714 0.563265306122449 0.0742399827921207
0.9918367346938776 0.563265306122449 0.07106826026431791
1.0122448979591836 0.563265306122449 0.06832732103675393
1.0326530612244897 0.563265306122449 0.0660478270524863
1.0530612244897959 0.563265306122449 0.06426106473406457
1.073469387755102 0.563265306122449 0.06299894498353024
1.0938775510204082 0.563265306122449 0.062294003182416895
1.1142857142857143 0.563265306122449 0.06217939919175008
1.1346938775510202 0.563265306122449 0.06268891735204737
1.1551020408163266 0.563265306122449 0.06385696648331836
1.1755102040816325 0.563265306122449 0.06571857988506455
1.1959183673469387 0.563265306122449 0.0683094153362796
1.2163265306122448 0.563265306122449 0.07166575509544909
1.236734693877551 0.563265306122449 0.07582450590055059
1.2571428571428571 0.563265306122449 0.08082319896905374
1.2775510204081633 0.563265306122449 0.08669998999792014
1.2979591836734694 0.563265306122449 0.0934936591636034
1.3183673469387753 0.563265306122449 0.10124361112204905
1.3387755102040817 0.563265306122449 0.10998987500869506
1.3591836734693876 0.563265306122449 0.11977310443847057
1.379591836734694 0.563265306122449 0.1306345775057978
1.4 0.563265306122449 0.14261619678458975

0.4 0.5836734693877551 0.22642979756629933
0.42040816326530617 0.5836734693877551 0.22114869502694023
0.44081632653061226 0.5836734693877551 0.21569532981971104
0.4612244897959184 0.5836734693877551 0.21008287846189316
0.4816326530612245 0.5836734693877551 0.2043251419502599
0.5020408163265306 0.5836734693877551 0.19843654576107655
0.5224489795918368 0.5836734693877551 0.19243213985010066
0.5428571428571429 0.5836734693877551 0.18632759865258142
0.563265306122449 0.5836734693877551 0.18013922108326036
0.5836734693877551 0.5836734693877551 0.1738839305363707
0.6040816326530613 0.5836734693877551 0.1675792748856379
0.6244897959183673 0.5836734693877551 0.16124342648427936
0.6448979591836734 0.5836734693877551 0.15489518216500453
0.6653061224489796 0.5836734693877551 0.14855396324001474
0.6857142857142857 0.5836734693877551 0.1422398155010034
0.7061224489795919 0.5836734693877551 0.13597340921915607
0.726530612244898 0.5836734693877551 0.12977603914515
0.7469387755102042 0.5836734693877551 0.12366962450915477
0.7673469387755102 0.5836734693877551 0.11767670902083179
0.7877551020408163 0.5836734693877551 0.11182046086933445
0.8081632653061224 0.5836734693877551 0.10612467272330828
0.8285714285714285 0.5836734693877551 0.10061376173089064
0.8489795918367347 0.5836734693877551 0.0953127695197111
0.8693877551020408 0.5836734693877551 0.09024736219689111
0.889795918367347 0.5836734693877551 0.08544383034904415
0.9102040816326531 0.5836734693877551 0.08092908904227572
0.9306122448979591 0.5836734693877551 0.0767306778221833
0.9510204081632653 0.5836734693877551 0.0728767607138564
0.9714285714285714 0.5836734693877551 0.06939612622187653
0.9918367346938776 0.5836734693877551 0.0663181873303172
1.0122448979591836 0.5836734693877551 0.06367298150274403
1.0326530612244897 0.5836734693877551 0.061491170682214394
1.0530612244897959 0.5836734693877551 0.0598040412912779
1.073469387755102 0.5836734693877551 0.05864350423197609
1.0938775510204082 0.5836734693877551 0.05804209488584257
1.1142857142857143 0.5836734693877551 0.058032973113902826
1.1346938775510202 0.5836734693877551 0.05864992325667444
1.1551020408163266 0.5836734693877551 0.059927354134167
1.1755102040816325 0.5836734693877551 0.06190029904588207
1.1959183673469387 0.5836734693877551 0.06460441577081326
1.2163265306122448 0.5836734693877551 0.06807598656744612
1.236734693877551 0.5836734693877551 0.0723519181737583
1.2571428571428571 0.5836734693877551 0.07746974180721936
1.2775510204081633 0.5836734693877551 0.08346761316479095
1.2979591836734694 0.5836734693877551 0.09038431242292667
1.3183673469387753 0.5836734693877551 0.09825924423757205
1.3387755102040817 0.5836734693877551 0.10713243774416503
1.3591836734693876 0.5836734693877551 0.11704454655763478
1.379591836734694 0.5836734693877551 0.12803684877240354
1.4 0.5836734693877551 0.1401512469623843

0.4 0.6040816326530613 0.2196871882030273
0.42040816326530617 0.6040816326530613 0.21444667058585368
0.44081632653061226 0.6040816326530613 0.2090359094511675
0.4612244897959184 0.6040816326530613 0.20346808131625016
0.4816326530612245 0.6040816326530613 0.19775698717787485
0.5020408163265306 0.6040816326530613 0.191917052512307
0.5224489795918368 0.6040816326530613 0.185963327275304
0.5428571428571429 0.6040816326530613 0.17991148590211525
0.563265306122449 0.6040816326530613 0.17377782730748215
0.5836734693877551 0.6040816326530613 0.1675792748856379
0.6040816326530613 0.6040816326530613 0.16133337651030802
0.6244897959183673 0.6040816326530613 0.1550583045347099
0.6448979591836734 0.6040816326530613 0.14877285579155292
0.6653061224489796 0.6040816326530613 0.14249645159303853
0.6857142857142857 0.6040816326530613 0.1362491377308601
0.7061224489795919 0.6040816326530613 0.13005158447620307
0.726530612244898 0.6040816326530613 0.12392508657974488
0.7469387755102042 0.6040816326530613 0.117891563271655
0.7673469387755102 0.6040816326530613 0.11197355826159483
0.7877551020408163 0.6040816326530613 0.10619423973871778
0.8081632653061224 0.6040816326530613 0.1005774003716694
0.8285714285714285 0.6040816326530613 0.09514745730858709
0.8489795918367347 0.6040816326530613 0.08992945217710036
0.8693877551020408 0.6040816326530613 0.0849490510843306
0.889795918367347 0.6040816326530613 0.08023254461689137
0.9102040816326531 0.6040816326530613 0.07580684784088819
0.9306122448979591 0.6040816326530613 0.07169950030191853
0.9510204081632653 0.6040816326530613 0.06793866602507186
0.9714285714285714 0.6040816326530613 0.0645531335149297
0.9918367346938776 0.6040816326530613 0.061572315755565564
1.0122448979591836 0.6040816326530613 0.059026250210545
1.0326530612244897 0.6040816326530613 0.05694559882292555
1.0530612244897959 0.6040816326530613 0.05536164801525674
1.073469387755102 0.6040816326530613 0.05430630868958011
1.0938775510204082 0.6040816326530613 0.0538121162274292
1.1142857142857143 0.6040816326530613 0.05391223048982957
1.1346938775510202 0.6040816326530613 0.05464043581729882
1.1551020408163266 0.6040816326530613 0.0560311410298465
1.1755102040816325 0.6040816326530613 0.058119379426974156
1.1959183673469387 0.6040816326530613 0.06094080878767542
1.2163265306122448 0.6040816326530613 0.06453171137043585
1.236734693877551 0.6040816326530613 0.06892899391323307
1.2571428571428571 0.6040816326530613 0.07417018763353668
1.2775510204081633 0.6040816326530613 0.08029344822830832
1.2979591836734694 0.6040816326530613 0.08733755587400155
1.3183673469387753 0.6040816326530613 0.09534191522656195
1.3387755102040817 0.6040816326530613 0.10434655542142743
1.3591836734693876 0.6040816326530613 0.11439213007352719
1.379591836734694 0.6040816326530613 0.1255199172772834
1.4 0.6040816326530613 0.1377718196066091

0.4 0.6244897959183673 0.21289833613337217
0.42040816326530617 0.6244897959183673 0.2076997981092496
0.44081632653061226 0.6244897959183673 0.20233310510458213
0.4612244897959184 0.6244897959183673 0.19681143363665113
0.4816326530612245 0.6244897959183673 0.19114858470223
0.5020408163265306 0.6244897959183673 0.185358983777584
0.5224489795918368 0.6244897959183673 0.17945768081847058
0.5428571428571429 0.6244897959183673 0.17346035026013906
0.563265306122449 0.6244897959183673 0.16738329101733088
0.5836734693877551 0.6244897959183673 0.16124342648427936
0.6040816326530613 0.6244897959183673 0.1550583045347099
0.6244897959183673 0.6244897959183673 0.14884609752183986
0.6448979591836734 0.6244897959183673 0.14262560227837875
0.6653061224489796 0.6244897959183673 0.13641624011652786
0.6857142857142857 0.6244897959183673 0.1302380568279807
0.7061224489795919 0.6244897959183673 0.12411172268392265
0.726530612244898 0.6244897959183673 0.11805853243503114
0.7469387755102042 0.6244897959183673 0.11210040531147561
0.7673469387755102 0.6244897959183673 0.10625988502291753
0.7877551020408163 0.6244897959183673 0.1005601397585103
0.8081632653061224 0.6244897959183673 0.09502496218689943
0.8285714285714285 0.6244897959183673 0.08967876945622236
0.8489795918367347 0.6244897959183673 0.08454660319410852
0.8693877551020408 0.6244897959183673 0.07965412950767944
0.889795918367347 0.6244897959183673 0.0750276389835486
0.9102040816326531 0.6244897959183673 0.07069404668782148
0.9306122448979591 0.6244897959183673 0.06668089216609559
0.9510204081632653 0.6244897959183673 0.06301633944346041
0.9714285714285714 0.6244897959183673 0.059729177024497454
0.9918367346938776 0.6244897959183673 0.05684881789328028
1.0122448979591836 0.6244897959183673 0.054405299513374375
1.0326530612244897 0.6244897959183673 0.052429283827837264
1.0530612244897959 0.6244897959183673 0.05095205725921849
1.073469387755102 0.6244897959183673 0.05000553070955962
1.0938775510204082 0.6244897959183673 0.049622239560394195
1.1142857142857143 0.6244897959183673 0.04983534367274777
1.1346938775510202 0.6244897959183673 0.0506786273871379
1.1551020408163266 0.6244897959183673 0.05218649952357419
1.1755102040816325 0.6244897959183673 0.054393993381558155
1.1959183673469387 0.6244897959183673 0.057336766740083464
1.2163265306122448 0.6244897959183673 0.06105110185763565
1.236734693877551 0.6244897959183673 0.06557390547219234
1.2571428571428571 0.6244897959183673 0.07094270880122314
1.2775510204081633 0.6244897959183673 0.07719566754168963
1.2979591836734694 0.6244897959183673 0.08437156187004548
1.3183673469387753 0.6244897959183673 0.09250979644223617
1.3387755102040817 0.6244897959183673 0.10165040039369969
1.3591836734693876 0.6244897959183673 0.11183402733936514
1.379591836734694 0.6244897959183673 0.12310195537365479
1.4 0.6244897959183673 0.13549608707048166

0.4 0.6448979591836734 0.20608203819004334
0.42040816326530617 0.6448979591836734 0.2009268744298372
0.44081632653061226 0.6448979591836734 0.19560571361266416
0.4612244897959184 0.6448979591836734 0.19013173225580554
0.4816326530612245 0.6448979591836734 0.1845187313560347
0.5020408163265306 0.6448979591836734 0.17878113638961693
0.5224489795918368 0.6448979591836734 0.17293399731230963
0.5428571428571429 0.6448979591836734 0.16699298855936223
0.563265306122449 0.6448979591836734 0.16097440904551608
0.5836734693877551 0.6448979591836734 0.15489518216500453
0.6040816326530613 0.6448979591836734 0.14877285579155292
0.6244897959183673 0.6448979591836734 0.14262560227837875
0.6448979591836734 0.6448979591836734 0.13647221845819138
0.6653061224489796 0.6448979591836734 0.13033212564319224
0.6857142857142857 0.6448979591836734 0.12422536962507466
0.7061224489795919 0.6448979591836734 0.11817262067502415
0.726530612244898 0.6448979591836734 0.11219517354371816
0.7469387755102042 0.6448979591836734 0.10631494746132605
0.7673469387755102 0.6448979591836734 0.10055448613750936
0.7877551020408163 0.6448979591836734 0.09493695776142141
0.8081632653061224 0.6448979591836734 0.0894861550017078
0.8285714285714285 0.6448979591836734 0.08422649500650589
0.8489795918367347 0.6448979591836734 0.07918301940344519
0.8693877551020408 0.6448979591836734 0.07438139429964716
0.889795918367347 0.6448979591836734 0.06984791028172525
0.9102040816326531 0.6448979591836734 0.06560948241578503
0.9306122448979591 0.6448979591836734 0.061693650247424014
0.9510204081632653 0.6448979591836734 0.058128577801731605
0.9714285714285714 0.6448979591836734 0.05494305358328937
0.9918367346938776 0.6448979591836734 0.0521664905761708
1.0122448979591836 0.6448979591836734 0.04982892624394149
1.0326530612244897 0.6448979591836734 0.04796102252965889
1.0530612244897959 0.6448979591836734 0.04659406585587257
1.073469387755102 0.6448979591836734 0.04575996712462409
1.0938775510204082 0.6448979591836734 0.045491261717446975
1.1142857142857143 0.6448979591836734 0.0458211094953668
1.1346938775510202 0.6448979591836734 0.046783294798901115
1.1551020408163266 0.6448979591836734 0.04841222644805955
1.1755102040816325 0.6448979591836734 0.05074293774234357
1.1959183673469387 0.6448979591836734 0.05381108646074686
1.2163265306122448 0.6448979591836734 0.05765295486175498
1.236734693877551 0.6448979591836734 0.06230544968334552
1.2571428571428571 0.6448979591836734 0.0678061021429881
1.2775510204081633 0.6448979591836734 0.07419306793764432
1.2979591836734694 0.6448979591836734 0.08150512724376784
1.3183673469387753 0.6448979591836734 0.08978168471730412
1.3387755102040817 0.6448979591836734 0.09906276949369118
1.3591836734693876 0.6448979591836734 0.1093890351878581
1.379591836734694 0.6448979591836734 0.12080175989422715
1.4 0.6448979591836734 0.13334284618671133

0.4 0.6653061224489796 0.19925771568524223
0.42040816326530617 0.6653061224489796 0.19414732085981806
0.44081632653061226 0.6653061224489796 0.18887315628761514
0.4612244897959184 0.6653061224489796 0.1834483984859148
0.4816326530612245 0.6653061224489796 0.17788684845149033
0.5020408163265306 0.6653061224489796 0.17220293166060724
0.5224489795918368 0.6653061224489796 0.16641169806902267
0.5428571428571429 0.6653061224489796 0.16052882211198616
0.563265306122449 0.6653061224489796 0.15457060270423909
0.5836734693877551 0.6653061224489796 0.14855396324001474
0.6040816326530613 0.6653061224489796 0.14249645159303853
0.6244897959183673 0.6653061224489796 0.13641624011652786
0.6448979591836734 0.6653061224489796 0.13033212564319224
0.6653061224489796 0.6653061224489796 0.1242635294852329
0.6857142857142857 0.6653061224489796 0.11823049743434336
0.7061224489795919 0.6653061224489796 0.11225369976170904
0.726530612244898 0.6653061224489796 0.10635443121800736
0.7469387755102042 0.6653061224489796 0.10055461103340774
0.7673469387755102 0.6653061224489796 0.09487678291757168
0.7877551020408163 0.6653061224489796 0.08934411505965256
0.8081632653061224 0.6653061224489796 0.08398040012829588
0.8285714285714285 0.6653061224489796 0.07881005527163906
0.8489795918367347 0.6653061224489796 0.07385812211731162
0.8693877551020408 0.6653061224489796 0.069150266772435
0.889795918367347 0.6653061224489796 0.0647127798236227
0.9102040816326531 0.6653061224489796 0.060572576336980224
0.9306122448979591 0.6653061224489796 0.0567571958581051
0.9510204081632653 0.6653061224489796 0.05329480241208675
0.9714285714285714 0.6653061224489796 0.050214184503506724
0.9918367346938776 0.6653061224489796 0.047544755116438533
1.0122448979591836 0.6653061224489796 0.04531655171444775
1.0326530612244897 0.6653061224489796 0.04356023624059183
1.0530612244897959 0.6653061224489796 0.04230709511742036
1.073469387755102 0.6653061224489796 0.04158903924697488
1.0938775510204082 0.6653061224489796 0.04143860401078894
1.1142857142857143 0.6653061224489796 0.04188894926988807
1.1346938775510202 0.6653061224489796 0.042973859364789875
1.1551020408163266 0.6653061224489796 0.04472774311550392
1.1755102040816325 0.6653061224489796 0.04718563382153173
1.1959183673469387 0.6653061224489796 0.05038318926186697
1.2163265306122448 0.6653061224489796 0.05435669169499518
1.236734693877551 0.6653061224489796 0.05914304785889399
1.2571428571428571 0.6653061224489796 0.06477978897103298
1.2775510204081633 0.6653061224489796 0.07130507072837379
1.2979591836734694 0.6653061224489796 0.07875767330737002
1.3183673469387753 0.6653061224489796 0.0871770013639672
1.3387755102040817 0.6653061224489796 0.0966030840336033
1.3591836734693876 0.6653061224489796 0.10707657493120742
1.379591836734694 0.6653061224489796 0.11863875215120186
1.4 0.6653061224489796 0.13133151826749956

0.4 0.6857142857142857 0.1924454144106622
0.42040816326530617 0.6857142857142857 0.18738118319088548
0.44081632653061226 0.6857142857142857 0.1821554789211284
0.4612244897959184 0.6857142857142857 0.17678147811867226
0.4816326530612245 0.6857142857142857 0.17127298178029038
0.5020408163265306 0.6857142857142857 0.16564441538224822
0.5224489795918368 0.6857142857142857 0.15991082888030303
0.5428571428571429 0.6857142857142857 0.15408789670970427
0.563265306122449 0.6857142857142857 0.14819191778519328
0.5836734693877551 0.6857142857142857 0.1422398155010034
0.6040816326530613 0.6857142857142857 0.1362491377308601
0.6244897959183673 0.6857142857142857 0.1302380568279807
0.6448979591836734 0.6857142857142857 0.12422536962507466
0.6653061224489796 0.6857142857142857 0.11823049743434336
0.6857142857142857 0.6857142857142857 0.11227348604748018
0.7061224489795919 0.6857142857142857 0.10637500573567063
0.726530612244898 0.6857142857142857 0.10055635124959211
0.7469387755102042 0.6857142857142857 0.09483944181941406
0.7673469387755102 0.6857142857142857 0.08924682115479787
0.7877551020408163 0.6857142857142857 0.08380165744489701
0.8081632653061224 0.6857142857142857 0.07852774335835702
0.8285714285714285 0.6857142857142857 0.07344949604331527
0.8489795918367347 0.6857142857142857 0.06859195712740127
0.8693877551020408 0.6857142857142857 0.06398079271773648
0.889795918367347 0.6857142857142857 0.05964229340093439
0.9102040816326531 0.6857142857142857 0.055603374243100495
0.9306122448979591 0.6857142857142857 0.05189157478983229
0.9510204081632653 0.6857142857142857 0.048535059066219285
0.9714285714285714 0.6857142857142857 0.04556261557684297
0.9918367346938776 0.6857142857142857 0.043003657305776884
1.0122448979591836 0.6857142857142857 0.04088822171658657
1.0326530612244897 0.6857142857142857 0.03924697075232952
1.0530612244897959 0.6857142857142857 0.038111190835555295
1.073469387755102 0.6857142857142857 0.037512792868305424
1.0938775510204082 0.6857142857142857 0.03748431223211346
1.1142857142857143 0.6857142857142857 0.03805890878800499
1.1346938775510202 0.6857142857142857 0.039270366876497535
1.1551020408163266 0.6857142857142857 0.04115309531760073
1.1755102040816325 0.6857142857142857 0.04374212741081606
1.1959183673469387 0.6857142857142857 0.0470731209351372
1.2163265306122448 0.6857142857142857 0.0511823581490497
1.236734693877551 0.6857142857142857 0.05610674579053116
1.2571428571428571 0.6857142857142857 0.0618838150770512
1.2775510204081633 0.6857142857142857 0.06855172170557144
1.2979591836734694 0.6857142857142857 0.07614924585254546
1.3183673469387753 0.6857142857142857 0.08471579217391884
1.3387755102040817 0.6857142857142857 0.09429138980512948
1.3591836734693876 0.6857142857142857 0.10491669236110655
1.379591836734694 0.6857142857142857 0.11663297793627231
1.4 0.6857142857142857 0.12948214910453973

0.4 0.7061224489795919 0.18566580463748877
0.42040816326530617 0.7061224489795919 0.180649131694225
0.44081632653061226 0.7061224489795919 0.1754733517843894
0.4612244897959184 0.7061224489795919 0.17015164142526343
0.4816326530612245 0.7061224489795919 0.1646978016136203
0.5020408163265306 0.7061224489795919 0.15912625782572543
0.5224489795918368 0.7061224489795919 0.15345206001733624
0.5428571428571429 0.7061224489795919 0.147690882623702
0.563265306122449 0.7061224489795919 0.14185902455956417
0.5836734693877551 0.7061224489795919 0.13597340921915607
0.6040816326530613 0.7061224489795919 0.13005158447620307
0.6244897959183673 0.7061224489795919 0.12411172268392265
0.6448979591836734 0.7061224489795919 0.11817262067502415
0.6653061224489796 0.7061224489795919 0.11225369976170904
0.6857142857142857 0.7061224489795919 0.10637500573567063
0.7061224489795919 0.7061224489795919 0.10055720886809448
0.726530612244898 0.7061224489795919 0.09482160390965791
0.7469387755102042 0.7061224489795919 0.08919011009053043
0.7673469387755102 0.7061224489795919 0.08368527112037344
0.7877551020408163 0.7061224489795919 0.0783302551883404
0.8081632653061224 0.7061224489795919 0.0731488549630768
0.8285714285714285 0.7061224489795919 0.06816548759272004
0.8489795918367347 0.7061224489795919 0.06340519470489964
0.8693877551020408 0.7061224489795919 0.058893642406737015
0.889795918367347 0.7061224489795919 0.05465712128484573
0.9102040816326531 0.7061224489795919 0.05072254640533124
0.9306122448979591 0.7061224489795919 0.04711745731379108
0.9510204081632653 0.7061224489795919 0.04387001803531468
0.9714285714285714 0.7061224489795919 0.04100901707448359
0.9918367346938776 0.7061224489795919 0.03856386741537132
1.0122448979591836 0.7061224489795919 0.036564606521543405
1.0326530612244897 0.7061224489795919 0.03504189633605738
1.0530612244897959 0.7061224489795919 0.034027023281462794
1.073469387755102 0.7061224489795919 0.03355189825980116
1.0938775510204082 0.7061224489795919 0.03364905665260604
1.1142857142857143 0.7061224489795919 0.034351658320903
1.1346938775510202 0.7061224489795919 0.035693487605209594
1.1551020408163266 0.7061224489795919 0.03770895332553545
1.1755102040816325 0.7061224489795919 0.04043308878138203
1.1959183673469387 0.7061224489795919 0.04390155175174302
1.2163265306122448 0.7061224489795919 0.048150624495103975
1.236734693877551 0.7061224489795919 0.05321721374944251
1.2571428571428571 0.7061224489795919 0.05913885073222821
1.2775510204081633 0.7061224489795919 0.06595369114042271
1.2979591836734694 0.7061224489795919 0.0737005151504796
1.3183673469387753 0.7061224489795919 0.08241872741834443
1.3387755102040817 0.7061224489795919 0.09214835707945518
1.3591836734693876 0.7061224489795919 0.10293005774874092
1.379591836734694 0.7061224489795919 0.11480510752062398
1.4 0.7061224489795919 0.12781540896901727

0.4 0.726530612244898 0.1789401811163993
0.42040816326530617 0.726530612244898 0.17397246112051395
0.44081632653061226 0.726530612244898 0.1688480696280756
0.4612244897959184 0.726530612244898 0.16358018315636566
0.4816326530612245 0.726530612244898 0.15818260270215745
0.5020408163265306 0.726530612244898 0.15266975374171632
0.5224489795918368 0.726530612244898 0.1470566862307996
0.5428571428571429 0.726530612244898 0.14135907460465674
0.563265306122449 0.726530612244898 0.13559321777802907
0.5836734693877551 0.726530612244898 0.12977603914515
0.6040816326530613 0.726530612244898 0.12392508657974488
0.6244897959183673 0.726530612244898 0.11805853243503114
0.6448979591836734 0.726530612244898 0.11219517354371816
0.6653061224489796 0.726530612244898 0.10635443121800736
0.6857142857142857 0.726530612244898 0.10055635124959211
0.7061224489795919 0.726530612244898 0.09482160390965791
0.726530612244898 0.726530612244898 0.08917148394888214
0.7469387755102042 0.726530612244898 0.0836279105974343
0.7673469387755102 0.726530612244898 0.07821342756497579
0.7877551020408163 0.726530612244898 0.07295120304066
0.8081632653061224 0.726530612244898 0.0678650296931325
0.8285714285714285 0.726530612244898 0.06297932467053069
0.8489795918367347 0.726530612244898 0.05831912960048405
0.8693877551020408 0.726530612244898 0.05391011059011401
0.889795918367347 0.726530612244898 0.04977855822603414
0.9102040816326531 0.726530612244898 0.0459513875743499
0.9306122448979591 0.726530612244898 0.0424561381806588
0.9510204081632653 0.726530612244898 0.039320974070050294
0.9714285714285714 0.726530612244898 0.03657468374710592
0.9918367346938776 0.726530612244898 0.03424668019589921
1.0122448979591836 0.726530612244898 0.03236700087999569
1.0326530612244897 0.726530612244898 0.030966307742452858
1.0530612244897959 0.726530612244898 0.030075887205820273
1.073469387755102 0.726530612244898 0.029727650172139502
1.0938775510204082 0.726530612244898 0.029954132022944058
1.1142857142857143 0.726530612244898 0.030788492619259533
1.1346938775510202 0.726530612244898 0.03226451630160345
1.1551020408163266 0.726530612244898 0.034416611889985446
1.1755102040816325 0.726530612244898 0.03727981268390701
1.1959183673469387 0.726530612244898 0.04088977646236182
1.2163265306122448 0.726530612244898 0.045282785483835415
1.236734693877551 0.726530612244898 0.05049574648630541
1.2571428571428571 0.726530612244898 0.05656619068724139
1.2775510204081633 0.726530612244898 0.063532273783605
1.2979591836734694 0.726530612244898 0.07143277595184985
1.3183673469387753 0.726530612244898 0.08030710184792145
1.3387755102040817 0.726530612244898 0.09019528060725779
1.3591836734693876 0.726530612244898 0.10113796584478796
1.379591836734694 0.726530612244898 0.11317643565493424
1.4 0.726530612244898 0.1263525926116096

0.4 0.7469387755102042 0.1722904630775633
0.42040816326530617 0.7469387755102042 0.1673730906999218
0.44081632653061226 0.7469387755102042 0.16230155168235638
0.4612244897959184 0.7469387755102042 0.15708902254214846
0.4816326530612245 0.7469387755102042 0.15174930427607125
0.5020408163265306 0.7469387755102042 0.1462968223603902
0.5224489795918368 0.7469387755102042 0.1407466267508627
0.5428571428571429 0.7469387755102042 0.135114391882738
0.563265306122449 0.7469387755102042 0.12941641667075757
0.5836734693877551 0.7469387755102042 0.12366962450915477
0.6040816326530613 0.7469387755102042 0.117891563271655
0.6244897959183673 0.7469387755102042 0.11210040531147561
0.6448979591836734 0.7469387755102042 0.10631494746132605
0.6653061224489796 0.7469387755102042 0.10055461103340774
0.6857142857142857 0.7469387755102042 0.09483944181941406
0.7061224489795919 0.7469387755102042 0.08919011009053043
0.726530612244898 0.7469387755102042 0.0836279105974343
0.7469387755102042 0.7469387755102042 0.07817476257029513
0.7673469387755102 0.7469387755102042 0.07285320971877432
0.7877551020408163 0.7469387755102042 0.06768642023202534
0.8081632653061224 0.7469387755102042 0.06269818677869368
0.8285714285714285 0.7469387755102042 0.057912926506916707
0.8489795918367347 0.7469387755102042 0.05335568104432398
0.8693877551020408 0.7469387755102042 0.04905211649803695
0.889795918367347 0.7469387755102042 0.04502852345466911
0.9102040816326531 0.7469387755102042 0.04131181698032594
0.9306122448979591 0.7469387755102042 0.03792953662060494
0.9510204081632653 0.7469387755102042 0.03490984640059561
0.9714285714285714 0.7469387755102042 0.03228153482487946
0.9918367346938776 0.7469387755102042 0.03007401487753001
1.0122448979591836 0.7469387755102042 0.02831732402211281
1.0326530612244897 0.7469387755102042 0.027042124201685353
1.0530612244897959 0.7469387755102042 0.026279701838797204
1.073469387755102 0.7469387755102042 0.026061967835489887
1.0938775510204082 0.7469387755102042 0.02642145757329697
1.1142857142857143 0.7469387755102042 0.027391330913244003
1.1346938775510202 0.7469387755102042 0.029005372195848544
1.1551020408163266 0.7469387755102042 0.031297990241120205
1.1755102040816325 0.7469387755102042 0.03430421834856048
1.1959183673469387 0.7469387755102042 0.03805971429716305
1.2163265306122448 0.7469387755102042 0.042600760345413456
1.236734693877551 0.7469387755102042 0.047964263231289314
1.2571428571428571 0.7469387755102042 0.05418775417226021
1.2775510204081633 0.7469387755102042 0.061309388865287785
1.2979591836734694 0.7469387755102042 0.06936794748682565
1.3183673469387753 0.7469387755102042 0.0784028346928193
1.3387755102040817 0.7469387755102042 0.08845407961870674
1.3591836734693876 0.7469387755102042 0.09956233587941707
1.379591836734694 0.7469387755102042 0.11176888156937256
1.4 0.7469387755102042 0.1251156192624862

0.4 0.7673469387755102 0.16573919423064215
0.42040816326530617 0.7673469387755102 0.16087356414211001
0.44081632653061226 0.7673469387755102 0.15585634165689327
0.4612244897959184 0.7673469387755102 0.15070070329227325
0.4816326530612245 0.7673469387755102 0.14542045004502324
0.5020408163265306 0.7673469387755102 0.14003000739140867
0.5224489795918368 0.7673469387755102 0.13454442528718685
0.5428571428571429 0.7673469387755102 0.12897937816760716
0.563265306122449 0.7673469387755102 0.12335116494741105
0.5836734693877551 0.7673469387755102 0.11767670902083179
0.6040816326530613 0.7673469387755102 0.11197355826159483
0.6244897959183673 0.7673469387755102 0.10625988502291753
0.6448979591836734 0.7673469387755102 0.10055448613750936
0.6653061224489796 0.7673469387755102 0.09487678291757168
0.6857142857142857 0.7673469387755102 0.08924682115479787
0.7061224489795919 0.7673469387755102 0.08368527112037344
0.726530612244898 0.7673469387755102 0.07821342756497579
0.7469387755102042 0.7673469387755102 0.07285320971877432
0.7673469387755102 0.7673469387755102 0.06762716129143052
0.7877551020408163 0.7673469387755102 0.06255845047209779
0.8081632653061224 0.7673469387755102 0.05767086992942167
0.8285714285714285 0.7673469387755102 0.052988836811539555
0.8489795918367347 0.7673469387755102 0.048537392746080925
0.8693877551020408 0.7673469387755102 0.044342203840167266
0.889795918367347 0.7673469387755102 0.04042956068041205
0.9102040816326531 0.7673469387755102 0.03682637833292078
0.9306122448979591 0.7673469387755102 0.03356019634329096
0.9510204081632653 0.7673469387755102 0.030659178736612076
0.9714285714285714 0.7673469387755102 0.028152114017465653
0.9918367346938776 0.7673469387755102 0.026068415169925203
1.0122448979591836 0.7673469387755102 0.024438119657556275
1.0326530612244897 0.7673469387755102 0.023291889423416354
1.0530612244897959 0.7673469387755102 0.022661010890055015
1.073469387755102 0.7673469387755102 0.02257739495951378
1.0938775510204082 0.7673469387755102 0.023073577013326213
1.1142857142857143 0.7673469387755102 0.024182716912517884
1.1346938775510202 0.7673469387755102 0.02593859899760632
1.1551020408163266 0.7673469387755102 0.028375632088601166
1.1755102040816325 0.7673469387755102 0.03152884948500389
1.1959183673469387 0.7673469387755102 0.03543390896580818
1.2163265306122448 0.7673469387755102 0.040127092789499566
1.236734693877551 0.7673469387755102 0.045645307694055684
1.2571428571428571 0.7673469387755102 0.05202608489694612
1.2775510204081633 0.7673469387755102 0.05930758009513251
1.2979591836734694 0.7673469387755102 0.06752857346506844
1.3183673469387753 0.7673469387755102 0.07672846966269946
1.3387755102040817 0.7673469387755102 0.08694729782346351
1.3591836734693876 0.7673469387755102 0.09822571156228976
1.379591836734694 0.7673469387755102 0.11060498897360041
1.4 0.7673469387755102 0.12412703263130846

0.4 0.7877551020408163 0.15930954276478926
0.42040816326530617 0.7877551020408163 0.15449704963623204
0.44081632653061226 0.7877551020408163 0.14953560774083957
0.4612244897959184 0.7877551020408163 0.14443839359589344
0.4816326530612245 0.7877551020408163 0.13921920819816677
0.5020408163265306 0.7877551020408163 0.133892477023925
0.5224489795918368 0.7877551020408163 0.1284732500289255
0.5428571428571429 0.7877551020408163 0.12297720164841769
0.563265306122449 0.7877551020408163 0.11742063079714288
0.5836734693877551 0.7877551020408163 0.11182046086933445
0.6040816326530613 0.7877551020408163 0.10619423973871778
0.6244897959183673 0.7877551020408163 0.1005601397585103
0.6448979591836734 0.7877551020408163 0.09493695776142141
0.6653061224489796 0.7877551020408163 0.08934411505965256
0.6857142857142857 0.7877551020408163 0.08380165744489701
0.7061224489795919 0.7877551020408163 0.0783302551883404
0.726530612244898 0.7877551020408163 0.07295120304066
0.7469387755102042 0.7877551020408163 0.06768642023202534
0.7673469387755102 0.7877551020408163 0.06255845047209779
0.7877551020408163 0.7877551020408163 0.05759046195003087
0.8081632653061224 0.7877551020408163 0.05280624733447001
0.8285714285714285 0.7877551020408163 0.048230223773552655
0.8489795918367347 0.7877551020408163 0.043887432894908276
0.8693877551020408 0.7877551020408163 0.03980354080565833
0.889795918367347 0.7877551020408163 0.036004838092416364
0.9102040816326531 0.7877551020408163 0.032518239821287834
0.9306122448979591 0.7877551020408163 0.029371285537870277
0.9510204081632653 0.7877551020408163 0.026592139267253123
0.9714285714285714 0.7877551020408163 0.024209589514017922
0.9918367346938776 0.7877551020408163 0.022253049262238193
1.0122448979591836 0.7877551020408163 0.02075255597547946
1.0326530612244897 0.7877551020408163 0.019738771596799255
1.0530612244897959 0.7877551020408163 0.019242982548747123
1.073469387755102 0.7877551020408163 0.019297099733364603
1.0938775510204082 0.7877551020408163 0.019933658532185233
1.1142857142857143 0.7877551020408163 0.021185818806234588
1.1346938775510202 0.7877551020408163 0.023087364896030214
1.1551020408163266 0.7877551020408163 0.02567270562158175
1.1755102040816325 0.7877551020408163 0.028976874282390642
1.1959183673469387 0.7877551020408163 0.0330355286574506
1.2163265306122448 0.7877551020408163 0.03788495100524717
1.236734693877551 0.7877551020408163 0.04356204806375795
1.2571428571428571 0.7877551020408163 0.05010435105045255
1.2775510204081633 0.7877551020408163 0.05755001566229258
1.2979591836734694 0.7877551020408163 0.06593782207573168
1.3183673469387753 0.7877551020408163 0.07530717494671532
1.3387755102040817 0.7877551020408163 0.08569810341068154
1.3591836734693876 0.7877551020408163 0.09715126108255939
1.379591836734694 0.7877551020408163 0.10970792605677117
1.4 0.7877551020408163 0.12341000090722988

0.4 0.8081632653061224 0.15302530134865022
0.42040816326530617 0.8081632653061224 0.14826733985093332
0.44081632653061226 0.8081632653061224 0.14336314260284094
0.4612244897959184 0.8081632653061224 0.13832588612165453
0.4816326530612245 0.8081632653061224 0.13316937140414736
0.5020408163265306 0.8081632653061224 0.1279080239265848
0.5224489795918368 0.8081632653061224 0.12255689364472426
0.5428571428571429 0.8081632653061224 0.11713165499381506
0.563265306122449 0.8081632653061224 0.11164860688859862
0.5836734693877551 0.8081632653061224 0.10612467272330828
0.6040816326530613 0.8081632653061224 0.1005774003716694
0.6244897959183673 0.8081632653061224 0.09502496218689943
0.6448979591836734 0.8081632653061224 0.0894861550017078
0.6653061224489796 0.8081632653061224 0.08398040012829588
0.6857142857142857 0.8081632653061224 0.07852774335835702
0.7061224489795919 0.8081632653061224 0.0731488549630768
0.726530612244898 0.8081632653061224 0.0678650296931325
0.7469387755102042 0.8081632653061224 0.06269818677869368
0.7673469387755102 0.8081632653061224 0.05767086992942167
0.7877551020408163 0.8081632653061224 0.05280624733447001
0.8081632653061224 0.8081632653061224 0.048128111662484124
0.8285714285714285 0.8081632653061224 0.04366088006160147
0.8489795918367347 0.8081632653061224 0.039429594159451506
0.8693877551020408 0.8081632653061224 0.0354599200631557
0.889795918367347 0.8081632653061224 0.03177814835932759
0.9102040816326531 0.8081632653061224 0.028411194114072637
0.9306122448979591 0.8081632653061224 0.025386596872988363
0.9510204081632653 0.8081632653061224 0.02273252066116422
0.9714285714285714 0.8081632653061224 0.020477753983181746
0.9918367346938776 0.8081632653061224 0.018651709823114464
1.0122448979591836 0.8081632653061224 0.017284425644527895
1.0326530612244897 0.8081632653061224 0.01640656339047957
1.0530612244897959 0.8081632653061224 0.01604940948351904
1.073469387755102 0.8081632653061224 0.016244874825687837
1.0938775510204082 0.8081632653061224 0.017025494798519506
1.1142857142857143 0.8081632653061224 0.018424429263039617
1.1346938775510202 0.8081632653061224 0.020475462559765716
1.1551020408163266 0.8081632653061224 0.023213003508707433
1.1755102040816325 0.8081632653061224 0.026672085409366234
1.1959183673469387 0.8081632653061224 0.03088836604073583
1.2163265306122448 0.8081632653061224 0.03589812766130174
1.236734693877551 0.8081632653061224 0.041738277009041584
1.2571428571428571 0.8081632653061224 0.048446345301424956
1.2775510204081633 0.8081632653061224 0.05606048823541351
1.2979591836734694 0.8081632653061224 0.06461948598746081
1.3183673469387753 0.8081632653061224 0.07416274321351238
1.3387755102040817 0.8081632653061224 0.08473028904900627
1.3591836734693876 0.8081632653061224 0.0963627771088715
1.379591836734694 0.8081632653061224 0.10910148548753038
1.4 0.8081632653061224 0.12298831675889588

0.4 0.8285714285714285 0.14691088713036238
0.42040816326530617 0.8285714285714285 0.14220885193435126
0.44081632653061226 0.8285714285714285 0.13736336339103467
0.4612244897959184 0.8285714285714285 0.13238759801769395
0.4816326530612245 0.8285714285714285 0.12729535681110243
0.5020408163265306 0.8285714285714285 0.12210106524752548
0.5224489795918368 0.8285714285714285 0.11681977328272045
0.5428571428571429 0.8285714285714285 0.11146715535193669
0.563265306122449 0.8285714285714285 0.10605951036991568
0.5836734693877551 0.8285714285714285 0.10061376173089064
0.6040816326530613 0.8285714285714285 0.09514745730858709
0.6244897959183673 0.8285714285714285 0.08967876945622236
0.6448979591836734 0.8285714285714285 0.08422649500650589
0.6653061224489796 0.8285714285714285 0.07881005527163906
0.6857142857142857 0.8285714285714285 0.07344949604331527
0.7061224489795919 0.8285714285714285 0.06816548759272004
0.726530612244898 0.8285714285714285 0.06297932467053069
0.7469387755102042 0.8285714285714285 0.057912926506916707
0.7673469387755102 0.8285714285714285 0.052988836811539555
0.7877551020408163 0.8285714285714285 0.048230223773552655
0.8081632653061224 0.8285714285714285 0.04366088006160147
0.8285714285714285 0.8285714285714285 0.03930522282382345
0.8489795918367347 0.8285714285714285 0.035188293687848045
0.8693877551020408 0.8285714285714285 0.03133575876079679
0.889795918367347 0.8285714285714285 0.02777390862928314
0.9102040816326531 0.8285714285714285 0.024529658359412593
0.9306122448979591 0.8285714285714285 0.02163054749678265
0.9510204081632653 0.8285714285714285 0.019104740066482793
0.9714285714285714 0.8285714285714285 0.016981024573094552
0.9918367346938776 0.8285714285714285 0.015288814000691455
1.0122448979591836 0.8285714285714285 0.014058145812838999
1.0326530612244897 0.8285714285714285 0.013319681952594729
1.0530612244897959 0.8285714285714285 0.013104708842508191
1.073469387755102 0.8285714285714285 0.013445137384620914
1.0938775510204082 0.8285714285714285 0.014373502960466468
1.1142857142857143 0.8285714285714285 0.015922965431070395
1.1346938775510202 0.8285714285714285 0.01812730913695025
1.1551020408163266 0.8285714285714285 0.02102094289811567
1.1755102040816325 0.8285714285714285 0.024638900014068117
1.1959183673469387 0.8285714285714285 0.02901683826380129
1.2163265306122448 0.8285714285714285 0.034191039905800726
1.236734693877551 0.8285714285714285 0.04019841167804403
1.2571428571428571 0.8285714285714285 0.04707648479800081
1.2775510204081633 0.8285714285714285 0.054863414962632695
1.2979591836734694 0.8285714285714285 0.0635979823483933
1.3183673469387753 0.8285714285714285 0.07331959161122811
1.3387755102040817 0.8285714285714285 0.08406827188657515
1.3591836734693876 0.8285714285714285 0.0958846767893635
1.379591836734694 0.8285714285714285 0.10881008441401546
1.4 0.8285714285714285 0.12288639733444394

0.4 0.8489795918367347 0.14099134173755523
0.42040816326530617 0.8489795918367347 0.13634662751411541
0.44081632653061226 0.8489795918367347 0.1315613117330503
0.4612244897959184 0.8489795918367347 0.12664857091164122
0.4816326530612245 0.8489795918367347 0.12162220604666146
0.5020408163265306 0.8489795918367347 0.11649664261437648
0.5224489795918368 0.8489795918367347 0.11128693057054355
0.5428571428571429 0.8489795918367347 0.10600874435041209
0.563265306122449 0.8489795918367347 0.10067838286872353
0.5836734693877551 0.8489795918367347 0.0953127695197111
0.6040816326530613 0.8489795918367347 0.08992945217710036
0.6244897959183673 0.8489795918367347 0.08454660319410852
0.6448979591836734 0.8489795918367347 0.07918301940344519
0.6653061224489796 0.8489795918367347 0.07385812211731162
0.6857142857142857 0.8489795918367347 0.06859195712740127
0.7061224489795919 0.8489795918367347 0.06340519470489964
0.726530612244898 0.8489795918367347 0.05831912960048405
0.7469387755102042 0.8489795918367347 0.05335568104432398
0.7673469387755102 0.8489795918367347 0.048537392746080925
0.7877551020408163 0.8489795918367347 0.043887432894908276
0.8081632653061224 0.8489795918367347 0.039429594159451506
0.8285714285714285 0.8489795918367347 0.035188293687848045
0.8489795918367347 0.8489795918367347 0.031188573107727414
0.8693877551020408 0.8489795918367347 0.027456098526211066
0.889795918367347 0.8489795918367347 0.02401716052991247
0.9102040816326531 0.8489795918367347 0.02089867418493717
0.9306122448979591 0.8489795918367347 0.018128179036882644
0.9510204081632653 0.8489795918367347 0.01573383911083836
0.9714285714285714 0.8489795918367347 0.013744442911385848
0.9918367346938776 0.8489795918367347 0.012189403422598635
1.0122448979591836 0.8489795918367347 0.011098758108042249
1.0326530612244897 0.8489795918367347 0.010503168910774203
1.0530612244897959 0.8489795918367347 0.010433922253344045
1.073469387755102 0.8489795918367347 0.010922929037793329
1.0938775510204082 0.8489795918367347 0.012002724645655598
1.1142857142857143 0.8489795918367347 0.01370646893795641
1.1346938775510202 0.8489795918367347 0.016067946255213305
1.1551020408163266 0.8489795918367347 0.01912156541743594
1.1755102040816325 0.8489795918367347 0.022902359724125753
1.1959183673469387 0.8489795918367347 0.027445986954276462
1.2163265306122448 0.8489795918367347 0.03278872936637361
1.236734693877551 0.8489795918367347 0.03896749369839477
1.2571428571428571 0.8489795918367347 0.04601981116780959
1.2775510204081633 0.8489795918367347 0.05398383747157966
1.2979591836734694 0.8489795918367347 0.06289835278615863
1.3183673469387753 0.8489795918367347 0.07280276176749195
1.3387755102040817 0.8489795918367347 0.0837370935510177
1.3591836734693876 0.8489795918367347 0.09574200175166486
1.379591836734694 0.8489795918367347 0.10885876446385584
1.4 0.8489795918367347 0.1231292842615035

0.4 0.8693877551020408 0.13529233127735024
0.42040816326530617 0.8693877551020408 0.13070633269734722
0.44081632653061226 0.8693877551020408 0.12598265373600928
0.4612244897959184 0.8693877551020408 0.12113447091061774
0.4816326530612245 0.8693877551020408 0.11617558521794596
0.5020408163265306 0.8693877551020408 0.11112042213425925
0.5224489795918368 0.8693877551020408 0.10598403161531506
0.5428571428571429 0.8693877551020408 0.10078208809636272
0.563265306122449 0.8693877551020408 0.09553089049214364
0.5836734693877551 0.8693877551020408 0.09024736219689111
0.6040816326530613 0.8693877551020408 0.0849490510843306
0.6244897959183673 0.8693877551020408 0.07965412950767944
0.6448979591836734 0.8693877551020408 0.07438139429964716
0.6653061224489796 0.8693877551020408 0.069150266772435
0.6857142857142857 0.8693877551020408 0.06398079271773648
0.7061224489795919 0.8693877551020408 0.058893642406737015
0.726530612244898 0.8693877551020408 0.05391011059011401
0.7469387755102042 0.8693877551020408 0.04905211649803695
0.7673469387755102 0.8693877551020408 0.044342203840167266
0.7877551020408163 0.8693877551020408 0.03980354080565833
0.8081632653061224 0.8693877551020408 0.0354599200631557
0.8285714285714285 0.8693877551020408 0.03133575876079679
0.8489795918367347 0.8693877551020408 0.027456098526211066
0.8693877551020408 0.8693877551020408 0.02384660546652
0.889795918367347 0.8693877551020408 0.020533570168337113
0.9102040816326531 0.8693877551020408 0.017543907697767876
0.9306122448979591 0.8693877551020408 0.014905157600409813
0.9510204081632653 0.8693877551020408 0.012645483901352374
0.9714285714285714 0.8693877551020408 0.010793675105177097
0.9918367346938776 0.8693877551020408 0.009379144195957504
1.0122448979591836 0.8693877551020408 0.008431928637259126
1.0326530612244897 0.8693877551020408 0.007982690372139476
1.0530612244897959 0.8693877551020408 0.008062715823148102
1.073469387755102 0.8693877551020408 0.008703915892326552
1.0938775510204082 0.8693877551020408 0.009938825961208373
1.1142857142857143 0.8693877551020408 0.01180060589081913
1.1346938775510202 0.8693877551020408 0.014323040021676357
1.1551020408163266 0.8693877551020408 0.01754053717378971
1.1755102040816325 0.8693877551020408 0.02148813064666063
1.1959183673469387 0.8693877551020408 0.02620147821928284
1.2163265306122448 0.8693877551020408 0.03171686215014185
1.236734693877551 0.8693877551020408 0.03807118917721529
1.2571428571428571 0.8693877551020408 0.04530199051797277
1.2775510204081633 0.8693877551020408 0.053447421869375886
1.2979591836734694 0.8693877551020408 0.06254626340787828
1.3183673469387753 0.8693877551020408 0.07263791978942541
1.3387755102040817 0.8693877551020408 0.08376242014945535
1.3591836734693876 0.8693877551020408 0.09596041810289713
1.379591836734694 0.8693877551020408 0.10927319174417305
1.4 0.8693877551020408 0.12374264364719609

0.4 0.889795918367347 0.12984014633636093
0.42040816326530617 0.889795918367347 0.1253142580706602
0.44081632653061226 0.889795918367347 0.1206536799865251
0.4612244897959184 0.889795918367347 0.11587158860123706
0.4816326530612245 0.889795918367347 0.11098178491156939
0.5020408163265306 0.889795918367347 0.10599869439378737
0.5224489795918368 0.889795918367347 0.1009373670036485
0.5428571428571429 0.889795918367347 0.0958134771764021
0.563265306122449 0.889795918367347 0.09064332382678952
0.5836734693877551 0.889795918367347 0.08544383034904415
0.6040816326530613 0.889795918367347 0.08023254461689137
0.6244897959183673 0.889795918367347 0.0750276389835486
0.6448979591836734 0.889795918367347 0.06984791028172525
0.6653061224489796 0.889795918367347 0.0647127798236227
0.6857142857142857 0.889795918367347 0.05964229340093439
0.7061224489795919 0.889795918367347 0.05465712128484573
0.726530612244898 0.889795918367347 0.04977855822603414
0.7469387755102042 0.889795918367347 0.04502852345466911
0.7673469387755102 0.889795918367347 0.04042956068041205
0.7877551020408163 0.889795918367347 0.036004838092416364
0.8081632653061224 0.889795918367347 0.03177814835932759
0.8285714285714285 0.889795918367347 0.02777390862928314
0.8489795918367347 0.889795918367347 0.02401716052991247
0.8693877551020408 0.889795918367347 0.020533570168337113
0.889795918367347 0.889795918367347 0.01734942813117052
0.9102040816326531 0.889795918367347 0.014491649484518192
0.9306122448979591 0.889795918367347 0.011987773773977625
0.9510204081632653 0.889795918367347 0.009865965024638313
0.9714285714285714 0.889795918367347 0.008155011741081773
0.9918367346938776 0.889795918367347 0.0068843269073815385
1.0122448979591836 0.889795918367347 0.006083947987103114
1.0326530612244897 0.889795918367347 0.005784536923304031
1.0530612244897959 0.889795918367347 0.006017380138533833
1.073469387755102 0.889795918367347 0.006814388534834068
1.0938775510204082 0.889795918367347 0.008208097493738287
1.1142857142857143 0.889795918367347 0.01023166687627205
1.1346938775510202 0.889795918367347 0.012918881022952891
1.1551020408163266 0.889795918367347 0.01630414875379048
1.1755102040816325 0.889795918367347 0.020422503368286236
1.1959183673469387 0.889795918367347 0.025309602645433884
1.2163265306122448 0.889795918367347 0.031001728843718955
1.236734693877551 0.889795918367347 0.03753578870111906
1.2571428571428571 0.889795918367347 0.04494931343510382
1.2775510204081633 0.889795918367347 0.05328045874263482
1.2979591836734694 0.889795918367347 0.0625680048001657
1.3183673469387753 0.889795918367347 0.07285135626364198
1.3387755102040817 0.889795918367347 0.08417054226850161
1.3591836734693876 0.889795918367347 0.09656621642967371
1.379591836734694 0.889795918367347 0.11007965684158061
1.4 0.889795918367347 0.12475276607813515

0.4 0.9102040816326531 0.12466170198069279
0.42040816326530617 0.9102040816326531 0.12019731870015982
0.44081632653061226 0.9102040816326531 0.11560130555070329
0.4612244897959184 0.9102040816326531 0.11088683904960467
0.4816326530612245 0.9102040816326531 0.10606772019363722
0.5020408163265306 0.9102040816326531 0.10115837445906631
0.5224489795918368 0.9102040816326531 0.09617385180164933
0.5428571428571429 0.9102040816326531 0.09112982665663566
0.563265306122449 0.9102040816326531 0.08604259793876667
0.5836734693877551 0.9102040816326531 0.08092908904227572
0.6040816326530613 0.9102040816326531 0.07580684784088819
0.6244897959183673 0.9102040816326531 0.07069404668782148
0.6448979591836734 0.9102040816326531 0.06560948241578503
0.6653061224489796 0.9102040816326531 0.060572576336980224
0.6857142857142857 0.9102040816326531 0.055603374243100495
0.7061224489795919 0.9102040816326531 0.05072254640533124
0.726530612244898 0.9102040816326531 0.0459513875743499
0.7469387755102042 0.9102040816326531 0.04131181698032594
0.7673469387755102 0.9102040816326531 0.03682637833292078
0.7877551020408163 0.9102040816326531 0.032518239821287834
0.8081632653061224 0.9102040816326531 0.028411194114072637
0.8285714285714285 0.9102040816326531 0.024529658359412593
0.8489795918367347 0.9102040816326531 0.02089867418493717
0.8693877551020408 0.9102040816326531 0.017543907697767876
0.889795918367347 0.9102040816326531 0.014491649484518192
0.9102040816326531 0.9102040816326531 0.011768814611293602
0.9306122448979591 0.9102040816326531 0.009402942623691605
0.9510204081632653 0.9102040816326531 0.007422197546801698
0.9714285714285714 0.9102040816326531 0.005855367885205397
0.9918367346938776 0.9102040816326531 0.004731866622976231
1.0122448979591836 0.9102040816326531 0.00408173122367971
1.0326530612244897 0.9102040816326531 0.003935623630373364
1.0530612244897959 0.9102040816326531 0.004324830265606736
1.073469387755102 0.9102040816326531 0.005281262031421375
1.0938775510204082 0.9102040816326531 0.006837454309350831
1.1142857142857143 0.9102040816326531 0.009026566960420661
1.1346938775510202 0.9102040816326531 0.011882384325148406
1.1551020408163266 0.9102040816326531 0.01543931522354373
1.1755102040816325 0.9102040816326531 0.01973239295510805
1.1959183673469387 0.9102040816326531 0.024797275298835103
1.2163265306122448 0.9102040816326531 0.03067024451321041
1.236734693877551 0.9102040816326531 0.03738820733621158
1.2571428571428571 0.9102040816326531 0.044988694985308234
1.2775510204081633 0.9102040816326531 0.05350986315746197
1.2979591836734694 0.9102040816326531 0.06299049202912642
1.3183673469387753 0.9102040816326531 0.0734699862562471
1.3387755102040817 0.9102040816326531 0.08498837497426198
1.3591836734693876 0.9102040816326531 0.09758631179810014
1.379591836734694 0.9102040816326531 0.11130507482218394
1.4 0.9102040816326531 0.1261865666204262

0.4 0.9306122448979591 0.11978453775594337
0.42040816326530617 0.9306122448979591 0.11538305413144356
0.44081632653061226 0.9306122448979591 0.11085306997414136
0.4612244897959184 0.9306122448979591 0.10620776180131808
0.4816326530612245 0.9306122448979591 0.101460930609747
0.5020408163265306 0.9306122448979591 0.09662700187569356
0.5224489795918368 0.9306122448979591 0.0917210255549151
0.5428571428571429 0.9306122448979591 0.08675867608266097
0.563265306122449 0.9306122448979591 0.08175625237367262
0.5836734693877551 0.9306122448979591 0.0767306778221833
0.6040816326530613 0.9306122448979591 0.07169950030191853
0.6244897959183673 0.9306122448979591 0.06668089216609559
0.6448979591836734 0.9306122448979591 0.061693650247424014
0.6653061224489796 0.9306122448979591 0.0567571958581051
0.6857142857142857 0.9306122448979591 0.05189157478983229
0.7061224489795919 0.9306122448979591 0.04711745731379108
0.726530612244898 0.9306122448979591 0.0424561381806588
0.7469387755102042 0.9306122448979591 0.03792953662060494
0.7673469387755102 0.9306122448979591 0.03356019634329096
0.7877551020408163 0.9306122448979591 0.029371285537870277
0.8081632653061224 0.9306122448979591 0.025386596872988363
0.8285714285714285 0.9306122448979591 0.02163054749678265
0.8489795918367347 0.9306122448979591 0.018128179036882644
0.8693877551020408 0.9306122448979591 0.014905157600409813
0.889795918367347 0.9306122448979591 0.011987773773977625
0.9102040816326531 0.9306122448979591 0.009402942623691605
0.9306122448979591 0.9306122448979591 0.007178203695149249
0.9510204081632653 0.9306122448979591 0.005341721013440024
0.9714285714285714 0.9306122448979591 0.003922283083145461
0.9918367346938776 0.9306122448979591 0.0029493028883390815
1.0122448979591836 0.9306122448979591 0.002452817892586412
1.0326530612244897 0.9306122448979591 0.002463490038944974
1.0530612244897959 0.9306122448979591 0.0030126057499643114
1.073469387755102 0.9306122448979591 0.00413207592768597
1.0938775510204082 0.9306122448979591 0.0058544359536435
1.1142857142857143 0.9306122448979591 0.008212845688862463
1.1346938775510202 0.9306122448979591 0.01124108947386039
1.1551020408163266 0.9306122448979591 0.014973576128646958
1.1755102040816325 0.9306122448979591 0.01944533895272358
1.1959183673469387 0.9306122448979591 0.02469203572508398
1.2163265306122448 0.9306122448979591 0.03074994870421371
1.236734693877551 0.9306122448979591 0.03765598462809034
1.2571428571428571 0.9306122448979591 0.04544767471418353
1.2775510204081633 0.9306122448979591 0.05416317465945483
1.2979591836734694 0.9306122448979591 0.06384126464035794
1.3183673469387753 0.9306122448979591 0.07452134931283826
1.3387755102040817 0.9306122448979591 0.08624345781233392
1.3591836734693876 0.9306122448979591 0.09904824375377386
1.379591836734694 0.9306122448979591 0.11297698523158052
1.4 0.9306122448979591 0.12807158481966674

0.4 0.9510204081632653 0.11523681768720205
0.42040816326530617 0.9510204081632653 0.11089962838960096
0.44081632653061226 0.9510204081632653 0.10643713728192875
0.4612244897959184 0.9510204081632653 0.10186252088146672
0.4816326530612245 0.9510204081632653 0.09718958018498819
0.5020408163265306 0.9510204081632653 0.09243274066875859
0.5224489795918368 0.9510204081632653 0.08760705228853521
0.5428571428571429 0.9510204081632653 0.08272818947956745
0.563265306122449 0.9510204081632653 0.07781245115659678
0.5836734693877551 0.9510204081632653 0.0728767607138564
0.6040816326530613 0.9510204081632653 0.06793866602507186
0.6244897959183673 0.9510204081632653 0.06301633944346041
0.6448979591836734 0.9510204081632653 0.058128577801731605
0.6653061224489796 0.9510204081632653 0.05329480241208675
0.6857142857142857 0.9510204081632653 0.048535059066219285
0.7061224489795919 0.9510204081632653 0.04387001803531468
0.726530612244898 0.9510204081632653 0.039320974070050294
0.7469387755102042 0.9510204081632653 0.03490984640059561
0.7673469387755102 0.9510204081632653 0.030659178736612076
0.7877551020408163 0.9510204081632653 0.026592139267253123
0.8081632653061224 0.9510204081632653 0.02273252066116422
0.8285714285714285 0.9510204081632653 0.019104740066482793
0.8489795918367347 0.9510204081632653 0.01573383911083836
0.8693877551020408 0.9510204081632653 0.012645483901352374
0.889795918367347 0.9510204081632653 0.009865965024638313
0.9102040816326531 0.9510204081632653 0.007422197546801698
0.9306122448979591 0.9510204081632653 0.005341721013440024
0.9510204081632653 0.9510204081632653 0.0036526994496427615
0.9714285714285714 0.9510204081632653 0.002383921359991441
0.9918367346938776 0.9510204081632653 0.0015647997285595824
1.0122448979591836 0.9510204081632653 0.0012253720189127112
1.0326530612244897 0.9510204081632653 0.0013963001741083534
1.0530612244897959 0.9510204081632653 0.0021088706166960494
1.073469387755102 0.9510204081632653 0.0033949942487173437
1.0938775510204082 0.9510204081632653 0.005287206451705788
1.1142857142857143 0.9510204081632653 0.007818667086686949
1.1346938775510202 0.9510204081632653 0.011023160494178346
1.1551020408163266 0.9510204081632653 0.01493509549418967
1.1755102040816325 0.9510204081632653 0.019589505386222318
1.1959183673469387 0.9510204081632653 0.025022047949270036
1.2163265306122448 0.9510204081632653 0.031269005441818355
1.236734693877551 0.9510204081632653 0.03836728460184485
1.2571428571428571 0.9510204081632653 0.04635441664681919
1.2775510204081633 0.9510204081632653 0.05526855727370292
1.2979591836734694 0.9510204081632653 0.06514848665894973
1.3183673469387753 0.9510204081632653 0.07603360945850504
1.3387755102040817 0.9510204081632653 0.08796395480780697
1.3591836734693876 0.9510204081632653 0.10098017632178444
1.379591836734694 0.9510204081632653 0.11512355209485994
1.4 0.9510204081632653 0.13043598470094625

0.4 0.9714285714285714 0.1110473302790504
0.42040816326530617 0.9714285714285714 0.10677582997921349
0.44081632653061226 0.9714285714285714 0.10238229597864695
0.4612244897959184 0.9714285714285714 0.09787990479463213
0.4816326530612245 0.9714285714285714 0.0932824574239423
0.5020408163265306 0.9714285714285714 0.08860437934284289
0.5224489795918368 0.9714285714285714 0.08386072050709123
0.5428571428571429 0.9714285714285714 0.07906715535193667
0.563265306122449 0.9714285714285714 0.0742399827921207
0.5836734693877551 0.9714285714285714 0.06939612622187653
0.6040816326530613 0.9714285714285714 0.0645531335149297
0.6244897959183673 0.9714285714285714 0.059729177024497454
0.6448979591836734 0.9714285714285714 0.05494305358328937
0.6653061224489796 0.9714285714285714 0.050214184503506724
0.6857142857142857 0.9714285714285714 0.04556261557684297
0.7061224489795919 0.9714285714285714 0.04100901707448359
0.726530612244898 0.9714285714285714 0.03657468374710592
0.7469387755102042 0.9714285714285714 0.03228153482487946
0.7673469387755102 0.9714285714285714 0.028152114017465653
0.7877551020408163 0.9714285714285714 0.024209589514017922
0.8081632653061224 0.9714285714285714 0.020477753983181746
0.8285714285714285 0.9714285714285714 0.016981024573094552
0.8489795918367347 0.9714285714285714 0.013744442911385848
0.8693877551020408 0.9714285714285714 0.010793675105177097
0.889795918367347 0.9714285714285714 0.008155011741081773
0.9102040816326531 0.9714285714285714 0.005855367885205397
0.9306122448979591 0.9714285714285714 0.003922283083145461
0.9510204081632653 0.9714285714285714 0.002383921359991441
0.9714285714285714 0.9714285714285714 0.0012690712203248652
0.9918367346938776 0.9714285714285714 0.0006071456482192529
1.0122448979591836 0.9714285714285714 0.0004281821072401283
1.0326530612244897 0.9714285714285714 0.0007628425404450209
1.0530612244897959 0.9714285714285714 0.0016424133703834695
1.073469387755102 0.9714285714285714 0.0030988054990970172
1.0938775510204082 0.9714285714285714 0.005164554308119217
1.1142857142857143 0.9714285714285714 0.007872819658475637
1.1346938775510202 0.9714285714285714 0.01125738589068379
1.1551020408163266 0.9714285714285714 0.01535266182475338
1.1755102040816325 0.9714285714285714 0.02019368076018579
1.1959183673469387 0.9714285714285714 0.025816100475974775
1.2163265306122448 0.9714285714285714 0.032256203230605865
1.236734693877551 0.9714285714285714 0.03955089576205663
1.2571428571428571 0.9714285714285714 0.04773770928779674
1.2775510204081633 0.9714285714285714 0.05685479950478774
1.2979591836734694 0.9714285714285714 0.06694094658948332
1.3183673469387753 0.9714285714285714 0.07803555519782891
1.3387755102040817 0.9714285714285714 0.09017865446526262
1.3591836734693876 0.9714285714285714 0.10341089800671337
1.379591836734694 0.9714285714285714 0.11777356391660365
1.4 0.9714285714285714 0.13330855476884623

0.4 0.9918367346938776 0.10724548851556193
0.42040816326530617 0.9918367346938776 0.10304107188435471
0.44081632653061226 0.9918367346938776 0.09871795904836958
0.4612244897959184 0.9918367346938776 0.09428932652488786
0.4816326530612245 0.9918367346938776 0.08976897531068288
0.5020408163265306 0.9918367346938776 0.08517133088202004
0.5224489795918368 0.9918367346938776 0.08051144319465667
0.5428571428571429 0.9918367346938776 0.07580498668384213
0.563265306122449 0.9918367346938776 0.07106826026431791
0.5836734693877551 0.9918367346938776 0.0663181873303172
0.6040816326530613 0.9918367346938776 0.061572315755565564
0.6244897959183673 0.9918367346938776 0.05684881789328028
0.6448979591836734 0.9918367346938776 0.0521664905761708
0.6653061224489796 0.9918367346938776 0.047544755116438533
0.6857142857142857 0.9918367346938776 0.043003657305776884
0.7061224489795919 0.9918367346938776 0.03856386741537132
0.726530612244898 0.9918367346938776 0.03424668019589921
0.7469387755102042 0.9918367346938776 0.03007401487753001
0.7673469387755102 0.9918367346938776 0.026068415169925203
0.7877551020408163 0.9918367346938776 0.022253049262238193
0.8081632653061224 0.9918367346938776 0.018651709823114464
0.8285714285714285 0.9918367346938776 0.015288814000691455
0.8489795918367347 0.9918367346938776 0.012189403422598635
0.8693877551020408 0.9918367346938776 0.009379144195957504
0.889795918367347 0.9918367346938776 0.0068843269073815385
0.9102040816326531 0.9918367346938776 0.004731866622976231
0.9306122448979591 0.9918367346938776 0.0029493028883390815
0.9510204081632653 0.9918367346938776 0.0015647997285595824
0.9714285714285714 0.9918367346938776 0.0006071456482192529
0.9918367346938776 0.9918367346938776 0.00010575363139161353
1.0122448979591836 0.9918367346938776 9.066114164218224e-05
1.0326530612244897 0.9918367346938776 0.0005925301220284964
1.0530612244897959 0.9918367346938776 0.0016426469951000878
1.073469387755102 0.9918367346938776 0.0032729226628985097
1.0938775510204082 0.9918367346938776 0.005515892506957304
1.1142857142857143 0.9918367346938776 0.008404716388302046
1.1346938775510202 0.9918367346938776 0.011973178647450244
1.1551020408163266 0.9918367346938776 0.01625568810441161
1.1755102040816325 0.9918367346938776 0.021287278058687513
1.1959183673469387 0.9918367346938776 0.027103606289271713
1.2163265306122448 0.9918367346938776 0.03374095505464973
1.236734693877551 0.9918367346938776 0.041236231092799176
1.2571428571428571 0.9918367346938776 0.049626965621189664
1.2775510204081633 0.9918367346938776 0.0589513143367828
1.2979591836734694 0.9918367346938776 0.06924805741603222
1.3183673469387753 0.9918367346938776 0.0805565995148834
1.3387755102040817 0.9918367346938776 0.0929169697687744
1.3591836734693876 0.9918367346938776 0.10636982179263418
1.379591836734694 0.9918367346938776 0.12095643368088521
1.4 0.9918367346938776 0.13671870800744026

0.4 1.0122448979591836 0.10386132986030222
0.42040816326530617 1.0122448979591836 0.09972539156859014
0.44081632653061226 1.0122448979591836 0.0954741639546621
0.4612244897959184 1.0122448979591836 0.09112082353579942
0.4816326530612245 1.0122448979591836 0.08667917130877545
0.5020408163265306 1.0122448979591836 0.08216363274985557
0.5224489795918368 1.0122448979591836 0.07758925781479706
0.5428571428571429 1.0122448979591836 0.0729717209388494
0.563265306122449 1.0122448979591836 0.06832732103675393
0.5836734693877551 1.0122448979591836 0.06367298150274403
0.6040816326530613 1.0122448979591836 0.059026250210545
0.6244897959183673 1.0122448979591836 0.054405299513374375
0.6448979591836734 1.0122448979591836 0.04982892624394149
0.6653061224489796 1.0122448979591836 0.04531655171444775
0.6857142857142857 1.0122448979591836 0.04088822171658657
0.7061224489795919 1.0122448979591836 0.036564606521543405
0.726530612244898 1.0122448979591836 0.03236700087999569
0.7469387755102042 1.0122448979591836 0.02831732402211281
0.7673469387755102 1.0122448979591836 0.024438119657556275
0.7877551020408163 1.0122448979591836 0.02075255597547946
0.8081632653061224 1.0122448979591836 0.017284425644527895
0.8285714285714285 1.0122448979591836 0.014058145812838999
0.8489795918367347 1.0122448979591836 0.011098758108042249
0.8693877551020408 1.0122448979591836 0.008431928637259126
0.889795918367347 1.0122448979591836 0.006083947987103114
0.9102040816326531 1.0122448979591836 0.00408173122367971
0.9306122448979591 1.0122448979591836 0.002452817892586412
0.9510204081632653 1.0122448979591836 0.0012253720189127112
0.9714285714285714 1.0122448979591836 0.0004281821072401283
0.9918367346938776 1.0122448979591836 9.066114164218224e-05
1.0122448979591836 1.0122448979591836 0.00024284658568439336
1.0326530612244897 1.0122448979591836 0.0009154003824242984
1.0530612244897959 1.0122448979591836 0.002139608954411427
1.073469387755102 1.0122448979591836 0.003947383203687335
1.0938775510204082 1.0122448979591836 0.0063712585117855726
1.1142857142857143 1.0122448979591836 0.009444394739731687
1.1346938775510202 1.0122448979591836 0.013200576228043225
1.1551020408163266 1.0122448979591836 0.017674211796729858
1.1755102040816325 1.0122448979591836 0.02290033474529298
1.1959183673469387 1.0122448979591836 0.02891460285272638
1.2163265306122448 1.0122448979591836 0.035753298377515494
1.236734693877551 1.0122448979591836 0.043453328057638047
1.2571428571428571 1.0122448979591836 0.05205222311056352
1.2775510204081633 1.0122448979591836 0.06158813923325365
1.2979591836734694 1.0122448979591836 0.07209985660216195
1.3183673469387753 1.0122448979591836 0.083626779873234
1.3387755102040817 1.0122448979591836 0.09620893818190779
1.3591836734693876 1.0122448979591836 0.10988698514311238
1.379591836734694 1.0122448979591836 0.12470219885127008
1.4 1.0122448979591836 0.14069648188029377

0.4 1.0326530612244897 0.10092551625632872
0.42040816326530617 1.0326530612244897 0.09685945097497728
0.44081632653061226 1.0326530612244897 0.09268157264058205
0.4612244897959184 1.0326530612244897 0.08840505777042434
0.4816326530612245 1.0326530612244897 0.08404370736127752
0.5020408163265306 1.0326530612244897 0.07961194688940695
0.5224489795918368 1.0326530612244897 0.07512482631056994
0.5428571428571429 1.0326530612244897 0.07059802006001592
0.563265306122449 1.0326530612244897 0.0660478270524863
0.5836734693877551 1.0326530612244897 0.061491170682214394
0.6040816326530613 1.0326530612244897 0.05694559882292555
0.6244897959183673 1.0326530612244897 0.052429283827837264
0.6448979591836734 1.0326530612244897 0.04796102252965889
0.6653061224489796 1.0326530612244897 0.04356023624059183
0.6857142857142857 1.0326530612244897 0.03924697075232952
0.7061224489795919 1.0326530612244897 0.03504189633605738
0.726530612244898 1.0326530612244897 0.030966307742452858
0.7469387755102042 1.0326530612244897 0.027042124201685353
0.7673469387755102 1.0326530612244897 0.023291889423416354
0.7877551020408163 1.0326530612244897 0.019738771596799255
0.8081632653061224 1.0326530612244897 0.01640656339047957
0.8285714285714285 1.0326530612244897 0.013319681952594729
0.8489795918367347 1.0326530612244897 0.010503168910774203
0.8693877551020408 1.0326530612244897 0.007982690372139476
0.889795918367347 1.0326530612244897 0.005784536923304031
0.9102040816326531 1.0326530612244897 0.003935623630373364
0.9306122448979591 1.0326530612244897 0.002463490038944974
0.9510204081632653 1.0326530612244897 0.0013963001741083534
0.9714285714285714 1.0326530612244897 0.0007628425404450209
0.9918367346938776 1.0326530612244897 0.0005925301220284964
1.0122448979591836 1.0326530612244897 0.0009154003824242984
1.0326530612244897 1.0326530612244897 0.001762115264689967
1.0530612244897959 1.0326530612244897 0.0031639611913750285
1.073469387755102 1.0326530612244897 0.005152849064521043
1.0938775510204082 1.0326530612244897 0.007761314265661558
1.1142857142857143 1.0326530612244897 0.011022516655822118
1.1346938775510202 1.0326530612244897 0.014970240575520273
1.1551020408163266 1.0326530612244897 0.019638894844765692
1.1755102040816325 1.0326530612244897 0.025063512763059778
1.1959183673469387 1.0326530612244897 0.031279752109396305
1.2163265306122448 1.0326530612244897 0.03832389514226073
1.236734693877551 1.0326530612244897 0.04623284859963074
1.2571428571428571 1.0326530612244897 0.05504414369897587
1.2775510204081633 1.0326530612244897 0.06479593613725781
1.2979591836734694 1.0326530612244897 0.07552700609093009
1.3183673469387753 1.0326530612244897 0.08727675821593829
1.3387755102040817 1.0326530612244897 0.10008522164772041
1.3591836734693876 1.0326530612244897 0.11399305000120549
1.379591836734694 1.0326530612244897 0.12904152137081587
1.4 1.0326530612244897 0.14527253833046438

0.4 1.0530612244897959 0.098469334126191
0.42040816326530617 1.0530612244897959 0.09447453652606569
0.44081632653061226 1.0530612244897959 0.09037147152867894
0.4612244897959184 1.0530612244897959 0.08617331565131217
0.4816326530612245 1.0530612244897959 0.08189386989073866
0.5020408163265306 1.0530612244897959 0.07754755972322375
0.5224489795918368 1.0530612244897959 0.07314943510452485
0.5428571428571429 1.0530612244897959 0.06871517046989133
0.563265306122449 1.0530612244897959 0.06426106473406457
0.5836734693877551 1.0530612244897959 0.0598040412912779
0.6040816326530613 1.0530612244897959 0.05536164801525674
0.6244897959183673 1.0530612244897959 0.05095205725921849
0.6448979591836734 1.0530612244897959 0.04659406585587257
0.6653061224489796 1.0530612244897959 0.04230709511742036
0.6857142857142857 1.0530612244897959 0.038111190835555295
0.7061224489795919 1.0530612244897959 0.034027023281462794
0.726530612244898 1.0530612244897959 0.030075887205820273
0.7469387755102042 1.0530612244897959 0.026279701838797204
0.7673469387755102 1.0530612244897959 0.022661010890055015
0.7877551020408163 1.0530612244897959 0.019242982548747123
0.8081632653061224 1.0530612244897959 0.01604940948351904
0.8285714285714285 1.0530612244897959 0.013104708842508191
0.8489795918367347 1.0530612244897959 0.010433922253344045
0.8693877551020408 1.0530612244897959 0.008062715823148102
0.889795918367347 1.0530612244897959 0.006017380138533833
0.9102040816326531 1.0530612244897959 0.004324830265606736
0.9306122448979591 1.0530612244897959 0.0030126057499643114
0.9510204081632653 1.0530612244897959 0.0021088706166960494
0.9714285714285714 1.0530612244897959 0.0016424133703834695
0.9918367346938776 1.0530612244897959 0.0016426469951000878
1.0122448979591836 1.0530612244897959 0.002139608954411427
1.0326530612244897 1.0530612244897959 0.0031639611913750285
1.0530612244897959 1.0530612244897959 0.004746990128540424
1.073469387755102 1.0530612244897959 0.0069206066679491605
1.0938775510204082 1.0530612244897959 0.00971734619113478
1.1142857142857143 1.0530612244897959 0.013170368559122847
1.1346938775510202 1.0530612244897959 0.0173134581124309
1.1551020408163266 1.0530612244897959 0.02218102367106864
1.1755102040816325 1.0530612244897959 0.027808098534537414
1.1959183673469387 1.0530612244897959 0.034230340481831004
1.2163265306122448 1.0530612244897959 0.04148403177143492
1.236734693877551 1.0530612244897959 0.04960607914132679
1.2571428571428571 1.0530612244897959 0.058634013808976204
1.2775510204081633 1.0530612244897959 0.06860599147134479
1.2979591836734694 1.0530612244897959 0.07956079230488615
1.3183673469387753 1.0530612244897959 0.09153782096554579
1.3387755102040817 1.0530612244897959 0.10457710658876175
1.3591836734693876 1.0530612244897959 0.11871930278946304
1.379591836734694 1.0530612244897959 0.13400568766207208
1.4 1.0530612244897959 0.1504781637805016

0.4 1.073469387755102 0.09652469437193062
0.42040816326530617 1.073469387755102 0.0926025591238969
0.44081632653061226 1.073469387755102 0.0885757715209944
0.4612244897959184 1.073469387755102 0.08445750808050445
0.4816326530612245 1.073469387755102 0.08026156979920035
0.5020408163265306 1.073469387755102 0.07600238215334754
0.5224489795918368 1.073469387755102 0.07169499509870332
0.5428571428571429 1.073469387755102 0.06735508307051707
0.563265306122449 1.073469387755102 0.06299894498353024
0.5836734693877551 1.073469387755102 0.05864350423197609
0.6040816326530613 1.073469387755102 0.05430630868958011
0.6244897959183673 1.073469387755102 0.05000553070955962
0.6448979591836734 1.073469387755102 0.04575996712462409
0.6653061224489796 1.073469387755102 0.04158903924697488
0.6857142857142857 1.073469387755102 0.037512792868305424
0.7061224489795919 1.073469387755102 0.03355189825980116
0.726530612244898 1.073469387755102 0.029727650172139502
0.7469387755102042 1.073469387755102 0.026061967835489887
0.7673469387755102 1.073469387755102 0.02257739495951378
0.7877551020408163 1.073469387755102 0.019297099733364603
0.8081632653061224 1.073469387755102 0.016244874825687837
0.8285714285714285 1.073469387755102 0.013445137384620914
0.8489795918367347 1.073469387755102 0.010922929037793329
0.8693877551020408 1.073469387755102 0.008703915892326552
0.889795918367347 1.073469387755102 0.006814388534834068
0.9102040816326531 1.073469387755102 0.005281262031421375
0.9306122448979591 1.073469387755102 0.00413207592768597
0.9510204081632653 1.073469387755102 0.0033949942487173437
0.9714285714285714 1.073469387755102 0.0030988054990970172
0.9918367346938776 1.073469387755102 0.0032729226628985097
1.0122448979591836 1.073469387755102 0.003947383203687335
1.0326530612244897 1.073469387755102 0.005152849064521043
1.0530612244897959 1.073469387755102 0.0069206066679491605
1.073469387755102 1.073469387755102 0.009282566916013224
1.0938775510204082 1.073469387755102 0.012271265190246794
1.1142857142857143 1.073469387755102 0.01591986135167545
1.1346938775510202 1.073469387755102 0.020262139740816677
1.1551020408163266 1.073469387755102 0.02533250917768022
1.1755102040816325 1.073469387755102 0.031166002961767414
1.1959183673469387 1.073469387755102 0.037798278872072044
1.2163265306122448 1.073469387755102 0.04526561916707965
1.236734693877551 1.073469387755102 0.05360493058476776
1.2571428571428571 1.073469387755102 0.06285374434260609
1.2775510204081633 1.073469387755102 0.07305021613755613
1.2979591836734694 1.073469387755102 0.08423312614607167
1.3183673469387753 1.073469387755102 0.09644187902409801
1.3387755102040817 1.073469387755102 0.10971650390707337
1.3591836734693876 1.073469387755102 0.12409765440992658
1.379591836734694 1.073469387755102 0.13962660862708015
1.4 1.073469387755102 0.156345269132447

0.4 1.0938775510204082 0.0951241323750811
0.42040816326530617 1.0938775510204082 0.09127605415000446
0.44081632653061226 1.0938775510204082 0.0873270079990619
0.4612244897959184 1.0938775510204082 0.0832901704395347
0.4816326530612245 1.0938775510204082 0.0791793424681962
0.5020408163265306 1.0938775510204082 0.07500894956131182
0.5224489795918368 1.0938775510204082 0.07079404167463889
0.5428571428571429 1.0938775510204082 0.06655029324342679
0.563265306122449 1.0938775510204082 0.062294003182416895
0.5836734693877551 1.0938775510204082 0.05804209488584257
0.6040816326530613 1.0938775510204082 0.0538121162274292
0.6244897959183673 1.0938775510204082 0.049622239560394195
0.6448979591836734 1.0938775510204082 0.045491261717446975
0.6653061224489796 1.0938775510204082 0.04143860401078894
0.6857142857142857 1.0938775510204082 0.03748431223211346
0.7061224489795919 1.0938775510204082 0.03364905665260604
0.726530612244898 1.0938775510204082 0.029954132022944058
0.7469387755102042 1.0938775510204082 0.02642145757329697
0.7673469387755102 1.0938775510204082 0.023073577013326213
0.7877551020408163 1.0938775510204082 0.019933658532185233
0.8081632653061224 1.0938775510204082 0.017025494798519506
0.8285714285714285 1.0938775510204082 0.014373502960466468
0.8489795918367347 1.0938775510204082 0.012002724645655598
0.8693877551020408 1.0938775510204082 0.009938825961208373
0.889795918367347 1.0938775510204082 0.008208097493738287
0.9102040816326531 1.0938775510204082 0.006837454309350831
0.9306122448979591 1.0938775510204082 0.0058544359536435
0.9510204081632653 1.0938775510204082 0.005287206451705788
0.9714285714285714 1.0938775510204082 0.005164554308119217
0.9918367346938776 1.0938775510204082 0.005515892506957304
1.0122448979591836 1.0938775510204082 0.0063712585117855726
1.0326530612244897 1.0938775510204082 0.007761314265661558
1.0530612244897959 1.0938775510204082 0.00971734619113478
1.073469387755102 1.0938775510204082 0.012271265190246794
1.0938775510204082 1.0938775510204082 0.015455606644531175
1.1142857142857143 1.0938775510204082 0.019303530415013467
1.1346938775510202 1.0938775510204082 0.023848820842211165
1.1551020408163266 1.0938775510204082 0.029125886746134005
1.1755102040816325 1.0938775510204082 0.03516976142628335
1.1959183673469387 1.0938775510204082 0.042016102661652996
1.2163265306122448 1.0938775510204082 0.049701192710728405
1.236734693877551 1.0938775510204082 0.058261938311487224
1.2571428571428571 1.0938775510204082 0.06773587068139902
1.2775510204081633 1.0938775510204082 0.07816114551742548
1.2979591836734694 1.0938775510204082 0.08957654299602016
1.3183673469387753 1.0938775510204082 0.10202146777312852
1.3387755102040817 1.0938775510204082 0.11553594898418876
1.3591836734693876 1.0938775510204082 0.1301606402441297
1.379591836734694 1.0938775510204082 0.14593681964737387
1.4 1.0938775510204082 0.1629063897678341

0.4 1.1142857142857143 0.09430080799666805
0.42040816326530617 1.1142857142857143 0.09052818146541398
0.44081632653061226 1.1142857142857143 0.08665834082390703
0.4612244897959184 1.1142857142857143 0.0827044625894285
0.4816326530612245 1.1142857142857143 0.07868034775875178
0.5020408163265306 1.1142857142857143 0.07460042180814222
0.5224489795918368 1.1142857142857143 0.07047973469335714
0.5428571428571429 1.1142857142857143 0.06633396084964596
0.563265306122449 1.1142857142857143 0.06217939919175008
0.5836734693877551 1.1142857142857143 0.058032973113902826
0.6040816326530613 1.1142857142857143 0.05391223048982957
0.6244897959183673 1.1142857142857143 0.04983534367274777
0.6448979591836734 1.1142857142857143 0.0458211094953668
0.6653061224489796 1.1142857142857143 0.04188894926988807
0.6857142857142857 1.1142857142857143 0.03805890878800499
0.7061224489795919 1.1142857142857143 0.034351658320903
0.726530612244898 1.1142857142857143 0.030788492619259533
0.7469387755102042 1.1142857142857143 0.027391330913244003
0.7673469387755102 1.1142857142857143 0.024182716912517884
0.7877551020408163 1.1142857142857143 0.021185818806234588
0.8081632653061224 1.1142857142857143 0.018424429263039617
0.8285714285714285 1.1142857142857143 0.015922965431070395
0.8489795918367347 1.1142857142857143 0.01370646893795641
0.8693877551020408 1.1142857142857143 0.01180060589081913
0.889795918367347 1.1142857142857143 0.01023166687627205
0.9102040816326531 1.1142857142857143 0.009026566960420661
0.9306122448979591 1.1142857142857143 0.008212845688862463
0.9510204081632653 1.1142857142857143 0.007818667086686949
0.9714285714285714 1.1142857142857143 0.007872819658475637
0.9918367346938776 1.1142857142857143 0.008404716388302046
1.0122448979591836 1.1142857142857143 0.009444394739731687
1.0326530612244897 1.1142857142857143 0.011022516655822118
1.0530612244897959 1.1142857142857143 0.013170368559122847
1.073469387755102 1.1142857142857143 0.01591986135167545
1.0938775510204082 1.1142857142857143 0.019303530415013467
1.1142857142857143 1.1142857142857143 0.023354535610162437
1.1346938775510202 1.1142857142857143 0.028106661277639916
1.1551020408163266 1.1142857142857143 0.03359431623745558
1.1755102040816325 1.1142857142857143 0.03985253378911081
1.1959183673469387 1.1142857142857143 0.046916971711599406
1.2163265306122448 1.1142857142857143 0.0548239122634068
1.236734693877551 1.1142857142857143 0.06361026218251072
1.2571428571428571 1.1142857142857143 0.07331355268638062
1.2775510204081633 1.1142857142857143 0.08397193947197831
1.2979591836734694 1.1142857142857143 0.09562420271575722
1.3183673469387753 1.1142857142857143 0.10830974707366295
1.3387755102040817 1.1142857142857143 0.12206860168113354
1.3591836734693876 1.1142857142857143 0.13694142015309801
1.379591836734694 1.1142857142857143 0.1529694805839787
1.4 1.1142857142857143 0.17019468554768846

0.4 1.1346938775510202 0.09408850557720899
0.42040816326530617 1.1346938775510202 0.09039272541064294
0.44081632653061226 1.1346938775510202 0.08660355433604733
0.4612244897959184 1.1346938775510202 0.08273416887070342
0.4816326530612245 1.1346938775510202 0.07879837001138458
0.5020408163265306 1.1346938775510202 0.07481058323435621
0.5224489795918368 1.1346938775510202 0.07078585849537562
0.5428571428571429 1.1346938775510202 0.06673987022969222
0.563265306122449 1.1346938775510202 0.06268891735204737
0.5836734693877551 1.1346938775510202 0.05864992325667444
0.6040816326530613 1.1346938775510202 0.05464043581729882
0.6244897959183673 1.1346938775510202 0.0506786273871379
0.6448979591836734 1.1346938775510202 0.046783294798901115
0.6653061224489796 1.1346938775510202 0.042973859364789875
0.6857142857142857 1.1346938775510202 0.039270366876497535
0.7061224489795919 1.1346938775510202 0.035693487605209594
0.726530612244898 1.1346938775510202 0.03226451630160345
0.7469387755102042 1.1346938775510202 0.029005372195848544
0.7673469387755102 1.1346938775510202 0.02593859899760632
0.7877551020408163 1.1346938775510202 0.023087364896030214
0.8081632653061224 1.1346938775510202 0.020475462559765716
0.8285714285714285 1.1346938775510202 0.01812730913695025
0.8489795918367347 1.1346938775510202 0.016067946255213305
0.8693877551020408 1.1346938775510202 0.014323040021676357
0.889795918367347 1.1346938775510202 0.012918881022952891
0.9102040816326531 1.1346938775510202 0.011882384325148406
0.9306122448979591 1.1346938775510202 0.01124108947386039
0.9510204081632653 1.1346938775510202 0.011023160494178346
0.9714285714285714 1.1346938775510202 0.01125738589068379
0.9918367346938776 1.1346938775510202 0.011973178647450244
1.0122448979591836 1.1346938775510202 0.013200576228043225
1.0326530612244897 1.1346938775510202 0.014970240575520273
1.0530612244897959 1.1346938775510202 0.0173134581124309
1.073469387755102 1.1346938775510202 0.020262139740816677
1.0938775510204082 1.1346938775510202 0.023848820842211165
1.1142857142857143 1.1346938775510202 0.028106661277639916
1.1346938775510202 1.1346938775510202 0.03306944538762041
1.1551020408163266 1.1346938775510202 0.03877158199216241
1.1755102040816325 1.1346938775510202 0.04524810439076725
1.1959183673469387 1.1346938775510202 0.052534670362428745
1.2163265306122448 1.1346938775510202 0.060667562165632356
1.236734693877551 1.1346938775510202 0.06968368653835572
1.2571428571428571 1.1346938775510202 0.07962057469806842
1.2775510204081633 1.1346938775510202 0.09051638234173212
1.2979591836734694 1.1346938775510202 0.10240988964580039
1.3183673469387753 1.1346938775510202 0.11534050126621868
1.3387755102040817 1.1346938775510202 0.1293482463384253
1.3591836734693876 1.1346938775510202 0.14447377847734882
1.379591836734694 1.1346938775510202 0.16075837577741198
1.4 1.1346938775510202 0.1782439408125275

0.4 1.1551020408163266 0.09452163393671352
0.42040816326530617 1.1551020408163266 0.09090409480570101
0.44081632653061226 1.1551020408163266 0.08719705735549241
0.4612244897959184 1.1551020408163266 0.08341369810336907
0.4816326530612245 1.1551020408163266 0.07956781804610429
0.5020408163265306 1.1551020408163266 0.07567384265996346
0.5224489795918368 1.1551020408163266 0.07174682190070394
0.5428571428571429 1.1551020408163266 0.0678024302035751
0.563265306122449 1.1551020408163266 0.06385696648331836
0.5836734693877551 1.1551020408163266 0.059927354134167
0.6040816326530613 1.1551020408163266 0.0560311410298465
0.6244897959183673 1.1551020408163266 0.05218649952357419
0.6448979591836734 1.1551020408163266 0.04841222644805955
0.6653061224489796 1.1551020408163266 0.04472774311550392
0.6857142857142857 1.1551020408163266 0.04115309531760073
0.7061224489795919 1.1551020408163266 0.03770895332553545
0.726530612244898 1.1551020408163266 0.034416611889985446
0.7469387755102042 1.1551020408163266 0.031297990241120205
0.7673469387755102 1.1551020408163266 0.028375632088601166
0.7877551020408163 1.1551020408163266 0.02567270562158175
0.8081632653061224 1.1551020408163266 0.023213003508707433
0.8285714285714285 1.1551020408163266 0.02102094289811567
0.8489795918367347 1.1551020408163266 0.01912156541743594
0.8693877551020408 1.1551020408163266 0.01754053717378971
0.889795918367347 1.1551020408163266 0.01630414875379048
0.9102040816326531 1.1551020408163266 0.01543931522354373
0.9306122448979591 1.1551020408163266 0.014973576128646958
0.9510204081632653 1.1551020408163266 0.01493509549418967
0.9714285714285714 1.1551020408163266 0.01535266182475338
0.9918367346938776 1.1551020408163266 0.01625568810441161
1.0122448979591836 1.1551020408163266 0.017674211796729858
1.0326530612244897 1.1551020408163266 0.019638894844765692
1.0530612244897959 1.1551020408163266 0.02218102367106864
1.073469387755102 1.1551020408163266 0.02533250917768022
1.0938775510204082 1.1551020408163266 0.029125886746134005
1.1142857142857143 1.1551020408163266 0.03359431623745558
1.1346938775510202 1.1551020408163266 0.03877158199216241
1.1551020408163266 1.1551020408163266 0.04469209283026428
1.1755102040816325 1.1551020408163266 0.051390882051262465
1.1959183673469387 1.1551020408163266 0.058903607434150795
1.2163265306122448 1.1551020408163266 0.0672665512374148
1.236734693877551 1.1551020408163266 0.076516620199032
1.2571428571428571 1.1551020408163266 0.08669134553647215
1.2775510204081633 1.1551020408163266 0.09782888294669667
1.2979591836734694 1.1551020408163266 0.1099680126061594
1.3183673469387753 1.1551020408163266 0.12314813917080566
1.3387755102040817 1.1551020408163266 0.13740929177607358
1.3591836734693876 1.1551020408163266 0.15279212403689207
1.379591836734694 1.1551020408163266 0.16933791404768375
1.4 1.1551020408163266 0.18708856438236116

0.4 1.1755102040816325 0.09563522637468318
0.42040816326530617 1.1755102040816325 0.09209732295008967
0.44081632653061226 1.1755102040816325 0.08847388318174382
0.4612244897959184 1.1755102040816325 0.08477808358692696
0.4816326530612245 1.1755102040816325 0.08102372516241235
0.5020408163265306 1.1755102040816325 0.07722523338446546
0.5224489795918368 1.1755102040816325 0.07339765820884363
0.5428571428571429 1.1755102040816325 0.06955667407079616
0.563265306122449 1.1755102040816325 0.06571857988506455
0.5836734693877551 1.1755102040816325 0.06190029904588207
0.6040816326530613 1.1755102040816325 0.058119379426974156
0.6244897959183673 1.1755102040816325 0.054393993381558155
0.6448979591836734 1.1755102040816325 0.05074293774234357
0.6653061224489796 1.1755102040816325 0.04718563382153173
0.6857142857142857 1.1755102040816325 0.04374212741081606
0.7061224489795919 1.1755102040816325 0.04043308878138203
0.726530612244898 1.1755102040816325 0.03727981268390701
0.7469387755102042 1.1755102040816325 0.03430421834856048
0.7673469387755102 1.1755102040816325 0.03152884948500389
0.7877551020408163 1.1755102040816325 0.028976874282390642
0.8081632653061224 1.1755102040816325 0.026672085409366234
0.8285714285714285 1.1755102040816325 0.024638900014068117
0.8489795918367347 1.1755102040816325 0.022902359724125753
0.8693877551020408 1.1755102040816325 0.02148813064666063
0.889795918367347 1.1755102040816325 0.020422503368286236
0.9102040816326531 1.1755102040816325 0.01973239295510805
0.9306122448979591 1.1755102040816325 0.01944533895272358
0.9510204081632653 1.1755102040816325 0.019589505386222318
0.9714285714285714 1.1755102040816325 0.02019368076018579
0.9918367346938776 1.1755102040816325 0.021287278058687513
1.0122448979591836 1.1755102040816325 0.02290033474529298
1.0326530612244897 1.1755102040816325 0.025063512763059778
1.0530612244897959 1.1755102040816325 0.027808098534537414
1.073469387755102 1.1755102040816325 0.031166002961767414
1.0938775510204082 1.1755102040816325 0.03516976142628335
1.1142857142857143 1.1755102040816325 0.03985253378911081
1.1346938775510202 1.1755102040816325 0.04524810439076725
1.1551020408163266 1.1755102040816325 0.051390882051262465
1.1755102040816325 1.1755102040816325 0.05831590007009773
1.1959183673469387 1.1755102040816325 0.06605881622626687
1.2163265306122448 1.1755102040816325 0.07465591277825542
1.236734693877551 1.1755102040816325 0.08414409646404089
1.2571428571428571 1.1755102040816325 0.09456089850109303
1.2775510204081633 1.1755102040816325 0.10594447458637332
1.2979591836734694 1.1755102040816325 0.11833360489633551
1.3183673469387753 1.1755102040816325 0.13176769408692496
1.3387755102040817 1.1755102040816325 0.1462867712935798
1.3591836734693876 1.1755102040816325 0.16193149013122896
1.379591836734694 1.1755102040816325 0.17874312869429504
1.4 1.1755102040816325 0.19676358955669054

0.4 1.1959183673469387 0.09746494067011158
0.42040816326530617 1.1959183673469387 0.09400806762280257
0.44081632653061226 1.1959183673469387 0.09046968959379517
0.4612244897959184 1.1959183673469387 0.08686298310037067
0.4816326530612245 1.1959183673469387 0.08320174913930245
0.5020408163265306 1.1959183673469387 0.07950041318685587
0.5224489795918368 1.1959183673469387 0.07577402519878827
0.5428571428571429 1.1959183673469387 0.07203825961034906
0.563265306122449 1.1959183673469387 0.0683094153362796
0.5836734693877551 1.1959183673469387 0.06460441577081326
0.6040816326530613 1.1959183673469387 0.06094080878767542
0.6244897959183673 1.1959183673469387 0.057336766740083464
0.6448979591836734 1.1959183673469387 0.05381108646074686
0.6653061224489796 1.1959183673469387 0.05038318926186697
0.6857142857142857 1.1959183673469387 0.0470731209351372
0.7061224489795919 1.1959183673469387 0.04390155175174302
0.726530612244898 1.1959183673469387 0.04088977646236182
0.7469387755102042 1.1959183673469387 0.03805971429716305
0.7673469387755102 1.1959183673469387 0.03543390896580818
0.7877551020408163 1.1959183673469387 0.0330355286574506
0.8081632653061224 1.1959183673469387 0.03088836604073583
0.8285714285714285 1.1959183673469387 0.02901683826380129
0.8489795918367347 1.1959183673469387 0.027445986954276462
0.8693877551020408 1.1959183673469387 0.02620147821928284
0.889795918367347 1.1959183673469387 0.025309602645433884
0.9102040816326531 1.1959183673469387 0.024797275298835103
0.9306122448979591 1.1959183673469387 0.02469203572508398
0.9510204081632653 1.1959183673469387 0.025022047949270036
0.9714285714285714 1.1959183673469387 0.025816100475974775
0.9918367346938776 1.1959183673469387 0.027103606289271713
1.0122448979591836 1.1959183673469387 0.02891460285272638
1.0326530612244897 1.1959183673469387 0.031279752109396305
1.0530612244897959 1.1959183673469387 0.034230340481831004
1.073469387755102 1.1959183673469387 0.037798278872072044
1.0938775510204082 1.1959183673469387 0.042016102661652996
1.1142857142857143 1.1959183673469387 0.046916971711599406
1.1346938775510202 1.1959183673469387 0.052534670362428745
1.1551020408163266 1.1959183673469387 0.058903607434150795
1.1755102040816325 1.1959183673469387 0.06605881622626687
1.1959183673469387 1.1959183673469387 0.07403595451777081
1.2163265306122448 1.1959183673469387 0.08287130456714806
1.236734693877551 1.1959183673469387 0.09260177311237625
1.2571428571428571 1.1959183673469387 0.10326489137092501
1.2775510204081633 1.1959183673469387 0.11489881503975588
1.2979591836734694 1.1959183673469387 0.12754232429532253
1.3183673469387753 1.1959183673469387 0.14123482379357047
1.3387755102040817 1.1959183673469387 0.1560163426699379
1.3591836734693876 1.1959183673469387 0.1719275345393534
1.379591836734694 1.1959183673469387 0.18900967749623976
1.4 1.1959183673469387 0.2073046741145097

0.4 1.2163265306122448 0.10004705908148431
0.42040816326530617 1.2163265306122448 0.0966726110823253
0.44081632653061226 1.2163265306122448 0.09322075885013201
0.4612244897959184 1.2163265306122448 0.08970467890218586
0.4816326530612245 1.2163265306122448 0.08613817223526016
0.5020408163265306 1.2163265306122448 0.08253566432562025
0.5224489795918368 1.2163265306122448 0.07891220512902353
0.5428571428571429 1.2163265306122448 0.07528346908071933
0.563265306122449 1.2163265306122448 0.07166575509544909
0.5836734693877551 1.2163265306122448 0.06807598656744612
0.6040816326530613 1.2163265306122448 0.06453171137043585
0.6244897959183673 1.2163265306122448 0.06105110185763565
0.6448979591836734 1.2163265306122448 0.05765295486175498
0.6653061224489796 1.2163265306122448 0.05435669169499518
0.6857142857142857 1.2163265306122448 0.0511823581490497
0.7061224489795919 1.2163265306122448 0.048150624495103975
0.726530612244898 1.2163265306122448 0.045282785483835415
0.7469387755102042 1.2163265306122448 0.042600760345413456
0.7673469387755102 1.2163265306122448 0.040127092789499566
0.7877551020408163 1.2163265306122448 0.03788495100524717
0.8081632653061224 1.2163265306122448 0.03589812766130174
0.8285714285714285 1.2163265306122448 0.034191039905800726
0.8489795918367347 1.2163265306122448 0.03278872936637361
0.8693877551020408 1.2163265306122448 0.03171686215014185
0.889795918367347 1.2163265306122448 0.031001728843718955
0.9102040816326531 1.2163265306122448 0.03067024451321041
0.9306122448979591 1.2163265306122448 0.03074994870421371
0.9510204081632653 1.2163265306122448 0.031269005441818355
0.9714285714285714 1.2163265306122448 0.032256203230605865
0.9918367346938776 1.2163265306122448 0.03374095505464973
1.0122448979591836 1.2163265306122448 0.035753298377515494
1.0326530612244897 1.2163265306122448 0.03832389514226073
1.0530612244897959 1.2163265306122448 0.04148403177143492
1.073469387755102 1.2163265306122448 0.04526561916707965
1.0938775510204082 1.2163265306122448 0.049701192710728405
1.1142857142857143 1.2163265306122448 0.0548239122634068
1.1346938775510202 1.2163265306122448 0.060667562165632356
1.1551020408163266 1.2163265306122448 0.0672665512374148
1.1755102040816325 1.2163265306122448 0.07465591277825542
1.1959183673469387 1.2163265306122448 0.08287130456714806
1.2163265306122448 1.2163265306122448 0.09194900886257819
1.236734693877551 1.2163265306122448 0.1019259324025235
1.2571428571428571 1.2163265306122448 0.11283960640445345
1.2775510204081633 1.2163265306122448 0.12472818656532973
1.2979591836734694 1.2163265306122448 0.1376304530616061
1.3183673469387753 1.2163265306122448 0.15158581054922782
1.3387755102040817 1.2163265306122448 0.16663428816363313
1.3591836734693876 1.2163265306122448 0.18281653951975085
1.379591836734694 1.2163265306122448 0.20017384271200356
1.4 1.2163265306122448 0.21874810031430386

0.4 1.236734693877551 0.103418488346779
0.42040816326530617 1.236734693877551 0.10012786006663542
0.44081632653061226 1.236734693877551 0.096763997688732
0.4612244897959184 1.236734693877551 0.09334007773035011
0.4816326530612245 1.236734693877551 0.08986990118826303
0.5020408163265306 1.236734693877551 0.08636789353873618
0.5224489795918368 1.236734693877551 0.08284910473752691
0.5428571428571429 1.236734693877551 0.0793292092198846
0.563265306122449 1.236734693877551 0.07582450590055059
0.5836734693877551 1.236734693877551 0.0723519181737583
0.6040816326530613 1.236734693877551 0.06892899391323307
0.6244897959183673 1.236734693877551 0.06557390547219234
0.6448979591836734 1.236734693877551 0.06230544968334552
0.6653061224489796 1.236734693877551 0.05914304785889399
0.6857142857142857 1.236734693877551 0.05610674579053116
0.7061224489795919 1.236734693877551 0.05321721374944251
0.726530612244898 1.236734693877551 0.05049574648630541
0.7469387755102042 1.236734693877551 0.047964263231289314
0.7673469387755102 1.236734693877551 0.045645307694055684
0.7877551020408163 1.236734693877551 0.04356204806375795
0.8081632653061224 1.236734693877551 0.041738277009041584
0.8285714285714285 1.236734693877551 0.04019841167804403
0.8489795918367347 1.236734693877551 0.03896749369839477
0.8693877551020408 1.236734693877551 0.03807118917721529
0.889795918367347 1.236734693877551 0.03753578870111906
0.9102040816326531 1.236734693877551 0.03738820733621158
0.9306122448979591 1.236734693877551 0.03765598462809034
0.9510204081632653 1.236734693877551 0.03836728460184485
0.9714285714285714 1.236734693877551 0.03955089576205663
0.9918367346938776 1.236734693877551 0.041236231092799176
1.0122448979591836 1.236734693877551 0.043453328057638047
1.0326530612244897 1.236734693877551 0.04623284859963074
1.0530612244897959 1.236734693877551 0.04960607914132679
1.073469387755102 1.236734693877551 0.05360493058476776
1.0938775510204082 1.236734693877551 0.058261938311487224
1.1142857142857143 1.236734693877551 0.06361026218251072
1.1346938775510202 1.236734693877551 0.06968368653835572
1.1551020408163266 1.236734693877551 0.076516620199032
1.1755102040816325 1.236734693877551 0.08414409646404089
1.1959183673469387 1.236734693877551 0.09260177311237625
1.2163265306122448 1.236734693877551 0.1019259324025235
1.236734693877551 1.236734693877551 0.1121534810724602
1.2571428571428571 1.236734693877551 0.12332195033965603
1.2775510204081633 1.236734693877551 0.13546949590107266
1.2979591836734694 1.236734693877551 0.1486348979331637
1.3183673469387753 1.236734693877551 0.16285756109187444
1.3387755102040817 1.236734693877551 0.1781775145126432
1.3591836734693876 1.236734693877551 0.19463541181039884
1.379591836734694 1.236734693877551 0.2122725310795638
1.4 1.236734693877551 0.23113077489405087

0.4 1.2571428571428571 0.10761675968346521
0.42040816326530617 1.2571428571428571 0.10441134579320256
0.44081632653061226 1.2571428571428571 0.10113693732706469
0.4612244897959184 1.2571428571428571 0.09780671080233298
0.4816326530612245 1.2571428571428571 0.09443446721578073
0.5020408163265306 1.2571428571428571 0.0910346320436733
0.5224489795918368 1.2571428571428571 0.08762225524176807
0.5428571428571429 1.2571428571428571 0.08421301124531444
0.563265306122449 1.2571428571428571 0.08082319896905374
0.5836734693877551 1.2571428571428571 0.07746974180721936
0.6040816326530613 1.2571428571428571 0.07417018763353668
0.6244897959183673 1.2571428571428571 0.07094270880122314
0.6448979591836734 1.2571428571428571 0.0678061021429881
0.6653061224489796 1.2571428571428571 0.06477978897103298
0.6857142857142857 1.2571428571428571 0.0618838150770512
0.7061224489795919 1.2571428571428571 0.05913885073222821
0.726530612244898 1.2571428571428571 0.05656619068724139
0.7469387755102042 1.2571428571428571 0.05418775417226021
0.7673469387755102 1.2571428571428571 0.05202608489694612
0.7877551020408163 1.2571428571428571 0.05010435105045255
0.8081632653061224 1.2571428571428571 0.048446345301424956
0.8285714285714285 1.2571428571428571 0.04707648479800081
0.8489795918367347 1.2571428571428571 0.04601981116780959
0.8693877551020408 1.2571428571428571 0.04530199051797277
0.889795918367347 1.2571428571428571 0.04494931343510382
0.9102040816326531 1.2571428571428571 0.044988694985308234
0.9306122448979591 1.2571428571428571 0.04544767471418353
0.9510204081632653 1.2571428571428571 0.04635441664681919
0.9714285714285714 1.2571428571428571 0.04773770928779674
0.9918367346938776 1.2571428571428571 0.049626965621189664
1.0122448979591836 1.2571428571428571 0.05205222311056352
1.0326530612244897 1.2571428571428571 0.05504414369897587
1.0530612244897959 1.2571428571428571 0.058634013808976204
1.073469387755102 1.2571428571428571 0.06285374434260609
1.0938775510204082 1.2571428571428571 0.06773587068139902
1.1142857142857143 1.2571428571428571 0.07331355268638062
1.1346938775510202 1.2571428571428571 0.07962057469806842
1.1551020408163266 1.2571428571428571 0.08669134553647215
1.1755102040816325 1.2571428571428571 0.09456089850109303
1.1959183673469387 1.2571428571428571 0.10326489137092501
1.2163265306122448 1.2571428571428571 0.11283960640445345
1.236734693877551 1.2571428571428571 0.12332195033965603
1.2571428571428571 1.2571428571428571 0.13474945439400243
1.2775510204081633 1.2571428571428571 0.14716027426445422
1.2979591836734694 1.2571428571428571 0.16059319012746492
1.3183673469387753 1.2571428571428571 0.1750876066389801
1.3387755102040817 1.2571428571428571 0.19068355293443784
1.3591836734693876 1.2571428571428571 0.20742168262876703
1.379591836734694 1.2571428571428571 0.22534327381639033
1.4 1.2571428571428571 0.24449022907122014

0.4 1.2775510204081633 0.11268002878850457
0.42040816326530617 1.2775510204081633 0.10956122395898835
0.44081632653061226 1.2775510204081633 0.10637773346209174
0.4612244897959184 1.2775510204081633 0.10314273381509614
0.4816326530612245 1.2775510204081633 0.09987002601477482
0.5020408163265306 1.2775510204081633 0.0965740355373932
0.5224489795918368 1.2775510204081633 0.09326981233870864
0.5428571428571429 1.2775510204081633 0.08997303085397049
0.563265306122449 1.2775510204081633 0.08669998999792014
0.5836734693877551 1.2775510204081633 0.08346761316479095
0.6040816326530613 1.2775510204081633 0.08029344822830832
0.6244897959183673 1.2775510204081633 0.07719566754168963
0.6448979591836734 1.2775510204081633 0.07419306793764432
0.6653061224489796 1.2775510204081633 0.07130507072837379
0.6857142857142857 1.2775510204081633 0.06855172170557144
0.7061224489795919 1.2775510204081633 0.06595369114042271
0.726530612244898 1.2775510204081633 0.063532273783605
0.7469387755102042 1.2775510204081633 0.061309388865287785
0.7673469387755102 1.2775510204081633 0.05930758009513251
0.7877551020408163 1.2775510204081633 0.05755001566229258
0.8081632653061224 1.2775510204081633 0.05606048823541351
0.8285714285714285 1.2775510204081633 0.054863414962632695
0.8489795918367347 1.2775510204081633 0.05398383747157966
0.8693877551020408 1.2775510204081633 0.053447421869375886
0.889795918367347 1.2775510204081633 0.05328045874263482
0.9102040816326531 1.2775510204081633 0.05350986315746197
0.9306122448979591 1.2775510204081633 0.05416317465945483
0.9510204081632653 1.2775510204081633 0.05526855727370292
0.9714285714285714 1.2775510204081633 0.05685479950478774
0.9918367346938776 1.2775510204081633 0.0589513143367828
1.0122448979591836 1.2775510204081633 0.06158813923325365
1.0326530612244897 1.2775510204081633 0.06479593613725781
1.0530612244897959 1.2775510204081633 0.06860599147134479
1.073469387755102 1.2775510204081633 0.07305021613755613
1.0938775510204082 1.2775510204081633 0.07816114551742548
1.1142857142857143 1.2775510204081633 0.08397193947197831
1.1346938775510202 1.2775510204081633 0.09051638234173212
1.1551020408163266 1.2775510204081633 0.09782888294669667
1.1755102040816325 1.2775510204081633 0.10594447458637332
1.1959183673469387 1.2775510204081633 0.11489881503975588
1.2163265306122448 1.2775510204081633 0.12472818656532973
1.236734693877551 1.2775510204081633 0.13546949590107266
1.2571428571428571 1.2775510204081633 0.14716027426445422
1.2775510204081633 1.2775510204081633 0.1598386773524359
1.2979591836734694 1.2775510204081633 0.1735434853414714
1.3183673469387753 1.2775510204081633 0.18831410288750625
1.3387755102040817 1.2775510204081633 0.20419055912597867
1.3591836734693876 1.2775510204081633 0.22121350767181713
1.379591836734694 1.2775510204081633 0.23942422661944454
1.4 1.2775510204081633 0.25886461854277354

0.4 1.2979591836734694 0.1186470758383507
0.42040816326530617 1.2979591836734694 0.11561627474044638
0.44081632653061226 1.2979591836734694 0.11252516627026674
0.4612244897959184 1.2979591836734694 0.10938692694509317
0.4816326530612245 1.2979591836734694 0.10621535776169898
0.5020408163265306 1.2979591836734694 0.10302488419634954
0.5224489795918368 1.2979591836734694 0.0998305562048022
0.5428571428571429 1.2979591836734694 0.09664804822230637
0.563265306122449 1.2979591836734694 0.0934936591636034
0.5836734693877551 1.2979591836734694 0.09038431242292667
0.6040816326530613 1.2979591836734694 0.08733755587400155
0.6244897959183673 1.2979591836734694 0.08437156187004548
0.6448979591836734 1.2979591836734694 0.08150512724376784
0.6653061224489796 1.2979591836734694 0.07875767330737002
0.6857142857142857 1.2979591836734694 0.07614924585254546
0.7061224489795919 1.2979591836734694 0.0737005151504796
0.726530612244898 1.2979591836734694 0.07143277595184985
0.7469387755102042 1.2979591836734694 0.06936794748682565
0.7673469387755102 1.2979591836734694 0.06752857346506844
0.7877551020408163 1.2979591836734694 0.06593782207573168
0.8081632653061224 1.2979591836734694 0.06461948598746081
0.8285714285714285 1.2979591836734694 0.0635979823483933
0.8489795918367347 1.2979591836734694 0.06289835278615863
0.8693877551020408 1.2979591836734694 0.06254626340787828
0.889795918367347 1.2979591836734694 0.0625680048001657
0.9102040816326531 1.2979591836734694 0.06299049202912642
0.9306122448979591 1.2979591836734694 0.06384126464035794
0.9510204081632653 1.2979591836734694 0.06514848665894973
0.9714285714285714 1.2979591836734694 0.06694094658948332
0.9918367346938776 1.2979591836734694 0.06924805741603222
1.0122448979591836 1.2979591836734694 0.07209985660216195
1.0326530612244897 1.2979591836734694 0.07552700609093009
1.0530612244897959 1.2979591836734694 0.07956079230488615
1.073469387755102 1.2979591836734694 0.08423312614607167
1.0938775510204082 1.2979591836734694 0.08957654299602016
1.1142857142857143 1.2979591836734694 0.09562420271575722
1.1346938775510202 1.2979591836734694 0.10240988964580039
1.1551020408163266 1.2979591836734694 0.1099680126061594
1.1755102040816325 1.2979591836734694 0.11833360489633551
1.1959183673469387 1.2979591836734694 0.12754232429532253
1.2163265306122448 1.2979591836734694 0.1376304530616061
1.236734693877551 1.2979591836734694 0.1486348979331637
1.2571428571428571 1.2979591836734694 0.16059319012746492
1.2775510204081633 1.2979591836734694 0.1735434853414714
1.2979591836734694 1.2979591836734694 0.18752456375163687
1.3183673469387753 1.2979591836734694 0.2025758300139067
1.3387755102040817 1.2979591836734694 0.218737313263719
1.3591836734693876 1.2979591836734694 0.23604966711600273
1.379591836734694 1.2979591836734694 0.2545541696651803
1.4 1.2979591836734694 0.2742927234851644

0.4 1.3183673469387753 0.12555730548894917
0.42040816326530617 1.3183673469387753 0.12261590279352219
0.44081632653061226 1.3183673469387753 0.11961864040753523
0.4612244897959184 1.3183673469387753 0.11657869484826962
0.4816326530612245 1.3183673469387753 0.11350986711249869
0.5020408163265306 1.3183673469387753 0.11042658267648778
0.5224489795918368 1.3183673469387753 0.10734389149599431
0.5428571428571429 1.3183673469387753 0.10427746800626761
0.563265306122449 1.3183673469387753 0.10124361112204905
0.5836734693877551 1.3183673469387753 0.09825924423757205
0.6040816326530613 1.3183673469387753 0.09534191522656195
0.6244897959183673 1.3183673469387753 0.09250979644223617
0.6448979591836734 1.3183673469387753 0.08978168471730412
0.6653061224489796 1.3183673469387753 0.0871770013639672
0.6857142857142857 1.3183673469387753 0.08471579217391884
0.7061224489795919 1.3183673469387753 0.08241872741834443
0.726530612244898 1.3183673469387753 0.08030710184792145
0.7469387755102042 1.3183673469387753 0.0784028346928193
0.7673469387755102 1.3183673469387753 0.07672846966269946
0.7877551020408163 1.3183673469387753 0.07530717494671532
0.8081632653061224 1.3183673469387753 0.07416274321351238
0.8285714285714285 1.3183673469387753 0.07331959161122811
0.8489795918367347 1.3183673469387753 0.07280276176749195
0.8693877551020408 1.3183673469387753 0.07263791978942541
0.889795918367347 1.3183673469387753 0.07285135626364198
0.9102040816326531 1.3183673469387753 0.0734699862562471
0.9306122448979591 1.3183673469387753 0.07452134931283826
0.9510204081632653 1.3183673469387753 0.07603360945850504
0.9714285714285714 1.3183673469387753 0.07803555519782891
0.9918367346938776 1.3183673469387753 0.0805565995148834
1.0122448979591836 1.3183673469387753 0.083626779873234
1.0326530612244897 1.3183673469387753 0.08727675821593829
1.0530612244897959 1.3183673469387753 0.09153782096554579
1.073469387755102 1.3183673469387753 0.09644187902409801
1.0938775510204082 1.3183673469387753 0.10202146777312852
1.1142857142857143 1.3183673469387753 0.10830974707366295
1.1346938775510202 1.3183673469387753 0.11534050126621868
1.1551020408163266 1.3183673469387753 0.12314813917080566
1.1755102040816325 1.3183673469387753 0.13176769408692496
1.1959183673469387 1.3183673469387753 0.14123482379357047
1.2163265306122448 1.3183673469387753 0.15158581054922782
1.236734693877551 1.3183673469387753 0.16285756109187444
1.2571428571428571 1.3183673469387753 0.1750876066389801
1.2775510204081633 1.3183673469387753 0.18831410288750625
1.2979591836734694 1.3183673469387753 0.2025758300139067
1.3183673469387753 1.3183673469387753 0.2179121926741266
1.3387755102040817 1.3183673469387753 0.2343632200036046
1.3591836734693876 1.3183673469387753 0.251969565617269
1.379591836734694 1.3183673469387753 0.2707725076095427
1.4 1.3183673469387753 0.2908139485543384

0.4 1.3387755102040817 0.13345074687573782
0.42040816326530617 1.3387755102040817 0.13060013725365374
0.44081632653061226 1.3387755102040817 0.12769818500933514
0.4612244897959184 1.3387755102040817 0.12475806666006344
0.4816326530612245 1.3387755102040817 0.1217935832026119
0.5020408163265306 1.3387755102040817 0.11881916011324593
0.5224489795918368 1.3387755102040817 0.11584984734772288
0.5428571428571429 1.3387755102040817 0.11290131934129213
0.563265306122449 1.3387755102040817 0.10998987500869506
0.5836734693877551 1.3387755102040817 0.10713243774416503
0.6040816326530613 1.3387755102040817 0.10434655542142743
0.6244897959183673 1.3387755102040817 0.10165040039369969
0.6448979591836734 1.3387755102040817 0.09906276949369118
0.6653061224489796 1.3387755102040817 0.0966030840336033
0.6857142857142857 1.3387755102040817 0.09429138980512948
0.7061224489795919 1.3387755102040817 0.09214835707945518
0.726530612244898 1.3387755102040817 0.09019528060725779
0.7469387755102042 1.3387755102040817 0.08845407961870674
0.7673469387755102 1.3387755102040817 0.08694729782346351
0.7877551020408163 1.3387755102040817 0.08569810341068154
0.8081632653061224 1.3387755102040817 0.08473028904900627
0.8285714285714285 1.3387755102040817 0.08406827188657515
0.8489795918367347 1.3387755102040817 0.0837370935510177
0.8693877551020408 1.3387755102040817 0.08376242014945535
0.889795918367347 1.3387755102040817 0.08417054226850161
0.9102040816326531 1.3387755102040817 0.08498837497426198
0.9306122448979591 1.3387755102040817 0.08624345781233392
0.9510204081632653 1.3387755102040817 0.08796395480780697
0.9714285714285714 1.3387755102040817 0.09017865446526262
0.9918367346938776 1.3387755102040817 0.0929169697687744
1.0122448979591836 1.3387755102040817 0.09620893818190779
1.0326530612244897 1.3387755102040817 0.10008522164772041
1.0530612244897959 1.3387755102040817 0.10457710658876175
1.073469387755102 1.3387755102040817 0.10971650390707337
1.0938775510204082 1.3387755102040817 0.11553594898418876
1.1142857142857143 1.3387755102040817 0.12206860168113354
1.1346938775510202 1.3387755102040817 0.1293482463384253
1.1551020408163266 1.3387755102040817 0.13740929177607358
1.1755102040816325 1.3387755102040817 0.1462867712935798
1.1959183673469387 1.3387755102040817 0.1560163426699379
1.2163265306122448 1.3387755102040817 0.16663428816363313
1.236734693877551 1.3387755102040817 0.1781775145126432
1.2571428571428571 1.3387755102040817 0.19068355293443784
1.2775510204081633 1.3387755102040817 0.20419055912597867
1.2979591836734694 1.3387755102040817 0.218737313263719
1.3183673469387753 1.3387755102040817 0.2343632200036046
1.3387755102040817 1.3387755102040817 0.2511083084810735
1.3591836734693876 1.3387755102040817 0.2690132323110545
1.379591836734694 1.3387755102040817 0.28811926958797046
1.4 1.3387755102040817 0.30846832288573356

0.4 1.3591836734693876 0.1423680536136459
0.42040816326530617 1.3591836734693876 0.13960963173577018
0.44081632653061226 1.3591836734693876 0.13680445369059563
0.4612244897959184 1.3591836734693876 0.13396569599540378
0.4816326530612245 1.3591836734693876 0.13110715964696779
0.5020408163265306 1.3591836734693876 0.12824327012155312
0.5224489795918368 1.3591836734693876 0.1253890773749171
0.5428571428571429 1.3591836734693876 0.12256025584230912
0.563265306122449 1.3591836734693876 0.11977310443847057
0.5836734693877551 1.3591836734693876 0.11704454655763478
0.6040816326530613 1.3591836734693876 0.11439213007352719
0.6244897959183673 1.3591836734693876 0.11183402733936514
0.6448979591836734 1.3591836734693876 0.1093890351878581
0.6653061224489796 1.3591836734693876 0.10707657493120742
0.6857142857142857 1.3591836734693876 0.10491669236110655
0.7061224489795919 1.3591836734693876 0.10293005774874092
0.726530612244898 1.3591836734693876 0.10113796584478796
0.7469387755102042 1.3591836734693876 0.09956233587941707
0.7673469387755102 1.3591836734693876 0.09822571156228976
0.7877551020408163 1.3591836734693876 0.09715126108255939
0.8081632653061224 1.3591836734693876 0.0963627771088715
0.8285714285714285 1.3591836734693876 0.0958846767893635
0.8489795918367347 1.3591836734693876 0.09574200175166486
0.8693877551020408 1.3591836734693876 0.09596041810289713
0.889795918367347 1.3591836734693876 0.09656621642967371
0.9102040816326531 1.3591836734693876 0.09758631179810014
0.9306122448979591 1.3591836734693876 0.09904824375377386
0.9510204081632653 1.3591836734693876 0.10098017632178444
0.9714285714285714 1.3591836734693876 0.10341089800671337
0.9918367346938776 1.3591836734693876 0.10636982179263418
1.0122448979591836 1.3591836734693876 0.10988698514311238
1.0326530612244897 1.3591836734693876 0.11399305000120549
1.0530612244897959 1.3591836734693876 0.11871930278946304
1.073469387755102 1.3591836734693876 0.12409765440992658
1.0938775510204082 1.3591836734693876 0.1301606402441297
1.1142857142857143 1.3591836734693876 0.13694142015309801
1.1346938775510202 1.3591836734693876 0.14447377847734882
1.1551020408163266 1.3591836734693876 0.15279212403689207
1.1755102040816325 1.3591836734693876 0.16193149013122896
1.1959183673469387 1.3591836734693876 0.1719275345393534
1.2163265306122448 1.3591836734693876 0.18281653951975085
1.236734693877551 1.3591836734693876 0.19463541181039884
1.2571428571428571 1.3591836734693876 0.20742168262876703
1.2775510204081633 1.3591836734693876 0.22121350767181713
1.2979591836734694 1.3591836734693876 0.23604966711600273
1.3183673469387753 1.3591836734693876 0.251969565617269
1.3387755102040817 1.3591836734693876 0.2690132323110545
1.3591836734693876 1.3591836734693876 0.28722132081228796
1.379591836734694 1.3591836734693876 0.3066351092153918
1.4 1.3591836734693876 0.32729650009427885

0.4 1.379591836734694 0.15235050379709558
0.42040816326530617 1.379591836734694 0.14968566433429364
0.44081632653061226 1.379591836734694 0.14697872454573896
0.4612244897959184 1.379591836734694 0.14424286094871278
0.4816326530612245 1.379591836734694 0.14149187453998854
0.5020408163265306 1.379591836734694 0.13874019079583153
0.5224489795918368 1.379591836734694 0.13600285967199915
0.5428571428571429 1.379591836734694 0.1332955556037408
0.563265306122449 1.379591836734694 0.1306345775057978
0.5836734693877551 1.379591836734694 0.12803684877240354
0.6040816326530613 1.379591836734694 0.1255199172772834
0.6244897959183673 1.379591836734694 0.12310195537365479
0.6448979591836734 1.379591836734694 0.12080175989422715
0.6653061224489796 1.379591836734694 0.11863875215120186
0.6857142857142857 1.379591836734694 0.11663297793627231
0.7061224489795919 1.379591836734694 0.11480510752062398
0.726530612244898 1.379591836734694 0.11317643565493424
0.7469387755102042 1.379591836734694 0.11176888156937256
0.7673469387755102 1.379591836734694 0.11060498897360041
0.7877551020408163 1.379591836734694 0.10970792605677117
0.8081632653061224 1.379591836734694 0.10910148548753038
0.8285714285714285 1.379591836734694 0.10881008441401546
0.8489795918367347 1.379591836734694 0.10885876446385584
0.8693877551020408 1.379591836734694 0.10927319174417305
0.889795918367347 1.379591836734694 0.11007965684158061
0.9102040816326531 1.379591836734694 0.11130507482218394
0.9306122448979591 1.379591836734694 0.11297698523158052
0.9510204081632653 1.379591836734694 0.11512355209485994
0.9714285714285714 1.379591836734694 0.11777356391660365
0.9918367346938776 1.379591836734694 0.12095643368088521
1.0122448979591836 1.379591836734694 0.12470219885127008
1.0326530612244897 1.379591836734694 0.12904152137081587
1.0530612244897959 1.379591836734694 0.13400568766207208
1.073469387755102 1.379591836734694 0.13962660862708015
1.0938775510204082 1.379591836734694 0.14593681964737387
1.1142857142857143 1.379591836734694 0.1529694805839787
1.1346938775510202 1.379591836734694 0.16075837577741198
1.1551020408163266 1.379591836734694 0.16933791404768375
1.1755102040816325 1.379591836734694 0.17874312869429504
1.1959183673469387 1.379591836734694 0.18900967749623976
1.2163265306122448 1.379591836734694 0.20017384271200356
1.236734693877551 1.379591836734694 0.2122725310795638
1.2571428571428571 1.379591836734694 0.22534327381639033
1.2775510204081633 1.379591836734694 0.23942422661944454
1.2979591836734694 1.379591836734694 0.2545541696651803
1.3183673469387753 1.379591836734694 0.2707725076095427
1.3387755102040817 1.379591836734694 0.28811926958797046
1.3591836734693876 1.379591836734694 0.3066351092153918
1.379591836734694 1.379591836734694 0.3263613045862297
1.4 1.379591836734694 0.34733975827439667

0.4 1.4 0.16343999999999995
0.42040816326530617 1.4 0.16087013762313734
0.44081632653061226 1.4 0.15826290014867814
0.4612244897959184 1.4 0.15563146409390363
0.4816326530612245 1.4 0.15298963045558722
0.5020408163265306 1.4 0.15035182470999425
0.5224489795918368 1.4 0.14773309681288213
0.5428571428571429 1.4 0.14514912119950016
0.563265306122449 1.4 0.14261619678458975
0.5836734693877551 1.4 0.1401512469623843
0.6040816326530613 1.4 0.1377718196066091
0.6244897959183673 1.4 0.13549608707048166
0.6448979591836734 1.4 0.13334284618671133
0.6653061224489796 1.4 0.13133151826749956
0.6857142857142857 1.4 0.12948214910453973
0.7061224489795919 1.4 0.12781540896901727
0.726530612244898 1.4 0.1263525926116096
0.7469387755102042 1.4 0.1251156192624862
0.7673469387755102 1.4 0.12412703263130846
0.7877551020408163 1.4 0.12341000090722988
0.8081632653061224 1.4 0.12298831675889588
0.8285714285714285 1.4 0.12288639733444394
0.8489795918367347 1.4 0.1231292842615035
0.8693877551020408 1.4 0.12374264364719609
0.889795918367347 1.4 0.12475276607813515
0.9102040816326531 1.4 0.1261865666204262
0.9306122448979591 1.4 0.12807158481966674
0.9510204081632653 1.4 0.13043598470094625
0.9714285714285714 1.4 0.13330855476884623
0.9918367346938776 1.4 0.13671870800744026
1.0122448979591836 1.4 0.14069648188029377
1.0326530612244897 1.4 0.14527253833046438
1.0530612244897959 1.4 0.1504781637805016
1.073469387755102 1.4 0.156345269132447
1.0938775510204082 1.4 0.1629063897678341
1.1142857142857143 1.4 0.17019468554768846
1.1346938775510202 1.4 0.1782439408125275
1.1551020408163266 1.4 0.18708856438236116
1.1755102040816325 1.4 0.19676358955669054
1.1959183673469387 1.4 0.2073046741145097
1.2163265306122448 1.4 0.21874810031430386
1.236734693877551 1.4 0.23113077489405087
1.2571428571428571 1.4 0.24449022907122014
1.2775510204081633 1.4 0.25886461854277354
1.2979591836734694 1.4 0.2742927234851644
1.3183673469387753 1.4 0.2908139485543384
1.3387755102040817 1.4 0.30846832288573356
1.3591836734693876 1.4 0.32729650009427885
1.379591836734694 1.4 0.34733975827439667
1.4 1.4 0.36863999999999997


